Online Feedback Droop Scheduling in Distribution Grids for Frequency and Local Voltage Control

This paper presents a novel framework for collective control of Distributed Energy Resources (DERs) in active Distribution Networks (DNs). The proposed approach unifies the commonly employed local (i.e., decentralized) voltage and frequency droop control schemes into a transfer matrix relating frequency and voltage magnitude measurements to active and reactive power injection adjustments. Furthermore, the transfer matrices of individual DER units are adaptively tuned in real-time via slow communication links using a novel online gain scheduling approach to enable primary frequency support provision to the transmission system and ensure that the DN voltages are kept within the allowable limits. A global asymptomatic stability condition of the analyzed droop-controlled DN is analytically established. The considered gain scheduling problem is solved by leveraging an online primal-dual gradient-based method and a suitable linearized power flow model. Additional ancillary service providers can be trivially incorporated into the proposed framework in a plug-and-play fashion. Numerical simulations of the 37-bus IEEE test system and a realistic Swedish 533-bus DN confirm the validity and the scalability of the approach and demonstrate numerous advantages of the proposed scheme over the state-of-the-art.

==> data/kf_droopscheduling.dat <==
tds,p0f,Kpf_1,Kpf_2,Kpf_3,Kpf_4,Kpf_5,Kpf_6,Kpf_7,Kpf_8,Kpf_9,Kpf_10,Kpf_11,Kpf_12,Kpf_13,Kpf_14,Kpf_15,Kpf_16,Kpf_17,Kqf_1,Kqf_2,Kqf_3,Kqf_4,Kqf_5,Kqf_6,Kqf_7,Kqf_8,Kqf_9,Kqf_10,Kqf_11,Kqf_12,Kqf_13,Kqf_14,Kqf_15,Kqf_16,Kqf_17
1,-0.270000000000437,-1.35481156679451,-1.50481998895159,-1.69208764522717,-1.12896640839263,-1.40940576712161,-1.53691591732997,-1.22377570901903,-1.28733290919873,-1.49215477839756,-1.67521264570425,-1.46590216547192,-1.44990993372247,0,0,0,-1.260605208438,-1.32170572099877,-0.635266299348255,-0.642991875932097,-0.675338172257328,-0.75219241443251,-0.959529478669336,-0.989250393803044,-1.13802113231622,-1.19232233727087,-1.2837189097102,-1.46484042161119,-1.53715629907536,-1.57222732895523,0,0,0,-1.53907652516471,-1.58961982530796
2,1.06999999999857,-1.35971319217563,-1.5103384965662,-1.69840039221077,-1.13297023123014,-1.41453073811594,-1.54256963073213,-1.22815294826535,-1.29196373020195,-1.49762272483479,-1.68145639049118,-1.47126208090023,-1.45520381230941,0,0,0,-1.26513019728172,-1.32647625805397,-0.637880880034396,-0.645638252958366,-0.678117677708207,-0.755288230724127,-0.963478637069972,-0.993321875284195,-1.14270491308033,-1.19722960680159,-1.28900234229778,-1.47086930033269,-1.54348280998153,-1.578698182537,0,0,0,-1.54541093919126,-1.59616226160251
3,-2.02000000000027,-1.36381621944212,-1.51496549189704,-1.70370232586584,-1.13631130932434,-1.41882351131473,-1.54731157947247,-1.23181093766366,-1.29583697588242,-1.50220694442631,-1.68669991754344,-1.47575460811227,-1.45964025439899,0,0,0,-1.26891372907019,-1.33046827086977,-0.640088841349036,-0.647873065648952,-0.680464914701847,-0.757902585922782,-0.966813622683614,-0.996760160303013,-1.14666027264839,-1.20137369818181,-1.29346409588744,-1.47596056833535,-1.54882542243617,-1.5841626895063,0,0,0,-1.55076022567367,-1.60168721874704
4,-1.87999999999988,-1.36691911050274,-1.51849303305626,-1.70778135519835,-1.13880397835235,-1.42208003911145,-1.55093303517648,-1.23455655799528,-1.29875528872879,-1.50570038107616,-1.69073207437854,-1.47917383549997,-1.46301398701992,0,0,0,-1.27176040717423,-1.33348266780106,-0.64184718330434,-0.649652791086191,-0.682334170860275,-0.75998456553057,-0.969469486754203,-0.999498288350273,-1.14981018049811,-1.20467390534221,-1.2970172779468,-1.48001507331032,-1.55308008920394,-1.58851442873537,0,0,0,-1.55502020740007,-1.60608709834822
5,-9.37000000000126,-1.3691242940099,-1.52101659158689,-1.71072443467914,-1.14055967920002,-1.42440004837647,-1.5535277614133,-1.2364975337933,-1.30082369548054,-1.50819861265412,-1.69363993908066,-1.48161634189467,-1.46542230416772,0,0,0,-1.27377605424348,-1.33562255258108,-0.643171247381323,-0.650992957321339,-0.683741755387612,-0.761552334757352,-0.971469401616389,-1.00156014951136,-1.15218211948132,-1.20715902249164,-1.29969288988314,-1.48306819069237,-1.55628393212525,-1.59179136901892,0,0,0,-1.55822805258372,-1.60940028922409
6,-7.680000000002,-1.37065824344323,-1.52277821948963,-1.71278980480708,-1.14177615133991,-1.42601588223094,-1.55534069031866,-1.23784438492181,-1.30226063407903,-1.50994218983917,-1.69567994887021,-1.48331998320184,-1.46710144651522,0,0,0,-1.27517570929574,-1.33711025947248,-0.644134707032636,-0.651968133761862,-0.684765988973793,-0.762693127275502,-0.972924646350592,-1.00306046967702,-1.15390806881069,-1.20896732629195,-1.30163980785188,-1.48528980176049,-1.55861521913582,-1.59417584556946,0,0,0,-1.56056225185385,-1.61181114363929
7,-9.30000000000035,-1.37171663709062,-1.52399575348681,-1.7142213744008,-1.14261413463228,-1.42713140891913,-1.5565942543881,-1.23877271788068,-1.30325153311341,-1.51114711930653,-1.69709368117314,-1.48449695601183,-1.4682612739004,0,0,0,-1.27614071600119,-1.33813649721985,-0.644820984275253,-0.652662756933425,-0.685495555801384,-0.763505719627125,-0.97396122462573,-1.00412915541277,-1.15513747135499,-1.21025539034757,-1.30302660748938,-1.48687226669913,-1.56027580680981,-1.5958743204251,0,0,0,-1.56222491394525,-1.613528407583
8,-9.2400000000012,-1.37244453981029,-1.52483374127002,-1.71520811489962,-1.14319007152655,-1.42789879527638,-1.55745723020941,-1.23941089681678,-1.3039328550151,-1.51197638982697,-1.69806803095329,-1.48530687052901,-1.46905932018105,0,0,0,-1.27680418348955,-1.33884221192519,-0.645303295356157,-0.653150933477673,-0.68600829051464,-0.764076804126373,-0.974689724942039,-1.00488022063882,-1.15600148728497,-1.21116063319748,-1.30400124104944,-1.48798441253124,-1.56144285678064,-1.59706799725517,0,0,0,-1.56339342180283,-1.61473528925917
9,-8.93999999999977,-1.37294447945559,-1.52540948294999,-1.71588653985075,-1.143585529946,-1.42842590943996,-1.55805020033059,-1.23984913358986,-1.30440075535023,-1.51254612910691,-1.69873790297146,-1.4858632756518,-1.46960755042623,0,0,0,-1.27725980766668,-1.33932689120398,-0.64563937207318,-0.653491097278204,-0.68636556656729,-0.764474738594913,-0.975197347520805,-1.00540356655691,-1.15660353780527,-1.21179141083696,-1.30468037047469,-1.48875936117933,-1.56225606290078,-1.59789975710088,0,0,0,-1.56420764378557,-1.61557625030614
10,-5.75999999999937,-1.37328765516811,-1.52580474958163,-1.71635245908974,-1.14385695515418,-1.42878775518571,-1.55845731362776,-1.2401499316925,-1.30472192471767,-1.51293727083186,-1.69919793684607,-1.48624525216981,-1.46998390833131,0,0,0,-1.27757254642611,-1.33965958554347,-0.645872271991677,-0.653726829530415,-0.686613157546754,-0.7647505057058,-0.975549128085281,-1.00576624333722,-1.15702075658303,-1.21222853740176,-1.30515100464771,-1.48929639771842,-1.56281961172611,-1.59847616358923,0,0,0,-1.56477189659993,-1.61615903319283
11,-4.33000000000163,-1.37352316587823,-1.52607602585882,-1.7166722751815,-1.14404321670192,-1.42903608340169,-1.5587367261526,-1.24035635338512,-1.30494232924047,-1.51320571490619,-1.69951370929253,-1.48650740277971,-1.4702422009393,0,0,0,-1.27778716417281,-1.33988790142644,-0.646033103013277,-0.653889616444175,-0.686784133605584,-0.764940939032072,-0.975792053149098,-1.00601669287566,-1.15730887056216,-1.21253039887274,-1.30547600508282,-1.48966725287276,-1.56320877516543,-1.59887420599721,0,0,0,-1.56516154618486,-1.61656147887699
12,-0.390000000000157,-1.37368477264149,-1.52626217996568,-1.71689175383129,-1.1441710261672,-1.42920648692911,-1.55892846522326,-1.24049799740955,-1.30509356902873,-1.51338992513978,-1.69973041168674,-1.48668729335603,-1.47041944353217,0,0,0,-1.27793443276431,-1.34004457059408,-0.646143914282794,-0.654001775307527,-0.686901934723473,-0.765072146049428,-0.975959426547906,-1.00618925057645,-1.15750737875713,-1.21273837897809,-1.3056999277468,-1.4899227690664,-1.56347690561895,-1.59914845398812,0,0,0,-1.56543001158876,-1.61683876068947
13,0.310000000000343,-1.37379566171293,-1.52638991411301,-1.71704235932329,-1.14425872388886,-1.42932341246443,-1.55906003215427,-1.24059518815275,-1.30519734429268,-1.51351632534013,-1.69987911172289,-1.48681072922515,-1.47054106225603,0,0,0,-1.2780354830307,-1.34015207149943,-0.646220150507965,-0.654078938653807,-0.686982979842693,-0.7651624141942,-0.976074576533777,-1.00630796727187,-1.15764394894097,-1.21288146567145,-1.30585398264308,-1.49009855976132,-1.56366137470515,-1.59933713183361,0,0,0,-1.565614711115,-1.6170295257514
14,3.0699999999996,-1.37387174852406,-1.52647755966876,-1.71714569970531,-1.1443188976613,-1.42940364133604,-1.55915030775588,-1.24066187565057,-1.30526854984549,-1.51360305556673,-1.69998114451912,-1.48689542537009,-1.47062451150585,0,0,0,-1.27810481879066,-1.34022583346566,-0.646272550057104,-0.654131975442369,-0.687038684695569,-0.765224458321871,-0.976153722731394,-1.00638956498085,-1.15773781791262,-1.21297981364453,-1.30595986940609,-1.4902193862206,-1.56378816609502,-1.59946681603575,0,0,0,-1.56574166089353,-1.61716064456289
15,6.08000000000004,-1.37392395522625,-1.52653769749933,-1.71721660697671,-1.14436018561608,-1.42945869013629,-1.55921225023498,-1.24070763299508,-1.30531740725874,-1.51366256533596,-1.70005115454731,-1.48695353943174,-1.47068176999786,0,0,0,-1.27815239324332,-1.34027644496971,-0.646308543872506,-0.654168406984403,-0.687076948959755,-0.765267077102278,-0.976208089108083,-1.00644561532714,-1.15780229752157,-1.21304736992785,-1.30603260416553,-1.49030238321853,-1.56387526046809,-1.59955589751277,0,0,0,-1.56582886406548,-1.61725071148854
16,1.7399999999995,-1.37395977653806,-1.52657896074744,-1.71726525976121,-1.14438851507426,-1.4294964615477,-1.55925475174726,-1.24073902910383,-1.30535093046714,-1.51370339764016,-1.70009919167897,-1.48699341407081,-1.47072105758797,0,0,0,-1.27818503615347,-1.34031117174184,-0.646333258629996,-0.65419342230207,-0.687103222695931,-0.765296340819128,-0.976245419182721,-1.00648410168098,-1.15784657173592,-1.21309375670682,-1.30608254668818,-1.49035937219436,-1.5639350628615,-1.59961706432926,0,0,0,-1.56588874116445,-1.61731255495249
17,4.08999999999935,-1.37398435507249,-1.52660727323942,-1.71729864257599,-1.14440795312097,-1.42952237813229,-1.55928391386992,-1.24076057131247,-1.30537393217176,-1.51373141444205,-1.70013215206339,-1.48702077377504,-1.47074801449127,0,0,0,-1.27820743384701,-1.34033499926452,-0.646350224404423,-0.654210594400034,-0.687121258652041,-0.765316429287291,-0.976271044909614,-1.00651052115113,-1.15787696435999,-1.21312559952902,-1.30611683039797,-1.49039849303579,-1.5639761150109,-1.59965905310506,0,0,0,-1.56592984459647,-1.61735500822194
18,4.00000000000063,-1.37400121944389,-1.52662669964061,-1.71732154795394,-1.14442129038449,-1.42954016059748,-1.55930392324006,-1.24077535233098,-1.30538971461273,-1.51375063795747,-1.70015476759259,-1.48703954642717,-1.4707665107642,0,0,0,-1.27822280185021,-1.34035134833463,-0.646361868859133,-0.654222380464848,-0.68713363762566,-0.765330217002005,-0.976288633120368,-1.00652865414735,-1.15789782432934,-1.21314745484147,-1.30614036101296,-1.49042534361478,-1.56400429114259,-1.59968787209002,0,0,0,-1.56595805592597,-1.617384146012
19,1.7399999999995,-1.37401279079814,-1.52664002891233,-1.71733726430213,-1.14443044164114,-1.42955236189479,-1.55931765251171,-1.24078549420879,-1.30540054360877,-1.51376382802063,-1.70017028506294,-1.48705242713384,-1.47077920183534,0,0,0,-1.278233346483,-1.34036256611888,-0.646369860172236,-0.654230468961606,-0.687142133021669,-0.765339679183618,-0.976300703492277,-1.00654109839261,-1.15791214003159,-1.21316245362406,-1.30615650951596,-1.49044377053034,-1.56402362775353,-1.59970764987591,0,0,0,-1.56597741669234,-1.61740414258628
20,4.06999999999869,-1.3740207303896,-1.52664917468504,-1.71734804794943,-1.14443672070196,-1.42956073371671,-1.55932707274128,-1.24079245297639,-1.30540797383706,-1.51377287827649,-1.70018093225167,-1.48706126512715,-1.47078790971172,0,0,0,-1.27824058159772,-1.34037026311112,-0.646375344041345,-0.654236019520938,-0.687147962806981,-0.765346172405043,-0.97630898652897,-1.00654963799196,-1.15792196387859,-1.21317274622048,-1.30616759108362,-1.49045641561027,-1.56403689709263,-1.59972122196196,0,0,0,-1.56599070260759,-1.61741786481121
21,4.88,-1.37402617807594,-1.52665544998298,-1.71735544706213,-1.1444410290286,-1.4295664779745,-1.5593335363556,-1.24079722767834,-1.30541307202796,-1.5137790880363,-1.70018823773439,-1.48706732924472,-1.4707938845506,0,0,0,-1.27824554591301,-1.34037554433994,-0.646379107061769,-0.654239828304064,-0.687151963194437,-0.765350628041083,-0.9763146703328,-1.00655549784859,-1.15792870498349,-1.21317980898032,-1.306175195234,-1.49046509263978,-1.56404600248757,-1.59973053510128,0,0,0,-1.56599981937705,-1.61742728097554
22,4.81999999999942,-1.37402991596166,-1.5266597557277,-1.71736052390334,-1.1444439851519,-1.42957041935032,-1.55933797131209,-1.24080050380128,-1.30541657011021,-1.51378334881256,-1.70019325033214,-1.48707149008973,-1.47079798413776,0,0,0,-1.2782489521376,-1.34037916801219,-0.646381689164395,-0.65424244180806,-0.68715470817315,-0.765353685401455,-0.976318570435151,-1.00655951875454,-1.1579333305828,-1.21318465529224,-1.30618041303632,-1.49047104662838,-1.56405225041119,-1.59973692557457,0,0,0,-1.56600607510562,-1.61743374214235
23,4.20000000000016,-1.37403248068154,-1.52666271007942,-1.71736400733669,-1.14444601347184,-1.42957312369328,-1.55934101432143,-1.24080275168638,-1.30541897029089,-1.51378627230955,-1.70019668968536,-1.4870743450197,-1.47080079703615,0,0,0,-1.27825128929089,-1.34038165436542,-0.646383460913793,-0.654244235103989,-0.687156591682476,-0.765355783256257,-0.976321246550313,-1.00656227776094,-1.15793650450885,-1.21318798066364,-1.30618399331156,-1.49047513204915,-1.56405653751999,-1.59974131049602,0,0,0,-1.56601036756991,-1.61743817557125
24,5.81999999999994,-1.37403424044321,-1.52666473718381,-1.71736639746614,-1.14444740518706,-1.42957497925619,-1.55934310225752,-1.24080429405444,-1.30542061715533,-1.51378827824321,-1.70019904956958,-1.48707630390666,-1.47080272708348,0,0,0,-1.2782528929096,-1.34038336035646,-0.646384676612151,-0.654245465586653,-0.6871578840657,-0.765357222714142,-0.976323082785626,-1.00656417087267,-1.15793868232062,-1.2131902623907,-1.3061864499427,-1.49047793528945,-1.56405947914997,-1.59974431924083,0,0,0,-1.56601331287459,-1.61744121759978
25,8.75000000000057,-1.37403544788935,-1.52666612806499,-1.71736803743401,-1.14444836010113,-1.42957625243557,-1.55934453487787,-1.24080535233773,-1.30542174713795,-1.51378965459826,-1.70020066878493,-1.487077647981,-1.47080405136975,0,0,0,-1.27825399321952,-1.34038453090831,-0.646385510765633,-0.65424630988441,-0.68715877083663,-0.7653582104006,-0.976324342721587,-1.00656546983447,-1.15794017662984,-1.21319182800158,-1.3061881355643,-1.49047985873752,-1.56406149755435,-1.59974638369616,0,0,0,-1.56601533380037,-1.6174433048928
26,9.17999999999779,-1.37403627636869,-1.52666708240678,-1.71736916268461,-1.14444901530764,-1.42957712601724,-1.55934551785865,-1.24080607847019,-1.30542252246633,-1.51379059897307,-1.70020177979636,-1.48707857020666,-1.47080496001798,0,0,0,-1.27825474818821,-1.34038533407294,-0.646386083118555,-0.654246889197809,-0.687159379292921,-0.7653588880999,-0.976325207224397,-1.0065663611148,-1.15794120194744,-1.21319290224269,-1.30618929215056,-1.49048117850798,-1.56406288247891,-1.5997478002185,0,0,0,-1.56601672045499,-1.61744473708518
27,6.58999999999992,-1.37403684482304,-1.52666773722063,-1.71736993476615,-1.14444946487225,-1.42957772541818,-1.55934619232292,-1.24080657670006,-1.30542305445158,-1.51379124694815,-1.70020254210781,-1.48707920298429,-1.47080558347957,0,0,0,-1.27825526620383,-1.3403858851578,-0.646386475836204,-0.654247286691362,-0.687159796782752,-0.765359353100542,-0.976325800399514,-1.0065669726632,-1.15794190546499,-1.21319363932889,-1.30619008573755,-1.49048208406316,-1.56406383273931,-1.5997487721596,0,0,0,-1.56601767190246,-1.61744571977821
28,2.96999999999912,-1.37403723486336,-1.52666818651582,-1.71737046452361,-1.14444977333735,-1.42957813669226,-1.55934665510108,-1.24080691855643,-1.30542341946893,-1.51379169155098,-1.7002030651616,-1.48707963715951,-1.47080601126266,0,0,0,-1.27825562163603,-1.3403862632802,-0.646386745297266,-0.654247559429383,-0.687160083241109,-0.765359672158182,-0.976326207403368,-1.00656739227378,-1.15794238817969,-1.21319414507655,-1.30619063025291,-1.49048270540488,-1.56406448475527,-1.59974943905165,0,0,0,-1.56601832473293,-1.61744639404764
29,2.95999999999879,-1.37403750248636,-1.52666849479605,-1.71737082801237,-1.14444998498817,-1.42957841888462,-1.55934697263254,-1.2408071531184,-1.30542366992261,-1.51379199661159,-1.7002034240507,-1.4870799350653,-1.47080630478255,0,0,0,-1.27825586551294,-1.3403865227258,-0.646386930186242,-0.654247746566824,-0.687160279792671,-0.765359891077532,-0.976326486666447,-1.00656768018689,-1.15794271939128,-1.21319449209205,-1.30619100386863,-1.49048313173451,-1.56406493213183,-1.59974989663534,0,0,0,-1.56601877266836,-1.61744685669327
30,0.159999999999627,-1.37403768611369,-1.52666870632003,-1.71737107741723,-1.14445013021065,-1.42957861250861,-1.55934719050417,-1.24080731406118,-1.30542384176936,-1.51379220592645,-1.70020367029953,-1.48708013947093,-1.47080650617883,0,0,0,-1.27825603284709,-1.34038670074228,-0.646387057046513,-0.654247874969863,-0.687160414655143,-0.765360041287505,-0.976326678280845,-1.00656787773644,-1.15794294664978,-1.2131947301943,-1.30619126022243,-1.49048342425759,-1.56406523909612,-1.59975021060318,0,0,0,-1.5660190800161,-1.61744717413432
31,-0.220000000000198,-1.37403781210809,-1.52666885145548,-1.71737124854434,-1.14445022985387,-1.42957874536213,-1.55934733999502,-1.24080742449076,-1.30542395968061,-1.51379234954613,-1.70020383926116,-1.48708027972219,-1.47080664436524,0,0,0,-1.27825614766206,-1.34038682288685,-0.646387144090745,-0.654247963072655,-0.687160507190026,-0.765360144352962,-0.976326809755641,-1.0065680132836,-1.15794310258152,-1.21319489356639,-1.30619143611769,-1.49048362497012,-1.56406544971738,-1.59975042602988,0,0,0,-1.56601929090048,-1.61744739194414
32,-2.26999999999862,-1.37403789855813,-1.52666895103899,-1.71737136596181,-1.14445029822326,-1.4295788365185,-1.55934744256694,-1.24080750026111,-1.30542404058446,-1.5137924480896,-1.70020395519281,-1.48708037595445,-1.47080673918073,0,0,0,-1.27825622644142,-1.34038690669534,-0.646387203815477,-0.654248023523709,-0.687160570682126,-0.765360215070534,-0.976326899966063,-1.00656810628824,-1.15794320957288,-1.2131950056629,-1.30619155680686,-1.49048376268749,-1.56406559423354,-1.59975057384325,0,0,0,-1.56601943559717,-1.61744754139268
33,3.28000000000088,-1.37403795787511,-1.5266690193674,-1.71737144652686,-1.14445034513436,-1.42957889906469,-1.55934751294583,-1.24080755225033,-1.30542409609597,-1.51379251570441,-1.70020403473836,-1.48708044198343,-1.4708068042376,0,0,0,-1.27825628049523,-1.34038696419986,-0.646387244795134,-0.654248065001725,-0.687160614246733,-0.765360263592842,-0.976326961863237,-1.00656817010264,-1.15794328298416,-1.21319508257704,-1.3061916396168,-1.49048385718118,-1.56406569339218,-1.59975067526424,0,0,0,-1.56601953487967,-1.61744764393562
34,2.26999999999862,-1.37403799857498,-1.52666906625038,-1.7173715018059,-1.14445037732202,-1.42957894198026,-1.55934756123574,-1.2408075879223,-1.30542413418474,-1.51379256209775,-1.7002040893179,-1.48708048728868,-1.47080684887584,0,0,0,-1.27825631758381,-1.34038700365612,-0.646387272912999,-0.654248093461537,-0.687160644138241,-0.765360296886037,-0.97632700433349,-1.00656821388839,-1.15794333335473,-1.21319513535106,-1.30619169643618,-1.49048392201728,-1.56406576142908,-1.59975074485345,0,0,0,-1.56601960300157,-1.61744771429464
35,9.9899999999991,-1.37403802650086,-1.52666909841876,-1.71737153973517,-1.14445039940733,-1.42957897142642,-1.55934759436946,-1.24080761239834,-1.30542416031904,-1.51379259393017,-1.7002041267672,-1.4870805183745,-1.47080687950401,0,0,0,-1.27825634303184,-1.34038703072871,-0.646387292205847,-0.654248112989008,-0.68716066464806,-0.765360319729896,-0.976327033474114,-1.00656824393163,-1.1579433679161,-1.21319517156153,-1.30619173542234,-1.49048396650404,-1.56406580811206,-1.59975079260152,0,0,0,-1.56601964974286,-1.61744776257092
36,5.57999999999765,-1.37403804566198,-1.52666912049083,-1.71737156576003,-1.14445041456098,-1.42957899163067,-1.55934761710389,-1.24080762919237,-1.30542417825088,-1.51379261577172,-1.70020415246274,-1.48708053970379,-1.47080690051928,0,0,0,-1.2782563604928,-1.34038704930434,-0.646387305443479,-0.654248126387625,-0.687160678720707,-0.765360335404026,-0.976327053468718,-1.00656826454556,-1.1579433916301,-1.21319519640706,-1.30619176217237,-1.49048399702828,-1.56406584014321,-1.59975082536348,0,0,0,-1.56601968181403,-1.6174477956953
37,4.15999999999741,-1.37403805880922,-1.5266691356354,-1.71737158361678,-1.14445042495854,-1.42957900549364,-1.55934763270294,-1.24080764071546,-1.30542419055467,-1.51379263075813,-1.70020417009352,-1.48708055433871,-1.47080691493873,0,0,0,-1.27825637247349,-1.34038706204986,-0.646387314526373,-0.654248135580978,-0.687160688376539,-0.765360346158704,-0.976327067187854,-1.00656827868963,-1.15794340790127,-1.21319521345461,-1.3061917805267,-1.49048401797224,-1.56406586212112,-1.59975084784283,0,0,0,-1.56601970381939,-1.61744781842333
38,3.71000000000095,-1.37403806783009,-1.52666914602673,-1.71737159586904,-1.14445043209274,-1.42957901500561,-1.5593476434061,-1.24080764862193,-1.30542419899681,-1.51379264104092,-1.70020418219074,-1.48708056438033,-1.47080692483252,0,0,0,-1.27825638069395,-1.3403870707951,-0.646387320758527,-0.654248141888922,-0.68716069500181,-0.765360353537938,-0.976327076601128,-1.00656828839448,-1.1579434190656,-1.21319522515166,-1.30619179312037,-1.49048403234276,-1.56406587720109,-1.59975086326685,0,0,0,-1.5660197189182,-1.61744783401798
39,5.85999999999984,-1.37403807401969,-1.52666915315665,-1.71737160427582,-1.14445043698781,-1.42957902153217,-1.55934765074999,-1.24080765404689,-1.30542420478932,-1.51379264809638,-1.70020419049114,-1.48708057127032,-1.47080693162107,0,0,0,-1.27825638633435,-1.34038707679557,-0.646387325034669,-0.654248146217067,-0.687160699547686,-0.76536035860114,-0.976327083059969,-1.00656829505338,-1.15794342672591,-1.21319523317749,-1.30619180176141,-1.49048404220298,-1.56406588754809,-1.59975087384992,0,0,0,-1.56601972927812,-1.61744784471812
40,3.45999999999975,-1.37403807826664,-1.52666915804879,-1.71737161004407,-1.14445044034652,-1.42957902601032,-1.55934765578893,-1.24080765776919,-1.3054242087638,-1.51379265293743,-1.7002041961864,-1.48708057599782,-1.47080693627897,0,0,0,-1.27825639020446,-1.34038708091275,-0.646387327968709,-0.654248149186788,-0.687160702666802,-0.765360362075215,-0.97632708749165,-1.00656829962233,-1.15794343198197,-1.21319523868434,-1.30619180769039,-1.49048404896849,-1.56406589464759,-1.59975088111141,0,0,0,-1.5660197363865,-1.61744785205994
41,3.07999999999993,-1.37403808118064,-1.52666916140549,-1.71737161400191,-1.14445044265107,-1.42957902908296,-1.55934765924637,-1.24080766032321,-1.30542421149085,-1.51379265625907,-1.70020420009415,-1.48708057924156,-1.47080693947495,0,0,0,-1.27825639285991,-1.34038708373771,-0.646387329981877,-0.654248151224438,-0.687160704806958,-0.765360364458923,-0.976327090532413,-1.00656830275728,-1.15794343558838,-1.21319524246283,-1.30619181175852,-1.49048405361059,-1.56406589951886,-1.59975088609382,0,0,0,-1.56601974126385,-1.61744785709746
42,1.96999999999861,-1.37403808318006,-1.52666916370866,-1.71737161671755,-1.14445044423233,-1.42957903119123,-1.55934766161866,-1.24080766207563,-1.305424213362,-1.51379265853819,-1.70020420277543,-1.48708058146723,-1.47080694166785,0,0,0,-1.27825639468192,-1.34038708567604,-0.646387331363195,-0.654248152622555,-0.687160706275409,-0.765360366094485,-0.976327092618807,-1.0065683049083,-1.15794343806288,-1.21319524505541,-1.30619181454983,-1.49048405679573,-1.56406590286125,-1.59975088951246,0,0,0,-1.56601974461041,-1.61744786055392
43,0.260000000000105,-1.37403808455195,-1.52666916528896,-1.71737161858086,-1.14445044531729,-1.42957903263781,-1.55934766324638,-1.24080766327804,-1.30542421464588,-1.51379266010199,-1.70020420461516,-1.48708058299435,-1.47080694317249,0,0,0,-1.27825639593208,-1.34038708700601,-0.646387332310976,-0.654248153581862,-0.687160707282974,-0.765360367216712,-0.976327094050369,-1.0065683063842,-1.15794343976075,-1.21319524683428,-1.30619181646506,-1.49048405898119,-1.56406590515459,-1.59975089185813,0,0,0,-1.56601974690662,-1.61744786292554
44,3.23999999999955,-1.37403808549326,-1.52666916637328,-1.71737161985936,-1.14445044606173,-1.42957903363036,-1.55934766436323,-1.24080766410306,-1.3054242155268,-1.51379266117498,-1.70020420587748,-1.48708058404217,-1.47080694420489,0,0,0,-1.27825639678987,-1.34038708791856,-0.646387332961288,-0.654248154240083,-0.687160707974307,-0.765360367986719,-0.976327095032624,-1.00656830739688,-1.15794344092572,-1.21319524805484,-1.30619181777918,-1.49048406048072,-1.56406590672816,-1.5997508934676,0,0,0,-1.56601974848215,-1.61744786455281
45,7.12999999999795,-1.37403808613913,-1.52666916711727,-1.71737162073659,-1.14445044657252,-1.42957903431139,-1.55934766512955,-1.24080766466914,-1.30542421613123,-1.5137926619112,-1.70020420674361,-1.48708058476112,-1.47080694491326,0,0,0,-1.27825639737843,-1.34038708854469,-0.646387333407494,-0.654248154691715,-0.68716070844866,-0.765360368515054,-0.97632709570659,-1.00656830809172,-1.15794344172506,-1.21319524889232,-1.30619181868086,-1.49048406150961,-1.56406590780784,-1.59975089457192,0,0,0,-1.56601974956319,-1.61744786566935
46,4.97999999999905,-1.37403808658229,-1.52666916762775,-1.71737162133849,-1.14445044692299,-1.42957903477868,-1.55934766565536,-1.24080766505756,-1.30542421654596,-1.51379266241635,-1.7002042073379,-1.48708058525443,-1.4708069453993,0,0,0,-1.27825639778227,-1.34038708897431,-0.646387333713655,-0.654248155001599,-0.687160708774133,-0.765360368877566,-0.976327096169027,-1.00656830856848,-1.15794344227352,-1.21319524946695,-1.30619181929953,-1.49048406221558,-1.56406590854866,-1.59975089532964,0,0,0,-1.56601975030493,-1.61744786643545
47,4.32999999999879,-1.37403808688636,-1.52666916797802,-1.71737162175149,-1.14445044716347,-1.4295790350993,-1.55934766601613,-1.24080766532406,-1.30542421683052,-1.51379266276296,-1.70020420774566,-1.48708058559291,-1.47080694573279,0,0,0,-1.27825639805936,-1.34038708926909,-0.646387333923725,-0.654248155214224,-0.687160708997453,-0.765360369126301,-0.976327096486324,-1.00656830889561,-1.15794344264984,-1.21319524986123,-1.30619181972403,-1.49048406269997,-1.56406590905697,-1.59975089584954,0,0,0,-1.56601975081387,-1.61744786696111
48,1.18999999999971,-1.374038087095,-1.52666916821835,-1.71737162203486,-1.14445044732847,-1.42957903531929,-1.55934766626368,-1.24080766550693,-1.30542421702577,-1.51379266300078,-1.70020420802545,-1.48708058582515,-1.47080694596162,0,0,0,-1.27825639824948,-1.34038708947135,-0.646387334067862,-0.654248155360114,-0.687160709150683,-0.765360369296968,-0.976327096704035,-1.00656830912006,-1.15794344290805,-1.21319525013176,-1.3061918200153,-1.49048406303234,-1.56406590940574,-1.59975089620627,0,0,0,-1.56601975116308,-1.61744786732178
49,-0.489999999999213,-1.37403808723815,-1.52666916838325,-1.71737162222929,-1.14445044744168,-1.42957903547024,-1.55934766643352,-1.24080766563239,-1.30542421715974,-1.51379266316396,-1.70020420821742,-1.4870805859845,-1.47080694611862,-0.410298148511374,0,0,-1.27825639837993,-1.34038708961013,-0.646387334166761,-0.654248155460216,-0.687160709255821,-0.76536036941407,-0.976327096853415,-1.00656830927407,-1.15794344308521,-1.21319525031738,-1.30619182021515,-1.49048406326038,-1.56406590964505,-1.59975089645103,-0.243785030548881,0,0,-1.56601975140268,-1.61744786756925
50,3.21999999999747,-1.36491711714202,-1.51725680073067,-1.70765607651908,-1.13588200908147,-1.42035389285934,-1.54988775731794,-1.23199910381149,-1.29646644436601,-1.50442265942939,-1.69054110162445,-1.47776759540415,-1.46152508320932,-1.24636538614401,0,0,-1.26937344513198,-1.33136815546516,-0.64386899263097,-0.651699187964227,-0.684483513611024,-0.762378505899327,-0.972523301589243,-1.0026466934752,-1.15343206590519,-1.20846861068754,-1.30110286357772,-1.48467709934488,-1.55797226897981,-1.59351822616729,-1.00594554430409,0,0,-1.55991849852014,-1.61114624943478
51,2.43999999999858,-1.34565693277631,-1.49656783283245,-1.68537643032298,-1.11907204601339,-1.40056398934591,-1.52892113799172,-1.21412292193476,-1.27791091552112,-1.48386917462158,-1.66842979539155,-1.45746428522368,-1.44137177251381,-1.38766245248481,0,0,-1.25111097260149,-1.31247053051604,-0.637221404894752,-0.644970757834501,-0.677416603629646,-0.754507373628361,-0.962482541672519,-0.992294926361726,-1.14152352403778,-1.19599184723418,-1.28766970320121,-1.46934863751366,-1.54188707545881,-1.5770660404914,-1.33021547898194,0,0,-1.54381321126614,-1.59451206426424
52,1.49999999999864,-1.32689502212773,-1.47578254092072,-1.6621897380224,-1.10349621265727,-1.38105650209619,-1.50771554964544,-1.19719130203936,-1.26008483994476,-1.46325392362528,-1.64546135761574,-1.43719884255683,-1.42132013123951,-1.39859966228902,0,0,-1.23365894706378,-1.29416598639464,-0.629301031989373,-0.636954063988572,-0.668996622643714,-0.74512918935349,-0.950519320433548,-0.979961150709292,-1.12733490463298,-1.18112621128861,-1.27166455310742,-1.4510853007084,-1.52272211878628,-1.55746382524698,-1.46159751379698,0,0,-1.52462431359956,-1.57469300286095
53,-14.8900000000012,-1.3123897612579,-1.45939250077953,-1.64344714117137,-1.09178585507375,-1.3658635102153,-1.49091826954066,-1.18431279573884,-1.24641661281072,-1.44701582613437,-1.62692068301562,-1.42128764662493,-1.40560963567153,-1.38895806452433,0,0,-1.22031819506225,-1.28006272551362,-0.622124265870403,-0.629690020051884,-0.661367154311338,-0.736631478959622,-0.939679270111766,-0.968785335595681,-1.11447838837601,-1.16765624040901,-1.25716205173604,-1.43453662321944,-1.50535647030456,-1.53970197035661,-1.51068378717776,0,0,-1.50723697183181,-1.55673466048387
54,-13.2000000000005,-1.30214073071202,-1.44767693749207,-1.62983319950686,-1.08362977577767,-1.35508360208166,-1.47887786510035,-1.17529188896822,-1.23680243804286,-1.43541668474458,-1.61346595068985,-1.40994421646143,-1.39442329104562,-1.37904505944569,0,0,-1.21094942916724,-1.2701165719529,-0.616412522624297,-0.623908815369023,-0.655295120822097,-0.729868441242502,-0.931052043978643,-0.959890885722755,-1.1042463258172,-1.15693595025026,-1.24562000579411,-1.42136609553153,-1.49153574328274,-1.52556591617474,-1.52610896553599,0,0,-1.49339897986392,-1.54244222861649
55,-10.8599999999996,-1.29517267723114,-1.43966108175104,-1.62042739190857,-1.07812360324264,-1.34773829633587,-1.47062633613776,-1.16918554535391,-1.23028109261484,-1.42748354417887,-1.60417564020862,-1.40219456109919,-1.38678630549032,-1.371731163133,0,0,-1.20459963408561,-1.26336106891613,-0.612178898905818,-0.619623705865295,-0.650794444952787,-0.724855583406556,-0.924657423701067,-0.953298195484008,-1.09666217840871,-1.14898992173856,-1.23706488044025,-1.41160391680573,-1.48129162774654,-1.5150880757517,-1.52868060951562,0,0,-1.48314206730902,-1.53184847887297
56,-14.0299999999996,-1.29051567476964,-1.43428601417843,-1.61408497519197,-1.07445593319166,-1.34282361712268,-1.46508829494358,-1.16511308127899,-1.22592758802195,-1.42216505310627,-1.59791333200708,-1.3970021728804,-1.38167131070331,-1.36673191578666,0,0,-1.20036228392716,-1.25884831928815,-0.609170555581306,-0.616578777589294,-0.64759633876585,-0.721293529145172,-0.920113511793904,-0.948613538322874,-1.09127300810317,-1.14334360467802,-1.23098574919004,-1.40466707329876,-1.47401232787529,-1.50764269482321,-1.52698081139626,0,0,-1.47585367408693,-1.52432073468934
57,-11.9399999999999,-1.28742722738702,-1.43071541561237,-1.6098588499691,-1.07202739939327,-1.33956247684568,-1.46140770876007,-1.16241499292484,-1.22304198306181,-1.4186324212627,-1.59374143636033,-1.39355435837217,-1.37827553074146,-1.36339427203277,0,0,-1.19755417714407,-1.25585623988472,-0.607088208035419,-0.614471106276892,-0.645382639114087,-0.718827907987816,-0.916968257815906,-0.945370861776178,-1.08754267404566,-1.13943527600472,-1.22677783052036,-1.39986545410349,-1.46897366353829,-1.50248907070781,-1.52434706290601,0,0,-1.47080871541622,-1.51911009948719
58,-9.79000000000099,-1.28538624627495,-1.42835388293517,-1.60705922463609,-1.07042368298244,-1.33740679985458,-1.45897285164203,-1.1606328122077,-1.22113553650808,-1.41629612680259,-1.59097804685668,-1.3912745070189,-1.37603029796807,-1.36118400977896,0,0,-1.19569908787874,-1.25387916236594,-0.605670798485651,-0.613036459379513,-0.64387582098811,-0.717149612267464,-0.914827350533802,-0.94316364102997,-1.08500351523551,-1.13677496005693,-1.22391359005348,-1.39659709435482,-1.46554395221876,-1.49898110871965,-1.52193772932543,0,0,-1.46737471967801,-1.51556333126856
59,-9.01000000000067,-1.28403966717244,-1.42679520212541,-1.60520984473281,-1.06936595388402,-1.3359843688697,-1.45736558443524,-1.15945723768508,-1.21987786945971,-1.41475414540324,-1.58915271357648,-1.38976989145267,-1.37454859691374,-1.35972475180145,0,0,-1.19447534855554,-1.25257481279091,-0.604716479467097,-0.612070534732468,-0.642861304615367,-0.716019642792551,-0.913385912146001,-0.941677554854949,-1.08329394050882,-1.13498381218104,-1.22198514308365,-1.39439656038202,-1.46323478283231,-1.49661925441847,-1.52005051371347,0,0,-1.46506266566147,-1.51317534935748
60,-11.3600000000005,-1.28315190163342,-1.42576741159197,-1.60398985371728,-1.06866872851308,-1.33504654068294,-1.456305695028,-1.15868228942069,-1.21904876746193,-1.41373737964884,-1.58794862336775,-1.38877780011207,-1.37357163593006,-1.3587624753093,0,0,-1.1936686275951,-1.25171490897143,-0.604078560587231,-0.611424858017555,-0.642183146540841,-0.715264309567806,-0.912422376112593,-0.940684173805506,-1.08215116752253,-1.13378651125289,-1.22069606395292,-1.39292560345908,-1.46169120807399,-1.49504046218975,-1.51867386561328,0,0,-1.46351716265908,-1.51157909200932
61,-6.56000000000034,-1.28256682470392,-1.42508999227801,-1.60318558634241,-1.06820925930419,-1.33442845314346,-1.45560709986827,-1.15817158807853,-1.21850236654953,-1.41306723096721,-1.58715485120735,-1.38812392554309,-1.3729277402524,-1.35812823862618,0,0,-1.19313698086576,-1.2511482005614,-0.603654174451613,-0.610995310853255,-0.64173199061229,-0.714761811588093,-0.911781367754552,-0.94002331055459,-1.08139091880307,-1.13298998691397,-1.21983848263958,-1.39194702492207,-1.46066431931525,-1.49399014442359,-1.51770766827278,0,0,-1.46248899110393,-1.51051715528223
62,-10.0499999999997,-1.28218129587315,-1.42464359711704,-1.60265554846773,-1.06790650827411,-1.33402116712889,-1.45514674447583,-1.15783507544406,-1.21814232712189,-1.41262562820053,-1.58663173424969,-1.38769305031564,-1.37250344276018,-1.35771030301646,0,0,-1.19278666476946,-1.25077477739815,-0.603372743853129,-0.61071045773158,-0.641432807692949,-0.714428581316652,-0.911356284674083,-0.939585060751847,-1.08088676177682,-1.13246177380191,-1.2192697797485,-1.39129808302643,-1.45998334061757,-1.49329362883855,-1.51704480595767,0,0,-1.46180716172303,-1.50981293461247
63,-9.41000000000116,-1.28192727606308,-1.42434946755713,-1.60230628935636,-1.0677070328068,-1.33375281017398,-1.45484341461531,-1.15761335402368,-1.21790510327849,-1.41233465675451,-1.5862870369431,-1.38740914832265,-1.37222387545497,-1.35743492718271,0,0,-1.192555847886,-1.25052873445831,-0.603186512114749,-0.6105219611988,-0.641234828669124,-0.714208072057653,-0.9110749934376,-0.939295056668961,-1.08055314475039,-1.13211223808468,-1.21889345063362,-1.39086865716448,-1.45953271496651,-1.49283272192613,-1.51659641219417,0,0,-1.46135597314735,-1.50934692899604
64,-7.82000000000238,-1.2817599118001,-1.42415567468594,-1.60207616779271,-1.06757560677003,-1.3335759991937,-1.4546435593544,-1.15746727067761,-1.21774880567063,-1.41214294479371,-1.58605992153462,-1.38722209454207,-1.3720396778587,-1.35725349121244,0,0,-1.19240377170666,-1.25036662604782,-0.603063453055299,-0.610397405598153,-0.641104007184695,-0.714062362941428,-0.910889120528427,-0.93910342644531,-1.08033269576652,-1.13188127027553,-1.2186447781607,-1.39058489918029,-1.45923494848876,-1.49252816174949,-1.51629581040565,0,0,-1.46105783469769,-1.50903899967445
65,-5.03999999999962,-1.28164964353917,-1.42402799333563,-1.6019245493594,-1.06748901677982,-1.33345950678957,-1.45451188358421,-1.15737102360658,-1.21764582882447,-1.41201663450048,-1.58591028388896,-1.38709885341734,-1.37191831860426,-1.3571339514878,0,0,-1.19230357619371,-1.25025982067333,-0.602982215799704,-0.610315180403107,-0.641017645575762,-0.713966173284445,-0.910766416803093,-0.938976922037362,-1.08018716669675,-1.13172879721886,-1.21848061739648,-1.39039757676785,-1.45903837839007,-1.49232710680056,-1.5160954617666,0,0,-1.4608610190423,-1.50883572058947
66,-0.749999999999318,-1.2815769936684,-1.42394387073867,-1.60182465531149,-1.06743196735179,-1.33338275611478,-1.45442512921404,-1.15730761161704,-1.2175779829175,-1.41193341523395,-1.58581169493268,-1.38701765629867,-1.37183836137054,-1.35705519305763,0,0,-1.19223756277023,-1.25018945233164,-0.602928621865869,-0.610260934704742,-0.640960670997766,-0.71390271493551,-0.910685466563098,-0.938893464406748,-1.0800911580948,-1.13162820752203,-1.21837231707206,-1.39027399621475,-1.45890869694297,-1.49219446660301,-1.51596244314367,0,0,-1.46073117559627,-1.50870161308239
67,-3.48999999999933,-1.28152912872863,-1.42388844700749,-1.60175884046866,-1.06739438070131,-1.33333218936935,-1.45436797153486,-1.15726583302206,-1.21753328305342,-1.41187858666108,-1.5857467399597,-1.38696416001741,-1.37178568198675,-1.35700330350316,0,0,-1.19219407023072,-1.2501430905695,-0.60289328021931,-0.610225163262684,-0.640923100040491,-0.713860868361117,-0.910632085246109,-0.938838429631865,-1.08002784678634,-1.13156187528519,-1.21830090018747,-1.39019250303229,-1.45882318062536,-1.4921069991856,-1.51587435201668,0,0,-1.46064555245108,-1.50861317807161
68,-0.339999999999918,-1.28149759325194,-1.42385193145794,-1.60171547875091,-1.067369617012,-1.33329887382243,-1.45433031357981,-1.15723830749718,-1.21750383286835,-1.41184246322876,-1.58570394476681,-1.38692891435953,-1.37175097453803,-1.3569691164295,0,0,-1.19216541548402,-1.25011254545252,-0.602869981581059,-0.610201581285911,-0.640898331750738,-0.713833281412184,-0.91059689412982,-0.938802148489471,-1.07998610941933,-1.1315181464004,-1.21825381929789,-1.39013877944092,-1.45876680482109,-1.49204933713769,-1.51581611292494,0,0,-1.46058910622178,-1.50855487814715
69,0.999999999997669,-1.28147681634449,-1.42382787346237,-1.6016869101916,-1.06735330164773,-1.33327692412783,-1.45430550291718,-1.15722017251787,-1.21748442984053,-1.41181866357704,-1.58567574945987,-1.38690569302391,-1.37172810779803,-1.35694659253517,0,0,-1.19214653652505,-1.25009242103653,-0.60285462521224,-0.610186038165798,-0.640882006719705,-0.713815098574292,-0.910573699308086,-0.938778235220473,-1.07995859989734,-1.13148932424883,-1.21822278780597,-1.39010336967686,-1.45872964695661,-1.49201133149698,-1.51577765339612,0,0,-1.46055190193944,-1.50851645207552
70,0.629999999998176,-1.28146312764379,-1.42381202304114,-1.60166808801549,-1.06734255240031,-1.33326246274517,-1.45428915660662,-1.15720822443124,-1.21747164630993,-1.41180298336375,-1.58565717319869,-1.38689039382994,-1.37171304222678,-1.35693175284523,0,0,-1.19213409827316,-1.25007916222484,-0.602844505019575,-0.610175794899827,-0.64087124815684,-0.713803115674896,-0.910558413398536,-0.938762475838006,-1.07994047050321,-1.13147032980228,-1.21820233735439,-1.3900800338454,-1.45870515908764,-1.49198628492439,-1.51575227507863,0,0,-1.46052738348006,-1.5084911284295
71,2.42000000000075,-1.28145410895376,-1.42380158011845,-1.60165568717425,-1.06733547034566,-1.33325293497971,-1.45427838697106,-1.15720035253096,-1.21746322398404,-1.41179265258124,-1.5856449343767,-1.38688031407904,-1.37170311639639,-1.35692197583498,0,0,-1.1921259034314,-1.25007042676377,-0.602837836182042,-0.610169044961479,-0.64086415865665,-0.713795219381624,-0.910548340542149,-0.938752090980251,-1.07992852389429,-1.13145781315538,-1.21818886125333,-1.39006465638434,-1.4586890224759,-1.49196978014736,-1.51573553722305,0,0,-1.46051122671036,-1.5084744410712
72,2.98999999999978,-1.28144816706319,-1.42379469988361,-1.60164751698012,-1.06733080439165,-1.33324665768888,-1.45427129148404,-1.15719516619357,-1.21745767500318,-1.41178584622905,-1.58563687092769,-1.38687367311703,-1.37169657684367,-1.35691553433122,0,0,-1.19212050432662,-1.25006467147631,-0.602833441926561,-0.610164597266743,-0.640859487216549,-0.713790016326396,-0.910541703297775,-0.938745248150764,-1.07992065198985,-1.13144956563939,-1.2181799815302,-1.39005452380992,-1.45867838967907,-1.49195890475768,-1.51572450183279,0,0,-1.46050058063097,-1.50846344537437
73,4.38000000000045,-1.28144425229713,-1.42379016689703,-1.60164213411421,-1.067327730266,-1.33324252194708,-1.4542666166803,-1.15719174921756,-1.21745401910247,-1.41178136191946,-1.58563155838995,-1.38686929777341,-1.37169226831275,-1.35691129039906,0,0,-1.19211694717055,-1.25006087965219,-0.602830546564829,-0.610161666694047,-0.640856409218705,-0.713786588048941,-0.910537330037402,-0.938740739430977,-1.07991546521568,-1.13144413137588,-1.21817413070731,-1.39004784748709,-1.45867138376119,-1.4919517389961,-1.51571722779926,0,0,-1.46049356596125,-1.50845620034278
74,0.999999999999091,-1.28144167308555,-1.42378718037591,-1.601638587657,-1.06732570490349,-1.33323979714745,-1.4542635367241,-1.15718949797089,-1.21745161044222,-1.41177840746877,-1.58562805826788,-1.38686641511407,-1.37168942967241,-1.35690849431909,0,0,-1.1921146035674,-1.25005838143991,-0.602828638871868,-0.610159735801323,-0.64085438119065,-0.713784329229017,-0.910534448588105,-0.938737768730321,-1.07991204775924,-1.13144055085393,-1.21817027572314,-1.39004344859837,-1.45866676770923,-1.49194701762648,-1.51571243382795,0,0,-1.46048894414288,-1.50845142674381
75,4.4399999999996,-1.28143997379314,-1.42378521273094,-1.60163625110269,-1.06732437051,-1.33323800193553,-1.45426150752019,-1.15718801475548,-1.21745002351616,-1.41177646095315,-1.58562575224111,-1.38686451589759,-1.37168755945748,-1.35690665214471,0,0,-1.19211305950367,-1.25005673551322,-0.602827381956249,-0.610158463600149,-0.640853044990229,-0.713782840967488,-0.910532550096732,-0.938735811434188,-1.07990979611054,-1.13143819176677,-1.21816773580193,-1.39004055031648,-1.45866372634569,-1.49194390687263,-1.51570927467862,0,0,-1.46048589898004,-1.50844828157778
76,1.68000000000035,-1.28143885422827,-1.42378391636419,-1.60163471168305,-1.06732349135579,-1.33323681917488,-1.45426017059583,-1.15718703755116,-1.21744897798294,-1.41177517850728,-1.58562423293428,-1.38686326461438,-1.37168632728171,-1.35690543844322,0,0,-1.19211204220995,-1.25005565110792,-0.602826553826512,-0.610157625399391,-0.640852164623013,-0.713781860413494,-0.910531299259254,-0.938734521852685,-1.0799083125923,-1.13143663746177,-1.21816606235285,-1.39003864075837,-1.45866172251699,-1.49194185732552,-1.51570719299699,0,0,-1.46048389264815,-1.5084462093579
77,3.2599999999988,-1.28143811661214,-1.42378306226358,-1.60163369744903,-1.06732291213226,-1.33323603992273,-1.45425928977418,-1.15718639372812,-1.21744828914195,-1.41177433357835,-1.58562323195143,-1.3868624402167,-1.37168551547281,-1.35690463880595,0,0,-1.19211137197432,-1.25005493665638,-0.602826008210624,-0.61015707314818,-0.640851584590298,-0.713781214372405,-0.91053047514104,-0.938733672207848,-1.07990733517164,-1.13143561340302,-1.21816495979565,-1.39003738263999,-1.45866040228813,-1.49194050697495,-1.51570582136412,0,0,-1.46048257077005,-1.50844484406931
78,3.14999999999941,-1.2814376306398,-1.42378249954641,-1.60163302922928,-1.06732253051558,-1.33323552651885,-1.45425870945206,-1.15718596955059,-1.21744783530472,-1.41177377690385,-1.58562257246209,-1.38686189706905,-1.37168498061918,-1.3569041119715,0,0,-1.19211093039508,-1.25005446594585,-0.602825648731901,-0.610156709297778,-0.640851202436067,-0.713780788728594,-0.910529932171214,-0.93873311241982,-1.07990669119857,-1.13143493870249,-1.21816423337645,-1.3900365537294,-1.45865953245609,-1.49193961729723,-1.5157049176156,0,0,-1.46048169985141,-1.50844394454968
79,3.45999999999975,-1.28143731046091,-1.42378212880481,-1.60163258897817,-1.06732227909057,-1.33323518826691,-1.4542583271116,-1.1571856900847,-1.21744753629778,-1.41177341014342,-1.58562213796295,-1.38686153922068,-1.37168462823525,-1.35690376487094,0,0,-1.19211063946422,-1.25005415582208,-0.602825411890442,-0.610156469576051,-0.640850950654919,-0.713780508294469,-0.910529574437203,-0.938732743605188,-1.07990626691889,-1.1314344941781,-1.21816375477738,-1.39003600760419,-1.4586589593699,-1.49193903113578,-1.51570432216192,0,0,-1.46048112604932,-1.50844335190392
80,3.479999999999,-1.28143709951368,-1.42378188454476,-1.60163229892234,-1.06732211344126,-1.3332349654124,-1.45425807520972,-1.1571855059609,-1.21744733929951,-1.41177316850633,-1.58562185169676,-1.38686130345522,-1.37168439606999,-1.35690353618659,0,0,-1.19211044778681,-1.25005395149957,-0.602825255848568,-0.610156311636528,-0.640850784770103,-0.713780323531774,-0.910529338745844,-0.938732500613415,-1.07990598738423,-1.13143420130532,-1.21816343945465,-1.39003564779218,-1.45865858179478,-1.49193864494609,-1.51570392984045,0,0,-1.46048074800253,-1.50844296144207
81,2.90999999999997,-1.28143696053283,-1.42378172361602,-1.60163210782144,-1.06732200430457,-1.33323481858653,-1.45425790924623,-1.15718538465244,-1.21744720950882,-1.41177300930571,-1.58562166309263,-1.38686114812308,-1.37168424310981,-1.35690338551978,0,0,-1.19211032150172,-1.25005381688337,-0.602825153041296,-0.610156207578999,-0.640850675477865,-0.713780201801957,-0.910529183461976,-0.938732340519711,-1.07990580321446,-1.1314340083478,-1.21816323170612,-1.39003541073215,-1.45865833303163,-1.49193839050727,-1.51570367135747,0,0,-1.46048049892863,-1.50844270418857
82,4.45999999999742,-1.28143686896644,-1.42378161758945,-1.60163198191618,-1.06732193240076,-1.33323472185151,-1.45425779990255,-1.15718530472936,-1.21744712399729,-1.41177290441769,-1.58562153883235,-1.38686104578377,-1.37168414233326,-1.35690328625419,0,0,-1.19211023829982,-1.25005372819259,-0.602825085307407,-0.610156139021387,-0.640850603471399,-0.713780121601075,-0.910529081154229,-0.938732235043036,-1.07990568187543,-1.13143388121902,-1.21816309483238,-1.39003525454672,-1.45865816913568,-1.49193822287195,-1.51570350105577,0,0,-1.46048033482793,-1.50844253469881
83,4.6599999999998,-1.28143680863867,-1.42378154773471,-1.60163189896453,-1.06732188502753,-1.33323465811844,-1.45425772786237,-1.15718525207269,-1.21744706765872,-1.41177283531308,-1.58562145696448,-1.38686097835836,-1.37168407593745,-1.35690322085387,0,0,-1.19211018348294,-1.25005366975939,-0.602825040681418,-0.610156093852694,-0.640850556030454,-0.713780068761296,-0.910529013749501,-0.938732165550483,-1.07990560193207,-1.13143379746113,-1.2181630046541,-1.39003515164507,-1.458658061154,-1.49193811242661,-1.51570338885287,0,0,-1.46048022671137,-1.5084424230317
84,3.5199999999989,-1.28143676889221,-1.42378150171148,-1.60163184431252,-1.06732185381606,-1.33323461612843,-1.45425768039928,-1.15718521738028,-1.21744703054051,-1.41177278978407,-1.5856214030265,-1.38686093393568,-1.37168403219312,-1.3569031777654,0,0,-1.19211014736728,-1.25005363126116,-0.60282501127992,-0.610156064093639,-0.640850524774343,-0.713780033948204,-0.910528969340402,-0.938732119765835,-1.07990554926199,-1.13143374227788,-1.21816294524081,-1.39003508384909,-1.45865799001109,-1.49193803966053,-1.51570331492846,0,0,-1.46048015547958,-1.50844234946065
85,5.87000000000018,-1.28143674270559,-1.42378147138946,-1.60163180830549,-1.06732183325264,-1.33323458846365,-1.45425764912862,-1.15718519452347,-1.21744700608549,-1.41177275978766,-1.58562136748991,-1.38686090466816,-1.37168400337252,-1.35690314937692,0,0,-1.19211012357278,-1.25005360589692,-0.602824991908969,-0.610156044487116,-0.640850504181495,-0.713780011011868,-0.91052894008181,-0.938732089600974,-1.07990551456072,-1.13143370592082,-1.21816290609682,-1.39003503918223,-1.45865794313912,-1.49193799171916,-1.51570326622377,0,0,-1.46048010854906,-1.50844230098894
86,5.68999999999988,-1.28143672545275,-1.42378145141205,-1.60163178458255,-1.0673218197046,-1.33323457023694,-1.4542576285262,-1.15718517946444,-1.2174469899735,-1.41177274002477,-1.58562134407692,-1.3868608853855,-1.37168398438431,-1.35690313067341,0,0,-1.19211010789597,-1.2500535891859,-0.602824979146572,-0.610156031569513,-0.64085049061406,-0.713779995900443,-0.910528920805017,-0.938732069727093,-1.07990549169806,-1.13143368196725,-1.21816288030712,-1.39003500975382,-1.4586579122579,-1.49193796013337,-1.51570323413499,0,0,-1.46048007762926,-1.50844226905373
87,3.86000000000024,-1.28143671408585,-1.42378143825009,-1.60163176895289,-1.06732181077858,-1.33323455822842,-1.45425761495246,-1.15718516954293,-1.21744697935824,-1.41177272700415,-1.58562132865146,-1.38686087268127,-1.37168397187408,-1.35690311835075,0,0,-1.19211009756743,-1.25005357817598,-0.602824970738168,-0.610156023058853,-0.640850481675264,-0.713779985944402,-0.910528908104656,-0.938732056633345,-1.07990547663518,-1.13143366618564,-1.21816286331578,-1.39003499036515,-1.45865789191205,-1.49193793932332,-1.51570321299353,0,0,-1.460480057258,-1.50844224801348
88,5.55999999999983,-1.28143670659687,-1.42378142957844,-1.60163175865542,-1.06732180489775,-1.33323455031671,-1.45425760600951,-1.15718516300622,-1.21744697236447,-1.41177271842562,-1.58562131848853,-1.3868608643112,-1.37168396363182,-1.35690311023206,0,0,-1.19211009076255,-1.25005357092218,-0.602824965198359,-0.610156017451673,-0.64085047578601,-0.713779979384944,-0.910528899737125,-0.938732048006635,-1.07990546671112,-1.13143365578805,-1.21816285212117,-1.39003497759108,-1.45865787850736,-1.49193792561279,-1.51570319906463,0,0,-1.46048004383656,-1.50844223415127
89,5.20000000000067,-1.28143670166281,-1.4237814238652,-1.60163175187101,-1.06732180102321,-1.33323454510414,-1.45425760011753,-1.15718515869957,-1.21744696775668,-1.41177271277373,-1.58562131179276,-1.38686085879664,-1.37168395820148,-1.35690310488314,0,0,-1.19211008627922,-1.25005356614308,-0.6028249615485,-0.610156013757428,-0.640850471905923,-0.713779975063299,-0.910528894224246,-0.938732042322997,-1.07990546017273,-1.13143364893768,-1.21816284474569,-1.39003496917498,-1.45865786967578,-1.49193791657971,-1.51570318988768,0,0,-1.46048003499395,-1.50844222501827
90,3.60000000000014,-1.28143669841205,-1.42378142010108,-1.60163174740116,-1.06732179847051,-1.33323454166988,-1.45425759623564,-1.15718515586216,-1.21744696472087,-1.41177270905003,-1.58562130738131,-1.38686085516343,-1.37168395462374,-1.35690310135904,0,0,-1.19211008332541,-1.2500535629944,-0.602824959143821,-0.610156011323505,-0.640850469349559,-0.713779972216018,-0.91052889059213,-0.938732038578378,-1.07990545586497,-1.13143364442437,-1.21816283988642,-1.39003496363011,-1.45865786385717,-1.49193791062835,-1.51570318384152,0,0,-1.46048002916807,-1.50844221900107
91,5.24999999999949,-1.28143669627031,-1.42378141762112,-1.60163174445624,-1.06732179678868,-1.33323453940725,-1.45425759367809,-1.15718515399276,-1.21744696272076,-1.4117727065967,-1.58562130447486,-1.38686085276971,-1.37168395226657,-1.35690309903722,0,0,-1.19211008137932,-1.25005356091993,-0.602824957559518,-0.610156009719935,-0.640850467665319,-0.71377997034011,-0.91052888819914,-0.938732036111266,-1.07990545302684,-1.13143364145081,-1.21816283668492,-1.39003495997691,-1.45865786002362,-1.49193790670734,-1.51570317985805,0,0,-1.46048002532973,-1.50844221503668
92,2.67000000000053,-1.28143669485924,-1.42378141598721,-1.601631742516,-1.06732179568062,-1.33323453791654,-1.45425759199307,-1.15718515276112,-1.217446961403,-1.41177270498034,-1.58562130255997,-1.38686085119263,-1.37168395071358,-1.3569030975075,0,0,-1.19211008009715,-1.25005355955317,-0.602824956515712,-0.610156008663436,-0.640850466555672,-0.713779969104183,-0.910528886622538,-0.93873203448583,-1.07990545115696,-1.13143363949171,-1.21816283457565,-1.39003495757004,-1.45865785749792,-1.49193790412401,-1.51570317723358,0,0,-1.46048002280088,-1.50844221242478
93,-1.16000000000156,-1.28143669392957,-1.42378141491073,-1.60163174123769,-1.06732179495058,-1.33323453693439,-1.45425759088291,-1.15718515194966,-1.21744696053481,-1.41177270391542,-1.58562130129836,-1.38686085015358,-1.3716839496904,-1.35690309649966,0,0,-1.1921100792524,-1.2500535586527,-0.60282495582801,-0.61015600796737,-0.64085046582459,-0.713779968289903,-0.910528885583807,-0.938732033414924,-1.079905449925,-1.13143363820097,-1.21816283318597,-1.39003495598428,-1.45865785583389,-1.49193790242201,-1.51570317550446,0,0,-1.46048002113476,-1.50844221070395
94,2.35999999999876,-1.28143669331707,-1.4237814142015,-1.60163174039548,-1.0673217944696,-1.33323453628731,-1.45425759015149,-1.15718515141504,-1.2174469599628,-1.4117727032138,-1.58562130046716,-1.38686084946901,-1.37168394901628,-1.35690309583566,0,0,-1.19211007869585,-1.25005355805943,-0.602824955374922,-0.610156007508773,-0.640850465342922,-0.713779967753422,-0.910528884899447,-0.938732032709367,-1.07990544911334,-1.13143363735058,-1.21816283227039,-1.39003495493953,-1.45865785473755,-1.49193790130066,-1.51570317436525,0,0,-1.46048002003706,-1.5084422095702
95,4.30999999999813,-1.28143669291352,-1.42378141373423,-1.6016317398406,-1.06732179415271,-1.33323453586099,-1.4542575896696,-1.15718515106281,-1.21744695958594,-1.41177270275155,-1.58562129991953,-1.38686084901799,-1.37168394857215,-1.35690309539818,0,0,-1.19211007832917,-1.25005355766856,-0.60282495507641,-0.61015600720663,-0.64085046502558,-0.713779967399965,-0.910528884448563,-0.938732032244517,-1.07990544857858,-1.1314336367903,-1.21816283166717,-1.39003495425119,-1.45865785401524,-1.49193790056187,-1.51570317361469,0,0,-1.46048001931384,-1.50844220882323
96,5.48000000000002,-1.28143669264765,-1.42378141342637,-1.60163173947502,-1.06732179394393,-1.33323453558011,-1.45425758935211,-1.15718515083075,-1.21744695933765,-1.41177270244699,-1.58562129955873,-1.38686084872084,-1.37168394827953,-1.35690309510995,0,0,-1.19211007808759,-1.25005355741104,-0.602824954879737,-0.610156007007565,-0.640850464816501,-0.713779967167093,-0.910528884151501,-0.938732031938254,-1.07990544822626,-1.13143363642117,-1.21816283126974,-1.39003495379769,-1.45865785353935,-1.49193790007512,-1.51570317312019,0,0,-1.46048001883736,-1.5084422083311
97,2.51999999999981,-1.28143669247249,-1.42378141322354,-1.60163173923417,-1.06732179380638,-1.33323453539505,-1.45425758914294,-1.15718515067786,-1.21744695917407,-1.41177270224634,-1.58562129932102,-1.38686084852506,-1.37168394808675,-1.35690309492006,0,0,-1.19211007792842,-1.25005355724137,-0.602824954750161,-0.610156006876413,-0.640850464678751,-0.713779967013667,-0.910528883955784,-0.938732031736475,-1.07990544799413,-1.13143363617797,-1.2181628310079,-1.39003495349891,-1.45865785322581,-1.49193789975443,-1.51570317279439,0,0,-1.46048001852343,-1.50844220800686
98,3.07999999999993,-1.28143669235708,-1.42378141308991,-1.60163173907548,-1.06732179371576,-1.33323453527313,-1.45425758900512,-1.15718515057712,-1.21744695906629,-1.41177270211415,-1.58562129916441,-1.38686084839608,-1.37168394795973,-1.35690309479495,0,0,-1.19211007782355,-1.25005355712959,-0.60282495466479,-0.610156006790005,-0.640850464587996,-0.713779966912584,-0.910528883826838,-0.938732031603535,-1.0799054478412,-1.13143363601774,-1.21816283083538,-1.39003495330205,-1.45865785301924,-1.49193789954315,-1.51570317257974,0,0,-1.4604800183166,-1.50844220779324
99,-0.970000000000937,-1.28143669228104,-1.42378141300186,-1.60163173897093,-1.06732179365605,-1.3332345351928,-1.45425758891432,-1.15718515051076,-1.21744695899528,-1.41177270202705,-1.58562129906122,-1.3868608483111,-1.37168394787605,-1.35690309471252,0,0,-1.19211007775446,-1.25005355705594,-0.602824954608545,-0.610156006733075,-0.640850464528203,-0.713779966845986,-0.910528883741883,-0.938732031515948,-1.07990544774044,-1.13143363591218,-1.21816283072173,-1.39003495317236,-1.45865785288314,-1.49193789940394,-1.51570317243832,0,0,-1.46048001818033,-1.5084422076525
100,3.34999999999894,-1.28143669223095,-1.42378141294386,-1.60163173890205,-1.06732179361671,-1.33323453513988,-1.4542575888545,-1.15718515046703,-1.2174469589485,-1.41177270196966,-1.58562129899324,-1.38686084825511,-1.37168394782091,-1.35690309465821,0,0,-1.19211007770895,-1.25005355700742,-0.602824954571488,-0.610156006695568,-0.640850464488808,-0.713779966802109,-0.910528883685911,-0.938732031458242,-1.07990544767406,-1.13143363584262,-1.21816283064684,-1.39003495308691,-1.45865785279348,-1.49193789931223,-1.51570317234515,0,0,-1.46048001809055,-1.50844220755977
101,1.86999999999955,-1.28143669219794,-1.42378141290564,-1.60163173885667,-1.06732179359079,-1.33323453510501,-1.45425758881509,-1.15718515043822,-1.21744695891768,-1.41177270193186,-1.58562129894845,-1.38686084821822,-1.37168394778459,-1.35690309462243,0,0,-1.19211007767896,-1.25005355697545,-0.602824954547074,-0.610156006670856,-0.640850464462854,-0.7137799667732,-0.910528883649034,-0.938732031420223,-1.07990544763032,-1.1314336357968,-1.21816283059751,-1.39003495303061,-1.4586578527344,-1.49193789925181,-1.51570317228376,0,0,-1.4604800180314,-1.50844220749868
102,-1.04000000000042,-1.2814366921762,-1.42378141288046,-1.60163173882677,-1.06732179357372,-1.33323453508204,-1.45425758878912,-1.15718515041924,-1.21744695889737,-1.41177270190695,-1.58562129891894,-1.38686084819392,-1.37168394776066,-1.35690309459886,0,0,-1.1921100776592,-1.25005355695439,-0.602824954530988,-0.610156006654575,-0.640850464445754,-0.713779966754154,-0.910528883624738,-0.938732031395175,-1.07990544760151,-1.13143363576661,-1.218162830565,-1.39003495299352,-1.45865785269548,-1.491937899212,-1.51570317224332,0,0,-1.46048001799243,-1.50844220745843
103,0.600000000000023,-1.28143669216187,-1.42378141286387,-1.60163173880707,-1.06732179356247,-1.33323453506691,-1.45425758877202,-1.15718515040674,-1.21744695888399,-1.41177270189054,-1.5856212988995,-1.38686084817791,-1.37168394774489,-1.35690309458333,0,0,-1.19211007764618,-1.25005355694051,-0.602824954520391,-0.610156006643849,-0.640850464434488,-0.713779966741606,-0.910528883608731,-0.938732031378672,-1.07990544758252,-1.13143363574672,-1.21816283054359,-1.39003495296909,-1.45865785266984,-1.49193789918577,-1.51570317221667,0,0,-1.46048001796676,-1.50844220743191
104,4.24000000000007,-1.28143669215243,-1.42378141285294,-1.60163173879409,-1.06732179355505,-1.33323453505693,-1.45425758876075,-1.1571851503985,-1.21744695887518,-1.41177270187973,-1.58562129888669,-1.38686084816736,-1.3716839477345,-1.3569030945731,0,0,-1.1921100776376,-1.25005355693137,-0.602824954513409,-0.610156006636782,-0.640850464427065,-0.713779966733339,-0.910528883598185,-0.938732031367799,-1.07990544757001,-1.13143363573362,-1.21816283052948,-1.39003495295299,-1.45865785265294,-1.49193789916849,-1.51570317219912,0,0,-1.46048001794984,-1.50844220741444
105,-1.16000000000014,-1.28143669214621,-1.42378141284574,-1.60163173878554,-1.06732179355017,-1.33323453505036,-1.45425758875332,-1.15718515039307,-1.21744695886937,-1.4117727018726,-1.58562129887825,-1.38686084816041,-1.37168394772766,-1.35690309456635,0,0,-1.19211007763195,-1.25005355692535,-0.602824954508808,-0.610156006632126,-0.640850464422175,-0.713779966727892,-0.910528883591237,-0.938732031360636,-1.07990544756177,-1.13143363572498,-1.21816283052018,-1.39003495294238,-1.45865785264181,-1.49193789915711,-1.51570317218755,0,0,-1.4604800179387,-1.50844220740293
106,-2.04999999999984,-1.28143669214212,-1.423781412841,-1.6016317387799,-1.06732179354695,-1.33323453504604,-1.45425758874843,-1.1571851503895,-1.21744695886554,-1.41177270186791,-1.58562129887269,-1.38686084815583,-1.37168394772315,-1.35690309456191,0,0,-1.19211007762823,-1.25005355692138,-0.602824954505778,-0.610156006629058,-0.640850464418953,-0.713779966724303,-0.910528883586659,-0.938732031355916,-1.07990544755634,-1.13143363571929,-1.21816283051406,-1.39003495293539,-1.45865785263448,-1.4919378991496,-1.51570317217993,0,0,-1.46048001793135,-1.50844220739534
107,-0.399999999999068,-1.28143669213942,-1.42378141283787,-1.60163173877619,-1.06732179354483,-1.33323453504318,-1.4542575887452,-1.15718515038714,-1.21744695886302,-1.41177270186482,-1.58562129886903,-1.38686084815281,-1.37168394772018,-1.35690309455899,0,0,-1.19211007762578,-1.25005355691876,-0.602824954503781,-0.610156006627037,-0.64085046441683,-0.713779966721939,-0.910528883583643,-0.938732031352806,-1.07990544755276,-1.13143363571555,-1.21816283051002,-1.39003495293079,-1.45865785262964,-1.49193789914466,-1.51570317217491,0,0,-1.46048001792652,-1.50844220739035
108,-1.98000000000036,-1.28143669213764,-1.42378141283581,-1.60163173877375,-1.06732179354344,-1.33323453504131,-1.45425758874308,-1.15718515038559,-1.21744695886136,-1.41177270186278,-1.58562129886662,-1.38686084815082,-1.37168394771822,-1.35690309455706,0,0,-1.19211007762416,-1.25005355691704,-0.602824954502465,-0.610156006625705,-0.640850464415431,-0.713779966720381,-0.910528883581656,-0.938732031350758,-1.07990544755041,-1.13143363571308,-1.21816283050736,-1.39003495292775,-1.45865785262646,-1.49193789914141,-1.5157031721716,0,0,-1.46048001792333,-1.50844220738706
109,-0.940000000001362,-1.28143669213647,-1.42378141283446,-1.60163173877214,-1.06732179354252,-1.33323453504007,-1.45425758874168,-1.15718515038456,-1.21744695886027,-1.41177270186144,-1.58562129886503,-1.38686084814951,-1.37168394771693,-1.35690309455579,0,0,-1.1921100776231,-1.25005355691591,-0.602824954501598,-0.610156006624828,-0.64085046441451,-0.713779966719355,-0.910528883580347,-0.938732031349408,-1.07990544754886,-1.13143363571145,-1.21816283050561,-1.39003495292575,-1.45865785262436,-1.49193789913926,-1.51570317216942,0,0,-1.46048001792123,-1.50844220738489
110,0.159999999999627,-1.28143669213569,-1.42378141283356,-1.60163173877107,-1.06732179354191,-1.33323453503925,-1.45425758874076,-1.15718515038389,-1.21744695885955,-1.41177270186055,-1.58562129886398,-1.38686084814865,-1.37168394771608,-1.35690309455495,0,0,-1.19211007762239,-1.25005355691516,-0.602824954501027,-0.61015600662425,-0.640850464413903,-0.713779966718679,-0.910528883579484,-0.938732031348519,-1.07990544754783,-1.13143363571038,-1.21816283050446,-1.39003495292444,-1.45865785262298,-1.49193789913785,-1.51570317216799,0,0,-1.46048001791985,-1.50844220738346
111,-1.12000000000023,-1.28143669213519,-1.42378141283297,-1.60163173877037,-1.06732179354151,-1.33323453503871,-1.45425758874015,-1.15718515038345,-1.21744695885907,-1.41177270185997,-1.58562129886329,-1.38686084814808,-1.37168394771552,-1.3569030945544,0,0,-1.19211007762193,-1.25005355691466,-0.602824954500651,-0.610156006623869,-0.640850464413503,-0.713779966718233,-0.910528883578916,-0.938732031347933,-1.07990544754716,-1.13143363570967,-1.2181628305037,-1.39003495292357,-1.45865785262207,-1.49193789913692,-1.51570317216704,0,0,-1.46048001791893,-1.50844220738252
112,2.5100000000009,-1.28143669213485,-1.42378141283258,-1.60163173876991,-1.06732179354125,-1.33323453503836,-1.45425758873975,-1.15718515038315,-1.21744695885876,-1.41177270185959,-1.58562129886283,-1.38686084814771,-1.37168394771515,-1.35690309455404,0,0,-1.19211007762163,-1.25005355691434,-0.602824954500403,-0.610156006623618,-0.640850464413239,-0.71377996671794,-0.910528883578541,-0.938732031347547,-1.07990544754671,-1.13143363570921,-1.2181628305032,-1.390034952923,-1.45865785262147,-1.4919378991363,-1.51570317216642,0,0,-1.46048001791833,-1.5084422073819
113,-1.00000000000051,-1.28143669213463,-1.42378141283233,-1.60163173876961,-1.06732179354108,-1.33323453503813,-1.45425758873949,-1.15718515038296,-1.21744695885855,-1.41177270185933,-1.58562129886253,-1.38686084814746,-1.37168394771491,-1.3569030945538,0,0,-1.19211007762143,-1.25005355691413,-0.60282495450024,-0.610156006623453,-0.640850464413066,-0.713779966717746,-0.910528883578295,-0.938732031347293,-1.07990544754642,-1.1314336357089,-1.21816283050287,-1.39003495292262,-1.45865785262108,-1.4919378991359,-1.51570317216601,0,0,-1.46048001791794,-1.50844220738149
114,-2.76000000000067,-1.28143669213448,-1.42378141283216,-1.60163173876941,-1.06732179354096,-1.33323453503797,-1.45425758873931,-1.15718515038283,-1.21744695885842,-1.41177270185917,-1.58562129886234,-1.3868608481473,-1.37168394771475,-1.35690309455364,0,0,-1.1921100776213,-1.25005355691399,-0.602824954500132,-0.610156006623344,-0.640850464412951,-0.713779966717619,-0.910528883578132,-0.938732031347125,-1.07990544754623,-1.1314336357087,-1.21816283050265,-1.39003495292237,-1.45865785262082,-1.49193789913563,-1.51570317216574,0,0,-1.46048001791768,-1.50844220738122
115,-3.35000000000036,-1.28143669213439,-1.42378141283205,-1.60163173876928,-1.06732179354089,-1.33323453503787,-1.4542575887392,-1.15718515038275,-1.21744695885833,-1.41177270185906,-1.58562129886221,-1.38686084814719,-1.37168394771464,-1.35690309455353,0,0,-1.19211007762121,-1.25005355691389,-0.602824954500061,-0.610156006623272,-0.640850464412876,-0.713779966717535,-0.910528883578025,-0.938732031347015,-1.0799054475461,-1.13143363570856,-1.21816283050251,-1.39003495292221,-1.45865785262065,-1.49193789913546,-1.51570317216556,0,0,-1.46048001791751,-1.50844220738104
116,-3.97999999999996,-1.28143669213433,-1.42378141283198,-1.60163173876919,-1.06732179354084,-1.33323453503781,-1.45425758873912,-1.1571851503827,-1.21744695885827,-1.41177270185899,-1.58562129886212,-1.38686084814712,-1.37168394771457,-1.35690309455347,0,0,-1.19211007762115,-1.25005355691383,-0.602824954500015,-0.610156006623225,-0.640850464412826,-0.71377996671748,-0.910528883577954,-0.938732031346942,-1.07990544754602,-1.13143363570848,-1.21816283050241,-1.3900349529221,-1.45865785262053,-1.49193789913534,-1.51570317216544,0,0,-1.46048001791739,-1.50844220738092
117,-3.20999999999856,-1.28143669213428,-1.42378141283193,-1.60163173876913,-1.0673217935408,-1.33323453503776,-1.45425758873907,-1.15718515038266,-1.21744695885823,-1.41177270185894,-1.58562129886206,-1.38686084814707,-1.37168394771453,-1.35690309455342,0,0,-1.19211007762111,-1.25005355691379,-0.602824954499984,-0.610156006623194,-0.640850464412794,-0.713779966717443,-0.910528883577908,-0.938732031346894,-1.07990544754596,-1.13143363570842,-1.21816283050235,-1.39003495292203,-1.45865785262046,-1.49193789913527,-1.51570317216537,0,0,-1.46048001791732,-1.50844220738085
118,0.620000000000687,-1.28143669213426,-1.4237814128319,-1.6016317387691,-1.06732179354078,-1.33323453503773,-1.45425758873904,-1.15718515038264,-1.2174469588582,-1.41177270185891,-1.58562129886203,-1.38686084814704,-1.3716839477145,-1.35690309455339,0,0,-1.19211007762109,-1.25005355691376,-0.602824954499964,-0.610156006623173,-0.640850464412772,-0.713779966717419,-0.910528883577878,-0.938732031346863,-1.07990544754593,-1.13143363570838,-1.21816283050231,-1.39003495292199,-1.45865785262041,-1.49193789913522,-1.51570317216531,0,0,-1.46048001791727,-1.5084422073808
119,-3.97000000000105,-1.28143669213424,-1.42378141283188,-1.60163173876907,-1.06732179354077,-1.33323453503771,-1.45425758873902,-1.15718515038262,-1.21744695885819,-1.41177270185889,-1.585621298862,-1.38686084814702,-1.37168394771448,-1.35690309455337,0,0,-1.19211007762107,-1.25005355691375,-0.60282495449995,-0.61015600662316,-0.640850464412758,-0.713779966717404,-0.910528883577857,-0.938732031346842,-1.0799054475459,-1.13143363570836,-1.21816283050228,-1.39003495292195,-1.45865785262038,-1.49193789913518,-1.51570317216528,0,0,-1.46048001791724,-1.50844220738076
120,1.07999999999748,-1.28143669213423,-1.42378141283186,-1.60163173876906,-1.06732179354076,-1.3332345350377,-1.45425758873901,-1.15718515038261,-1.21744695885818,-1.41177270185887,-1.58562129886199,-1.38686084814701,-1.37168394771446,-1.35690309455336,0,0,-1.19211007762106,-1.25005355691374,-0.602824954499941,-0.610156006623151,-0.640850464412749,-0.713779966717393,-0.910528883577844,-0.938732031346828,-1.07990544754589,-1.13143363570834,-1.21816283050226,-1.39003495292193,-1.45865785262035,-1.49193789913516,-1.51570317216526,0,0,-1.46048001791722,-1.50844220738074
121,-2.79000000000025,-1.28143669213422,-1.42378141283185,-1.60163173876904,-1.06732179354075,-1.33323453503769,-1.454257588739,-1.1571851503826,-1.21744695885817,-1.41177270185886,-1.58562129886198,-1.386860848147,-1.37168394771446,-1.35690309455335,-0.382640192784391,0,-1.19211007762105,-1.25005355691373,-0.602824954499936,-0.610156006623145,-0.640850464412742,-0.713779966717386,-0.910528883577835,-0.938732031346819,-1.07990544754588,-1.13143363570833,-1.21816283050225,-1.39003495292192,-1.45865785262034,-1.49193789913515,-1.51570317216524,-0.228050565902087,0,-1.4604800179172,-1.50844220738073
122,0.900000000000034,-1.27261825664407,-1.41468470054675,-1.5922456202186,-1.05903138790211,-1.32431673241454,-1.44511562846526,-1.14866540690497,-1.20878467770633,-1.40271675987412,-1.57628566130216,-1.37785949339131,-1.36271233731465,-1.34796062135412,-1.2603492495803,0,-1.18351950426552,-1.2413331153286,-0.600394852051369,-0.607696351304243,-0.638267073876054,-0.710902583437365,-0.906858367861861,-0.934947823359251,-1.07555214257283,-1.12687261077397,-1.21325218363029,-1.38443145672046,-1.45277772441262,-1.48592361270799,-1.5095930833866,-0.940813933843622,0,-1.45459254421338,-1.50236138893697
123,2.01999999999742,-1.2531852705412,-1.39383714882981,-1.56982561435745,-1.04202981664818,-1.30435947616167,-1.42399392647767,-1.13060549763086,-1.1900509705268,-1.38200435761532,-1.55403351722936,-1.35739515170437,-1.3423965207198,-1.32779066126554,-1.45451933852278,0,-1.16507714202935,-1.22226114042052,-0.593734640196705,-0.600955143532118,-0.63118674346125,-0.703016503472582,-0.896798540014407,-0.924576397696033,-1.06362098575861,-1.11437215329115,-1.1997935129763,-1.3690738853347,-1.43666198426384,-1.46944018346694,-1.49284708745519,-1.24299300095796,0,-1.43845667217255,-1.48569561457465
124,3.90999999999906,-1.23378493558916,-1.37237485154362,-1.54592213853585,-1.02588726614163,-1.28419909840859,-1.40210432634291,-1.11307530621134,-1.17160662202479,-1.36071604149023,-1.53035302649734,-1.33646341260515,-1.32168259392513,-1.30728981036925,-1.48392387823995,0,-1.14701546382609,-1.20332882954224,-0.585618606223035,-0.592740409151886,-0.622558759330218,-0.693406645061182,-0.884539785133804,-0.91193793440464,-1.04908185755032,-1.09913928385233,-1.1833929793819,-1.35035937987455,-1.41702358575453,-1.44935372456108,-1.47244066873038,-1.36405565528747,0,-1.41879374124244,-1.46538695264712
125,2.03999999999951,-1.21875313090708,-1.35539590099193,-1.52651770553139,-1.01374944613575,-1.26845644095588,-1.38470521674943,-1.09972700520388,-1.1574407558505,-1.34389410457262,-1.51115694566203,-1.31997904750131,-1.3054054928171,-1.29121467083833,-1.47797381247636,0,-1.13318858033786,-1.1887129296677,-0.578216339795354,-0.58524812256063,-0.6146895663871,-0.684641929126742,-0.873359130889102,-0.900410965342798,-1.03582137823577,-1.08524607463092,-1.1684347966518,-1.33329072837214,-1.39911229331163,-1.43103377655542,-1.45382889988787,-1.40818524624167,0,-1.40086007389136,-1.44686434334497
126,-0.220000000001619,-1.20830861399723,-1.34344047370153,-1.51260645084978,-1.00545950379871,-1.25746489142455,-1.3724149435068,-1.09054697290873,-1.14764984617102,-1.3320582932459,-1.49740926498606,-1.30840654708169,-1.29399481871616,-1.27996119297977,-1.46768746913033,0,-1.12365014456235,-1.17857982937966,-0.572364325491162,-0.579324940960576,-0.608468413701571,-0.677712802281387,-0.864520034213852,-0.891298082350418,-1.025338032981,-1.07426251170609,-1.15660929696782,-1.31979675409801,-1.384952151873,-1.41655056403821,-1.4391149823929,-1.42129026626405,0,-1.38668224350787,-1.43222091276243
127,-0.52000000000163,-1.20142421575168,-1.33549556788741,-1.50325027398396,-1.00004759707116,-1.2501988750859,-1.36423082440335,-1.08453146676169,-1.14121606017674,-1.32419670168219,-1.48816972485879,-1.30073063761321,-1.28643299669692,-1.27250994632973,-1.45945263145411,0,-1.11738903754225,-1.17190935193518,-0.568101211292536,-0.575009982338185,-0.603936387126293,-0.672665025993937,-0.858080870435272,-0.88465946889942,-1.01770105609038,-1.06626113292907,-1.14799457851566,-1.30996657420888,-1.37463667810897,-1.40599973731182,-1.42839609017398,-1.42290197363223,0,-1.37635388358395,-1.42155336931704
128,-4.02000000000129,-1.19700689505629,-1.33037301190864,-1.49717122505272,-0.9965934610439,-1.24552883084334,-1.3589473675972,-1.08068432511486,-1.13709504578811,-1.31912937243273,-1.48216932431835,-1.29578721315315,-1.28156566238617,-1.26771624842493,-1.45380334342835,0,-1.11338104064189,-1.16763245658177,-0.565149201738628,-0.572022072916917,-0.600798168179895,-0.6691696742083,-0.853622047117879,-0.880062535901857,-1.01241280255231,-1.06072054792626,-1.14202928413457,-1.30315962895776,-1.36749368927834,-1.39869377743207,-1.42097375270815,-1.42094263705071,0,-1.36920197168316,-1.4141665885037
129,-2.34000000000236,-1.19421216605563,-1.32712300978762,-1.49329596541238,-0.994414430811374,-1.24257138590216,-1.3555927487525,-1.07825473799365,-1.13449030213941,-1.31591497664114,-1.47834537379593,-1.29265299114764,-1.27848065194869,-1.26467881641395,-1.45013325125805,0,-1.11084856718864,-1.16492768991179,-0.563171477122161,-0.570020296870362,-0.598695690952498,-0.666827932712066,-0.850634819443223,-0.876982780439179,-1.0088698908478,-1.05700858455027,-1.13803278299644,-1.29859925645888,-1.36270818144461,-1.39379908571878,-1.41600109281332,-1.41838880548509,0,-1.36441048576054,-1.40921775009914
130,-3.04999999999893,-1.19245713011641,-1.3250788366282,-1.4908515303785,-0.99304818523517,-1.2407131792302,-1.35348184555394,-1.07673050984222,-1.13285544057912,-1.31389340537735,-1.47593376321287,-1.2906824116403,-1.2765413608854,-1.2627697573886,-1.44780240610552,0,-1.10925935085835,-1.16322953539682,-0.561875535314534,-0.568708594904053,-0.597318002615162,-0.665293461895272,-0.848677381486363,-0.874964711882959,-1.00654833032295,-1.05457624969066,-1.13541399933668,-1.29561098532626,-1.35957238608623,-1.39059174553911,-1.41274266249437,-1.4162004057778,0,-1.3612707731453,-1.40597492926643
131,0.100000000000477,-1.19135935909003,-1.32379908415209,-1.48931862146263,-0.992194323301758,-1.23955053537077,-1.35215998535564,-1.07577761786769,-1.13183313298415,-1.31262787593498,-1.47442161284218,-1.28944900453321,-1.27532765945186,-1.26157508952797,-1.4463371398849,0,-1.10826568221656,-1.16216747540561,-0.561039141583065,-0.567862029652651,-0.596428850121984,-0.664303122850157,-0.847414061769983,-0.873662261510448,-1.00505000789923,-1.05300643411914,-1.13372385073262,-1.29368237153469,-1.35754856096887,-1.38852174578668,-1.41063968944638,-1.41457020178017,0,-1.35924441985186,-1.4038820304952
132,-3.86000000000024,-1.190674154538,-1.32299990408798,-1.48836042535073,-0.991661603156853,-1.23882472318597,-1.35133439386234,-1.0751830147319,-1.13119513030963,-1.31183760332117,-1.4734764568945,-1.28867886063337,-1.27456986189106,-1.26082921475396,-1.44542043583486,0,-1.10764558483078,-1.16150460540814,-0.560504996783476,-0.567321389031451,-0.595861012078245,-0.663670664199554,-0.846607269907091,-0.872830479698815,-1.0040931366308,-1.05200390529533,-1.13264447381547,-1.29245070397381,-1.35625608875029,-1.38719978513428,-1.40929667111065,-1.41343570034817,0,-1.3579503330682,-1.40254544587882
133,-3.01999999999936,-1.19024694664723,-1.3225015039854,-1.48776253013338,-0.991329546189972,-1.23837215854223,-1.35081948254876,-1.07481235179075,-1.13079738487364,-1.31134476699051,-1.47288672173382,-1.28819860095279,-1.27409731568869,-1.260364116542,-1.4448482662481,0,-1.1072590127419,-1.16109133749151,-0.560166385117258,-0.566978659453795,-0.595501041174698,-0.663269728203061,-0.846095818448244,-0.872303186303122,-1.00348654498223,-1.05136836984554,-1.13196022187354,-1.29166991006673,-1.35543674880388,-1.38636175151581,-1.40844528834557,-1.41267605657123,0,-1.35712996959676,-1.40169814165656
134,-3.23999999999955,-1.18998075339905,-1.32219090658098,-1.48738981484795,-0.991122668385602,-1.23809015245254,-1.35049858188876,-1.07458141079817,-1.13054956079352,-1.31103763983691,-1.47251910152059,-1.28789931942835,-1.27380284578919,-1.26007429235492,-1.44449155708255,0,-1.1070181540571,-1.16083383523611,-0.559952841499647,-0.566762518897588,-0.595274027469481,-0.663016880083332,-0.845773274349352,-0.871970651572359,-1.00310400123677,-1.05096757284825,-1.13152870208372,-1.29117750660825,-1.35492003649398,-1.38583325014265,-1.40790836840522,-1.41217935511961,0,-1.35661261180633,-1.4011637938272
135,-3.03000000000111,-1.18981494164137,-1.32199742061453,-1.48715759355434,-0.990993813170523,-1.2379144865156,-1.35029867290853,-1.07443756403014,-1.13039519489395,-1.31084631665838,-1.47229005762394,-1.28771288636332,-1.27361941168579,-1.25989375370022,-1.4442693041386,0,-1.1068681279947,-1.16067343876336,-0.55981866580323,-0.566626711468747,-0.595131388123316,-0.662858008219438,-0.845570610464671,-0.871761710281667,-1.00286363782048,-1.05071574038032,-1.13125756558727,-1.29086811512327,-1.35459537104715,-1.3855011772828,-1.40757100591356,-1.41185953472189,0,-1.35628754078523,-1.40082804746804
136,1.1099999999999,-1.18971167522119,-1.32187691391563,-1.4870129483998,-0.990913566011029,-1.23780508152562,-1.35017416427856,-1.07434797937205,-1.13029905810907,-1.31072715732149,-1.47214739260028,-1.28759677358578,-1.27350516724404,-1.25978131307097,-1.44413086805184,0,-1.1067746943942,-1.1605735455004,-0.559734578950522,-0.566541602022174,-0.595041997167937,-0.662758444472982,-0.845443602603519,-0.871630768419584,-1.00271300395964,-1.05055791895511,-1.13108764647935,-1.29067422191518,-1.35439190576741,-1.38529306983563,-1.40735958349577,-1.41165570708945,0,-1.35608382133527,-1.40061763786777
137,3.92999999999972,-1.18964736749923,-1.32180186839051,-1.48692286611888,-0.990863594204292,-1.23773695061015,-1.35009662602902,-1.0742921924814,-1.13023919067872,-1.31065295097869,-1.47205854385346,-1.28752446478998,-1.27343402212985,-1.25971129143848,-1.44404465302489,0,-1.10671651045521,-1.16051133854985,-0.559681979977696,-0.566488363384702,-0.594986080311956,-0.662696164216015,-0.845364155189064,-0.871548860163732,-1.00261877773881,-1.05045919668654,-1.1309813567295,-1.29055293561114,-1.35426463183129,-1.38516289207767,-1.40722733211936,-1.41152670803118,0,-1.35595638840769,-1.4004860200406
138,1.69999999999959,-1.18960732272452,-1.32175513657253,-1.48686676918587,-0.990832476813612,-1.23769452495016,-1.35004834178443,-1.07425745391022,-1.13020191103494,-1.31060674176813,-1.47200321519725,-1.28747943730757,-1.27338971934567,-1.25966768831352,-1.4439909645556,0,-1.10668027917111,-1.16047260199867,-0.559649121025615,-0.56645510482957,-0.59495114865469,-0.662657257296936,-0.845314523824717,-0.871497691494277,-1.0025599139491,-1.05039752418386,-1.13091495676749,-1.29047716719517,-1.35418512289901,-1.38508156910727,-1.40714471374477,-1.41144545954299,0,-1.35587678015231,-1.40040379744872
139,-3.61999999999938,-1.18958238727503,-1.32172603698865,-1.4868318374926,-0.990813100459911,-1.23766810689527,-1.35001827545664,-1.07423582265463,-1.13017869744822,-1.31057796762093,-1.47196876195194,-1.28745139904815,-1.27336213237047,-1.25964053702887,-1.44395753270964,0,-1.10665771840008,-1.16044848118638,-0.559628613067581,-0.56643434747093,-0.594929347078077,-0.662632974676428,-0.845283547854008,-0.871465756059355,-1.00252317582896,-1.05035903308732,-1.13087351516488,-1.29042987854485,-1.35413549971436,-1.38503081374355,-1.40709314989225,-1.41139445794558,0,-1.35582709497804,-1.40035248061246
140,-2.75000000000034,-1.18956686045747,-1.32170791718433,-1.48681008596185,-0.990801035219439,-1.23765165687033,-1.34999955365818,-1.07422235332016,-1.13016424281616,-1.31056005046455,-1.47194730835837,-1.28743394012755,-1.27334495446323,-1.25962363042441,-1.44393671515086,0,-1.10664367026809,-1.16043346163432,-0.559615822179066,-0.566421401030344,-0.594915749354917,-0.662617829517107,-0.845264228027659,-0.871445837811664,-1.00250026212892,-1.05033502604948,-1.1308476678856,-1.29040038444049,-1.3541045495524,-1.38499915743736,-1.40706098932864,-1.41136251848165,0,-1.35579610615293,-1.40032047411378
141,-2.44999999999891,-1.18955719228414,-1.32169663440038,-1.48679654172749,-0.9907935224986,-1.23764141383214,-1.34998789601986,-1.07421396630044,-1.13015524227186,-1.31054889386621,-1.47193394964801,-1.28742306886581,-1.2733342581842,-1.25961310308131,-1.44392375249501,0,-1.10663492284303,-1.16042410932522,-0.559607848255103,-0.566413330134197,-0.594907272444934,-0.662608387925251,-0.845252183920942,-0.871433420645148,-1.00248597757772,-1.05032005990431,-1.13083155452183,-1.290381997622,-1.35408525501803,-1.38497942268803,-1.40704094022192,-1.4113425498091,0,-1.3557767875157,-1.40030052105216
142,-5.4000000000002,-1.18955117217111,-1.32168960890561,-1.48678810806713,-0.990788844532298,-1.23763503576412,-1.34998063711089,-1.07420874393041,-1.13014963787527,-1.3105419469444,-1.47192563151041,-1.2874162996169,-1.27332759789317,-1.25960654798293,-1.44391568097397,0,-1.10662947605751,-1.16041828589316,-0.559602878945958,-0.566408300392477,-0.594901989677441,-0.662602503972887,-0.845244678094459,-0.871425682329683,-1.00247707551755,-1.05031073307822,-1.13082151275489,-1.29037053904957,-1.35407323076165,-1.38496712409191,-1.40702844571986,-1.41133007999415,0,-1.35576474823853,-1.40028808640492
143,-4.34000000000054,-1.18954742361586,-1.32168523432511,-1.48678285665447,-0.990785931695491,-1.2376310643197,-1.34997611718912,-1.0742054921083,-1.13014614817554,-1.31053762128925,-1.47192045203119,-1.28741208459415,-1.27332345071572,-1.25960246630623,-1.44391065505736,0,-1.10662608449795,-1.16041465980589,-0.559599782846841,-0.566405166641196,-0.594898698279927,-0.662598838010641,-0.845240001632991,-0.871420861017309,-1.00247152914082,-1.05030492205355,-1.1308152562905,-1.29036339985277,-1.35406573911875,-1.38495946152324,-1.40702066109314,-1.41132229947061,0,-1.35575724723702,-1.40028033907039
144,-2.0700000000005,-1.18954508949859,-1.32168251039919,-1.48677958674811,-0.990784117956459,-1.23762859141553,-1.34997330276311,-1.07420346729276,-1.13014397524033,-1.3105349278278,-1.47191722691591,-1.28740946002047,-1.27332086838744,-1.25959992476347,-1.44390752556158,0,-1.10662397267184,-1.16041240194598,-0.559597854172959,-0.566403214512398,-0.594896647947499,-0.66259655434808,-0.845237088493342,-0.871417857644709,-1.00246807409899,-1.05030130215281,-1.13081135890898,-1.2903589525848,-1.35406107229917,-1.38495468822771,-1.40701581176316,-1.41131744769558,0,-1.35575257458762,-1.4002755129711
145,0.100000000000477,-1.189543636112,-1.32168081428989,-1.48677755067195,-0.990782988594341,-1.23762705161033,-1.34997155030196,-1.07420220649942,-1.13014262221716,-1.31053325068785,-1.47191521872992,-1.28740782577497,-1.27331926044695,-1.25959834221896,-1.44390557691524,0,-1.10662265769954,-1.16041099604265,-0.559596652878809,-0.566401998609115,-0.594895370877085,-0.66259513194562,-0.845235274014672,-0.871415986963528,-1.00246592209104,-1.0502990474608,-1.13080893138525,-1.2903561825587,-1.35405816552311,-1.38495171513202,-1.40701279130865,-1.41131442350006,0,-1.35574966418039,-1.40027250698605
146,1.44999999999982,-1.18954273113098,-1.32167975817249,-1.48677628286694,-0.990782285373864,-1.23762609281895,-1.34997045909589,-1.07420142144058,-1.1301417797295,-1.31053220638212,-1.47191396829133,-1.28740680817837,-1.27331825922971,-1.25959735681506,-1.44390436355028,0,-1.10662183890505,-1.16041012062806,-0.559595904706072,-0.566401241337728,-0.594894575510465,-0.662594246065386,-0.845234143947176,-0.871414821892792,-1.00246458180841,-1.05029764322597,-1.13080741950985,-1.2903544573709,-1.35405635516667,-1.38494986347135,-1.40701091015263,-1.41131253903026,0,-1.35574785156244,-1.4002706348417
147,0.950000000000273,-1.18954216762605,-1.32167910055939,-1.48677549344213,-0.990781847499288,-1.2376254958079,-1.3499697796341,-1.07420093260767,-1.13014125513736,-1.31053155612379,-1.47191318968008,-1.28740617455104,-1.27331763580133,-1.25959674323318,-1.44390360802371,0,-1.10662132906594,-1.16040957553329,-0.559595438768987,-0.566400769734306,-0.594894080182601,-0.662593694368654,-0.845233440178742,-0.871414096325505,-1.00246374712498,-1.05029676871524,-1.13080647796416,-1.29035338298135,-1.35405522773692,-1.3849487103187,-1.40700973863126,-1.41131136500873,0,-1.3557467227243,-1.40026946893249
148,11.5499999999997,-1.18954181674824,-1.32167869108319,-1.48677500189066,-0.990781574847774,-1.23762512406682,-1.34996935655337,-1.07420062822591,-1.13014092848938,-1.3105311512272,-1.4719127048619,-1.28740578001007,-1.27331724761095,-1.25959636117392,-1.44390313757968,0,-1.10662101160424,-1.16040923611893,-0.559595148611787,-0.566400476048458,-0.594893771722616,-0.662593350805577,-0.845233001914684,-0.871413644486451,-1.00246322733506,-1.05029622412329,-1.13080589162693,-1.29035271391706,-1.35405452564243,-1.38494799220555,-1.4070090090792,-1.41131063370609,0,-1.35574601975275,-1.40026874287534
149,19.22,-1.18954159826704,-1.32167843611451,-1.48677469581613,-0.99078140507577,-1.23762489259467,-1.34996909311355,-1.07420043869643,-1.13014072509538,-1.3105308991101,-1.47191240297999,-1.28740553434112,-1.27331700589632,-1.25959612327696,-1.44390284464813,0,-1.10662081393026,-1.16040902477568,-0.55959496792531,-0.566400293164623,-0.594893579638643,-0.662593136862232,-0.845232728999214,-0.871413363117569,-1.00246290365186,-1.0502958849954,-1.13080552650344,-1.29035229727784,-1.35405408843467,-1.38494754502267,-1.40700855477308,-1.41131017822395,0,-1.35574558199883,-1.40026829074557
150,12.299999999999,-1.18954146222529,-1.32167827735309,-1.48677450523261,-0.990781299363786,-1.23762474846384,-1.3499689290774,-1.07420032068204,-1.13014059844798,-1.31053074212427,-1.47191221500708,-1.28740538137035,-1.27331685538779,-1.25959597514559,-1.44390266224835,0,-1.10662069084455,-1.16040889317852,-0.559594855410905,-0.566400179281912,-0.594893460026957,-0.662593003638602,-0.845232559053335,-0.871413187907708,-1.00246270209265,-1.0502956738187,-1.13080529913915,-1.29035203783444,-1.35405381618313,-1.38494726655957,-1.4070082718743,-1.41130989455475,0,-1.35574530940719,-1.40026800920202
151,12.0399999999975,-1.18954137751613,-1.32167817849707,-1.48677438656191,-0.990781233540075,-1.23762465871786,-1.34996882693696,-1.07420024719799,-1.1301405195884,-1.31053064437386,-1.47191209796194,-1.28740528612001,-1.27331676167061,-1.25959588290858,-1.44390254867342,0,-1.10662061420273,-1.16040881123687,-0.55959478534873,-0.566400108367699,-0.59489338554534,-0.662592920680894,-0.845232453228861,-0.871413078805377,-1.00246257658271,-1.05029554231999,-1.13080515756051,-1.29035187628029,-1.35405364665342,-1.38494709316194,-1.40700809571461,-1.4113097178984,0,-1.3557451396657,-1.40026783388622
152,7.51999999999953,-1.18954132477025,-1.32167811694236,-1.48677431266919,-0.990781192553606,-1.2376246028357,-1.34996876333714,-1.07420020144166,-1.13014047048489,-1.31053058350758,-1.47191202508141,-1.28740522681044,-1.2733167033157,-1.25959582547534,-1.44390247795369,0,-1.10662056648015,-1.16040876021425,-0.559594741721854,-0.56640006421027,-0.594893339166531,-0.662592869024124,-0.845232387333231,-0.871413010868664,-1.00246249842917,-1.05029546043733,-1.13080506940119,-1.29035177568246,-1.3540535410893,-1.38494698518932,-1.40700798602208,-1.41130960788911,0,-1.35574503396971,-1.40026772471917
153,5.57999999999765,-1.18954129192696,-1.32167807861407,-1.48677426665839,-0.99078116703255,-1.23762456803954,-1.34996872373543,-1.07420017295055,-1.13014043990959,-1.31053054560796,-1.47191197970087,-1.28740518988014,-1.27331666697983,-1.25959578971337,-1.44390243391862,0,-1.10662053676472,-1.16040872844398,-0.559594714556144,-0.566400036714193,-0.594893310287239,-0.662592836858336,-0.845232346301148,-0.871412968565634,-1.0024624497643,-1.05029540945039,-1.13080501450589,-1.29035171304191,-1.35405347535633,-1.38494691795662,-1.40700791771841,-1.41130953938487,0,-1.35574496815462,-1.40026765674271
154,1.35999999999683,-1.18954127147642,-1.32167805474819,-1.48677423800883,-0.990781151141347,-1.23762454637301,-1.34996869907662,-1.07420015520999,-1.13014042087126,-1.31053052200899,-1.47191195144375,-1.28740516688474,-1.27331664435457,-1.25959576744545,-1.44390240649929,0,-1.1066205182618,-1.16040870866157,-0.55959469764062,-0.566400019592957,-0.594893292304703,-0.662592816829367,-0.84523232075132,-0.871412942224414,-1.0024624194617,-1.05029537770188,-1.13080498032372,-1.29035167403694,-1.35405343442577,-1.38494687609221,-1.40700787518714,-1.41130949672723,0,-1.35574492717293,-1.40026761441518
155,-2.11000000000183,-1.18954125874248,-1.32167803988761,-1.48677422016961,-0.990781141246368,-1.2376245328819,-1.34996868372231,-1.07420014416346,-1.13014040901666,-1.31053050731462,-1.47191193384889,-1.28740515256619,-1.27331663026649,-1.25959575357988,-1.44390238942608,0,-1.10662050674058,-1.16040869634366,-0.559594687107717,-0.566400008931962,-0.594893281107396,-0.662592804357795,-0.845232304842038,-0.871412925822351,-1.00246240059297,-1.05029535793282,-1.13080495903929,-1.29035164974946,-1.35405340893926,-1.38494685002422,-1.4070078487039,-1.41130947016465,0,-1.35574490165459,-1.40026758805882
156,-1.35999999999967,-1.18954125081343,-1.32167803063437,-1.48677420906165,-0.990781135085058,-1.23762452448139,-1.34996867416164,-1.07420013728512,-1.13014040163515,-1.31053049816487,-1.47191192289309,-1.28740514365045,-1.27331662149426,-1.2595957449462,-1.44390237879511,0,-1.10662049956666,-1.16040868867366,-0.559594680549143,-0.566400002293628,-0.594893274135115,-0.66259279659206,-0.845232294935729,-0.871412915609199,-1.00246238884389,-1.05029534562313,-1.130804945786,-1.29035163462625,-1.35405339306946,-1.38494683379233,-1.40700783221346,-1.41130945362452,0,-1.35574488576496,-1.40026757164737
157,-0.560000000001537,-1.18954124587625,-1.32167802487265,-1.48677420214505,-0.990781131248594,-1.23762451925064,-1.34996866820849,-1.07420013300218,-1.13014039703891,-1.31053049246759,-1.47191191607124,-1.28740513809889,-1.27331661603206,-1.25959573957027,-1.44390237217552,0,-1.10662049509968,-1.16040868389778,-0.559594676465293,-0.566399998160114,-0.594893269793661,-0.662592791756543,-0.845232288767332,-0.871412909249739,-1.00246238152805,-1.05029533795821,-1.13080493753353,-1.29035162520943,-1.35405338318775,-1.38494682368517,-1.4070078219453,-1.41130944332528,0,-1.35574487587091,-1.4002675614284
158,-1.0200000000026,-1.18954124280201,-1.321678021285,-1.4867741978383,-0.990781128859741,-1.23762451599361,-1.34996866450164,-1.07420013033532,-1.13014039417696,-1.31053048892006,-1.47191191182347,-1.28740513464209,-1.27331661263091,-1.25959573622283,-1.44390236805369,0,-1.10662049231822,-1.16040868092398,-0.559594673922391,-0.566399995586287,-0.594893267090356,-0.662592788745599,-0.84523228492644,-0.871412905289878,-1.00246237697267,-1.05029533318547,-1.13080493239494,-1.29035161934583,-1.35405337703468,-1.38494681739171,-1.4070078155516,-1.41130943691217,0,-1.35574486971015,-1.40026755506532
159,-2.6600000000002,-1.18954124088778,-1.32167801905108,-1.48677419515661,-0.990781127372274,-1.23762451396555,-1.3499686621935,-1.07420012867475,-1.13014039239491,-1.31053048671112,-1.47191190917852,-1.28740513248965,-1.27331661051311,-1.25959573413848,-1.44390236548716,0,-1.10662049058629,-1.16040867907228,-0.559594672338998,-0.566399993983638,-0.594893265407084,-0.662592786870769,-0.845232282534825,-0.871412902824183,-1.00246237413617,-1.05029533021362,-1.13080492919529,-1.29035161569473,-1.35405337320334,-1.38494681347296,-1.40700781157042,-1.41130943291888,0,-1.35574486587402,-1.40026755110322
160,2.37999999999943,-1.18954123969584,-1.32167801766008,-1.4867741934868,-0.990781126446072,-1.23762451270274,-1.34996866075629,-1.07420012764076,-1.13014039128528,-1.31053048533568,-1.47191190753158,-1.28740513114939,-1.27331660919442,-1.25959573284062,-1.44390236388905,0,-1.10662048950786,-1.16040867791928,-0.559594671353064,-0.566399992985714,-0.594893264358958,-0.662592785703365,-0.845232281045634,-0.871412901288866,-1.00246237236996,-1.05029532836314,-1.13080492720296,-1.2903516134213,-1.35405337081767,-1.38494681103286,-1.40700780909145,-1.41130943043236,0,-1.35574486348538,-1.40026754863612
161,2.20000000000056,-1.18954123895365,-1.32167801679395,-1.48677419244706,-0.990781125869354,-1.23762451191643,-1.34996865986138,-1.07420012699692,-1.13014039059435,-1.31053048447924,-1.47191190650608,-1.28740513031485,-1.27331660837331,-1.25959573203248,-1.44390236289396,0,-1.10662048883636,-1.16040867720135,-0.559594670739152,-0.566399992364335,-0.594893263706321,-0.662592784976457,-0.845232280118358,-0.871412900332868,-1.00246237127019,-1.0502953272109,-1.13080492596239,-1.2903516120057,-1.35405336933218,-1.38494680951348,-1.40700780754787,-1.41130942888408,0,-1.35574486199803,-1.40026754709994
162,3.92999999999972,-1.18954123849152,-1.32167801625463,-1.48677419179964,-0.990781125510249,-1.23762451142681,-1.34996865930415,-1.07420012659603,-1.13014039016413,-1.31053048394596,-1.47191190586754,-1.2874051297952,-1.27331660786203,-1.25959573152928,-1.44390236227434,0,-1.10662048841824,-1.16040867675431,-0.559594670356886,-0.566399991977421,-0.594893263299942,-0.662592784523832,-0.84523227954097,-0.871412899737596,-1.0024623705854,-1.05029532649343,-1.13080492518992,-1.29035161112425,-1.35405336840721,-1.38494680856741,-1.40700780658672,-1.41130942792,0,-1.35574486107191,-1.4002675461434
163,1.93999999999903,-1.18954123820376,-1.32167801591882,-1.48677419139652,-0.990781125286645,-1.23762451112195,-1.34996865895717,-1.0742001263464,-1.13014038989624,-1.3105304836139,-1.47191190546993,-1.28740512947164,-1.27331660754367,-1.25959573121595,-1.44390236188852,0,-1.10662048815788,-1.16040867647595,-0.559594670118861,-0.566399991736501,-0.594893263046903,-0.662592784241996,-0.845232279181448,-0.871412899366938,-1.002462370159,-1.05029532604668,-1.13080492470893,-1.29035161057539,-1.35405336783126,-1.38494680797831,-1.40700780598825,-1.4113094273197,0,-1.35574486049524,-1.40026754554779
164,-1.26000000000062,-1.18954123802458,-1.32167801570972,-1.4867741911455,-0.990781125147413,-1.23762451093211,-1.34996865874112,-1.07420012619097,-1.13014038972943,-1.31053048340713,-1.47191190522235,-1.28740512927016,-1.27331660734544,-1.25959573102084,-1.44390236164829,0,-1.10662048799577,-1.16040867630263,-0.559594669970649,-0.566399991586487,-0.594893262889342,-0.662592784066505,-0.845232278957584,-0.87141289913614,-1.00246236989349,-1.0502953257685,-1.13080492440943,-1.29035161023363,-1.35405336747263,-1.3849468076115,-1.4070078056156,-1.41130942694591,0,-1.35574486013616,-1.40026754517692
165,0.100000000000477,-1.18954123791301,-1.32167801557951,-1.4867741909892,-0.990781125060718,-1.23762451081391,-1.3499686586066,-1.07420012609418,-1.13014038962557,-1.31053048327839,-1.4719119050682,-1.28740512914471,-1.27331660722201,-1.25959573089936,-1.4439023614987,0,-1.10662048789483,-1.1604086761947,-0.559594669878362,-0.566399991493078,-0.594893262791234,-0.662592783957232,-0.845232278818191,-0.871412898992428,-1.00246236972817,-1.05029532559529,-1.13080492422294,-1.29035161002083,-1.35405336724933,-1.3849468073831,-1.40700780538356,-1.41130942671316,0,-1.35574485991258,-1.40026754494599
166,-4.08000000000044,-1.18954123784354,-1.32167801549844,-1.48677419089188,-0.990781125006735,-1.23762451074031,-1.34996865852283,-1.07420012603392,-1.1301403895609,-1.31053048319822,-1.47191190497221,-1.28740512906659,-1.27331660714515,-1.25959573082372,-1.44390236140556,0,-1.10662048783197,-1.1604086761275,-0.559594669820898,-0.566399991434915,-0.594893262730145,-0.662592783889191,-0.845232278731394,-0.871412898902944,-1.00246236962523,-1.05029532548744,-1.13080492410682,-1.29035160988833,-1.35405336711028,-1.38494680724088,-1.40700780523907,-1.41130942656823,0,-1.35574485977336,-1.4002675448022
167,-2.47000000000241,-1.18954123780028,-1.32167801544796,-1.48677419083128,-0.990781124973121,-1.23762451069448,-1.34996865847067,-1.07420012599639,-1.13014038952063,-1.3105304831483,-1.47191190491244,-1.28740512901795,-1.27331660709729,-1.25959573077661,-1.44390236134756,0,-1.10662048779283,-1.16040867608566,-0.559594669785117,-0.566399991398698,-0.594893262692106,-0.662592783846824,-0.845232278677349,-0.871412898847224,-1.00246236956113,-1.05029532542028,-1.13080492403452,-1.29035160980582,-1.3540533670237,-1.38494680715233,-1.40700780514911,-1.41130942647799,0,-1.35574485968667,-1.40026754471267
168,-1.69999999999959,-1.18954123777335,-1.32167801541653,-1.48677419079354,-0.990781124952191,-1.23762451066594,-1.34996865843819,-1.07420012597302,-1.13014038949555,-1.31053048311722,-1.47191190487522,-1.28740512898766,-1.27331660706749,-1.25959573074729,-1.44390236131145,0,-1.10662048776846,-1.1604086760596,-0.559594669762837,-0.566399991376147,-0.594893262668421,-0.662592783820443,-0.845232278643696,-0.871412898812529,-1.00246236952121,-1.05029532537846,-1.13080492398949,-1.29035160975445,-1.35405336696979,-1.38494680709719,-1.40700780509309,-1.4113094264218,0,-1.35574485963269,-1.40026754465692
169,-3.27999999999946,-1.18954123775658,-1.32167801539695,-1.48677419077005,-0.990781124939159,-1.23762451064817,-1.34996865841797,-1.07420012595848,-1.13014038947994,-1.31053048309787,-1.47191190485205,-1.28740512896881,-1.27331660704894,-1.25959573072902,-1.44390236128896,0,-1.10662048775329,-1.16040867604338,-0.559594669748964,-0.566399991362106,-0.594893262653673,-0.662592783804017,-0.845232278622742,-0.871412898790926,-1.00246236949636,-1.05029532535243,-1.13080492396146,-1.29035160972246,-1.35405336693622,-1.38494680706285,-1.4070078050582,-1.41130942638681,0,-1.35574485959908,-1.4002675446222
170,-4.78999999999985,-1.18954123774613,-1.32167801538477,-1.48677419075542,-0.990781124931044,-1.23762451063711,-1.34996865840538,-1.07420012594942,-1.13014038947021,-1.31053048308582,-1.47191190483762,-1.28740512895706,-1.27331660703738,-1.25959573071765,-1.44390236127496,0,-1.10662048774384,-1.16040867603328,-0.559594669740325,-0.566399991353362,-0.594893262644489,-0.662592783793788,-0.845232278609694,-0.871412898777474,-1.00246236948089,-1.05029532533621,-1.130804923944,-1.29035160970254,-1.35405336691532,-1.38494680704147,-1.40700780503648,-1.41130942636503,0,-1.35574485957815,-1.40026754460059
171,-4.15000000000134,-1.18954123773963,-1.32167801537718,-1.48677419074631,-0.990781124925991,-1.23762451063022,-1.34996865839754,-1.07420012594378,-1.13014038946416,-1.31053048307831,-1.47191190482863,-1.28740512894975,-1.27331660703019,-1.25959573071057,-1.44390236126624,0,-1.10662048773796,-1.16040867602699,-0.559594669734947,-0.566399991347918,-0.594893262638771,-0.662592783787419,-0.84523227860157,-0.871412898769098,-1.00246236947125,-1.05029532532612,-1.13080492393314,-1.29035160969013,-1.3540533669023,-1.38494680702816,-1.40700780502296,-1.41130942635146,0,-1.35574485956512,-1.40026754458713
172,-2.3699999999991,-1.18954123773558,-1.32167801537245,-1.48677419074064,-0.990781124922844,-1.23762451062593,-1.34996865839266,-1.07420012594026,-1.13014038946039,-1.31053048307364,-1.47191190482304,-1.2874051289452,-1.27331660702571,-1.25959573070616,-1.44390236126081,0,-1.10662048773429,-1.16040867602307,-0.559594669731597,-0.566399991344528,-0.594893262635211,-0.662592783783454,-0.845232278596511,-0.871412898763882,-1.00246236946525,-1.05029532531983,-1.13080492392637,-1.29035160968241,-1.3540533668942,-1.38494680701987,-1.40700780501454,-1.41130942634301,0,-1.35574485955701,-1.40026754457875
173,3.17999999999756,-1.18954123773306,-1.32167801536951,-1.4867741907371,-0.990781124920885,-1.23762451062326,-1.34996865838961,-1.07420012593808,-1.13014038945804,-1.31053048307073,-1.47191190481955,-1.28740512894236,-1.27331660702292,-1.25959573070342,-1.44390236125743,0,-1.10662048773201,-1.16040867602063,-0.559594669729512,-0.566399991342417,-0.594893262632994,-0.662592783780984,-0.84523227859336,-0.871412898760635,-1.00246236946152,-1.05029532531592,-1.13080492392215,-1.2903516096776,-1.35405336688915,-1.38494680701471,-1.4070078050093,-1.41130942633775,0,-1.35574485955195,-1.40026754457353
174,0.0799999999998136,-1.18954123773149,-1.32167801536768,-1.48677419073491,-0.990781124919665,-1.23762451062159,-1.34996865838772,-1.07420012593671,-1.13014038945658,-1.31053048306892,-1.47191190481738,-1.2874051289406,-1.27331660702118,-1.25959573070171,-1.44390236125532,0,-1.10662048773059,-1.16040867601911,-0.559594669728213,-0.566399991341103,-0.594893262631613,-0.662592783779447,-0.845232278591399,-0.871412898758613,-1.00246236945919,-1.05029532531348,-1.13080492391953,-1.29035160967461,-1.35405336688601,-1.3849468070115,-1.40700780500603,-1.41130942633448,0,-1.35574485954881,-1.40026754457028
175,1.74999999999841,-1.18954123773051,-1.32167801536654,-1.48677419073354,-0.990781124918906,-1.23762451062056,-1.34996865838654,-1.07420012593587,-1.13014038945567,-1.31053048306779,-1.47191190481603,-1.2874051289395,-1.2733166070201,-1.25959573070064,-1.44390236125401,0,-1.10662048772971,-1.16040867601817,-0.559594669727405,-0.566399991340284,-0.594893262630754,-0.662592783778489,-0.845232278590178,-0.871412898757354,-1.00246236945774,-1.05029532531196,-1.13080492391789,-1.29035160967274,-1.35405336688405,-1.38494680700949,-1.407007805004,-1.41130942633244,0,-1.35574485954685,-1.40026754456825
176,-4.55000000000041,-1.1895412377299,-1.32167801536583,-1.48677419073268,-0.990781124918433,-1.23762451061991,-1.34996865838581,-1.07420012593534,-1.13014038945511,-1.31053048306709,-1.47191190481519,-1.28740512893881,-1.27331660701943,-1.25959573069998,-1.4439023612532,0,-1.10662048772916,-1.16040867601758,-0.559594669726901,-0.566399991339775,-0.594893262630219,-0.662592783777893,-0.845232278589418,-0.871412898756569,-1.00246236945684,-1.05029532531102,-1.13080492391688,-1.29035160967158,-1.35405336688284,-1.38494680700825,-1.40700780500273,-1.41130942633117,0,-1.35574485954563,-1.40026754456699
177,-5.09000000000128,-1.18954123772952,-1.32167801536538,-1.48677419073215,-0.990781124918138,-1.23762451061951,-1.34996865838535,-1.07420012593501,-1.13014038945475,-1.31053048306665,-1.47191190481467,-1.28740512893839,-1.27331660701901,-1.25959573069957,-1.44390236125269,0,-1.10662048772882,-1.16040867601721,-0.559594669726588,-0.566399991339457,-0.594893262629885,-0.662592783777522,-0.845232278588944,-0.871412898756081,-1.00246236945628,-1.05029532531043,-1.13080492391624,-1.29035160967086,-1.35405336688208,-1.38494680700747,-1.40700780500194,-1.41130942633038,0,-1.35574485954487,-1.40026754456621
178,-2.41999999999933,-1.18954123772929,-1.32167801536511,-1.48677419073182,-0.990781124917955,-1.23762451061926,-1.34996865838507,-1.0742001259348,-1.13014038945453,-1.31053048306638,-1.47191190481434,-1.28740512893812,-1.27331660701875,-1.25959573069931,-1.44390236125237,0,-1.1066204877286,-1.16040867601698,-0.559594669726392,-0.56639999133926,-0.594893262629678,-0.662592783777291,-0.845232278588649,-0.871412898755778,-1.00246236945593,-1.05029532531006,-1.13080492391585,-1.29035160967041,-1.35405336688161,-1.38494680700699,-1.40700780500145,-1.41130942632989,0,-1.3557448595444,-1.40026754456572
179,-3.20000000000107,-1.18954123772914,-1.32167801536494,-1.48677419073162,-0.990781124917841,-1.23762451061911,-1.34996865838489,-1.07420012593468,-1.1301403894544,-1.31053048306621,-1.47191190481414,-1.28740512893796,-1.27331660701858,-1.25959573069915,-1.44390236125218,0,-1.10662048772847,-1.16040867601684,-0.559594669726271,-0.566399991339137,-0.594893262629549,-0.662592783777147,-0.845232278588466,-0.871412898755588,-1.00246236945571,-1.05029532530983,-1.1308049239156,-1.29035160967013,-1.35405336688131,-1.38494680700669,-1.40700780500115,-1.41130942632958,0,-1.3557448595441,-1.40026754456542
180,-1.35999999999967,-1.18954123772905,-1.32167801536483,-1.48677419073149,-0.99078112491777,-1.23762451061901,-1.34996865838478,-1.0742001259346,-1.13014038945431,-1.3105304830661,-1.47191190481401,-1.28740512893785,-1.27331660701848,-1.25959573069905,-1.44390236125205,0,-1.10662048772839,-1.16040867601675,-0.559594669726195,-0.56639999133906,-0.594893262629468,-0.662592783777057,-0.845232278588351,-0.87141289875547,-1.00246236945557,-1.05029532530969,-1.13080492391545,-1.29035160966996,-1.35405336688113,-1.3849468070065,-1.40700780500096,-1.41130942632939,0,-1.35574485954392,-1.40026754456523
181,-4.13000000000068,-1.18954123772899,-1.32167801536477,-1.48677419073141,-0.990781124917726,-1.23762451061895,-1.34996865838471,-1.07420012593455,-1.13014038945426,-1.31053048306604,-1.47191190481393,-1.28740512893779,-1.27331660701842,-1.25959573069899,-1.44390236125198,0,-1.10662048772833,-1.1604086760167,-0.559594669726148,-0.566399991339013,-0.594893262629418,-0.662592783777002,-0.84523227858828,-0.871412898755397,-1.00246236945549,-1.0502953253096,-1.13080492391536,-1.29035160966985,-1.35405336688101,-1.38494680700639,-1.40700780500084,-1.41130942632927,0,-1.3557448595438,-1.40026754456511
182,-4.01999999999987,-1.18954123772896,-1.32167801536472,-1.48677419073136,-0.990781124917698,-1.23762451061891,-1.34996865838467,-1.07420012593452,-1.13014038945423,-1.310530483066,-1.47191190481388,-1.28740512893775,-1.27331660701838,-1.25959573069895,-1.44390236125193,0,-1.1066204877283,-1.16040867601666,-0.559594669726119,-0.566399991338983,-0.594893262629387,-0.662592783776967,-0.845232278588236,-0.871412898755351,-1.00246236945544,-1.05029532530955,-1.1308049239153,-1.29035160966978,-1.35405336688094,-1.38494680700631,-1.40700780500076,-1.4113094263292,0,-1.35574485954373,-1.40026754456504
183,-1.44000000000233,-1.18954123772894,-1.3216780153647,-1.48677419073133,-0.990781124917681,-1.23762451061889,-1.34996865838464,-1.0742001259345,-1.13014038945421,-1.31053048306597,-1.47191190481385,-1.28740512893773,-1.27331660701836,-1.25959573069893,-1.4439023612519,0,-1.10662048772828,-1.16040867601664,-0.559594669726101,-0.566399991338964,-0.594893262629367,-0.662592783776945,-0.845232278588208,-0.871412898755323,-1.0024623694554,-1.05029532530951,-1.13080492391526,-1.29035160966974,-1.3540533668809,-1.38494680700627,-1.40700780500072,-1.41130942632915,0,-1.35574485954369,-1.40026754456499
184,-0.459999999999638,-1.18954123772892,-1.32167801536468,-1.48677419073131,-0.99078112491767,-1.23762451061887,-1.34996865838463,-1.07420012593449,-1.13014038945419,-1.31053048306596,-1.47191190481384,-1.28740512893771,-1.27331660701834,-1.25959573069891,-1.44390236125188,0,-1.10662048772827,-1.16040867601663,-0.559594669726089,-0.566399991338953,-0.594893262629355,-0.662592783776932,-0.845232278588191,-0.871412898755305,-1.00246236945538,-1.05029532530949,-1.13080492391524,-1.29035160966971,-1.35405336688087,-1.38494680700624,-1.40700780500069,-1.41130942632912,0,-1.35574485954366,-1.40026754456496
185,4.54000000000008,-1.18954123772891,-1.32167801536467,-1.4867741907313,-0.990781124917663,-1.23762451061887,-1.34996865838462,-1.07420012593448,-1.13014038945418,-1.31053048306595,-1.47191190481382,-1.2874051289377,-1.27331660701833,-1.2595957306989,-1.44390236125187,0,-1.10662048772826,-1.16040867601662,-0.559594669726082,-0.566399991338946,-0.594893262629348,-0.662592783776923,-0.84523227858818,-0.871412898755294,-1.00246236945537,-1.05029532530948,-1.13080492391522,-1.29035160966969,-1.35405336688085,-1.38494680700622,-1.40700780500067,-1.4113094263291,0,-1.35574485954364,-1.40026754456495
186,1.98000000000036,-1.18954123772891,-1.32167801536467,-1.48677419073129,-0.990781124917659,-1.23762451061886,-1.34996865838461,-1.07420012593447,-1.13014038945418,-1.31053048306594,-1.47191190481382,-1.28740512893769,-1.27331660701833,-1.2595957306989,-1.44390236125186,0,-1.10662048772826,-1.16040867601662,-0.559594669726078,-0.566399991338941,-0.594893262629343,-0.662592783776918,-0.845232278588174,-0.871412898755287,-1.00246236945536,-1.05029532530947,-1.13080492391521,-1.29035160966968,-1.35405336688084,-1.38494680700621,-1.40700780500066,-1.41130942632909,0,-1.35574485954363,-1.40026754456493
187,-1.57999999999987,-1.18954123772891,-1.32167801536466,-1.48677419073128,-0.990781124917657,-1.23762451061886,-1.34996865838461,-1.07420012593447,-1.13014038945418,-1.31053048306594,-1.47191190481381,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125186,0,-1.10662048772825,-1.16040867601661,-0.559594669726075,-0.566399991338938,-0.59489326262934,-0.662592783776915,-0.84523227858817,-0.871412898755283,-1.00246236945536,-1.05029532530947,-1.13080492391521,-1.29035160966968,-1.35405336688084,-1.3849468070062,-1.40700780500065,-1.41130942632909,0,-1.35574485954363,-1.40026754456493
188,2.70999999999901,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917655,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.47191190481381,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125186,0,-1.10662048772825,-1.16040867601661,-0.559594669726073,-0.566399991338937,-0.594893262629338,-0.662592783776913,-0.845232278588167,-0.87141289875528,-1.00246236945536,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.3849468070062,-1.40700780500065,-1.41130942632908,0,-1.35574485954362,-1.40026754456492
189,3.21999999999747,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917654,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.47191190481381,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125185,0,-1.10662048772825,-1.16040867601661,-0.559594669726072,-0.566399991338936,-0.594893262629337,-0.662592783776911,-0.845232278588166,-0.871412898755278,-1.00246236945535,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.3849468070062,-1.40700780500065,-1.41130942632908,0,-1.35574485954362,-1.40026754456492
190,-2.27999999999895,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917654,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.47191190481381,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125185,0,-1.10662048772825,-1.16040867601661,-0.559594669726071,-0.566399991338935,-0.594893262629337,-0.662592783776911,-0.845232278588165,-0.871412898755278,-1.00246236945535,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.3849468070062,-1.40700780500065,-1.41130942632908,0,-1.35574485954362,-1.40026754456492
191,0.179999999997449,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917653,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.4719119048138,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125185,0,-1.10662048772825,-1.16040867601661,-0.559594669726071,-0.566399991338935,-0.594893262629336,-0.66259278377691,-0.845232278588164,-0.871412898755277,-1.00246236945535,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.38494680700619,-1.40700780500064,-1.41130942632908,0,-1.35574485954362,-1.40026754456492
192,-1.01999999999975,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917653,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.4719119048138,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125185,0,-1.10662048772825,-1.16040867601661,-0.559594669726071,-0.566399991338934,-0.594893262629336,-0.66259278377691,-0.845232278588164,-0.871412898755277,-1.00246236945535,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.38494680700619,-1.40700780500064,-1.41130942632908,0,-1.35574485954362,-1.40026754456492
193,0.169999999999959,-1.1895412377289,-1.32167801536466,-1.48677419073128,-0.990781124917653,-1.23762451061885,-1.3499686583846,-1.07420012593447,-1.13014038945417,-1.31053048306593,-1.4719119048138,-1.28740512893769,-1.27331660701832,-1.25959573069889,-1.44390236125185,-0.355183315415729,-1.10662048772825,-1.16040867601661,-0.559594669726071,-0.566399991338934,-0.594893262629336,-0.66259278377691,-0.845232278588164,-0.871412898755277,-1.00246236945535,-1.05029532530946,-1.1308049239152,-1.29035160966967,-1.35405336688083,-1.38494680700619,-1.40700780500064,-1.41130942632908,-0.212080519678592,-1.35574485954362,-1.40026754456492
194,-2.36000000000018,-1.18142616428132,-1.31330601406619,-1.4781349593273,-0.983153487036109,-1.22941766447106,-1.3415548429302,-1.06636074562839,-1.12216941585518,-1.30219604630293,-1.46331918135299,-1.2791210563585,-1.26505999224633,-1.25136601435101,-1.43535669767574,-1.15409991609881,-1.09871565749703,-1.15238394191521,-0.557357248262619,-0.564135360229883,-0.592514707174329,-0.659943546040824,-0.841852795287078,-0.86792873775682,-0.998454234740951,-1.04609594059237,-1.1262836385195,-1.28519241044376,-1.3486394695912,-1.37940938880088,-1.40138218053983,-1.40566660274109,-0.874976634028206,-1.35032419917672,-1.39466886961628
195,0.209999999998445,-1.16384133860218,-1.29443030385644,-1.45782350024584,-0.967785626032847,-1.21135431429498,-1.3224286727766,-1.05002794196307,-1.10522211908224,-1.28344324966914,-1.44316040149957,-1.2605944678754,-1.24666893096754,-1.23310804577447,-1.41543639536307,-1.32353338030261,-1.08203377256408,-1.13512773997414,-0.551312195151571,-0.558016792246709,-0.58608833901439,-0.652785849969685,-0.832722125729881,-0.858515250567589,-0.987625078222803,-1.0347500658597,-1.11406805428842,-1.27125331410426,-1.33401223141183,-1.36444842248499,-1.38618289904372,-1.39042085273697,-1.1563420430907,-1.33567868855207,-1.37954240016525
196,10.4799999999983,-1.14670603886082,-1.27544592475294,-1.43664647366675,-0.953564939089864,-1.1935374777659,-1.30306038849141,-1.03456648756504,-1.08894248542253,-1.26461419539061,-1.42218262856351,-1.24208498781355,-1.22835479652502,-1.21498499241931,-1.39482367792932,-1.3476432388493,-1.06609619702524,-1.11841051389613,-0.544083866177622,-0.550700558390793,-0.578404055301009,-0.644227086142916,-0.821804192983977,-0.847259140663203,-0.974676191854792,-1.02118331738647,-1.09946135690972,-1.25458573946256,-1.31652181609232,-1.34655895413576,-1.36800846702414,-1.37219085633165,-1.26969919072815,-1.31816642408694,-1.36145503262722
197,19.0399999999997,-1.13384115747505,-1.2608756493585,-1.41994478305518,-0.943223076114629,-1.18005029846092,-1.28812099084853,-1.02317072878384,-1.07683351614449,-1.25018070019792,-1.40566287599479,-1.22794706431739,-1.2143984801819,-1.20120559496115,-1.37866279410974,-1.34229270911697,-1.05428251884107,-1.10590780712332,-0.537643031314094,-0.544181395489003,-0.57155693992749,-0.636600761352937,-0.812075720176374,-0.837229333585915,-0.963138028738043,-1.00909460547725,-1.08644599387675,-1.23973402252638,-1.30093690328971,-1.33061846334612,-1.35181405808143,-1.3559469364945,-1.31182638886784,-1.30256204250541,-1.34533820288022
198,13.7500000000003,-1.12524222687776,-1.25099291235508,-1.40839073195714,-0.9364412855908,-1.17098705383632,-1.27795242296324,-1.01563997393423,-1.06878710702732,-1.2403989733973,-1.39424758397039,-1.21838910349909,-1.20497813718073,-1.1919188728997,-1.36753216905364,-1.3339403756286,-1.04644889520392,-1.09757137896825,-0.532690898158616,-0.539169038638384,-0.566292431866183,-0.630737146364023,-0.80459583693709,-0.82951776494258,-0.954266737774302,-0.999800016759927,-1.07643893544848,-1.22831505566667,-1.28895420771525,-1.31836237626633,-1.33936274219493,-1.34345755340909,-1.32522699740749,-1.29056437806625,-1.33294653492997
199,12.269999999998,-1.11982604153896,-1.24470853122942,-1.40094115052113,-0.932217949087978,-1.1652590012096,-1.27147095382441,-1.01092928042983,-1.06373719811655,-1.23418233592631,-1.38689352432709,-1.21232458399661,-1.19900714010771,-1.18603845701223,-1.36037853337526,-1.32760122535053,-1.04153879284538,-1.09232851822783,-0.529198398304006,-0.535634065926133,-0.562579629107969,-0.626601822483724,-0.799320637279585,-0.824079168782081,-0.948010245586325,-0.993244993151971,-1.06938144143357,-1.2202618109648,-1.28050339243268,-1.30971875118592,-1.3305814316853,-1.33464939594634,-1.32790043987975,-1.28210300596783,-1.32420729122309
200,7.63000000000034,-1.11652389428623,-1.24085374150273,-1.39632817315823,-0.929660450792964,-1.16175930239748,-1.26748904085879,-1.00806922849713,-1.06066513940394,-1.23037051083249,-1.38234235179767,-1.20860998124643,-1.19535227203368,-1.18244134304168,-1.35595878849691,-1.32347539173072,-1.03855407099025,-1.0891350313113,-0.526867527178426,-0.533274848698444,-0.560101729292833,-0.623841934887798,-0.795800004187183,-0.820449485952613,-0.943834704399366,-0.988870214085019,-1.06467131696596,-1.21488712912536,-1.27486337463748,-1.3039500534167,-1.32472084357829,-1.32877089036175,-1.32711280627256,-1.27645594262409,-1.31837477821986
201,8.8799999999992,-1.11454776039165,-1.2385380703374,-1.39353944327068,-0.9281361392263,-1.15966219848437,-1.26509457342784,-1.00636197051641,-1.0588291602441,-1.22808119481887,-1.37959209388159,-1.20638057074606,-1.19315964633529,-1.18028423958307,-1.35329100925869,-1.32093942097397,-1.03677110882614,-1.08722501526809,-0.525368758594477,-0.531757853346464,-0.558508420097683,-0.622067305317502,-0.79353620924091,-0.818115571162214,-0.941149798364313,-0.986057196516048,-1.06164266964992,-1.21143116615887,-1.27123679855114,-1.30024073508849,-1.32095243903552,-1.32499096473908,-1.32558960181703,-1.27282483619427,-1.31462442619105
202,5.79999999999927,-1.11337798799789,-1.23716405084923,-1.39187784491199,-0.927236021273536,-1.15841981727259,-1.26367287852246,-1.00535289757401,-1.057743235918,-1.22672301842086,-1.37795386425432,-1.20505850134461,-1.19185973799563,-1.17900571449173,-1.35170312948254,-1.31942014920972,-1.03571683502199,-1.08609477466875,-0.524429804525774,-0.530807480504918,-0.557510237878286,-0.620955528840922,-0.792117978635946,-0.816653411618758,-0.939467748531739,-0.984294886897333,-1.05974527151219,-1.20926606173686,-1.26896480779273,-1.29791690766531,-1.31859159506277,-1.32262290299771,-1.32422160568571,-1.27055000724957,-1.31227489182382
203,4.68999999999937,-1.11269001897983,-1.23635477235212,-1.39089655757579,-0.926707421373502,-1.15768878470937,-1.26283517755353,-1.00475998682291,-1.05710489523147,-1.22592314703715,-1.37698655236079,-1.20428010303803,-1.19109451462835,-1.17825319700998,-1.35076602133523,-1.31852147305387,-1.03509720349879,-1.0854301959612,-0.523852443949581,-0.53022309855304,-0.556896458056093,-0.6202719001859,-0.791245912081736,-0.81575433326697,-0.93843346017527,-0.983211246993312,-1.05857856600595,-1.20793474428665,-1.26756776619389,-1.29648799182721,-1.31713991783826,-1.3211667875848,-1.32320848914305,-1.26915122045688,-1.31083016884826
204,5.84999999999951,-1.11228698384876,-1.23588024129409,-1.39032018149271,-0.926398026453859,-1.15726039225462,-1.26234385512335,-1.00441283454512,-1.05673104637274,-1.22545415960205,-1.37641845188333,-1.20382378173608,-1.19064596295055,-1.17781213584246,-1.35021583989377,-1.31799345553916,-1.03473434872839,-1.0850409138745,-0.523502229187816,-0.52986862477271,-0.556524152146979,-0.619857225446357,-0.790716934882531,-0.815208971280433,-0.93780608264848,-0.982553933857508,-1.05787086702586,-1.20712719516936,-1.26672035019271,-1.29562124158402,-1.3162593610176,-1.32028353865256,-1.32252137085061,-1.26830274585787,-1.30995383032851
205,2.10000000000008,-1.11205142884281,-1.23560274627013,-1.38998276539907,-0.926217297910608,-1.1570099709065,-1.2620564953153,-1.00421000959009,-1.05651258934742,-1.22517991636454,-1.37608590560807,-1.20355697247976,-1.19038371314818,-1.17755428077643,-1.34989385039377,-1.31768437235225,-1.03452232917469,-1.08481341476403,-0.523291923442135,-0.529655761464718,-0.556300580554957,-0.619608211156169,-0.790399281383956,-0.814881478633732,-0.937429339252713,-0.982159213976273,-1.05744589018885,-1.20664225781713,-1.26621147257392,-1.29510075365457,-1.31573058216816,-1.31975314317643,-1.32207774829672,-1.26779323254571,-1.30942758459022
206,0.24999999999693,-1.11191395527751,-1.23544074071294,-1.38978564363825,-0.926111856822989,-1.1568638046374,-1.26188871411219,-1.00409166239042,-1.05638510865913,-1.22501981284613,-1.37589163821445,-1.20340121876627,-1.19023062702855,-1.17740376554151,-1.34970577509143,-1.3175038306316,-1.03439860974151,-1.08468064911517,-0.523166577751904,-0.529528891425202,-0.556167328201687,-0.619459794535501,-0.790209954663927,-0.814686287619271,-0.937204793980166,-0.981923954422136,-1.05719259699045,-1.20635322716351,-1.26590817312691,-1.29479053427106,-1.31541542125971,-1.31943701873182,-1.32179997888068,-1.26748955421497,-1.30911393345775
207,-2.29999999999961,-1.11183379362608,-1.2353462546045,-1.38967062829002,-0.926050385918159,-1.15677856834508,-1.2617908535787,-1.00402266219135,-1.05631077897975,-1.22492643735009,-1.37577829176524,-1.20331038368542,-1.19014134980776,-1.17731598958069,-1.34959605062886,-1.31739850376168,-1.03432647478324,-1.08460323494653,-0.523092289079571,-0.529453699316266,-0.556088353484715,-0.619371832407076,-0.790097746333171,-0.814570603695165,-0.937071712658058,-0.98178452306316,-1.05704247762547,-1.20618192726894,-1.26572841654177,-1.29460667644483,-1.31522863473823,-1.31924966115105,-1.32162955418621,-1.26730957307668,-1.30892804173572
208,2.55999999999972,-1.11178707581919,-1.23529118154027,-1.38960357182149,-0.92601456540703,-1.15672889096911,-1.26173381154761,-1.00398245234097,-1.05626746182147,-1.22487201208987,-1.37571220956249,-1.20325744040311,-1.19008931528523,-1.17726483075681,-1.34953208342456,-1.31733710213822,-1.03428443723544,-1.08455811916707,-0.523048446873477,-0.529409323937987,-0.556041745762313,-0.61931992067354,-0.790031525459814,-0.814502331665485,-0.936993173379218,-0.981702236246285,-1.0569538831745,-1.20608083291571,-1.26562233138766,-1.29449817090211,-1.31511840079659,-1.31913909019303,-1.32152644665327,-1.26720335540028,-1.30881833586896
209,-1.48999999999972,-1.11175985779641,-1.2352590931927,-1.38956449501967,-0.925993697778331,-1.15669994794031,-1.26170057522287,-1.00395902699685,-1.05624222567643,-1.22484030135076,-1.37567370096706,-1.2032265935848,-1.19005899821714,-1.17723502415051,-1.34949480852901,-1.31730132315704,-1.03425994678949,-1.08453183478143,-0.523022655900371,-0.529383219316671,-0.556014327924068,-0.619289382654522,-0.789992569829705,-0.814462169405457,-0.936946971223607,-0.981653829533439,-1.05690176588147,-1.2060213623284,-1.2655599248712,-1.29443434054814,-1.31505355368059,-1.31907404482104,-1.32146468384015,-1.26714087092517,-1.30875379940259
210,1.20000000000005,-1.11174400360952,-1.23524040120122,-1.38954172986837,-0.925981543185523,-1.15668308869085,-1.26168121424495,-1.00394538239823,-1.05622752614004,-1.22482182938141,-1.37565126700407,-1.2032086250227,-1.19004133833639,-1.17721766170624,-1.34947309371971,-1.31728048018256,-1.03424568168267,-1.08451652453025,-0.523007520789206,-0.529367900144963,-0.55599823810737,-0.619271461798621,-0.789969709203633,-0.814438600683654,-0.936919858064349,-0.98162542265724,-1.05687118149754,-1.20598646275535,-1.26552330238471,-1.29439688250035,-1.31501549895869,-1.31903587375507,-1.32142795237061,-1.26710420268963,-1.30871592698155
211,-2.26000000000255,-1.11173476985701,-1.23522951434238,-1.38952846984698,-0.925974464341192,-1.15667326947749,-1.26166993764863,-1.00393743568957,-1.05621896495779,-1.2248110706921,-1.37563819994974,-1.2031981595919,-1.19003105272548,-1.17720754936256,-1.34946044570621,-1.31726834012579,-1.03423737354413,-1.08450760761195,-0.522998655350187,-0.5293589268919,-0.555988813446579,-0.619260964600851,-0.789956318519932,-0.81442479523065,-0.936903976445945,-0.981608783240065,-1.05685326659834,-1.20596602022056,-1.26550185064794,-1.29437494133091,-1.31499320828551,-1.31901351493299,-1.32140622246712,-1.2670827241552,-1.30869374309167
212,-4.71000000000004,-1.1117293923635,-1.23522317400921,-1.38952074713005,-0.925970341880944,-1.15666755099312,-1.26166337030399,-1.00393280778692,-1.05621397918068,-1.22480480501034,-1.37563058963949,-1.20319206471953,-1.19002506258921,-1.17720166014507,-1.34945307950365,-1.31726126981298,-1.0342325351417,-1.08450241464743,-0.522993469691039,-0.529353678169109,-0.555983300681972,-0.619254824477442,-0.789948485910483,-0.81441672001029,-0.936894686814649,-0.981599050349712,-1.0568427876406,-1.20595406277351,-1.26548930288863,-1.29436210728787,-1.31498016980732,-1.31900043659248,-1.32139341745191,-1.26707016072114,-1.30868076707422
213,-3.64000000000146,-1.11172626079765,-1.23521948169598,-1.38951624967682,-0.925967941205235,-1.15666422084022,-1.26165954577756,-1.00393011276091,-1.05621107574004,-1.2248011561733,-1.37562615765588,-1.20318851536112,-1.19002157422845,-1.17719823055852,-1.34944878970024,-1.31725715234542,-1.03422971752733,-1.0844993905461,-0.522990439690756,-0.529350611320501,-0.55598007955273,-0.619251236780077,-0.789943909287112,-0.814412001628445,-0.936889258847894,-0.981593363385013,-1.0568366647459,-1.20594707599191,-1.26548197118533,-1.2943546083079,-1.31497255137512,-1.31899279486858,-1.32138589366755,-1.26706281985903,-1.30867318513807
214,0.620000000000687,-1.11172443719208,-1.23521733153567,-1.38951363061854,-0.925966543228285,-1.15666228158707,-1.26165731862055,-1.00392854337217,-1.05620938498242,-1.22479903133161,-1.37562357672612,-1.20318644845184,-1.1900195428417,-1.17719623339937,-1.34944629157522,-1.31725475458605,-1.03422807675008,-1.08449762952205,-0.522988670693338,-0.529348820810019,-0.555978198968975,-0.61924914218378,-0.789941237328642,-0.814409246907483,-0.936886089851765,-0.981590043178766,-1.05683309003174,-1.20594299691684,-1.2654776907355,-1.29435023019736,-1.31496810352509,-1.31898833342021,-1.32138148260675,-1.26705853406203,-1.30866875859542
215,-1.08000000000033,-1.11172337526987,-1.23521607944883,-1.38951210546846,-0.925965729161463,-1.1566611523194,-1.26165602169522,-1.00392762948784,-1.05620840042159,-1.22479779398873,-1.37562207378033,-1.20318524484523,-1.1900183599212,-1.17719507041086,-1.34944483685149,-1.3172533583106,-1.0342271212942,-1.08449660404292,-0.522987638545573,-0.529347776110137,-0.555977101714507,-0.619247920060521,-0.789939678334865,-0.814407639624703,-0.936884240853998,-0.981588105955216,-1.05683100431177,-1.20594061692003,-1.2654751932436,-1.29434767572386,-1.31496550836105,-1.31898573032202,-1.32137890073445,-1.26705603345025,-1.3086661758635
216,-0.460000000002481,-1.11172275689784,-1.23521535033943,-1.38951121734535,-0.925965255120239,-1.15666049473061,-1.26165526647511,-1.00392709732115,-1.05620782709864,-1.22479707346508,-1.37562119858753,-1.20318454396707,-1.19001767108907,-1.17719439318562,-1.34944398974021,-1.31725254523578,-1.03422656491962,-1.08449600689241,-0.522987036608772,-0.529347166853085,-0.55597646180822,-0.61924720733218,-0.789938769147481,-0.814406702275723,-0.936883162539596,-0.981586976188543,-1.05682978794368,-1.20593922893304,-1.26547373673481,-1.29434618598406,-1.31496399489099,-1.31898421222485,-1.32137739139653,-1.26705457512198,-1.30866466964371
217,1.27999999999986,-1.11172239681361,-1.23521492577105,-1.38951070017983,-0.92596497908171,-1.15666011180988,-1.26165482670198,-1.00392678743546,-1.05620749324711,-1.22479665389632,-1.37562068895163,-1.20318413583821,-1.19001726997482,-1.17719399883024,-1.34944349645687,-1.31725207177264,-1.03422624093735,-1.08449565916576,-0.522986685692784,-0.52934681166955,-0.555976088756851,-0.619246791827147,-0.789938239111123,-0.814406155821771,-0.936882533905886,-0.981586317559284,-1.05682907882769,-1.20593841976699,-1.26547288762205,-1.29434531749834,-1.31496311257105,-1.31898332720741,-1.32137650988199,-1.2670537249485,-1.30866379155052
218,1.93999999999903,-1.11172218713382,-1.23521467854141,-1.38951039902949,-0.925964818342521,-1.15665988883214,-1.26165457061841,-1.00392660698676,-1.05620729884288,-1.22479640957801,-1.37562039218591,-1.20318389818149,-1.19001703640279,-1.17719376919399,-1.34944320921352,-1.3172517960709,-1.03422605228009,-1.08449545668192,-0.52298648117272,-0.529346604662285,-0.555975871335896,-0.619246549663443,-0.789937930196531,-0.814405837338714,-0.936882167527008,-0.981585933698468,-1.05682866554231,-1.20593794817066,-1.26547239274407,-1.29434481132946,-1.31496259833934,-1.31898281140355,-1.321375995409,-1.26705322945231,-1.30866327978223
219,0.149999999999295,-1.11172206503599,-1.23521453457798,-1.38951022366747,-0.925964724743158,-1.1566597589908,-1.26165442149926,-1.00392650191041,-1.05620718564013,-1.22479626730988,-1.37562021937709,-1.20318375979246,-1.19001690039231,-1.17719363547534,-1.34944304194969,-1.31725163552788,-1.03422594242383,-1.08449533877433,-0.522986361999799,-0.529346484040083,-0.555975744645683,-0.619246408555742,-0.789937750193388,-0.814405651760069,-0.936881954039684,-0.981585710024497,-1.05682842472278,-1.2059376733736,-1.2654721043809,-1.29434451638713,-1.31496229869884,-1.31898251084696,-1.32137569531284,-1.26705294072892,-1.30866298157715
220,-0.360000000000582,-1.11172199393778,-1.23521445074729,-1.38951012155313,-0.925964670239779,-1.15665968338351,-1.26165433466635,-1.00392644072392,-1.05620711972158,-1.22479618446637,-1.37562011874951,-1.20318367920778,-1.19001682119268,-1.17719355761025,-1.349442944551,-1.31725154204277,-1.03422587845397,-1.08449527011614,-0.522986292569378,-0.529346413765307,-0.55597567083567,-0.619246326346066,-0.789937645323137,-0.814405543641518,-0.936881829661471,-0.981585579711521,-1.05682828442076,-1.20593751327619,-1.26547193637984,-1.29434434455304,-1.31496212412758,-1.31898233574199,-1.32137552033642,-1.26705277251799,-1.30866280784217
221,-1.38000000000034,-1.11172195253696,-1.23521440193227,-1.38951006209143,-0.925964638502214,-1.15665963935702,-1.26165428410313,-1.00392640509474,-1.05620708133691,-1.2247961362262,-1.37562006015356,-1.20318363228294,-1.19001677507435,-1.17719351226905,-1.34944288783525,-1.31725148760593,-1.03422584120402,-1.08449523013615,-0.522986252123983,-0.529346372828049,-0.555975627839026,-0.619246278456355,-0.789937584232932,-0.814405480659076,-0.936881757207267,-0.981585503800131,-1.05682820269044,-1.20593742001444,-1.26547183851396,-1.2943442444543,-1.31496202243435,-1.31898223373786,-1.32137541834522,-1.26705267452986,-1.30866270663611
222,-3.09000000000026,-1.11172192842909,-1.23521437350708,-1.38951002746661,-0.925964620021297,-1.15665961372021,-1.26165425465994,-1.00392638434772,-1.05620705898535,-1.22479610813574,-1.37562002603287,-1.20318360495839,-1.19001674821945,-1.17719348586667,-1.34944285480942,-1.31725145590712,-1.03422581951322,-1.08449520685563,-0.522986228565463,-0.52934634898303,-0.555975602794462,-0.619246250561692,-0.789937548649281,-0.814405443973241,-0.936881715004346,-0.981585459583478,-1.0568281550844,-1.20593736569159,-1.26547178150932,-1.29434418614907,-1.31496196320037,-1.31898217432278,-1.3213753589102,-1.26705261745401,-1.30866264768588
223,-0.690000000001589,-1.11172191439098,-1.23521435695497,-1.38951000730443,-0.925964609259784,-1.15665959879179,-1.26165423751505,-1.00392637226665,-1.05620704596994,-1.22479609177855,-1.37562000616425,-1.2031835890472,-1.19001673258173,-1.17719347049245,-1.34944283557834,-1.31725143744876,-1.03422580688258,-1.08449519329929,-0.522986214844135,-0.529346335094835,-0.555975588207608,-0.619246234314838,-0.789937527924085,-0.814405422606093,-0.93688169042385,-0.981585433830112,-1.05682812735693,-1.20593733405202,-1.26547174830777,-1.29434415219001,-1.31496192870037,-1.3189821397173,-1.32137532428092,-1.26705258421098,-1.30866261335116
224,-2.10000000000008,-1.11172190621653,-1.23521434731661,-1.38950999556391,-0.925964602993314,-1.15665959009891,-1.26165422753152,-1.00392636523179,-1.05620703839102,-1.22479608225369,-1.37561999459467,-1.20318357978205,-1.19001672347583,-1.17719346153998,-1.34944282438,-1.31725142670039,-1.03422579952771,-1.08449518540538,-0.522986206852772,-0.529346327006288,-0.555975579712159,-0.619246224852597,-0.789937515853638,-0.81440541016177,-0.936881676108058,-0.981585418831236,-1.05682811120832,-1.20593731562499,-1.26547172897104,-1.2943441324121,-1.31496190860742,-1.31898211956292,-1.32137530410727,-1.2670525648501,-1.30866259335446
225,-4.76000000000028,-1.11172190145652,-1.23521434170416,-1.38950998872736,-0.925964599344324,-1.15665958503702,-1.26165422171806,-1.00392636113537,-1.05620703397779,-1.22479607670733,-1.37561998785766,-1.20318357438692,-1.19001671817343,-1.17719345632693,-1.34944281785917,-1.31725142044157,-1.03422579524494,-1.08449518080873,-0.522986202198759,-0.529346322295676,-0.555975574764575,-0.619246219341973,-0.789937508824045,-0.81440540291444,-0.936881667770821,-0.981585410096184,-1.05682810180369,-1.20593730489344,-1.26547171770971,-1.29434412089383,-1.31496189690567,-1.3189821078254,-1.32137529235612,-1.26705255357469,-1.30866258170877
226,-6.45000000000095,-1.11172189868474,-1.235214338436,-1.38950998474642,-0.925964597219504,-1.15665958208945,-1.26165421833287,-1.00392635875001,-1.05620703140794,-1.22479607347766,-1.37561998393467,-1.20318357124531,-1.19001671508582,-1.17719345329135,-1.34944281406206,-1.31725141679704,-1.03422579275106,-1.08449517813208,-0.522986199488437,-0.529346319552394,-0.55597557188329,-0.619246216132794,-0.789937504730276,-0.814405398693868,-0.936881662915529,-0.981585405009219,-1.05682809632679,-1.2059372986438,-1.26547171115153,-1.29434411418603,-1.31496189009102,-1.31898210098991,-1.32137528551164,-1.26705254700833,-1.30866257492676
227,-4.56000000000074,-1.11172189707073,-1.23521433653295,-1.38950998242829,-0.925964595982212,-1.15665958037308,-1.26165421636166,-1.003926357361,-1.05620702991152,-1.22479607159701,-1.3756199816503,-1.20318356941594,-1.19001671328789,-1.17719345152372,-1.34944281185099,-1.31725141467481,-1.03422579129887,-1.08449517657346,-0.522986197910085,-0.529346317954848,-0.555975570205378,-0.619246214263934,-0.789937502346277,-0.814405396236025,-0.936881660088058,-0.981585402046834,-1.05682809313732,-1.20593729500433,-1.26547170733239,-1.29434411027975,-1.31496188612252,-1.31898209700928,-1.32137528152529,-1.26705254318441,-1.30866257097727
228,-3.1400000000005,-1.11172189613088,-1.23521433542479,-1.38950998107844,-0.925964595261733,-1.15665957937363,-1.26165421521381,-1.00392635655218,-1.05620702904014,-1.2247960705019,-1.3756199803201,-1.2031835683507,-1.19001671224095,-1.17719345049442,-1.34944281056348,-1.31725141343903,-1.03422579045325,-1.08449517566586,-0.522986196990952,-0.529346317024536,-0.555975569228267,-0.619246213175626,-0.789937500957984,-0.814405394804731,-0.936881658441514,-0.981585400321725,-1.05682809127998,-1.20593729288493,-1.26547170510836,-1.29434410800498,-1.31496188381151,-1.3189820946912,-1.32137527920368,-1.2670525409576,-1.30866256867733
229,-1.50000000000148,-1.11172189558361,-1.2352143347795,-1.38950998029242,-0.925964594842196,-1.15665957879164,-1.26165421454542,-1.0039263560812,-1.05620702853273,-1.22479606986422,-1.37561997954552,-1.2031835677304,-1.19001671163131,-1.17719344989505,-1.34944280981375,-1.31725141271943,-1.03422578996085,-1.08449517513737,-0.522986196455714,-0.529346316482789,-0.555975568659266,-0.619246212541872,-0.78993750014954,-0.814405393971246,-0.936881657482684,-0.981585399317143,-1.05682809019839,-1.20593729165074,-1.26547170381324,-1.29434410668031,-1.31496188246574,-1.31898209334132,-1.32137527785165,-1.26705253966087,-1.30866256733801
230,-3.22000000000031,-1.11172189526493,-1.23521433440375,-1.38950997983472,-0.925964594597897,-1.15665957845275,-1.26165421415621,-1.00392635580694,-1.05620702823727,-1.22479606949289,-1.37561997909448,-1.2031835673692,-1.19001671127632,-1.17719344954604,-1.34944280937718,-1.31725141230041,-1.03422578967412,-1.08449517482963,-0.522986196144032,-0.529346316167316,-0.555975568327923,-0.619246212172822,-0.789937499678764,-0.814405393485888,-0.936881656924334,-0.981585398732152,-1.05682808956856,-1.20593729093204,-1.26547170305906,-1.29434410590893,-1.31496188168207,-1.31898209255525,-1.32137527706429,-1.26705253890575,-1.30866256655809
231,-4.28000000000139,-1.11172189507936,-1.23521433418495,-1.38950997956819,-0.925964594455641,-1.15665957825541,-1.26165421392957,-1.00392635564725,-1.05620702806522,-1.22479606927667,-1.37561997883184,-1.20318356715887,-1.1900167110696,-1.17719344934281,-1.34944280912297,-1.31725141205641,-1.03422578950716,-1.08449517465043,-0.522986195962533,-0.529346315983611,-0.555975568134976,-0.619246211957918,-0.789937499404622,-0.814405393203255,-0.936881656599197,-0.9815853983915,-1.05682808920179,-1.20593729051353,-1.26547170261989,-1.29434410545973,-1.31496188122572,-1.31898209209751,-1.32137527660577,-1.26705253846602,-1.30866256610393
232,0.229999999999109,-1.1117218949713,-1.23521433405754,-1.389509979413,-0.925964594372805,-1.1566595781405,-1.2616542137976,-1.00392635555425,-1.05620702796503,-1.22479606915076,-1.3756199786789,-1.20318356703639,-1.19001671094923,-1.17719344922447,-1.34944280897494,-1.31725141191432,-1.03422578940993,-1.08449517454608,-0.522986195856844,-0.529346315876636,-0.55597556802262,-0.619246211832776,-0.789937499244985,-0.814405393038673,-0.936881656409864,-0.981585398193134,-1.05682808898822,-1.20593729026982,-1.26547170236415,-1.29434410519816,-1.31496188095998,-1.31898209183096,-1.32137527633876,-1.26705253820997,-1.30866256583947
233,-1.06000000000108,-1.11172189490838,-1.23521433398335,-1.38950997932262,-0.92596459432457,-1.15665957807359,-1.26165421372075,-1.0039263555001,-1.0562070279067,-1.22479606907744,-1.37561997858985,-1.20318356696507,-1.19001671087914,-1.17719344915556,-1.34944280888874,-1.31725141183159,-1.03422578935332,-1.08449517448531,-0.5229861957953,-0.529346315814344,-0.555975567957194,-0.619246211759904,-0.789937499152027,-0.814405392942836,-0.936881656299614,-0.981585398077622,-1.05682808886386,-1.20593729012791,-1.26547170221523,-1.29434410504585,-1.31496188080524,-1.31898209167574,-1.32137527618328,-1.26705253806086,-1.30866256568547
234,-4.78000000000236,-1.11172189487174,-1.23521433394015,-1.38950997927,-0.925964594296482,-1.15665957803462,-1.26165421367601,-1.00392635546857,-1.05620702787272,-1.22479606903475,-1.37561997853799,-1.20318356692355,-1.19001671083833,-1.17719344911543,-1.34944280883855,-1.31725141178341,-1.03422578932035,-1.08449517444993,-0.522986195759462,-0.52934631577807,-0.555975567919096,-0.61924621171747,-0.789937499097896,-0.814405392887028,-0.936881656235414,-0.981585398010359,-1.05682808879144,-1.20593729004527,-1.26547170212852,-1.29434410495715,-1.31496188071513,-1.31898209158536,-1.32137527609273,-1.26705253797404,-1.30866256559579
235,-3.89000000000124,-1.1117218948504,-1.23521433391499,-1.38950997923936,-0.925964594280126,-1.15665957801194,-1.26165421364995,-1.00392635545021,-1.05620702785294,-1.22479606900989,-1.37561997850779,-1.20318356689936,-1.19001671081456,-1.17719344909207,-1.34944280880932,-1.31725141175536,-1.03422578930116,-1.08449517442933,-0.522986195738594,-0.529346315756948,-0.555975567896911,-0.61924621169276,-0.789937499066375,-0.814405392854531,-0.936881656198029,-0.981585397971191,-1.05682808874927,-1.20593728999715,-1.26547170207802,-1.2943441049055,-1.31496188066266,-1.31898209153273,-1.32137527604001,-1.26705253792348,-1.30866256554357
236,-5.28000000000048,-1.11172189483798,-1.23521433390034,-1.38950997922151,-0.925964594270602,-1.15665957799872,-1.26165421363477,-1.00392635543952,-1.05620702784142,-1.22479606899541,-1.37561997849021,-1.20318356688528,-1.19001671080072,-1.17719344907846,-1.3494428087923,-1.31725141173902,-1.03422578928998,-1.08449517441733,-0.522986195726441,-0.529346315744648,-0.555975567883992,-0.619246211678371,-0.789937499048021,-0.814405392835608,-0.93688165617626,-0.981585397948383,-1.05682808872471,-1.20593728996913,-1.26547170204862,-1.29434410487543,-1.31496188063211,-1.31898209150208,-1.32137527600931,-1.26705253789404,-1.30866256551316
237,-5.70999999999913,-1.11172189483074,-1.23521433389182,-1.38950997921112,-0.925964594265057,-1.15665957799103,-1.26165421362594,-1.00392635543329,-1.05620702783472,-1.22479606898698,-1.37561997847997,-1.20318356687708,-1.19001671079266,-1.17719344907054,-1.34944280878239,-1.31725141172951,-1.03422578928347,-1.08449517441034,-0.522986195719365,-0.529346315737486,-0.55597556787647,-0.619246211669993,-0.789937499037333,-0.814405392824589,-0.936881656163584,-0.981585397935102,-1.05682808871041,-1.20593728995282,-1.26547170203149,-1.29434410485791,-1.31496188061432,-1.31898209148424,-1.32137527599143,-1.2670525378769,-1.30866256549546
238,-7.94000000000068,-1.11172189482653,-1.23521433388685,-1.38950997920507,-0.925964594261827,-1.15665957798655,-1.26165421362079,-1.00392635542967,-1.05620702783081,-1.22479606898208,-1.37561997847401,-1.20318356687231,-1.19001671078797,-1.17719344906592,-1.34944280877662,-1.31725141172397,-1.03422578927968,-1.08449517440628,-0.522986195715245,-0.529346315733315,-0.555975567872089,-0.619246211665114,-0.789937499031109,-0.814405392818172,-0.936881656156203,-0.981585397927368,-1.05682808870208,-1.20593728994332,-1.26547170202152,-1.29434410484772,-1.31496188060396,-1.31898209147384,-1.32137527598102,-1.26705253786691,-1.30866256548515
239,-6.02000000000089,-1.11172189482408,-1.23521433388396,-1.38950997920155,-0.925964594259947,-1.15665957798394,-1.2616542136178,-1.00392635542755,-1.05620702782854,-1.22479606897922,-1.37561997847054,-1.20318356686953,-1.19001671078524,-1.17719344906324,-1.34944280877326,-1.31725141172075,-1.03422578927747,-1.08449517440391,-0.522986195712846,-0.529346315730887,-0.555975567869539,-0.619246211662273,-0.789937499027485,-0.814405392814436,-0.936881656151904,-0.981585397922865,-1.05682808869724,-1.20593728993778,-1.26547170201572,-1.29434410484178,-1.31496188059792,-1.31898209146779,-1.32137527597496,-1.2670525378611,-1.30866256547914
240,-4.57000000000107,-1.11172189482265,-1.23521433388227,-1.3895099791995,-0.925964594258852,-1.15665957798242,-1.26165421361605,-1.00392635542633,-1.05620702782721,-1.22479606897755,-1.37561997846852,-1.20318356686791,-1.19001671078365,-1.17719344906167,-1.3494428087713,-1.31725141171887,-1.03422578927619,-1.08449517440253,-0.522986195711448,-0.529346315729473,-0.555975567868053,-0.619246211660619,-0.789937499025374,-0.81440539281226,-0.936881656149401,-0.981585397920242,-1.05682808869441,-1.20593728993456,-1.26547170201234,-1.29434410483832,-1.31496188059441,-1.31898209146427,-1.32137527597143,-1.26705253785771,-1.30866256547565


==> data/kv_droopscheduling.dat <==
tds,Kpv_1,Kpv_2,Kpv_3,Kpv_4,Kpv_5,Kpv_6,Kpv_7,Kpv_8,Kpv_9,Kpv_10,Kpv_11,Kpv_12,Kpv_13,Kpv_14,Kpv_15,Kpv_16,Kpv_17,Kqv_1,Kqv_2,Kqv_3,Kqv_4,Kqv_5,Kqv_6,Kqv_7,Kqv_8,Kqv_9,Kqv_10,Kqv_11,Kqv_12,Kqv_13,Kqv_14,Kqv_15,Kqv_16,Kqv_17
1,4.68079313360799e-09,5.98656222572325e-09,1.84412064746149e-08,3.8393586290979e-08,1.21196462690831e-08,1.23118002167262e-08,9.97369386811253e-09,1.38810711823553e-08,1.36364403691844e-08,3.69640874244795e-08,6.43467892754606e-08,9.38344720572354e-08,4.46928954151207e-08,1.28162152458701e-07,5.63201251029024e-08,1.8638329971094e-08,4.5779693341694e-08,9.4985393542916e-09,1.12294417530557e-08,2.95586629193965e-08,5.10123809214981e-08,2.61728599805113e-08,1.89053408017154e-08,3.24990626646712e-08,1.82200591969499e-08,2.40164100051895e-08,5.55253018936365e-08,1.43308551661577e-07,1.11720957932246e-07,5.9568757781496e-08,1.96358192789663e-07,7.45701152567692e-08,4.79448443252664e-08,6.26646886403685e-08
2,2.95361009608167e-09,1.06172744021049e-08,1.83718046527054e-08,3.4150336221833e-08,1.00348367765093e-08,7.76882386875176e-09,6.29346396288577e-09,1.3128598617536e-08,2.14496124730771e-08,4.04637623236062e-08,4.0603231339118e-08,5.92101458273834e-08,2.82014999068057e-08,1.0596821153546e-07,4.92796008075046e-08,2.08023383799434e-08,3.63182062179883e-08,8.16618343988099e-09,1.50924889359398e-08,2.9343931717372e-08,4.93733354242408e-08,2.49866878066278e-08,1.62534970085186e-08,2.79404335177053e-08,1.88149111253526e-08,3.10619316306709e-08,6.05037816978154e-08,1.23206724499525e-07,9.6049908572705e-08,5.12130744723133e-08,1.85312316261379e-07,7.50082044705474e-08,4.81152990823248e-08,5.82504484993387e-08
3,1.86374666657213e-09,6.699567353611e-09,1.1592725026847e-08,4.22385719936084e-08,6.33204552511029e-09,4.90217703676609e-09,3.9712155973399e-09,1.26748351944335e-08,2.17691897961665e-08,4.2489092782848e-08,3.60813826017504e-08,4.98125942226944e-08,2.46582231228102e-08,6.68666122430409e-08,4.50349480875475e-08,4.70738534641928e-08,2.29170180127875e-08,7.02071650033818e-09,1.29754721876868e-08,2.52278713929984e-08,5.33979648127722e-08,2.14818161585832e-08,1.39736261713914e-08,2.4021241265089e-08,1.95435214970292e-08,3.19224220123549e-08,6.57367456660272e-08,1.13012064824096e-07,9.17261698875797e-08,4.96799907307997e-08,1.59318639615462e-07,7.30746567058498e-08,6.44997727963202e-08,5.00796838501299e-08
4,5.831790823181e-09,6.80350767381218e-09,7.31508287229117e-09,2.66528062923027e-08,3.99556080731954e-09,9.10958283790682e-09,5.24945603623864e-09,7.99790123764638e-09,2.08361657549608e-08,2.68108864960749e-08,4.14737093651842e-08,4.06754053266551e-08,1.55594948736451e-08,1.02536645595221e-07,5.52256346993808e-08,5.73539199895083e-08,3.34633656598257e-08,9.16316111766926e-09,1.3335395514585e-08,2.16891690299593e-08,4.59078559042228e-08,1.84685713065484e-08,1.65094985418895e-08,2.30753412542379e-08,1.6802160379942e-08,3.19432444239283e-08,5.65158814241304e-08,1.10923162323278e-07,8.67881290435997e-08,4.27114004024206e-08,1.84097335486439e-07,8.23458094749946e-08,7.18390711282058e-08,5.42447118869987e-08
5,3.67989692385889e-09,4.29305640744082e-09,4.61586359588152e-09,2.69439481097911e-08,3.88236940349132e-09,5.74820443312231e-09,1.00076593976773e-08,5.04672630656675e-09,1.31477524814361e-08,1.69178390882375e-08,3.7079513229576e-08,2.56664382308257e-08,1.50138517322357e-08,8.47572566063725e-08,6.74526049940287e-08,4.68820705693043e-08,2.11155955498399e-08,7.87784856018558e-09,1.14648454834548e-08,1.86468388823602e-08,4.45983732232409e-08,1.72099168130265e-08,1.41937184828954e-08,2.53376299421527e-08,1.44453287743566e-08,2.74625796557758e-08,4.85884237314329e-08,1.03991888262796e-07,7.46143965654976e-08,4.0867878082523e-08,1.72739454519082e-07,9.38732914743961e-08,6.84689879406297e-08,4.66358301408292e-08
6,5.61285435053716e-09,9.32560352416312e-09,1.50454317458602e-08,1.7001801808754e-08,2.44979966846595e-09,5.55445629512564e-09,6.31489642703828e-09,9.50552667123864e-09,2.46950254236886e-08,3.42478817817314e-08,4.08476403389687e-08,3.88015660723416e-08,1.50407755911411e-08,6.97496107231312e-08,4.25630207169197e-08,6.08083762872538e-08,3.57841137544037e-08,8.83759064534184e-09,1.55370935421826e-08,2.33510082524328e-08,3.83425791352553e-08,1.47958893929064e-08,1.37129523113316e-08,2.17835317959655e-08,1.78134306905882e-08,3.53381894398875e-08,6.03606873042234e-08,1.03792207513268e-07,8.10363187482408e-08,3.93127127059855e-08,1.61382913544276e-07,8.0705726395604e-08,7.86459746014659e-08,5.40309854080732e-08
7,6.69008678208799e-09,8.45131411762841e-09,1.29135444576653e-08,1.07282445603846e-08,1.54583909769608e-09,5.16296986066595e-09,1.19926456912811e-08,2.66191751406427e-08,1.55827173584528e-08,2.93128410168271e-08,3.68293658457911e-08,4.32682667669718e-08,1.44835348456765e-08,5.92193153761404e-08,8.74424107579738e-08,6.19946555620379e-08,4.65939423374619e-08,9.81346400763934e-09,1.52186387991788e-08,2.2554278619783e-08,3.29642825173092e-08,1.27204765313807e-08,1.31294749967254e-08,2.54763458322666e-08,3.1810440459435e-08,3.03813172357918e-08,5.77542591610701e-08,9.67231148321673e-08,8.25324524107094e-08,3.7662485480569e-08,1.504136615217e-07,1.10222359549799e-07,8.50510008441207e-08,5.97444667813841e-08
8,8.10140680419902e-09,7.2377346899361e-09,8.14852829374235e-09,1.10611414975288e-08,2.03710158578187e-09,3.25786666296743e-09,1.56073260890545e-08,3.15176837071976e-08,9.83279328963568e-09,2.77165551442033e-08,2.32395629735011e-08,2.73025502121209e-08,9.13920216640008e-09,5.31660703174425e-08,7.444042500138e-08,3.91190200772662e-08,2.94010725481679e-08,1.11189344313601e-08,1.49082666363839e-08,1.9390599932622e-08,3.10857805546313e-08,1.19127380479349e-08,1.12878093455651e-08,2.88889444693918e-08,4.0510952752634e-08,2.61197433035426e-08,5.71159050402881e-08,8.3155806291341e-08,7.09556618117909e-08,3.23795852987881e-08,1.39699990399087e-07,1.08685463658584e-07,7.31209345702986e-08,5.13641368484961e-08
9,5.11203897423743e-09,6.37461202089841e-09,8.62417919037034e-09,1.34902888220177e-08,2.04186473738146e-09,3.85568699022603e-09,2.51221130764739e-08,1.98878579218331e-08,1.18456437411394e-08,1.69752139367224e-08,1.46643113395079e-08,2.49547944420244e-08,1.0700841356489e-08,4.57220685036913e-08,8.51536738732934e-08,2.46843492867574e-08,1.85522628826286e-08,9.55928641612362e-09,1.41241505623814e-08,1.89711108568291e-08,3.02343171919615e-08,1.08658874243757e-08,1.10719094507386e-08,3.81048677725957e-08,3.48284993263613e-08,2.61425877919075e-08,4.87365804661841e-08,7.14915781192703e-08,6.67585482130016e-08,3.11092214053781e-08,1.30041173307181e-07,1.19358007352349e-07,6.28642934165247e-08,4.41593120890167e-08
10,2.53449213374553e-09,1.32806706598294e-08,3.80081339953465e-09,3.61913476496328e-08,2.23152655973455e-09,2.43296289679955e-09,1.71900773791307e-08,1.22983158575229e-08,1.21587495757556e-08,1.07114674448351e-08,1.61618069986284e-08,3.85579650220541e-08,1.84897525790336e-08,2.20822494667355e-08,5.37325072250606e-08,4.39714584314165e-08,1.01800257635009e-08,7.81291572247466e-09,1.9507452575757e-08,1.54095793581524e-08,3.99744189367955e-08,1.02645845443324e-08,9.51885760873666e-09,3.47034642122694e-08,2.97610449439361e-08,2.58344327546671e-08,4.19003218783907e-08,6.62913997976877e-08,7.27466488145267e-08,3.49891338106779e-08,1.0610195559092e-07,1.02615712448205e-07,7.52203490134804e-08,3.71201062031584e-08
11,3.13299215978603e-09,1.08528467359918e-08,1.90510340803244e-08,2.28369694531579e-08,1.40810738444789e-09,4.90068640046541e-09,1.52248983711222e-08,1.19106789765861e-08,1.84253111884844e-08,5.29918761449423e-09,1.0198202518144e-08,2.43303199955174e-08,2.33071284599718e-08,2.75208968176759e-08,3.3905552178374e-08,2.77462686034918e-08,1.74051085207699e-08,7.67412236285141e-09,1.8620140502239e-08,2.33151980730951e-08,3.43672248715834e-08,8.82477580990522e-09,1.05726087550789e-08,3.40788049518465e-08,2.8973122003643e-08,3.04412306417399e-08,3.48042619197153e-08,5.69927344660437e-08,6.25425085581836e-08,3.89497077985538e-08,1.00720134615965e-07,8.82218518458322e-08,6.46692239242466e-08,3.83797181534925e-08
12,1.9769378842333e-09,8.7444337755082e-09,1.75816733601242e-08,1.441027227981e-08,8.88524672712175e-10,5.48163324044699e-09,1.35282837914282e-08,7.51571382718118e-09,1.03221629241811e-08,9.07675318643513e-09,-1.58466098509401e-09,1.53525859247418e-08,2.06252665877965e-08,3.02921299694606e-08,2.13946180420235e-08,1.75080711188572e-08,5.67078770850386e-09,6.59767661296502e-09,1.78243252330936e-08,2.39522578516343e-08,2.95465494380658e-08,7.5869284098876e-09,1.09840537016636e-08,3.29834813384692e-08,2.49090749938201e-08,2.51762619903316e-08,3.442129380865e-08,4.31111753117826e-08,5.37696985427234e-08,3.83590856157696e-08,9.62081042578249e-08,7.58470117043379e-08,5.55981004849481e-08,3.03164605772661e-08
13,3.69711174735163e-10,5.51779306340557e-09,1.66390333192273e-08,2.56567402578166e-08,1.5067386928201e-09,1.29135035055188e-08,1.40156088055383e-08,3.38418570113386e-09,6.5133501430261e-09,5.72748871523651e-09,-2.15479040917626e-09,2.53123687519291e-08,1.30146737719928e-08,1.26741096576248e-08,1.35001394094986e-08,2.26928833896158e-08,3.5783029393701e-09,5.14114257634761e-09,1.53241150156184e-08,2.3930760128096e-08,3.52953712274658e-08,7.21373122059541e-09,1.58772659335268e-08,3.35057849854945e-08,2.04049689280668e-08,2.16447988553798e-08,2.95930341492425e-08,3.62296714228531e-08,5.62862438900749e-08,3.2978473641102e-08,7.84795225710828e-08,6.52079849166048e-08,5.58938032341592e-08,2.60639840598249e-08
14,1.52911479117442e-09,6.83926897428862e-09,1.5887025367582e-08,1.61895655063099e-08,9.50761652617624e-10,1.16793325443943e-08,8.8439378731656e-09,-2.80907725912268e-10,9.21416960079825e-09,2.04852190979576e-09,-6.02691229070391e-09,1.59722649062707e-08,1.45746249595342e-08,7.99744341932758e-09,2.76495601294587e-08,1.30897963236527e-08,-2.34106479113832e-08,5.18015435453481e-09,1.60066977297381e-08,2.38176386322038e-08,3.03445051150898e-08,6.20186433262108e-09,1.62983315178254e-08,2.88059433438189e-08,1.58645206151275e-08,2.25023812941236e-08,2.40939749033873e-08,2.73406299492594e-08,4.83909973527201e-08,3.27036985463398e-08,6.74712346483234e-08,7.12337517624915e-08,4.71444154682731e-08,8.02793275382466e-09
15,2.13141334198821e-09,5.9130498267692e-09,1.00248135696239e-08,1.02157183121986e-08,2.37657994942991e-09,9.95386904867797e-09,1.04974630691752e-08,9.09674693013868e-09,5.81419934252659e-09,6.8883605543667e-09,-3.80301980495783e-09,1.0078600258091e-08,9.19668060483217e-09,-3.91621831294724e-10,1.51508670081731e-08,2.9307045613149e-08,-5.71191782150698e-08,5.18151703984972e-09,1.49934838000213e-08,2.04767489948331e-08,2.6088094802731e-08,6.95706691306814e-09,1.56116395961981e-08,2.89763820176367e-08,2.10531365016547e-08,1.93459822218808e-08,2.47165198844784e-08,2.35055718779203e-08,4.16032135554151e-08,2.81163652147544e-08,5.43201535800952e-08,5.95299924456471e-08,5.68230853179075e-08,-1.62743376281188e-08
16,1.34493531034708e-09,3.88639088815111e-09,1.07991017992e-08,1.64346356864444e-08,1.49963699151361e-09,5.16114540739822e-09,4.59822195333987e-09,5.74010489407109e-09,7.20660096117018e-10,2.21569876778606e-08,-2.66456340175037e-08,-1.41654483658873e-09,4.9152693331249e-09,-2.1430720836877e-08,4.21209281374392e-09,-1.7254488186723e-10,-8.1124506868093e-08,4.45470793624329e-09,1.31860548827435e-08,2.01361109666632e-08,2.71703652268213e-08,5.98120221399852e-09,1.35528762384424e-08,2.3176941174029e-08,1.81000223555097e-08,1.44518709492762e-08,3.40832756694579e-08,2.73234178827523e-09,3.01650627858759e-08,2.34853018929262e-08,3.23385301623799e-08,4.76565940861189e-08,3.54708244561484e-08,-4.13361251356762e-08
17,8.48662694084048e-10,6.26067752820439e-09,8.15803508613978e-09,1.03703591471239e-08,9.46280434140437e-10,3.25671542140695e-09,2.90150715866831e-09,-3.70734698748907e-09,-2.91312440523375e-09,1.39811994754065e-08,-4.11329548219102e-08,8.02500337928447e-09,-9.81599229926936e-09,-7.79864305785155e-08,-3.4266522285728e-09,-3.64558994723051e-08,-1.32480048862092e-07,3.82984802416175e-09,1.42847499466433e-08,1.79718056631557e-08,2.33591901127975e-08,5.14222162468232e-09,1.16518202823595e-08,1.99259218857621e-08,1.02764448472698e-08,1.00832394088544e-08,2.93024296649434e-08,-1.60377887227231e-08,3.20945588999933e-08,1.00529695541589e-08,-1.74741366962451e-08,3.64357435895048e-08,2.86052260168347e-09,-8.10678494296772e-08
18,1.30777955945767e-10,1.87207786390347e-09,3.58422645253542e-09,3.78673723918845e-09,3.4069950833959e-11,-2.3634899433182e-09,-7.19782172046497e-10,-1.34581857821347e-08,-6.74607914663429e-09,8.82222536804607e-09,-5.45342230433299e-08,-4.6297304597886e-08,-1.18600824234075e-08,-7.3650826687596e-08,-2.08927056738587e-08,-6.47743538600738e-08,-2.42618410693635e-07,2.97900351297656e-09,1.05925469473583e-08,1.43521449068211e-08,1.84010068930691e-08,3.90302236650843e-09,6.66066170304289e-09,1.5012963472591e-08,-9.604783722676e-10,4.80733352961081e-09,2.51921908151092e-08,-3.63905003818275e-08,-1.04393612023116e-08,3.83109882820843e-09,-3.1593599713024e-08,1.93619334506425e-08,-2.77418675960116e-08,-1.61816942826276e-07
19,-3.7166948593034e-09,3.723427874083e-09,2.26166957920901e-09,-1.45532817687644e-09,2.14983546343185e-11,-1.49137711479919e-09,-4.54187106683227e-10,-1.97518842982453e-08,-6.5208368919137e-08,3.15005180460069e-09,-8.66522002235892e-08,-1.04937866791254e-07,-4.38941419193667e-08,-3.11903700543372e-07,-8.50316712963377e-08,-1.43579807581801e-07,-4.42272772980108e-07,3.19257225061822e-10,1.14672066543169e-08,1.23389758881086e-08,1.39888946852978e-08,3.35554714530562e-09,5.7263736316956e-09,1.2907101725911e-08,-1.07131614287894e-08,-4.14866235353341e-08,1.95462049789437e-08,-6.9795562235869e-08,-6.47501469129839e-08,-2.37940521425934e-08,-2.01894333319978e-07,-3.58662405264532e-08,-9.06769600312578e-08,-3.0183276825868e-07
20,-2.34525798238635e-09,5.3134551507032e-09,1.42712782053743e-09,-9.3697351729561e-09,-7.428042371189e-10,-4.42713289341467e-09,-3.19718914775584e-09,-3.27642841437768e-08,-9.20203709503191e-08,-1.03916114984482e-08,-1.23814584199317e-07,-1.99590551227253e-07,-1.07187309419628e-07,-8.33862912886913e-07,-2.23638322714281e-07,-1.70089298306861e-07,-7.46683605850221e-07,2.74475155296827e-10,1.2366965046749e-08,1.06081931973085e-08,7.95084263870426e-09,2.18913174879034e-09,2.10574662138868e-09,8.67978825267637e-09,-2.68773453622365e-08,-7.12995132451027e-08,7.70374164207382e-09,-1.14669741746489e-07,-1.59587194338249e-07,-8.34401825589823e-08,-6.2554133169229e-07,-1.52915402859304e-07,-1.35457943431965e-07,-5.36914014573253e-07
21,5.24125279574041e-10,-5.68726227259356e-10,3.58678957776008e-09,-1.87212819358415e-08,-6.12247969923031e-09,-8.87280227394031e-09,-3.37038062918057e-08,-5.17595497205818e-08,-1.68178570333296e-07,-1.42273858446277e-07,-1.5159013585452e-07,-4.70520926629623e-07,-2.4387177705511e-07,-1.62947313433875e-06,-7.99824153324811e-07,-4.36354983708084e-07,-1.30737096582862e-06,1.741602044546e-09,7.25925222217971e-09,1.07374396677177e-08,-5.92280074868437e-10,-3.25009663523573e-09,-2.808075577652e-09,-1.6357458769407e-08,-5.01652715543711e-08,-1.39240752386843e-07,-9.33508003250123e-08,-1.53903924292571e-07,-3.70572776853024e-07,-2.15070796752126e-07,-1.31348389532425e-06,-5.60768268080236e-07,-3.42731846201269e-07,-9.49330437640791e-07
22,-2.87613738554752e-09,-3.58869849359242e-10,-7.4890773813187e-09,-1.31954201739712e-07,-2.21942723041661e-08,-3.64021625022887e-08,-4.71312351073769e-08,-9.93757323095037e-08,-3.27161987345757e-07,-2.45672924412615e-07,-3.15886415565148e-07,-9.17946663599338e-07,-9.76277559827462e-07,-1.81822636549973e-06,-2.58944868424892e-06,-8.20931786824986e-07,-2.29453222869718e-06,-4.65926978681184e-10,6.24100012344523e-09,3.58149628264e-09,-6.558751139136e-08,-1.93009423130921e-08,-2.39091864245365e-08,-3.68194043008169e-08,-1.0264868991388e-07,-2.81482602387421e-07,-2.02073804593115e-07,-2.92856643069585e-07,-7.42813123256201e-07,-7.57973233946361e-07,-1.69836282426168e-06,-1.91699770165627e-06,-6.40940014084299e-07,-1.63543220533622e-06
23,-2.28624441830062e-08,-3.67655716663585e-09,-8.97870955607494e-09,-1.50510200277468e-07,-3.37282095619374e-08,-6.31822397240389e-08,-4.63582031271259e-08,-1.93503870933176e-07,-5.9353132247244e-07,-8.17351681095725e-07,-6.51422572924917e-07,-2.07140214859865e-06,-2.5873053413201e-06,-4.60690753790215e-06,-7.60942733558893e-06,-1.56578551920991e-06,-4.54762243926517e-06,-1.42123367206185e-08,2.04685173274934e-09,4.38152694200361e-10,-9.33831410189793e-08,-3.33781512094824e-08,-4.76465707953534e-08,-4.7498520946902e-08,-1.941561972562e-07,-5.02895192099848e-07,-6.83392975920624e-07,-5.82553733434579e-07,-1.72282421067207e-06,-2.09996914598096e-06,-3.93066672185284e-06,-5.78900643009349e-06,-1.22428060978042e-06,-3.1607818376269e-06
24,-1.44263469955957e-08,-1.00846449000268e-08,-3.54178409905336e-08,-6.37569048158858e-07,-7.18331589729055e-08,-8.17958068726555e-08,-2.99456230996486e-07,-3.35728556898232e-07,-2.42962072789861e-06,-1.9947391807492e-06,-4.90181589250143e-06,-6.85190972318264e-06,-1.05862956003157e-05,-1.02275749360612e-05,-1.50313748948534e-05,-5.32368743368818e-06,-2.47443576780629e-05,-1.22187785343532e-08,-5.01760956132382e-09,-1.79558946583491e-08,-3.69048674469181e-07,-7.29399329957388e-08,-6.81047429177649e-08,-2.57208850500783e-07,-3.44998545535793e-07,-1.83476172321019e-06,-1.67546277521031e-06,-3.60856731798103e-06,-5.49104042506608e-06,-8.17723531539893e-06,-8.63622401798318e-06,-1.22176532281971e-05,-3.93695395123926e-06,-1.46045180366301e-05
25,-2.14491443691872e-08,-2.13311994254579e-08,-9.64536423316825e-08,-1.17232777216753e-06,-1.54173970028327e-07,-1.87957639050449e-07,-5.43303250377053e-07,-7.16044970584009e-07,-3.42051729798869e-06,-7.68695884869753e-06,-2.20949490528192e-05,-1.69801022641565e-05,-2.70483213996547e-05,-2.80745340993587e-05,-3.66677357584857e-05,-1.66935682957713e-05,-6.16585151981712e-05,-1.79467056366094e-08,-1.65422208036341e-08,-6.19445152397373e-08,-7.27404043312852e-07,-1.57562940777229e-07,-1.52203387857425e-07,-5.14614344029441e-07,-6.93138403844835e-07,-2.89284525991307e-06,-6.26223718678808e-06,-1.68939298313928e-05,-1.39341003996498e-05,-2.15026496205932e-05,-2.28068067222158e-05,-2.93365881307468e-05,-1.22149553516361e-05,-3.93190352748995e-05
26,-3.43640938048498e-08,-3.29117367802623e-08,-2.00144595669074e-07,-1.27001357208688e-06,-3.52447062211139e-07,-7.30672999513213e-07,-7.14111774387728e-07,-1.90644168961905e-06,-8.85230119896566e-06,-2.13616668641516e-05,-3.6956812898429e-05,-3.04710216174229e-05,-6.58738671649734e-05,-6.63587905391817e-05,-0.000107718915536372,-4.33762091480381e-05,-0.000157726774733277,-3.01525784021859e-08,-3.07935802041293e-08,-1.4229952635686e-07,-9.20869901627961e-07,-3.70926389501103e-07,-5.60273917510004e-07,-7.40788712318624e-07,-1.74133787640707e-06,-7.26523950913609e-06,-1.79018040212315e-05,-3.20633669109518e-05,-2.61100516002425e-05,-5.42565918340967e-05,-5.49124012051462e-05,-8.4182584398855e-05,-3.24707350064892e-05,-0.000100625528121165
27,-4.79630447922451e-08,-8.80117324022524e-08,-2.89298208290993e-07,-1.91289722451169e-06,-4.49281498910705e-07,-1.5901855554512e-06,-1.98863802813418e-06,-3.9039203079252e-06,-1.46553221561246e-05,-4.2142897344516e-05,-6.84289636734031e-05,-8.17355763614474e-05,-0.000137411788775109,-0.00015221019531226,-0.000192284900081137,-8.49537487877495e-05,-0.000274730683279138,-4.2514279257235e-08,-8.23788313503424e-08,-2.18920881255493e-07,-1.39149012270828e-06,-5.32028400713455e-07,-1.24730007665747e-06,-1.8671554471718e-06,-3.68816141784303e-06,-1.25724742290962e-05,-3.69773515809767e-05,-6.07809391883954e-05,-6.77681514390842e-05,-0.000116957262559746,-0.000125930785366617,-0.00015953415709007,-6.58952147044486e-05,-0.000187065984980873
28,-8.94043073443965e-08,-9.94848763404169e-08,-6.4065909304947e-07,-2.40034273566373e-06,-6.28351059816993e-07,-1.94935747893553e-06,-3.60218335096951e-06,-8.08766630184509e-06,-3.30800742780701e-05,-8.85398477745308e-05,-0.000147555595983757,-0.000163415752407192,-0.000241002398376366,-0.000339327472777911,-0.000350791725187744,-0.000155068315818312,-0.000618196452771124,-7.65167732722323e-08,-1.05680438775335e-07,-4.69633351949189e-07,-1.8439178962519e-06,-7.54529115118312e-07,-1.73361750015964e-06,-3.54625562914371e-06,-7.79363736241271e-06,-2.7479168171935e-05,-7.84896636843905e-05,-0.000129328117988468,-0.000138799932351668,-0.000212568617437839,-0.00028364251817272,-0.000298726359564368,-0.000124542571435909,-0.000414712213070985
29,-1.0806891767534e-07,-1.48991449469843e-07,-8.72170786169409e-07,-3.86621298945124e-06,-1.34266720513502e-06,-2.62551297298617e-06,-6.11476677646373e-06,-1.6697336463345e-05,-5.20688466858898e-05,-0.000158196124044772,-0.00027615752619095,-0.000359947549375958,-0.000544514556262959,-0.000625504366210581,-0.00064468950046425,-0.000293877783927365,-0.00105345383630042,-1.01001400659562e-07,-1.64970505285546e-07,-6.87719449547335e-07,-2.88220416132333e-06,-1.51006825954887e-06,-2.42822330146244e-06,-6.24259263551134e-06,-1.60232905312721e-05,-4.58388469942105e-05,-0.000146049553680692,-0.000248227009465237,-0.000307900271016535,-0.000464718975992485,-0.000540757048825172,-0.00055340499371683,-0.000236419761698976,-0.000731799874120776
30,-1.37659896116827e-07,-2.55631923342554e-07,-1.1855995284937e-06,-8.29530062370725e-06,-1.89803840343585e-06,-4.28441623398242e-06,-1.09423917802301e-05,-2.29047982167223e-05,-8.22870248186201e-05,-0.00024950614811262,-0.000484862328936955,-0.00061900158651798,-0.000891954554071448,-0.000948580008674249,-0.00100465768398981,-0.000565420988160528,-0.00172637566693291,-1.36399898461206e-07,-2.68885948223228e-07,-9.84272482828834e-07,-5.63188665355183e-06,-2.25553477933724e-06,-3.87199096851334e-06,-1.12036933481692e-05,-2.37701872512942e-05,-7.5292613152266e-05,-0.000237813585389977,-0.000444714643417735,-0.00055572961224346,-0.000795207337195353,-0.000860297182260062,-0.00089677682740698,-0.000458541134527218,-0.00122904436818487
31,-2.81222727286215e-07,-2.49830462614622e-07,-1.40168961465185e-06,-1.4299913777709e-05,-2.61364712663605e-06,-6.33681002967079e-06,-1.56732724377659e-05,-3.12382744483491e-05,-0.000116866749091442,-0.000393554642329518,-0.000742201541575715,-0.0010004756522625,-0.00123763647214671,-0.00162524119792096,-0.00161910294041031,-0.000838214554344462,-0.002625233157042,-2.39019750856573e-07,-3.07279530186485e-07,-1.24760693291106e-06,-9.77029610007201e-06,-3.22659001010629e-06,-5.75525994498287e-06,-1.68743836150608e-05,-3.44325757302132e-05,-0.000111014464488622,-0.000384735554010383,-0.000711063786550594,-0.00092825873348199,-0.0011704128336824,-0.00148090989397213,-0.00146210159454251,-0.000726752694007581,-0.00193728912289398
32,-5.67229262793698e-07,-4.38107823209101e-07,-1.67729716515343e-06,-1.65770071161306e-05,-3.75266922357329e-06,-7.11577984407074e-06,-2.12577103663664e-05,-3.51433064237718e-05,-0.000157493315556363,-0.000511162733523651,-0.000980415252809778,-0.00134933121713771,-0.00188441597226283,-0.00237354094653666,-0.00225021437265195,-0.00118981420981547,-0.00380865234518949,-4.6546190697623e-07,-4.85119696963902e-07,-1.58247961203568e-06,-1.25018532888757e-05,-4.66658273569929e-06,-7.15926887248799e-06,-2.37381240673469e-05,-4.22059559443682e-05,-0.00015437499735627,-0.000527878302461926,-0.000992199726484655,-0.00132690254563247,-0.00180867776688968,-0.00224418491220707,-0.00211620157155933,-0.00107050799609961,-0.00287994058468277
33,-7.92707367334476e-07,-4.71219226502847e-07,-1.79075222078058e-06,-2.05649754131282e-05,-6.18959456311034e-06,-1.0236713087033e-05,-2.64432281931666e-05,-6.41188142020273e-05,-0.000216170756420771,-0.00080041436886533,-0.00145030924006351,-0.0019658881921521,-0.00261907672787636,-0.00346797694860563,-0.0033045353381504,-0.00163222614144014,-0.005419247421088,-6.65041472990629e-07,-5.76105041227303e-07,-1.8134738562238e-06,-1.62028849104209e-05,-7.245580221319e-06,-1.01623677345029e-05,-3.11000504632128e-05,-7.01112380535596e-05,-0.000216018251064019,-0.000816480193335149,-0.00147305750617259,-0.00196132145217948,-0.00259242157171933,-0.00333388599095586,-0.00312942876130625,-0.00151650610108153,-0.00419561248390792
34,-7.19080955328719e-07,-5.75218253317925e-07,-1.67938925292141e-06,-1.76780757336348e-05,-5.86758445509665e-06,-1.15571404723351e-05,-4.01604700737653e-05,-7.56298290664593e-05,-0.000273653164100539,-0.000951189856523607,-0.00194706333379273,-0.00273352980394794,-0.00362795775325974,-0.00445739842829265,-0.0040783481938136,-0.00216141889770253,-0.00754323102697029,-7.26572506741301e-07,-7.20636165806515e-07,-1.94284777198804e-06,-1.66898207107699e-05,-8.0068340085224e-06,-1.23083153082248e-05,-4.63870176335852e-05,-8.90527978321608e-05,-0.000285787765305281,-0.001046859230886,-0.00204952335984736,-0.00280009405307831,-0.00369200209058747,-0.00452146988651068,-0.0041054635743428,-0.00208048972165918,-0.005980517743402
35,-5.44066193048299e-07,-5.37189707734244e-07,-1.66590765168435e-06,-1.27769351480264e-05,-4.9342260334431e-06,-1.22441606465254e-05,-4.24656580172566e-05,-7.87502556830596e-05,-0.000275651442278454,-0.00110661657116857,-0.00208412194437246,-0.00310903352186421,-0.00406173633785033,-0.004912195008664,-0.0045599543266149,-0.00245824859421261,-0.0087023867883706,-6.890148082983e-07,-7.68995333454988e-07,-2.04831064677326e-06,-1.51836257027321e-05,-8.00411490256024e-06,-1.41051880469433e-05,-5.42697093499006e-05,-0.00010187522111683,-0.000319415967538987,-0.00128243100963423,-0.00240608489358774,-0.00343915859217505,-0.00447027046141572,-0.00540814420911015,-0.00492933099425849,-0.0025277479646826,-0.00739664619581903
36,-5.73996658437591e-07,-6.18555410947385e-07,-1.76406389239256e-06,-1.49265632298199e-05,-5.2716011003456e-06,-1.78430175053467e-05,-5.3291232008574e-05,-8.27077629914693e-05,-0.000319053711411815,-0.00128794237729058,-0.00242537813713223,-0.00376189828874541,-0.00473972306925629,-0.00597340006915357,-0.00577370340665505,-0.00288071471241332,-0.0101893345206216,-7.42007653731384e-07,-8.8513678349621e-07,-2.20318685147865e-06,-1.67038419930629e-05,-8.82977513466143e-06,-1.89794854958091e-05,-6.86586511306866e-05,-0.000114558718975437,-0.000377676405950571,-0.00154785963009374,-0.0028980220093829,-0.00428142344953495,-0.00542021175117337,-0.00672611021318944,-0.00625752042990854,-0.00306551226368319,-0.00903500293563082
37,-7.53719670289341e-07,-6.92577108802957e-07,-2.70465881676591e-06,-2.62406957691326e-05,-9.60575538917628e-06,-3.30914406965288e-05,-8.69189463109502e-05,-0.000133710249998872,-0.000502801961642863,-0.00178667741262864,-0.00347268620252774,-0.00538730644168919,-0.00633092176289262,-0.00816534560304204,-0.00886787305514639,-0.00412951705807955,-0.0130817360555057,-9.01405135249637e-07,-1.01327024430726e-06,-2.87094690511646e-06,-2.3434184997032e-05,-1.31257372728877e-05,-3.1290350059755e-05,-0.000101866343968646,-0.000165284206206608,-0.000539709403052225,-0.00206351512867941,-0.00392726299195936,-0.00589089463586548,-0.00709796431418526,-0.00894188624042263,-0.00902588180862894,-0.00419477346617421,-0.0115351650469866
38,-1.21503813848618e-06,-8.69582127810428e-07,-3.97660786338516e-06,-3.49759185765206e-05,-1.39015435180925e-05,-4.78970010344267e-05,-0.000126833488222682,-0.000180615950515555,-0.000730170796108405,-0.00249253702895295,-0.00477028014499684,-0.00694875833016975,-0.00890699507683485,-0.0107693794172769,-0.011322764580195,-0.00543931911754873,-0.017558139976453,-1.26944198576105e-06,-1.22959612973441e-06,-3.86060203996006e-06,-2.99082178251953e-05,-1.82386696848599e-05,-4.59697703173693e-05,-0.000147711347137204,-0.000221418211089048,-0.000760738782118615,-0.00282234853502884,-0.00531476991958948,-0.00768205441637057,-0.00969522215109952,-0.0117521863631788,-0.0118055605393011,-0.00553442512130258,-0.0152441948223398
39,-1.94685033736799e-06,-1.51709146851082e-06,-5.96738840754925e-06,-6.04821217914204e-05,-1.94182900332749e-05,-8.56429961244921e-05,-0.000180967462412538,-0.000266526822488465,-0.001022226190578,-0.00336704751324229,-0.00645870613668681,-0.00999438571192214,-0.0118180912664538,-0.0147452968856962,-0.0157531882901521,-0.00766096334910915,-0.0223436121123874,-1.91083338672046e-06,-1.8617676193585e-06,-5.51777477780863e-06,-4.65139848599529e-05,-2.51641535540208e-05,-7.76917658318513e-05,-0.000211197565976348,-0.000315203632891518,-0.0010574837206906,-0.00379845248826815,-0.00714782726376631,-0.0107228311294303,-0.0128675383165478,-0.0158566201377325,-0.0162385248086663,-0.00761587497563998,-0.0195916122690003
40,-2.87749707744218e-06,-1.31833721064797e-06,-9.15675294190518e-06,-9.06221508506155e-05,-2.72122945239403e-05,-9.66394813495332e-05,-0.000234928480812451,-0.000353183215441802,-0.00134477136878817,-0.00462614353232176,-0.00812366605521237,-0.0124371489849586,-0.0154765485072504,-0.0182576813417096,-0.0198145277927573,-0.00976635186937028,-0.0285908325582237,-2.72583108158321e-06,-1.91413342669972e-06,-8.03875644846151e-06,-6.78055447164106e-05,-3.50449137708155e-05,-9.63941001308983e-05,-0.000282450923305883,-0.000422288278940376,-0.00141207050431744,-0.00516471640217701,-0.00915324557936029,-0.0137486015566655,-0.0169390611383718,-0.0200995436047636,-0.0208825670761387,-0.00988033783563849,-0.0251194477874598
41,-2.94055696528511e-06,-2.2568201975718e-06,-9.89559128923477e-06,-0.000145646599931826,-3.50134147519239e-05,-0.000126226525744024,-0.000248852777127412,-0.000434544722157752,-0.00152726707036802,-0.00518910030841797,-0.0095297801471485,-0.0143578370852139,-0.0181790566343304,-0.0219074980679218,-0.022547162247397,-0.0115720319221337,-0.031975209714932,-3.07620489470868e-06,-2.83079283119369e-06,-9.51859457146098e-06,-0.000105488296962914,-4.62198644480099e-05,-0.000129520376326784,-0.000326230011679034,-0.000536589754357228,-0.00169817065358267,-0.00620275068413387,-0.0111380076877949,-0.016627581888684,-0.0207386239198833,-0.024809785522072,-0.0250476896569759,-0.0121394589202421,-0.0295946698058163
42,-3.44195233595661e-06,-2.48346983346988e-06,-1.05181780322793e-05,-0.00019110293881979,-3.21700517586526e-05,-0.000133230813548546,-0.000274793614738494,-0.000474661126306123,-0.00185030584725355,-0.00572540386537235,-0.0107338866596947,-0.0162209557781896,-0.0203129782046231,-0.0244259356065774,-0.0249659456089422,-0.0130114460963956,-0.0356836345361405,-3.74664347655698e-06,-3.31666293289986e-06,-1.07967960907803e-05,-0.000145430840771965,-4.88070682961055e-05,-0.000147991942140704,-0.000378829058683733,-0.000625581966467346,-0.00209535408185543,-0.00720957656653336,-0.0131138505741242,-0.0195483698715376,-0.024243621921969,-0.0290747005454996,-0.0291251321862347,-0.0143038813923848,-0.0343352397241002
43,-4.06548130585785e-06,-2.96273620364546e-06,-1.52293228007554e-05,-0.000219963285144513,-3.72398461906504e-05,-0.000158389151629174,-0.000304616055048922,-0.000552787008893034,-0.00214520834175427,-0.00636271782188371,-0.0122853827676988,-0.0182799156942561,-0.0236734404484807,-0.0279460596277945,-0.0278002187983061,-0.0147672852162534,-0.0415978182100582,-4.44591365648545e-06,-3.9601647050071e-06,-1.46758608988744e-05,-0.00017934626955774,-5.75458959626416e-05,-0.000178461136116557,-0.000435081838698314,-0.000744723838705402,-0.00250855626413052,-0.0083125814363472,-0.0154134154338796,-0.0227488608912419,-0.0287343002628654,-0.034125806637221,-0.0335619442146381,-0.0167404078994068,-0.0404377413451074
44,-4.93647543665604e-06,-2.65292747621507e-06,-1.68089136861244e-05,-0.000235046220239963,-4.96876559883991e-05,-0.000190596825096747,-0.000387379253966902,-0.000651647097127205,-0.00249219875839777,-0.0070244900368271,-0.0138073093443667,-0.0198936960504483,-0.0248490492792675,-0.0301899541008451,-0.0306370610759695,-0.0161963648923187,-0.0446503470068927,-5.3860988911178e-06,-4.01345467508196e-06,-1.71511702185249e-05,-0.000205529881576875,-7.29155959548778e-05,-0.000216781572510573,-0.00053723919578007,-0.000890333279221916,-0.0029826636284844,-0.00946713032337142,-0.0177801309890266,-0.0257218329903606,-0.031977778595555,-0.0384150263219341,-0.0380351219358945,-0.0190718421025942,-0.0453536396296185
45,-4.8515215532931e-06,-2.51184873064901e-06,-1.79391735958501e-05,-0.000210283195808347,-5.16274507554099e-05,-0.000193914555503247,-0.000441831056651805,-0.000721795996397362,-0.00275382968892539,-0.00759032538616829,-0.014321086649622,-0.0214575944346167,-0.0271121309956168,-0.0312066403379715,-0.0321960262497776,-0.0167340916616018,-0.045977781665592,-5.80997433726086e-06,-4.13843725071147e-06,-1.95105784044868e-05,-0.000211255370345111,-8.07207217674083e-05,-0.000237200880309734,-0.000626741862793492,-0.00102084961658071,-0.00342019567053608,-0.0105682437646709,-0.0194564721005444,-0.0286694332082875,-0.0358624569811743,-0.0418169465639198,-0.0418636388882698,-0.0208205777611844,-0.04924441644206
46,-4.30805519468861e-06,-2.4176501909658e-06,-1.89769097401738e-05,-0.000274846344220159,-5.25757000777345e-05,-0.000200046408677925,-0.00043000204547037,-0.000753909763531772,-0.00291322463868423,-0.00781628345125241,-0.015294822130062,-0.022135872498195,-0.0285647734269167,-0.0322521174532961,-0.0336471981245383,-0.0170977385029133,-0.047912329518207,-5.8412074433104e-06,-4.22557221545213e-06,-2.15567337725226e-05,-0.00025745672617434,-8.73316928345075e-05,-0.000258099503241706,-0.000664630671584421,-0.00112218632857394,-0.00379040183505006,-0.0113982503790893,-0.0214100837456809,-0.0310170860532825,-0.0392377253306075,-0.0450262010295868,-0.0454034568656793,-0.0223313122002219,-0.0532015729726839
47,-4.21420510530811e-06,-2.42731994306516e-06,-1.89247811975582e-05,-0.000303334966791741,-5.34505939633691e-05,-0.00019208548380078,-0.000442095634206698,-0.000743650776282796,-0.00298491538389315,-0.00796270802075702,-0.0155234066836565,-0.0220695166438632,-0.0282659943720787,-0.0323118527918133,-0.0336703955653657,-0.016529626266801,-0.0480951140761901,-6.00794232006192e-06,-4.37112140079203e-06,-2.30134744743545e-05,-0.00029124308579495,-9.31810187559463e-05,-0.000269167598040678,-0.000716896171279801,-0.00118927123089108,-0.00410420895623046,-0.0121415140354366,-0.0228604611374208,-0.0327079499083367,-0.0412793506931624,-0.0474135064238034,-0.0478904886767629,-0.0231416195884551,-0.0562242577882048
48,-3.60499298733513e-06,-2.72243508277774e-06,-1.80291863318199e-05,-0.000328041802028408,-5.35822657154968e-05,-0.000192173338642789,-0.000442355349164597,-0.000741523401030092,-0.00299302208265456,-0.00769651790191236,-0.0157878692209199,-0.0211707550469247,-0.0273552632680062,-0.0318078788793543,-0.0320072051355615,-0.0165943612840079,-0.0462995392931183,-5.81160213329368e-06,-4.71425937947314e-06,-2.3433663101307e-05,-0.000324352843099722,-9.78068859747424e-05,-0.000281496119913212,-0.000753451530140551,-0.00124535478137504,-0.00432779034569523,-0.0124914363552296,-0.0241357552405814,-0.0334425646476677,-0.0424125733243075,-0.0490380956293931,-0.0487829361790806,-0.024044818538767,-0.0575237628752519
49,-3.44261490732673e-06,-2.36187197862449e-06,-2.34033339390167e-05,-0.000375959227206069,-5.94101406416132e-05,-0.00021998854127793,-0.000476176396089102,-0.000772503857302988,-0.00337732514912542,-0.00856054704532635,-0.0167865611108434,-0.0228740802958243,-0.0298871577712632,-0.0335679586984243,-0.0345299757531661,-0.0185730290100512,-0.0494987169684581,-5.79193645502598e-06,-4.57865052863494e-06,-2.77099702872196e-05,-0.000368695593433745,-0.000107058503530893,-0.000310527535094762,-0.000813660583553007,-0.00132029111148242,-0.0047827028040491,-0.0135725607071347,-0.0258319592736177,-0.0357394703533682,-0.0457276614769611,-0.0519467704076076,-0.0519378440290938,-0.0261072249681269,-0.0610281393874458
50,-3.95586025617444e-06,-2.56829111901961e-06,-2.22567537618011e-05,-0.000371415206938925,-6.12308201290442e-05,-0.000245047655403052,-0.000527165685457228,-0.000818951719450794,-0.00361788634433449,-0.00879574043584056,-0.0171645777284958,-0.0236237136259214,-0.0306996181153844,-0.0357310103481066,-0.036290730602534,-0.0206967942494945,-0.052419857872632,-6.19596515552882e-06,-4.86155245572063e-06,-2.87147473361719e-05,-0.000391736658150829,-0.000113684440112457,-0.000341593137799013,-0.000889865154198149,-0.00141170963332399,-0.00519586207396201,-0.0142894472215056,-0.0271175366832963,-0.0375393826356922,-0.047979602720234,-0.0552962159390187,-0.0549217027057576,-0.0285336906369193,-0.0646686340168325
51,-5.76643292598102e-06,-2.80435720246821e-06,-2.21033552160499e-05,-0.000334508650655173,-6.77188974415423e-05,-0.000230036870745447,-0.000530264315116384,-0.000896152584996578,-0.00358800646530025,-0.00908243918723895,-0.0179389697748434,-0.023618078547043,-0.0322255108633896,-0.0353970253472044,-0.0359210512064981,-0.0214427883654189,-0.0546042631850773,-7.45901372821251e-06,-5.14012251105321e-06,-2.95923289477324e-05,-0.000390052208971083,-0.000124008407819576,-0.000346262711343231,-0.000929025193783308,-0.00152321297696797,-0.00540333814478163,-0.0149936935519386,-0.028652178703626,-0.0386943569459404,-0.0506546422304095,-0.0569186567891776,-0.0564182146826323,-0.0302357068207131,-0.0680378234815559
52,-5.69853531610005e-06,-3.18168578101178e-06,-2.3596178992236e-05,-0.000426829741558662,-7.47390578590499e-05,-0.00027037951038772,-0.000565069111951794,-0.000947019378271011,-0.00350688677963843,-0.00970712029901965,-0.0187966908956356,-0.0243779536292841,-0.0325314612339656,-0.0375458710090721,-0.0380773464340892,-0.0220841829112092,-0.0564751720986539,-7.84804719132292e-06,-5.60814658312339e-06,-3.13406064413281e-05,-0.000450970604138189,-0.000135199247011119,-0.000384953231157217,-0.000990981957566477,-0.00162435401522061,-0.00553643344221031,-0.0159410745716356,-0.0302010260622981,-0.0402664452080884,-0.0524442365151763,-0.0599789465673481,-0.0594354842286562,-0.0318050510413816,-0.0711405116729048
53,-5.92794361475617e-06,-3.1034634742756e-06,-2.61175014470385e-05,-0.00051923347236992,-7.36678648150226e-05,-0.000280879818726587,-0.000555699040135324,-0.00100052561227648,-0.00345034220876399,-0.0100007556514886,-0.0191537925993528,-0.0252021356166586,-0.0330850517559877,-0.0380868573439294,-0.0382398625908052,-0.0222844452536713,-0.0588488927676209,-8.28688534024659e-06,-5.74001227403439e-06,-3.39049917660402e-05,-0.000521690474983794,-0.000139841430246091,-0.000407231383671728,-0.00101812933670121,-0.00172890264842338,-0.00564745001284391,-0.0166584718232134,-0.0314693103017194,-0.0418891705987152,-0.0542500412264319,-0.0620015512247781,-0.0611513472135605,-0.0330216311801498,-0.0744660159220379
54,-6.77764130948793e-06,-3.40010141243985e-06,-3.33957477112567e-05,-0.000515605572348824,-7.93055245142109e-05,-0.000327370041415342,-0.00060703023744557,-0.0011229569862993,-0.00371179805823683,-0.0105790423752764,-0.0207159420821229,-0.0261131109106753,-0.0342117640401546,-0.0397594368974645,-0.0404102293465955,-0.023550512305721,-0.062375125202342,-9.14986260849732e-06,-6.147456155263e-06,-3.97540521740103e-05,-0.000550468923480041,-0.000149459136671915,-0.000450945493055448,-0.00109165488122564,-0.00188607872655696,-0.00596258073239184,-0.017563019486248,-0.0334787611565456,-0.0435047252429814,-0.0564342029003582,-0.0646491757130959,-0.064053757558031,-0.0348279973385854,-0.0784360870217265
55,-6.66663509415026e-06,-3.67383954759986e-06,-3.43171620408115e-05,-0.000534856201673909,-8.21694880602204e-05,-0.00033839730907396,-0.000599143307376798,-0.00124244180882002,-0.00408621514330844,-0.0114638355113331,-0.0210667463366998,-0.0264983154834152,-0.0352889210403815,-0.0418646802688512,-0.0418416538084131,-0.0243596623711145,-0.0646604969135212,-9.47314362460814e-06,-6.6018566176698e-06,-4.23724319888764e-05,-0.00058691862235718,-0.000157068548141561,-0.000477408117135041,-0.00111774848805185,-0.00206192970794218,-0.00639270031605644,-0.0187198948682229,-0.0347744208504557,-0.0448060959688434,-0.0585591987296069,-0.0677706050989901,-0.066614108488237,-0.0363901128199314,-0.0818884361554472
56,-7.74794463464505e-06,-4.2295926500606e-06,-3.40748407293327e-05,-0.000612330528195742,-8.03407404970315e-05,-0.000335057411747516,-0.000594218017795972,-0.00133279785617978,-0.00422897107629912,-0.0120690537116376,-0.0211231212246964,-0.0280962810576502,-0.0356427845157139,-0.04134105821372,-0.0415988913378545,-0.0248684846116055,-0.0661762325888988,-1.05173767889101e-05,-7.28701102772719e-06,-4.42063737062707e-05,-0.000652363296991974,-0.000160990879072939,-0.000494418798599182,-0.00113915038216982,-0.00222224103181957,-0.00668498138422743,-0.0197625194011929,-0.0357245535589883,-0.0468678274925073,-0.0601557855443415,-0.0691119215754115,-0.0679826114908757,-0.0377530957980471,-0.0849719972095302
57,-8.67505049761904e-06,-3.49934189847042e-06,-3.47939195861843e-05,-0.000657227261141723,-8.29210407661845e-05,-0.000337963675298295,-0.000630006416790791,-0.00134361242175451,-0.00445761976979678,-0.0121345842519377,-0.0209564133187005,-0.0295787048282951,-0.0370755818812942,-0.0429184113965472,-0.0429555218034053,-0.0247114461987353,-0.067269339800847,-1.15892319455259e-05,-6.92926218021993e-06,-4.62979412050604e-05,-0.000706167838239869,-0.000167591471787001,-0.000513259983639242,-0.0011941247647355,-0.00233003748151201,-0.00703657191242729,-0.0204511744238291,-0.03644593954771,-0.0490846679720475,-0.0624454093677753,-0.0715338651859508,-0.0703186529282383,-0.0385984612891777,-0.0878140436775889
58,-9.46571682429623e-06,-4.24137887299021e-06,-4.00651995720081e-05,-0.000755245102338298,-8.46409077047712e-05,-0.000352763205453735,-0.00063070861728027,-0.00138925258975893,-0.00449801325346438,-0.0121232113897275,-0.0213479886891945,-0.0293617243795884,-0.0370295097835343,-0.0436961205333361,-0.0441550246551973,-0.0239578401185987,-0.0688142106328395,-1.27055283565092e-05,-7.62119921580256e-06,-5.11123837259602e-05,-0.00078980589134979,-0.000173024271830882,-0.000538027994407755,-0.00122451649085451,-0.00244669999964473,-0.0072644482988201,-0.0210100793352203,-0.0374190611324251,-0.0501197830693025,-0.0636705741876585,-0.0736246117830908,-0.0725451628973617,-0.0388845698583345,-0.0907048201648748
59,-9.45150701536158e-06,-5.32492288799002e-06,-3.85840200297061e-05,-0.000821919506787619,-9.26667448976264e-05,-0.000356343168181548,-0.000663266145621964,-0.00130659600104814,-0.00434481928594777,-0.0120312765657961,-0.0214901192746647,-0.0299428890187669,-0.0376677387779831,-0.0444898269133366,-0.0447526026604167,-0.02371943555342,-0.0672631067778112,-1.32242541991412e-05,-8.7632904611619e-06,-5.22768383950134e-05,-0.000869403801291428,-0.000183741420493663,-0.000555900545776409,-0.00127394564603484,-0.00245781009912688,-0.0073362248980511,-0.0214157196483193,-0.0381904237592752,-0.0515791123117624,-0.0651779712190831,-0.0755836478336067,-0.0742864339842778,-0.0392560111896524,-0.0917466402014873
60,-9.01792060004149e-06,-5.4152518541005e-06,-4.20097028178396e-05,-0.000883459951331507,-9.01475780321381e-05,-0.000371907914230742,-0.00065896472737032,-0.00137390484823236,-0.00448444910973979,-0.0119988325779061,-0.0218810224591789,-0.0304145193694119,-0.039001833034198,-0.0439820167245338,-0.0446611889835229,-0.0238968961535567,-0.068980165562563,-1.33874325642544e-05,-9.17838335684255e-06,-5.56425246880994e-05,-0.000946305692156777,-0.000186314284168938,-0.000580105131851718,-0.00129756449024352,-0.00256788720194668,-0.00755871715038363,-0.0218159341140455,-0.0390804418481031,-0.0529179963501463,-0.067224865322694,-0.0765433406299257,-0.075527195670864,-0.03976580391239,-0.0941622201914282
61,-7.99148965941673e-06,-5.54541583682154e-06,-4.47170808069699e-05,-0.000814328242657097,-9.2584013004084e-05,-0.000368328791741122,-0.000679952768645956,-0.00130246851174622,-0.00461100523045051,-0.0122632010967542,-0.0220298481292323,-0.0308065608625502,-0.0386602940970318,-0.0438684713423295,-0.0450295923822156,-0.0244953262485022,-0.0704449241372903,-1.30618947433319e-05,-9.57464136454254e-06,-5.98135061691801e-05,-0.000953284665323331,-0.000192259126252804,-0.000590792258907691,-0.0013358847231848,-0.00256589961071899,-0.00779308737794823,-0.0223504108373303,-0.0397717491649517,-0.0541602686834894,-0.0681246526579511,-0.0775279331525672,-0.0768780874324884,-0.0405697304391087,-0.0964990704237385
62,-8.19257691500086e-06,-5.82178108393687e-06,-4.36626610610446e-05,-0.000742714741754231,-9.34602571865718e-05,-0.00034230536758199,-0.000674360200430601,-0.00125995613897096,-0.00468887454802309,-0.0125171592683775,-0.0218426451612235,-0.030398339965183,-0.0380592518220239,-0.0448546237667525,-0.0450016443125681,-0.0239059972878131,-0.0691491868319225,-1.32745317055371e-05,-1.00836796080805e-05,-6.13451910304491e-05,-0.000942141713249344,-0.000196441050870504,-0.000585411348985327,-0.00135497199762567,-0.00256958115260017,-0.0079830666576579,-0.0228996553848751,-0.0401062149414711,-0.054687905857251,-0.0685969473426733,-0.0791749172616656,-0.0778149445339794,-0.0406518965302866,-0.0971012202773742
63,-8.34052283990855e-06,-5.89565104287919e-06,-4.532857899819e-05,-0.000755794257313585,-9.39439062358925e-05,-0.000357950444029333,-0.000714800286126326,-0.0012606691592673,-0.00459478796065671,-0.0123506844764288,-0.0223916853347757,-0.0304417503120075,-0.0381496186455828,-0.0443015872547841,-0.044030320677905,-0.0233574755059632,-0.0677621593544981,-1.35617672440046e-05,-1.05606428405995e-05,-6.40378777252969e-05,-0.0009651716811102,-0.000200222719336496,-0.000602134848534089,-0.00140671864299334,-0.00259833985112922,-0.0080451244671877,-0.0231224462389269,-0.0409205594368766,-0.0553828546668381,-0.0693771190598044,-0.0797116656325892,-0.0780051897477701,-0.0405697019948966,-0.0973502516404966
64,-8.87964387579706e-06,-5.84047164834206e-06,-4.25003929060015e-05,-0.000726291099437414,-8.2759606708981e-05,-0.000358774431449973,-0.000705603681881922,-0.0012758493993498,-0.004526621849459,-0.0123456736205492,-0.0228792410237315,-0.0312101737280074,-0.0378922917913503,-0.0444489368558799,-0.0440060944540258,-0.0237351739949684,-0.0675201568387331,-1.41351191021274e-05,-1.08238399188908e-05,-6.38998471446717e-05,-0.000965405633013218,-0.000193077618431517,-0.000609945677593326,-0.00142311566085512,-0.0026284382224148,-0.00809838901040786,-0.0233866244196041,-0.0417690762197095,-0.0565195377953437,-0.0697467435907363,-0.0805233420427805,-0.078530836769226,-0.0409781338901507,-0.0980250296334189
65,-9.48558991255405e-06,-5.03746670555489e-06,-4.42475383989723e-05,-0.00075946775336571,-9.23678055222256e-05,-0.000351495021211667,-0.000715115118689656,-0.00121053904242044,-0.00467371934625131,-0.0122775142098898,-0.0222080145917611,-0.0304087947526385,-0.0378664344842375,-0.0450659666755354,-0.0435722486200952,-0.0239942497223518,-0.0689794701191158,-1.48017026600073e-05,-1.04225477339816e-05,-6.55688280303323e-05,-0.000994973493524299,-0.000201682339309264,-0.000610498977515765,-0.00145004874861975,-0.00259380692904077,-0.00827976029956589,-0.0235417615010173,-0.0417303367570407,-0.056517720821474,-0.0702674725267575,-0.0816358593596424,-0.0787404696439268,-0.0413265634554072,-0.099458157782511
66,-9.01628377060934e-06,-5.19791168456967e-06,-4.24172424697703e-05,-0.000777846774865425,-8.2089230346918e-05,-0.000352040457313533,-0.000682933136792492,-0.00117788910836104,-0.0047628577194177,-0.0120652676551711,-0.0227793535046972,-0.0294450307726805,-0.0387140806434548,-0.0450324381932437,-0.0435655092362005,-0.0234750966312303,-0.0674798490039323,-1.47588493514738e-05,-1.06739032006787e-05,-6.51946946499891e-05,-0.00101668658346656,-0.000194722992372383,-0.000616710412055676,-0.00144231279552901,-0.00257328975678984,-0.0084356915929097,-0.0235676474454646,-0.0424627021777003,-0.0562247211628473,-0.0712631115806258,-0.0822431198212932,-0.0789971154427755,-0.0412092402299144,-0.0992144098112843
67,-7.45430860280879e-06,-5.0281433200725e-06,-4.61173745285592e-05,-0.000759147065177276,-7.86978882924867e-05,-0.00036313068942309,-0.000673513171394159,-0.00109409188404568,-0.00443233907000821,-0.0121694729684139,-0.0220942860761928,-0.0288877017046163,-0.0367937817806127,-0.0448493697781172,-0.0430399585637716,-0.023460742565828,-0.0657976589446601,-1.386561427541e-05,-1.06237785045543e-05,-6.81671597598583e-05,-0.00102055983562002,-0.00019167973921771,-0.000629575275117448,-0.00144298851139692,-0.00249852826368048,-0.0082885540242209,-0.0237749907875849,-0.0422871427127737,-0.0559750964352314,-0.0704204565718632,-0.0827274856267374,-0.0788539826006106,-0.0413150300846083,-0.0986724135306549
68,-6.11193560618206e-06,-4.49631778007732e-06,-4.40455361808435e-05,-0.000780784669822275,-7.48496133526511e-05,-0.000345657545452478,-0.000626674798274508,-0.00103804555497262,-0.00417828716651481,-0.0119389293821528,-0.0215846291844156,-0.0279329121381556,-0.0347759606110413,-0.0433536190971985,-0.042415121807867,-0.022534824608416,-0.0644030986603134,-1.28907234493277e-05,-1.02100145776844e-05,-6.80362302620091e-05,-0.00104238313480964,-0.000187734918778026,-0.000621787948796673,-0.00141011418691616,-0.00243676312809816,-0.00813380428222658,-0.0237692674967306,-0.0420721915384903,-0.0553000177824745,-0.069046942985888,-0.0821600768925185,-0.078516086652561,-0.0408424861995458,-0.0980334172702346
69,-6.64522641926399e-06,-4.73440769258209e-06,-4.07686038255842e-05,-0.000745944076887406,-6.95609157735527e-05,-0.000324592783211848,-0.000616365556250146,-0.00105363807928754,-0.00410328735281491,-0.0115060409332545,-0.0210747893395314,-0.026854831164517,-0.033250601519658,-0.0409785585178105,-0.0406387694042535,-0.0216450111578825,-0.0612946550128575,-1.28942330879331e-05,-1.03232469744888e-05,-6.6865461934113e-05,-0.00103217190831505,-0.000181416488232016,-0.000608901223200147,-0.00139486774853303,-0.00242267511726484,-0.0080472481005721,-0.0234505046043818,-0.0417627204621147,-0.054389012503385,-0.067639716297788,-0.0805698002456786,-0.077332405220053,-0.0401486495359502,-0.096186322810948
70,-7.56018510584642e-06,-4.54573351918874e-06,-3.83857810746711e-05,-0.000713105622344674,-6.80593281080877e-05,-0.00031598886184129,-0.000604623300697199,-0.00108496505240558,-0.00379697332494822,-0.0112957459129472,-0.0210286018600778,-0.0259654619716598,-0.0316030636928252,-0.03975106516533,-0.039469074545605,-0.0217930160544892,-0.0621057993335501,-1.33281784689116e-05,-1.0173004868976e-05,-6.53754368857563e-05,-0.00101924827358046,-0.00017810280452517,-0.000599649812825715,-0.00137659351814985,-0.00243117564964624,-0.00779491109841471,-0.023259067547198,-0.0417271459545187,-0.0534663281586571,-0.0658794687600107,-0.0794510564233522,-0.0762574968610979,-0.040073105585408,-0.0962076154882869
71,-6.90641494268042e-06,-4.74343953534083e-06,-3.60108854154135e-05,-0.000744007457613198,-7.53202873633e-05,-0.000310266958043449,-0.000623224854156888,-0.00105999507915986,-0.0037427476521715,-0.0106872398690549,-0.0201056491545699,-0.0255166595363837,-0.0306709922538285,-0.0384439975908794,-0.0378195752146849,-0.0206946385741296,-0.0594074734854794,-1.29263183873337e-05,-1.02714645513948e-05,-6.36717201104586e-05,-0.00103780096847202,-0.000182277878216008,-0.000592488284765734,-0.00138672341148957,-0.00239828800130889,-0.00767630631314608,-0.0227367667272203,-0.0410162593147092,-0.0527439737573731,-0.0644634925380761,-0.0779950202834895,-0.0747020137889317,-0.0391983648506618,-0.0942931476539712
72,-7.70619562770511e-06,-4.5397937298775e-06,-3.69251633190095e-05,-0.000741764422231886,-7.03995600965938e-05,-0.000315824953081955,-0.000581203319052139,-0.00101940762512039,-0.00353657033178226,-0.00981657174757654,-0.0190452719915641,-0.0237722961804726,-0.0301281587214984,-0.0371558968158273,-0.0372446245608916,-0.0199120889152836,-0.0580241758378856,-1.33265674620883e-05,-1.00983884225681e-05,-6.34071359556227e-05,-0.00103917076171812,-0.00017671022052808,-0.000593223053618671,-0.00134741829704775,-0.00234883665307872,-0.00745383803854942,-0.021919312580656,-0.0400166094634116,-0.0510433428021462,-0.0633404050337788,-0.0764572889964013,-0.0736492674299005,-0.0383535919729786,-0.0928472911088533
73,-7.36817338826626e-06,-4.74220816339578e-06,-3.96282162920727e-05,-0.000784800543840059,-6.84045959482816e-05,-0.000299421186676349,-0.000545524512895925,-0.000940633573060007,-0.00363241874972036,-0.0098210599522009,-0.0182164271503274,-0.0230756333846541,-0.030445725581543,-0.0361695665892368,-0.0364135026859536,-0.0194841241215893,-0.0567006325602876,-1.31027738234809e-05,-1.02783793550735e-05,-6.45439412298402e-05,-0.00106318511509608,-0.000173569091204185,-0.00058084466011247,-0.00130750236799095,-0.00226386003289513,-0.00741149122875944,-0.0215904939358142,-0.0390441764222435,-0.049864639837116,-0.0628474547372297,-0.0750097721101826,-0.0723976053169166,-0.0376766297871352,-0.0914419213884402
74,-6.66768679276666e-06,-4.86803808908815e-06,-3.94939045584052e-05,-0.00074506716991434,-7.21172153450611e-05,-0.00030619043319611,-0.000526283033402813,-0.000920828960936116,-0.00361408443009024,-0.00951968297114071,-0.0173625363038052,-0.0220712337193187,-0.0293353286938479,-0.0361549072296079,-0.0359706990793438,-0.019359201130229,-0.0561252230808834,-1.26004397225055e-05,-1.03876171197071e-05,-6.44809490163937e-05,-0.00104973882430667,-0.000174945165610662,-0.000581698316659402,-0.00127441425064731,-0.0022152701782905,-0.00732833281465348,-0.0211429723029804,-0.0379544209297068,-0.0484409290711694,-0.0614086339317896,-0.0741457876290747,-0.0714183041907563,-0.0371964534078705,-0.0903862857184525
75,-5.67655838619027e-06,-5.2421426071256e-06,-3.72776486391299e-05,-0.000699318190506344,-6.85328459808081e-05,-0.000288227690764123,-0.000515609638227337,-0.000877233759924812,-0.00338762913725164,-0.00909155619749586,-0.0166592791037965,-0.0214012241720546,-0.0276823435337715,-0.035485997193804,-0.034688233270449,-0.0192969548771423,-0.0521229410533197,-1.17634585289748e-05,-1.07540784674931e-05,-6.33692895480882e-05,-0.00102653942635393,-0.000170960611899394,-0.000566114703074108,-0.00124949020847175,-0.00214943936721335,-0.0071008869236615,-0.0205460168932057,-0.0369197495886134,-0.0472184975685907,-0.0595162592996293,-0.0729603312945877,-0.0698782974606095,-0.0368079840756049,-0.0872896277284187
76,-5.38210705126598e-06,-3.96920559292253e-06,-3.47453739469746e-05,-0.000655026497953709,-5.84641805708023e-05,-0.000268910961019633,-0.00052666925230873,-0.000861693270659903,-0.00306017912910666,-0.00822821347446462,-0.0162244551178497,-0.0205688089512795,-0.0261440048494585,-0.0334561547898237,-0.0322872798420028,-0.0184031554310895,-0.0507620727561442,-1.13408809163122e-05,-9.81353790539016e-06,-6.14296826317905e-05,-0.000999512064352438,-0.000161066880153249,-0.000548719198437172,-0.00124573312761385,-0.00210242054762945,-0.00677438629606661,-0.0195756664980423,-0.0360201962843893,-0.0458186161109848,-0.0575372846102929,-0.0708191272349699,-0.0674308881190392,-0.035882264862563,-0.0853610644875849
77,-5.65899034909e-06,-3.63325798716736e-06,-3.13997605222609e-05,-0.000569177235864337,-5.54516382660218e-05,-0.000262998656845408,-0.000479513462707779,-0.000784017458893543,-0.00300267369330243,-0.0079909269822378,-0.0154759671462958,-0.0191984283174954,-0.0246845270265009,-0.0322877781887458,-0.0302393342641615,-0.0173235533643764,-0.0484855477391805,-1.12691586839472e-05,-9.35043283474532e-06,-5.86679706131005e-05,-0.000943313648668163,-0.000155440765311884,-0.000537447754619842,-0.00119456249634248,-0.00200516824615121,-0.006589369924959,-0.0189786152464502,-0.0349006422426197,-0.0439948696598978,-0.0554583037881848,-0.0690367795300697,-0.0649695356231202,-0.0347090993128809,-0.0828192002765334
78,-3.8847864784171e-06,-3.56760249195619e-06,-2.8235506132379e-05,-0.000541099362189252,-5.04433487914365e-05,-0.000242423506039295,-0.000454409096713414,-0.000749808521987134,-0.0027314826272786,-0.00760458713490095,-0.0140443287682698,-0.0180500106710189,-0.0231542689589498,-0.029673498731049,-0.0283868173640893,-0.0159246760381437,-0.0454687581601463,-9.8940838198405e-06,-9.10978150284329e-06,-5.5730801136662e-05,-0.00090970734069149,-0.000147804347897456,-0.000515713210231589,-0.00115280714032175,-0.00193403070633608,-0.00627845839447234,-0.0182825840602048,-0.0332108333414352,-0.0422502901720478,-0.0532535308541423,-0.0660999374735771,-0.0624979548953702,-0.0332510313597421,-0.0798320838952127
79,-3.22851525277245e-06,-2.91470195475151e-06,-2.3639008716156e-05,-0.000456431194698343,-4.4270998872874e-05,-0.000202150751695002,-0.000391348377169256,-0.000664602512537751,-0.00239303311631058,-0.0066569357997083,-0.0122185795242723,-0.0157516024039537,-0.0208612662094124,-0.0261787173135297,-0.024834687157814,-0.014379192848552,-0.0404386447650107,-9.01913069294299e-06,-8.37809424126983e-06,-5.14739750692084e-05,-0.000844670512243587,-0.000138631456705664,-0.000478197029774803,-0.00108137602579601,-0.00182019824461417,-0.00588352829029301,-0.017147796818223,-0.0310783528572708,-0.0395661423490771,-0.0503996062550776,-0.0622301192834196,-0.0586242287157062,-0.031553137101554,-0.0754043481049478
80,-2.82520600191723e-06,-2.70731740512225e-06,-2.17520405562138e-05,-0.000393534732017147,-3.76034326635914e-05,-0.000171160164240097,-0.000352304191522302,-0.000586177348898938,-0.00227218105774648,-0.00615858502210882,-0.0110269276436346,-0.0148487030501204,-0.0190704591337593,-0.023926855567028,-0.0230501797968739,-0.0131606798902612,-0.0364980780974195,-8.24859146662398e-06,-7.93619116199942e-06,-4.85890304443879e-05,-0.000782936901041405,-0.000127608467750446,-0.000441235844857154,-0.00101673415398782,-0.00170122052674274,-0.00559865131029203,-0.016240245553475,-0.0291896338704205,-0.0376194344277689,-0.0476710900217785,-0.058864329979816,-0.0556091864033559,-0.0299146959304116,-0.0711529679281523
81,-2.32241923879978e-06,-2.32543981992099e-06,-1.9604295827225e-05,-0.000322915335121801,-3.41960813583983e-05,-0.0001657194130344,-0.00033106397696,-0.000577070652501381,-0.00198535478093525,-0.00588398837651591,-0.0104758439200245,-0.0140078645624183,-0.0181795537053244,-0.022413009150767,-0.0215598682477884,-0.0116426653785713,-0.0339140428509477,-7.46235328112524e-06,-7.35272600557023e-06,-4.54891060528558e-05,-0.000713458832124502,-0.00011900527089274,-0.00042034642615117,-0.000964825207239061,-0.0016320992056187,-0.00521059865206923,-0.0154894453321267,-0.0277461598784635,-0.0357778083304861,-0.0454783306037735,-0.0559124756033862,-0.0527817489262803,-0.0279658472956489,-0.0674447578383831
82,-2.10288867288383e-06,-2.21247222748469e-06,-1.78381147518749e-05,-0.000332323466923747,-3.47103917080877e-05,-0.00015945294285084,-0.000322700320750122,-0.000542807145938801,-0.00195908847764323,-0.00527769348299305,-0.00943482246233381,-0.0134535491697324,-0.0170692714856244,-0.0213663831999005,-0.0202450445051,-0.0110815456779321,-0.0318847274805261,-6.84215531891504e-06,-6.93841269366201e-06,-4.23930220171039e-05,-0.000682289215173924,-0.000114387523912305,-0.000401168186478928,-0.000923901230358669,-0.00154910495260844,-0.00499069750872252,-0.0145104261649245,-0.0259866136065938,-0.0341823647444131,-0.0432177637369882,-0.0533629803779736,-0.0500629983789081,-0.0265745065841628,-0.0639951024745691
83,-1.92565185735387e-06,-1.89505328136606e-06,-1.58924778447888e-05,-0.00029845640353182,-3.23846034737853e-05,-0.000140351275891822,-0.000291514217140181,-0.000467191788408678,-0.00177293903148896,-0.00488278053076396,-0.00877985428333079,-0.0126957648716114,-0.016139559501306,-0.0204815631511466,-0.0186999854083232,-0.0100546396724655,-0.0289652756467561,-6.28252644258802e-06,-6.38718516148913e-06,-3.93636967355184e-05,-0.000634540889092315,-0.000107977399515398,-0.000372713398013624,-0.000868864079131607,-0.00143737674545423,-0.00467535117940443,-0.0136675730149301,-0.0244657692966543,-0.0325284482964776,-0.0410962000977443,-0.0509581773099764,-0.0472394083237993,-0.0249398269752193,-0.0600825417752041
84,-1.62756124964041e-06,-1.82275682467943e-06,-1.35276193944007e-05,-0.000246816203942793,-2.84211623988622e-05,-0.000122796685274989,-0.000247939152072432,-0.000404851224540085,-0.00149814761123241,-0.00433596449130282,-0.00799472658771704,-0.0114480760478278,-0.0145008305685265,-0.0182827868403333,-0.0175505194243969,-0.00894575006936383,-0.025827942608391,-5.66842494408661e-06,-6.01794722317748e-06,-3.60962692445358e-05,-0.000577111584818349,-9.98599015550998e-05,-0.000344484629817545,-0.000802190764595246,-0.00132709921422689,-0.00429962757341411,-0.0127189075172635,-0.0228787172966312,-0.0305237517416691,-0.038521583257582,-0.0477156533461947,-0.0446645876431364,-0.0232109031652571,-0.0559960972990713
85,-1.21782335877261e-06,-1.32242552092927e-06,-1.24024838138278e-05,-0.000207765332741463,-2.46645450586073e-05,-0.000115188574712993,-0.000228970867043611,-0.000354123803540678,-0.00133878910049304,-0.00387086607164078,-0.0069326166539022,-0.0102277752060132,-0.0133894427041035,-0.0164274716300777,-0.0161719718703563,-0.00844030057307766,-0.0233572252744404,-5.00888998890819e-06,-5.326134637163e-06,-3.33687332691627e-05,-0.000525060771919548,-9.19741145478284e-05,-0.000322207299346974,-0.000750961550659752,-0.00122139492471717,-0.00398608912816399,-0.0118030039831146,-0.0210797781011995,-0.0284727316222379,-0.0362367966034675,-0.044581002026761,-0.0419802309680021,-0.0218517878869809,-0.0522063837710489
86,-1.42396377326673e-06,-9.44112727059273e-07,-1.14581092419122e-05,-0.00017762343465968,-2.20235990418009e-05,-9.33740361432595e-05,-0.000207440830057579,-0.00032761784390194,-0.00116997495823204,-0.00348566413383483,-0.00646245149918666,-0.00928213008261704,-0.011998513256812,-0.0150294176416274,-0.0141773848838098,-0.00779968163057626,-0.0209225140450729,-4.73462776488677e-06,-4.66801626013209e-06,-3.08766490786299e-05,-0.000477358685049025,-8.48817854400669e-05,-0.000291901539774136,-0.000698158798697164,-0.00113572025979802,-0.00366082581156068,-0.0109475881131124,-0.0196738716147506,-0.0265715301234833,-0.0337778590836965,-0.0417391306694744,-0.0388781452271181,-0.020472313846983,-0.0484298867727181
87,-1.32710162073254e-06,-8.08456701347468e-07,-8.98615034400536e-06,-0.000150732274114387,-2.10135924277491e-05,-8.13878491655172e-05,-0.000185296839462931,-0.000278778192087156,-0.00107624812436411,-0.00306199508936644,-0.00582180786591251,-0.00824313810856493,-0.0103784898393221,-0.012971295701971,-0.0125091636710217,-0.00689797301416507,-0.0184964967497938,-4.35560535138316e-06,-4.20047809453363e-06,-2.76367871514386e-05,-0.000431818297405955,-7.92231973626392e-05,-0.000266990645536765,-0.000645139408322966,-0.0010356230093182,-0.00339211515710485,-0.0100705742865859,-0.0182378043302713,-0.0246140989891868,-0.0311323168429283,-0.0384424385766792,-0.0359540076325816,-0.0189544360537265,-0.0446959104278965
88,-1.63705666242032e-06,-7.08564638277494e-07,-6.79757769091617e-06,-0.000122495530524924,-1.72469476369117e-05,-6.57204592839338e-05,-0.000158897521123227,-0.00025217810106457,-0.00084946326795932,-0.00259655678502108,-0.00494835275900701,-0.00714214613198714,-0.00910009207131302,-0.0112971284197737,-0.0111576080871884,-0.00581407396082679,-0.0156761459603053,-4.2686007515044e-06,-3.78013749805781e-06,-2.44946777956782e-05,-0.000386336471807719,-7.16797833917567e-05,-0.000239352731749992,-0.000590345188733621,-0.000953738075065838,-0.00304183736015474,-0.00916594348619317,-0.0166402603443364,-0.0226241902600324,-0.0286521092403522,-0.0353356987310414,-0.0332052395459126,-0.0172991509793392,-0.0407566929262556
89,-1.46144407257755e-06,-6.94259957017681e-07,-5.3020543586058e-06,-9.62055749402151e-05,-1.4565180697641e-05,-5.65474711789121e-05,-0.000137122583671765,-0.000221682498168199,-0.000701462378811443,-0.00219303320713739,-0.00427696079844012,-0.00632114199843766,-0.00778559154441872,-0.00953911149653819,-0.00940207064368234,-0.00482805878629381,-0.0135449467949024,-3.96194154184365e-06,-3.45860922549831e-06,-2.16970610549911e-05,-0.000342450806636193,-6.49406048079383e-05,-0.000216539547423135,-0.000538340093747451,-0.000871843014484542,-0.00273293511087078,-0.00830592971772804,-0.0151837899605364,-0.0207898773124055,-0.0261482723071584,-0.0321473423851676,-0.0302346258853894,-0.0156658247518858,-0.0371669944567607
90,-1.21407789587035e-06,-6.50142898989629e-07,-3.99902238654417e-06,-6.87319084537915e-05,-1.18828653183696e-05,-5.30980959520002e-05,-0.00012238031553926,-0.000186964960412264,-0.000575759444683358,-0.00197657610021704,-0.00373263783367143,-0.00558177369299033,-0.00657211637212498,-0.00802008230391871,-0.00810046098497294,-0.00427035380718926,-0.0119452021541392,-3.59863363877792e-06,-3.15979905877482e-06,-1.90542400567908e-05,-0.000298970615090322,-5.83430275218348e-05,-0.000198328944346737,-0.000492638278901578,-0.000788120632491288,-0.00244670094916486,-0.0075956795331107,-0.0138268115484118,-0.0190651772668442,-0.0237055731552418,-0.0291112033642351,-0.0275122834252518,-0.0142984275587483,-0.0339027070983612
91,-9.01011558405475e-07,-5.29546400291237e-07,-3.3137845579215e-06,-5.63380388366437e-05,-9.43824007869634e-06,-4.34052778730204e-05,-9.75049501660904e-05,-0.000140887493498685,-0.0005279601240093,-0.00155395146264207,-0.00295961289073555,-0.00437334733179002,-0.00563201263088744,-0.00654046976698566,-0.00690283411322597,-0.00348786582248776,-0.00976344786834521,-3.18522261116672e-06,-2.81424029773129e-06,-1.68852414343155e-05,-0.000264434779231556,-5.18883230210082e-05,-0.000177401609205549,-0.00044038218791886,-0.000696910624883992,-0.00222110546382647,-0.00676809225771149,-0.0123419818314968,-0.017031824610791,-0.0214813514608871,-0.0261000310486325,-0.0249472441767701,-0.0128352701236255,-0.0304357633066812
92,-7.04090806233629e-07,-3.66676070612242e-07,-3.20485748681163e-06,-4.33239155220932e-05,-8.5316817851426e-06,-3.74021206879269e-05,-7.27532224534258e-05,-0.000118325886035301,-0.000411594859082182,-0.0013106416964805,-0.00236118365604866,-0.00349130523634893,-0.00457226093393366,-0.00540454044335963,-0.00552491836262764,-0.00294224541239582,-0.00805728177522405,-2.83391700238522e-06,-2.44699155960891e-06,-1.5189045421538e-05,-0.000231368760404246,-4.69556187195001e-05,-0.000159630460013538,-0.000387767720249052,-0.000623754649434878,-0.00196588449369257,-0.0060734461835746,-0.0109842162901149,-0.0151880943010082,-0.0192307350416871,-0.0233712274233133,-0.0222804781535211,-0.0115453173011741,-0.0272776997775383
93,-5.56665583519761e-07,-2.94417973656576e-07,-2.3956120277995e-06,-3.22397696327235e-05,-6.54324680913802e-06,-3.0590988646174e-05,-5.64239644778828e-05,-9.4194136597317e-05,-0.000332971369638306,-0.00106104749124078,-0.00191895811780232,-0.00284853033601616,-0.00378559484366548,-0.00436458749394589,-0.00453054321179952,-0.00243147215725229,-0.00656316844950935,-2.51085432181281e-06,-2.15650270474196e-06,-1.33075336169745e-05,-0.000201490029030234,-4.14145001711816e-05,-0.000141983376029628,-0.000342103262911061,-0.000552582095601767,-0.00174273276236544,-0.00540095592244274,-0.00976919107355164,-0.0135341558442048,-0.0171837946824852,-0.0207943477826623,-0.0198972760934095,-0.0103189745251407,-0.0243113295362522
94,-4.21808854638172e-07,-2.36865069465121e-07,-1.89454769719872e-06,-2.52596334155756e-05,-5.21708307076285e-06,-2.41449017341303e-05,-4.5817961066038e-05,-7.44453654133717e-05,-0.000271873593439897,-0.000859634369176002,-0.00163610912763184,-0.00224854247290399,-0.00314054030137572,-0.00335988228643971,-0.00347997531229165,-0.00193294803547953,-0.00544800023689414,-2.21042541408266e-06,-1.89838852336657e-06,-1.16837718572304e-05,-0.000175949021915149,-3.65991577138489e-05,-0.000125439889063573,-0.000302837047312104,-0.000487361941067032,-0.00154295560292399,-0.00479073652741473,-0.00871611714331691,-0.0119721477526884,-0.0153240814081197,-0.0183223573813637,-0.0175454782225371,-0.00914243584000166,-0.0216662949852569
95,-2.66164057268567e-07,-2.31257823467551e-07,-1.91899249896044e-06,-1.84543241514997e-05,-4.27216107566845e-06,-1.80639520004039e-05,-3.49241730048217e-05,-5.7714164691431e-05,-0.000210337355139528,-0.00069664695617597,-0.00129086464757172,-0.00168131745665847,-0.00258893933771607,-0.00264553810050291,-0.00274505733021213,-0.00148690213667598,-0.00448658552949678,-1.90037001883013e-06,-1.7022399928828e-06,-1.05150251897826e-05,-0.000152635243993731,-3.23662011447121e-05,-0.000109867303105852,-0.000265846297737442,-0.000427933463563692,-0.00135532588495955,-0.00423755230985663,-0.00769025736032371,-0.0104912275104261,-0.0136295395962498,-0.0161377339024627,-0.0154806829679952,-0.00804177378231921,-0.0192309023611592
96,-2.06398431369947e-07,-1.76442345491364e-07,-1.3863614763302e-06,-1.2927236165584e-05,-3.08000908808502e-06,-1.43302812650469e-05,-2.70959319721763e-05,-4.26031081158576e-05,-0.000154395251449735,-0.000518156236478809,-0.000984599203687957,-0.00130046115712115,-0.00190110206795665,-0.00198029214824912,-0.00214193290436888,-0.00115293841029789,-0.00354770612268953,-1.65981289518582e-06,-1.48812370234365e-06,-9.14995282991571e-06,-0.000132007368520107,-2.82089042242455e-05,-9.65372784167168e-05,-0.000232705555832111,-0.000372920388268236,-0.00118103880064862,-0.00370355559408248,-0.00673757969308695,-0.0091998612342903,-0.0119110452042535,-0.014105739797457,-0.0136040731204099,-0.00706174303613643,-0.0169499580013147
97,-1.4892575240854e-07,-1.1710514212396e-07,-9.60353298105995e-07,-1.20617832383497e-05,-2.13268191714914e-06,-9.83779353667761e-06,-2.0189047201103e-05,-3.12306767611578e-05,-0.000112832443840235,-0.000382986096842275,-0.000735284627846313,-0.000948805540012602,-0.00143752113875116,-0.0014605719419217,-0.00162041289261166,-0.000846131012954324,-0.00267324473368147,-1.44103146602075e-06,-1.28411852831661e-06,-7.92567929442427e-06,-0.000115691721744943,-2.44428943175972e-05,-8.3599347920678e-05,-0.000202740352313017,-0.000324148271355752,-0.00102696251850497,-0.00322905520625422,-0.00587813575329603,-0.00800601142438783,-0.0104153099253278,-0.0122816148306971,-0.0118869736412591,-0.00615099876664875,-0.0148255218545188
98,-1.07686374886713e-07,-8.66079533753775e-08,-6.99238881596662e-07,-9.73574200853478e-06,-1.96615842718614e-06,-7.53217770486297e-06,-1.48572006523418e-05,-2.13428145658595e-05,-8.49881580945596e-05,-0.000280200545145251,-0.00053853353701593,-0.000692158322781869,-0.00101523318806202,-0.0010303333028197,-0.00113293792823624,-0.000604856248869928,-0.00197370351798006,-1.24864801160229e-06,-1.11512852553414e-06,-6.87181624331683e-06,-0.000100622714193474,-2.1581973613473e-05,-7.27955556225406e-05,-0.000176092841938439,-0.000279956756641593,-0.000893234826652507,-0.00280545197714984,-0.00511204587039575,-0.00695308118027174,-0.00903547732900276,-0.0106377975494842,-0.0103004821547407,-0.00533659339591722,-0.0129158389847107
99,-7.58864103596303e-08,-5.46501667962644e-08,-5.32428804732694e-07,-7.23356185647438e-06,-1.38510120758667e-06,-5.30869556162715e-06,-1.15747081434857e-05,-1.4703085900036e-05,-6.16663034566342e-05,-0.000191404682136997,-0.00038242561820779,-0.00047794097101292,-0.000714688805906367,-0.000730960047989426,-0.000793344832983273,-0.000431674774885201,-0.00138358187628374,-1.07846005208353e-06,-9.58709940433256e-07,-5.96502128221729e-06,-8.70768452582659e-05,-1.86820418860391e-05,-6.2951354094712e-05,-0.000153176223526963,-0.00024170633155724,-0.000773975112984445,-0.00242261624180109,-0.00442707578290917,-0.0060086346530971,-0.00782071679443833,-0.00920451503735479,-0.00890957609167767,-0.00462253795087283,-0.0111851127933159
100,-4.78848052874392e-08,-3.44846011764621e-08,-4.30254555454802e-07,-5.29979040778885e-06,-1.07252389583286e-06,-3.77507442120633e-06,-8.44560114304925e-06,-1.12591009779204e-05,-4.25145217340809e-05,-0.000133297376954289,-0.0002673465051183,-0.000339264154158481,-0.000476266971183775,-0.000516898104973657,-0.000550275957401638,-0.000305030710508353,-0.00100004930400638,-9.27184937536593e-07,-8.2423212108692e-07,-5.18825653716458e-06,-7.52676948113144e-05,-1.62338264543483e-05,-5.44438445313469e-05,-0.00013264907681156,-0.000209484370392179,-0.000668000798695213,-0.00209220844002172,-0.00382634294565487,-0.00519334761356988,-0.00674214202809406,-0.00795361771317579,-0.00769438947445113,-0.00399588196365753,-0.00968893971498589
101,-3.0215615240588e-08,-2.17600016251174e-08,-2.92658786186584e-07,-3.47906482117301e-06,-6.76769367198891e-07,-2.8593594553708e-06,-5.86762246078779e-06,-7.77113411525727e-06,-3.0948252716979e-05,-9.37800581505252e-05,-0.000184807519742668,-0.000247351790665527,-0.000340527561112294,-0.000359351253131119,-0.000371515782521587,-0.000219780422043262,-0.000698390558792077,-7.97129116404351e-07,-7.08617445986249e-07,-4.47560561245041e-06,-6.47947702456836e-05,-1.3956714797155e-05,-4.71348758506521e-05,-0.000114479041577542,-0.000180668359454995,-0.000577350387855227,-0.00180637170971705,-0.00330201448190498,-0.00448924629293882,-0.00582635263888959,-0.00686304496284826,-0.00663200450033252,-0.00345407302505496,-0.00836949064788389
102,-2.03333774961962e-08,-1.37306987632586e-08,-1.84669546573492e-07,-2.51834178301721e-06,-4.68051030139708e-07,-1.8756302774222e-06,-4.22321337730507e-06,-5.4773980214633e-06,-2.08091970447582e-05,-6.69324418063538e-05,-0.000121484369929571,-0.000166563499410996,-0.000232762714047521,-0.000237286582413245,-0.000253390407206533,-0.000150018327911408,-0.000469191309049518,-6.86239184557461e-07,-6.09219990230303e-07,-3.8478143925695e-06,-5.58929535513825e-05,-1.20385612267332e-05,-4.05792005022471e-05,-9.88584244957014e-05,-0.000155755855404155,-0.000497349348830939,-0.00155899854323012,-0.00284262034944904,-0.0038675052292211,-0.00502173240529704,-0.00590736255080697,-0.00571497274045418,-0.00297756171471976,-0.00721268782511019
103,-1.37576199509787e-08,-8.90391397645188e-09,-1.16527652820636e-07,-1.83925730273656e-06,-3.09631775753902e-07,-1.3003493024719e-06,-2.98181369303206e-06,-3.67063377479671e-06,-1.38949012230613e-05,-4.37252615688937e-05,-8.10984648244853e-05,-0.000109604157373969,-0.000151604405626518,-0.000154786340219545,-0.000165226729772081,-9.72696120215372e-05,-0.000318613876467585,-5.90690193156153e-07,-5.2395569576025e-07,-3.30808316945487e-06,-4.81919739580943e-05,-1.0361896019755e-05,-3.49667818009423e-05,-8.52714279118076e-05,-0.000134077504658599,-0.000428139235602314,-0.00134148805873598,-0.0024474325333456,-0.00332848458652687,-0.00432096774953596,-0.00508244025069812,-0.00491701546627189,-0.00256176847538041,-0.00621415800966767
104,-8.68520579912749e-09,-5.92853719808994e-09,-7.3529686533794e-08,-1.37086954181711e-06,-2.05270625594673e-07,-8.6423272096323e-07,-1.94552487498526e-06,-2.4824968963715e-06,-9.1770033376651e-06,-2.83327794698307e-05,-5.35598591805764e-05,-6.98779610324623e-05,-9.65080591958411e-05,-0.000100474605259246,-0.000108110590617034,-6.41985818464127e-05,-0.000205929905148068,-5.07837487555969e-07,-4.50707352995877e-07,-2.84405980630546e-06,-4.15453865057149e-05,-8.91873375527189e-06,-3.00932173930811e-05,-7.33635701373826e-05,-0.000115401930385811,-0.000368355820266278,-0.00115393713943092,-0.00210593241622802,-0.00286211038607433,-0.0037155848603656,-0.00437172331212883,-0.00423026823689823,-0.00220425886599692,-0.00534522891391854
105,-4.85434302042979e-09,-1.00753376223553e-09,-4.3557717064895e-08,-9.16189421625184e-07,-1.29340586365862e-07,-5.45336317401739e-07,-1.22763851101986e-06,-1.75230239005196e-06,-5.79074719523225e-06,-1.87233759638937e-05,-3.47079249750599e-05,-4.40934357293405e-05,-6.29614082614037e-05,-6.55325631575988e-05,-6.8218467004478e-05,-4.31360620224442e-05,-0.000132378539838845,-4.36236078161875e-07,-3.8547776734411e-07,-2.44350861275166e-06,-3.57437533877766e-05,-7.66755996504433e-06,-2.58720550983541e-05,-6.30728945999216e-05,-9.93724720225333e-05,-0.000316686712266257,-0.000992802719561691,-0.00181121196524251,-0.00246064342801417,-0.00319591909187633,-0.00376017366008235,-0.00363689038218332,-0.00189686047836593,-0.00459684644282264
106,-2.28763792274729e-09,-6.35760181520392e-10,-2.74851951822909e-08,-6.13213468173015e-07,-8.16147287049338e-08,-3.63503908980171e-07,-8.09965858222394e-07,-1.24865916247036e-06,-3.64820110557022e-06,-1.20574639695554e-05,-2.22287839307746e-05,-2.81990635086646e-05,-4.08597164991129e-05,-4.13514621645324e-05,-4.30462844933141e-05,-2.80269231375252e-05,-8.43943982199375e-05,-3.74561491958297e-07,-3.31406971399819e-07,-2.10075874030501e-06,-3.07489059089563e-05,-6.59203471979606e-06,-2.22572357878558e-05,-5.42550143667542e-05,-8.55562488994291e-05,-0.000272261228778363,-0.000853706024424073,-0.00155741336134038,-0.00211579308539666,-0.0027483786107403,-0.00323273576375378,-0.00312674537672249,-0.00163133145121097,-0.00395258924540777
107,-1.44351400968611e-09,2.3113355383692e-09,-1.73433321375207e-08,-3.86941579973861e-07,-4.9734595774601e-08,-2.43587247296389e-07,-5.09826679499473e-07,-7.87911835359096e-07,-2.3020379902247e-06,-7.60833608687361e-06,-1.428189323538e-05,-1.77937875701506e-05,-2.57827397473109e-05,-2.60930343748729e-05,-2.80187163271004e-05,-1.79939797088248e-05,-5.39350418061987e-05,-3.22021917134551e-07,-2.82576266326892e-07,-1.80608624088218e-06,-2.64357704760918e-05,-5.66579903116583e-06,-1.91440301743511e-05,-4.66436767279771e-05,-7.35553117043395e-05,-0.00023407126662764,-0.000733957057937403,-0.0013391517221156,-0.00181901172503691,-0.00236286475850733,-0.00277928134787899,-0.00268874083324069,-0.00140271344060845,-0.00339857529452741
108,9.52885146981265e-10,2.86076007712906e-09,-1.09437523596763e-08,-2.44162586250346e-07,-3.13828447469058e-08,-1.53705094917705e-07,-3.20478348836747e-07,-4.9717735548485e-07,-1.56224602853178e-06,-4.80090823053545e-06,-9.00958591989215e-06,-1.14265271493651e-05,-1.62690719817402e-05,-1.6464869855854e-05,-1.76795448491086e-05,-1.13543150956786e-05,-3.4031832375964e-05,-2.75629290528825e-07,-2.41857880599695e-07,-1.55274732263179e-06,-2.27276366428716e-05,-4.87105990681562e-06,-1.64587055284172e-05,-4.01000896292798e-05,-6.32377406620809e-05,-0.000201328558739655,-0.000631005226019743,-0.0011513074377875,-0.00156403024560756,-0.00203142676383005,-0.00238943278237459,-0.00231159203557596,-0.00120595544665715,-0.00292185777299124
109,2.35080658869604e-09,3.03559559971062e-09,-5.292049233039e-09,-1.51079427059463e-07,-1.9802773684377e-08,-9.5636118063224e-08,-2.00926167301599e-07,-3.12833035040344e-07,-9.6900724023004e-07,-3.0294034825549e-06,-5.67323429276442e-06,-7.20708184667582e-06,-1.02651347393028e-05,-1.03783842136015e-05,-1.11522897570456e-05,-7.32278182878818e-06,-2.18307757963896e-05,-2.35875088320959e-07,-2.06824870245897e-07,-1.33387827179421e-06,-1.95380793884371e-05,-4.18779848795738e-06,-1.41491420729625e-05,-3.44741563844133e-05,-5.43665639854904e-05,-0.000173075936620223,-0.000542494402033784,-0.0009898057564987,-0.00134464211538367,-0.0017464787909149,-0.00205426096234171,-0.00198734308603434,-0.00103690997119992,-0.00251222651985177
110,1.48337383774872e-09,4.28444403116445e-09,-1.67859649800419e-09,-9.53320747864595e-08,-1.24956755436684e-08,-5.1269321497875e-08,-1.26785683402239e-07,-1.90135944803166e-07,-6.11449702267355e-07,-1.91157277319841e-06,-3.57984674952505e-06,-4.54771426508664e-06,-6.47508215274528e-06,-6.54882613252339e-06,-7.19959760276674e-06,-4.62072168616447e-06,-1.37719822579686e-05,-2.02788994000093e-07,-1.75778860171301e-07,-1.14564424930233e-06,-1.67974816335153e-05,-3.60037784614376e-06,-1.21587952924614e-05,-2.96384817148825e-05,-4.67346776948648e-05,-0.00014879865153492,-0.000466398952183615,-0.000850966140785273,-0.00115602976053907,-0.00150149951574641,-0.00176611068566973,-0.00170870496575475,-0.000891463068122625,-0.0021598354360655
111,3.60336814628009e-11,6.55837000263908e-09,-1.22424944160654e-09,-6.01551426291426e-08,-6.71442880515105e-09,-2.84999297365693e-08,-7.80236392670795e-08,-1.39573760281596e-07,-3.74417940837777e-07,-1.19771224343375e-06,-2.24981663194218e-06,-2.86510758883237e-06,-4.07318593604784e-06,-4.12895515853148e-06,-4.67409890263271e-06,-2.91570463250083e-06,-8.69020797952666e-06,-1.74888405883478e-07,-1.47870032723433e-07,-9.85061220199608e-07,-1.44413063136219e-05,-3.0943732483578e-06,-1.04507010641977e-05,-2.54793354834002e-05,-4.01947654925114e-05,-0.000127918363563595,-0.000400971031951857,-0.000731594739298153,-0.000993871036594174,-0.00129087551341294,-0.00151837626219696,-0.00146912381945538,-0.000766417937814757,-0.00185687627465556
112,2.05045309828116e-09,8.36212850556506e-09,-1.10856392880661e-09,-2.39597339544184e-08,-3.39106508127591e-09,-1.46512056923001e-08,-4.29184523201594e-08,-8.80719262203414e-08,-2.25599699762569e-07,-7.42756363372881e-07,-1.38840725951383e-06,-1.77748204578882e-06,-2.51684507594514e-06,-2.59030328420885e-06,-2.94257183287391e-06,-1.83314101508433e-06,-5.47747268595465e-06,-1.49167386610796e-07,-1.23596657753422e-07,-8.47109110901284e-07,-1.24088170280797e-05,-2.65949925678905e-06,-8.98225417787665e-06,-2.1900080764313e-05,-3.45566635133793e-05,-0.000109967426792447,-0.000344717047237931,-0.000628949029980568,-0.000854440855161649,-0.00110976635795111,-0.00130538357974649,-0.00126304569571996,-0.000658908472187568,-0.00159640899340466
113,4.86271165232165e-09,5.27655601813181e-09,1.07488925817332e-09,2.82140626668951e-09,-1.0358357576968e-09,-2.25608470120988e-09,-2.3627811382479e-08,-4.90387290956046e-08,-1.33057999168043e-07,-4.79152697358857e-07,-8.66154134221821e-07,-1.10311907295382e-06,-1.5353328599495e-06,-1.62425173771621e-06,-1.83113619484558e-06,-1.15237492893773e-06,-3.42882052410889e-06,-1.25768817737626e-07,-1.06259809232101e-07,-7.27149049964019e-07,-1.0657131596243e-05,-2.28558252394084e-06,-7.7178417538123e-06,-1.88253854079142e-05,-2.9703970153465e-05,-9.4535890082106e-05,-0.000296373968013964,-0.000540718766745411,-0.000734573686790316,-0.000954062126085952,-0.00112226989384615,-0.00108586239336365,-0.000566480456613935,-0.00137246701518624
114,5.84364664075006e-09,3.3295402473131e-09,4.13333230052911e-09,1.04947567726105e-08,8.31796692350537e-09,1.43927368898028e-09,-1.49092985431319e-08,-3.0943748467719e-08,-7.28971272615935e-08,-2.9250145834784e-07,-5.36303520943716e-07,-6.82800308717675e-07,-9.51585059955515e-07,-1.01198705901999e-06,-1.1471476578903e-06,-7.27155874534091e-07,-2.13167296090012e-06,-1.06448123420065e-07,-9.13547927854866e-08,-6.23011018232624e-07,-9.15694524293734e-06,-1.95683945279914e-06,-6.63294976471293e-06,-1.61847569224449e-05,-2.55374073968908e-05,-8.12669558981193e-05,-0.000254793522786153,-0.000464865442832204,-0.000631526190983843,-0.000820224835901134,-0.000964840553195225,-0.000933543308868079,-0.00048702049349586,-0.00117993318637024
115,3.68737801979065e-09,3.29977831741199e-09,4.71591865381479e-09,6.62225795388029e-09,1.13706676273439e-08,7.15317069237251e-09,1.77440134597235e-09,-1.76102418844655e-08,-2.5200443336e-08,-1.77563877239717e-07,-3.08275106768446e-07,-3.93823595195525e-07,-5.87943955294021e-07,-6.2457018846822e-07,-7.23857433415258e-07,-4.45265656490756e-07,-1.33024356006324e-06,-9.15166922255888e-08,-7.74612506614791e-08,-5.34428690902434e-07,-7.87250458345327e-06,-1.67598161731293e-06,-5.69750172473867e-06,-1.39057339851451e-05,-2.19536744651536e-05,-6.98523622671407e-05,-0.000219048417112896,-0.000399637350849951,-0.000542914160472901,-0.000705161635375474,-0.000829493005515373,-0.000802595601801217,-0.000418697374763717,-0.00101441573244122
116,1.28053878397902e-08,6.93379956021837e-09,1.03343282970879e-08,1.14908455003649e-08,1.03106141193388e-08,4.51369598547107e-09,4.60104732877358e-09,-8.63299910732878e-09,-8.81478241026988e-09,-9.48748729880793e-08,-1.99448506332475e-07,-2.35957399792178e-07,-3.59312073043366e-07,-3.94107742366609e-07,-4.44357395881603e-07,-2.26572758491409e-07,-8.39392106658194e-07,-7.17850515157286e-08,-6.28603698864074e-08,-4.54696813041712e-07,-6.76474955892942e-06,-1.43809598646699e-06,-4.8983156775818e-06,-1.19523800689391e-05,-1.88720901866501e-05,-6.00487961703765e-05,-0.000188306407009464,-0.000343585689978938,-0.00046675116385707,-0.000606240156922382,-0.000713140388482597,-0.000690006488686795,-0.000359931705084827,-0.000872124086286325
117,8.08028078324668e-09,8.72600586481255e-09,8.77676879812795e-09,2.59827064068955e-08,1.19327763646748e-08,2.77680636583083e-09,3.59685165727998e-08,-5.44747708241828e-09,1.77737614925696e-09,-4.13129660871479e-08,-1.25853269977332e-07,-1.48170732182208e-07,-1.99171838791731e-07,-2.03800203014847e-07,-2.80392329522328e-07,-1.42968844782395e-07,-5.02143006220927e-07,-6.17157940872127e-08,-5.06949304273739e-08,-3.89504850471123e-07,-5.80466926458226e-06,-1.23161091114071e-06,-4.21128877955182e-06,-1.02498567853029e-05,-1.62249104425231e-05,-5.16209814292186e-05,-0.000161878760213159,-0.000295391077199506,-0.000401279395223588,-0.000521182548033979,-0.000613072460039514,-0.000593219583680376,-0.000309444243995665,-0.000749775173748569
118,1.97011178382935e-08,5.50616493511048e-09,5.53819666735487e-09,1.63952522096995e-08,7.52965741893862e-09,7.6449699421291e-09,4.01847938492285e-08,9.47145064363181e-09,7.90859749678366e-09,-2.60687431063684e-08,-7.31563348192589e-08,-6.94548080944675e-08,-7.74474031655161e-08,-1.11089958525891e-07,-1.78346148538069e-07,-5.5566402698905e-08,-3.01135247171241e-07,-4.30718000784661e-08,-4.35839749566226e-08,-3.3486917735762e-07,-4.99045087400736e-06,-1.05885339332619e-06,-3.61670030021917e-06,-8.79752529920465e-06,-1.39391089385812e-05,-4.43744483408235e-05,-0.000139172098110421,-0.000253951271056312,-0.000344976269553905,-0.000448041584376622,-0.000527065898292426,-0.000510009812380226,-0.000266018079883128,-0.000644595284890289
119,1.62593678664123e-08,8.89858437544665e-09,1.32797599476617e-08,2.62354791776973e-08,6.73178781698496e-09,7.21534035589906e-09,2.53568592830665e-08,5.97654530910808e-09,1.29581117594424e-08,-9.18294518756402e-09,-4.42444391134152e-08,-4.3826423546966e-08,-3.42737215173872e-08,-4.34534579483862e-08,-1.12537548634047e-07,-3.50627518306752e-08,-1.74252367896047e-07,-3.47141099767065e-08,-3.26305402477082e-08,-2.82183533403862e-07,-4.28169185337901e-06,-9.08449513864102e-07,-3.10745471878956e-06,-7.56350031627121e-06,-1.19838762924648e-05,-3.81448569018864e-05,-0.000119644960563141,-0.000218327932729787,-0.000296586600792488,-0.000385184370377318,-0.000453114197294702,-0.000438470961554154,-0.00022870384146685,-0.000554167682935897
120,1.34400147061545e-08,9.41614286026029e-09,8.37961258602363e-09,2.57337390177163e-08,6.3865148338641e-09,1.13531626348953e-08,1.60003387130374e-08,3.77123792075481e-09,8.17665054326863e-09,-5.79449654012956e-09,-2.81966714945219e-08,-1.97355164906535e-08,-1.05030806552484e-08,-2.74194070198281e-08,-6.44646646483166e-08,-2.21248183475398e-08,-9.27476917766339e-08,-2.77334760881367e-08,-2.47988395400859e-08,-2.4260177397155e-07,-3.6758381024294e-06,-7.78992642755751e-07,-2.66695143302059e-06,-6.50257147193502e-06,-1.03029032648996e-05,-3.27942946941705e-05,-0.000102862414859027,-0.000187703364544045,-0.000254977736854926,-0.000331145570295496,-0.00038955606923407,-0.00037696164116157,-0.00019662365477066,-0.000476425592855936


==> data/kv_plugnplay.dat <==
tds,Kpv_1,Kpv_2,Kpv_3,Kpv_4,Kpv_5,Kpv_6,Kpv_7,Kpv_8,Kpv_9,Kpv_10,Kpv_11,Kpv_12,Kpv_13,Kpv_14,Kpv_15,Kpv_16,Kpv_17,Kqv_1,Kqv_2,Kqv_3,Kqv_4,Kqv_5,Kqv_6,Kqv_7,Kqv_8,Kqv_9,Kqv_10,Kqv_11,Kqv_12,Kqv_13,Kqv_14,Kqv_15,Kqv_16,Kqv_17
1,2.74643987441991e-09,1.04321447084133e-08,4.37531530069066e-09,8.52075286107254e-09,2.53642353028729e-08,9.96351908625406e-09,7.39368265640212e-09,2.40668055555733e-08,1.29559826602423e-08,3.47514288537662e-08,1.4063215210181e-07,9.36762087314653e-08,0,0,0,1.86027227467128e-08,1.02341165754172e-08,5.11578993986627e-09,1.11985042294848e-08,8.06804507684973e-09,1.26768339279317e-08,4.29202086891836e-08,1.48819755595884e-08,3.58659828980147e-08,4.74062876470725e-08,3.87065619384186e-08,4.5733613812789e-08,1.89556043700478e-07,1.30476459949843e-07,0,0,0,2.72236523577291e-08,2.67615044701328e-08
2,1.73302094534462e-09,6.58274934504616e-09,4.59248184373209e-09,5.37664899052733e-09,2.14098888180661e-08,1.94414961117361e-08,1.26002210655607e-08,3.21226753577644e-08,8.17530706819642e-09,2.19283715784787e-08,1.7829166170777e-07,7.79055229002955e-08,0,0,0,3.17950944431891e-08,7.70041814698167e-08,4.3982003475061e-09,9.62769499385588e-09,8.12647199307149e-09,1.08986600393065e-08,4.1159051189183e-08,2.1301982919286e-08,3.82686859004514e-08,5.46846541530258e-08,3.32772096136475e-08,3.93185800293779e-08,2.27371897301735e-07,1.26419836999635e-07,0,0,0,3.7831031880106e-08,6.47779885374932e-08
3,2.1151593170224e-09,6.52897117262786e-09,5.56479547008896e-09,1.23412868795588e-08,3.05297746052044e-08,2.97937705494499e-08,1.23406591591664e-08,2.63808929327256e-08,5.15867050859826e-09,1.88704427240083e-08,1.12503167099234e-07,6.43226607191834e-08,0,0,0,1.98409255919331e-08,6.91162164015638e-08,4.50277376109239e-09,1.01091399179674e-08,8.91958951823736e-09,1.46617119902779e-08,4.99363688052981e-08,3.07628558475578e-08,3.63272421966327e-08,5.17016577313789e-08,2.86094301382914e-08,3.77535009992366e-08,1.95478541824521e-07,1.18768398781119e-07,0,0,0,3.23498731676155e-08,6.81581008253719e-08
4,5.24013671754544e-09,7.62145395947107e-09,1.41178253800582e-08,5.00004181163478e-08,1.9264481025147e-08,3.16992614230599e-08,1.51561467170988e-08,2.58364147381012e-08,6.11320428228579e-09,3.22363544361774e-08,8.54651438830528e-08,4.05880060673766e-08,0,0,0,1.25197496388326e-08,8.07601968158979e-08,6.44982081176218e-09,1.18910859541238e-08,1.48411241423971e-08,3.75680302846129e-08,4.29318164377946e-08,3.5354444604047e-08,3.74457112375313e-08,5.20314795476795e-08,2.69157614254963e-08,4.78872806148865e-08,1.77866330963773e-07,1.02108808010502e-07,0,0,0,2.78121707654213e-08,7.98056591059006e-08
5,6.86649098879828e-09,8.88710782553467e-09,1.33797752478427e-08,1.18753905143786e-07,1.2156009468376e-08,2.00024346099041e-08,1.3052384079014e-08,1.63029412406842e-08,3.8574705978624e-09,2.0341343700906e-08,5.3929046772781e-08,5.05559564580914e-08,0,0,0,7.90004127039205e-09,1.23784986918435e-07,7.90847043082239e-09,1.35108699384209e-08,1.57130605397536e-08,8.0869694660304e-08,3.69097895330535e-08,3.03952922952637e-08,3.55746570438053e-08,4.47330469229241e-08,2.31402994740835e-08,4.11701529416241e-08,1.52917099382495e-07,1.06202023491289e-07,0,0,0,2.39109698723424e-08,1.10794453546941e-07
6,6.07597154001959e-09,9.66616585930916e-09,7.67059193826914e-09,9.82282774413624e-08,7.6705189204088e-09,1.26216628515021e-08,2.44020839835725e-08,2.29009965569216e-08,2.43408836450809e-09,3.93746016167868e-08,7.23234341428505e-08,6.49000439880237e-08,0,0,0,3.41678743500618e-09,1.16506654257049e-07,7.85385664893297e-09,1.4925997287976e-08,1.30853322167397e-08,8.09678902084404e-08,3.1732469678944e-08,2.6131758087603e-08,4.41043632447017e-08,4.9751794583435e-08,1.98944199008629e-08,5.45417052229253e-08,1.58755597239162e-07,1.14099257828844e-07,0,0,0,1.95323463145167e-08,1.15232522435003e-07
7,3.8339765018143e-09,7.71463772252208e-09,3.69797946383299e-09,1.282039279174e-07,1.40882163336191e-08,7.9643491526831e-09,2.1929396254174e-08,2.96824501547228e-08,5.88749967196075e-09,4.00879050324051e-08,1.37751195322879e-07,6.65034686632992e-08,0,0,0,1.24530748625543e-08,1.05125385447004e-07,6.75219965022706e-09,1.42864553965181e-08,1.04716286715977e-08,1.04232264586712e-07,3.54075607203421e-08,2.24662679376638e-08,4.40556589014628e-08,5.52020739420481e-08,2.02242643905401e-08,5.74607689418139e-08,2.08138857841518e-07,1.18997636594268e-07,0,0,0,2.32837381164632e-08,1.20133189536816e-07
8,6.23360503642696e-09,4.86798523550433e-09,5.49195401373891e-09,1.01711612922002e-07,8.53680713027239e-09,1.33374142047997e-08,1.38375878464379e-08,1.87298139334462e-08,3.71504956006824e-09,5.22269841848425e-08,1.0486253091897e-07,5.68062775820619e-08,0,0,0,1.91400974971479e-09,6.63347836462519e-08,8.43874571190718e-09,1.2282500616364e-08,1.09640776795533e-08,1.00829475841841e-07,3.01450751386762e-08,2.49439749115367e-08,3.78759911113726e-08,4.74589034438189e-08,1.73874157688448e-08,7.01103496980141e-08,1.92699892477914e-07,1.12558183140535e-07,0,0,0,1.62522875454441e-08,1.03282160170488e-07
9,3.93344423584565e-09,4.27235874875044e-09,3.46545774598079e-09,8.23890313476454e-08,1.36863959761682e-08,3.1294610033626e-08,2.7100896312684e-08,2.46722174978266e-08,2.34421978815445e-09,4.49703954662229e-08,6.61689207752297e-08,3.58451207301842e-08,0,0,0,1.2077522674878e-09,4.18576683708175e-08,7.2550465830104e-09,1.14856417439177e-08,9.42615135240599e-09,9.64996120535249e-08,3.40224451894146e-08,3.62285975042735e-08,4.82165762152924e-08,5.06165573993711e-08,1.49484906486926e-08,6.88692929042403e-08,1.65669963783326e-07,9.67696965712982e-08,0,0,0,1.39725863591675e-08,8.87948172408537e-08
10,6.36034555506435e-09,3.67952974167961e-09,2.18672577358351e-09,1.2429556095551e-07,1.2859797120367e-08,1.97470970217839e-08,2.29752080139082e-08,2.8556408756116e-08,7.4432706953942e-09,4.17835928539294e-08,4.17530078493134e-08,3.50226945788107e-08,0,0,0,7.62099325690098e-10,2.50605614934709e-08,8.77626299251596e-09,1.06816177479229e-08,8.10394927100562e-09,1.21680703207925e-07,3.26153650596955e-08,3.11468281547775e-08,4.61825353496415e-08,5.44476361383839e-08,1.67298153810341e-08,6.87980171698056e-08,1.42431511232495e-07,9.15031450081076e-08,0,0,0,1.20126578500711e-08,7.54387031823686e-08
11,4.01341830535584e-09,3.93336618747627e-09,4.2994983287744e-09,7.84312857366865e-08,1.20866680193723e-08,2.36902494535665e-08,2.84766594779178e-08,2.38874871532154e-08,4.69675092367078e-09,3.90511601156509e-08,2.63464122436985e-08,4.32378761715178e-08,0,0,0,8.02585837785245e-09,3.20583111517862e-08,7.5452204639383e-09,1.0351690817355e-08,9.04124434177899e-09,1.04612604783353e-07,3.1582772953408e-08,3.41634120339526e-08,5.11775379173583e-08,5.11743516260249e-08,1.43831315764503e-08,6.82206770087001e-08,1.22452706143551e-07,9.30652639266603e-08,0,0,0,1.48206112284593e-08,7.41314468270812e-08
12,7.03935948441705e-09,7.9694740137101e-09,2.71301066068814e-09,6.12617130112244e-08,1.83644325269066e-08,1.49486973612125e-08,1.79689523838936e-08,2.66941540406485e-08,2.9636795626219e-09,4.04496528874089e-08,1.53192634320476e-08,2.72833735540212e-08,0,0,0,5.06436743900162e-09,2.02289972614657e-08,9.47446992581716e-09,1.30446975003053e-08,7.77303299653062e-09,9.66875317082201e-08,3.76009531304315e-08,2.93713253370314e-08,4.39988873074246e-08,5.35315223905838e-08,1.2365616071293e-08,7.05554130892339e-08,1.04335340388021e-07,8.00110405146315e-08,0,0,0,1.27417306459941e-08,6.37330615659566e-08
13,4.44188039284193e-09,5.02878854832255e-09,1.71192689987756e-09,3.58773054833817e-08,1.99076778805882e-08,1.40361782476554e-08,1.70363241584883e-08,1.5125007565458e-08,1.87010056369734e-09,2.55239870126796e-08,4.64439529093763e-09,3.38425211232295e-08,0,0,0,-7.90945353529284e-09,1.27646253187478e-08,8.14549021949374e-09,1.12149235510742e-08,6.68271309580219e-09,8.14300750456952e-08,3.94563440832917e-08,2.8247587120744e-08,4.30184350951272e-08,4.44351034756572e-08,1.06310965737795e-08,6.06586364989836e-08,8.60325593675016e-08,8.09917083206959e-08,0,0,0,4.34146205006688e-09,5.47932532066291e-08
14,1.12928298878641e-08,3.17319740552954e-09,7.41477007677616e-09,4.98729899279502e-08,1.6102576191627e-08,1.28602204120278e-08,1.07500283815886e-08,1.57872536068132e-08,3.3999406066685e-09,2.47978305958838e-08,-2.38456974633758e-09,4.0576177086989e-08,0,0,0,-1.26768212959788e-08,8.05455937444782e-09,1.28651949060362e-08,9.64181118446752e-09,9.559010500227e-09,8.6346037294604e-08,3.677655180153e-08,2.72340175496467e-08,3.698425822963e-08,4.32966490561699e-08,1.09413654272136e-08,5.85621107141783e-08,7.00814096759126e-08,8.53567481927386e-08,0,0,0,-2.1293451952053e-09,4.71074278121524e-08
15,7.85165417521609e-09,2.00230764879112e-09,4.67876685291781e-09,3.14701723336851e-08,1.01608275040033e-08,7.54919903333878e-09,8.37609882791947e-09,9.96185695703732e-09,2.14538404396299e-09,1.56475880728506e-08,-1.50467860393666e-09,2.56038245834954e-08,0,0,0,-7.9991544802932e-09,-5.36585819220639e-09,1.15984944992145e-08,8.28935859380141e-09,8.21817232491996e-09,7.42343168306144e-08,3.16179211450957e-08,2.3034173811748e-08,3.25933602559622e-08,3.72234472413998e-08,9.40662493765729e-09,5.03476293439294e-08,6.02511213348166e-08,7.33837948735455e-08,0,0,0,-1.83066288639623e-09,3.49094070774616e-08
16,8.32321369414521e-09,4.40262299844061e-09,2.95233150014009e-09,1.98578779444062e-08,6.41154647166296e-09,-6.49538181562858e-09,5.28537137996766e-09,1.09159823662157e-08,1.35375091172579e-09,9.87372712104335e-09,-1.7922240384248e-08,1.25386190196839e-08,0,0,0,-3.37000787733327e-08,-4.09302858473926e-08,1.22080339730581e-08,9.40368373085362e-09,7.06541292746528e-09,6.38215020395894e-08,2.71828893293878e-08,1.14556705501016e-08,2.80215040275699e-08,3.55535152941639e-08,8.08716181781799e-09,4.32853896425558e-08,3.93542354817599e-08,6.03484713430604e-08,0,0,0,-2.02319363417192e-08,9.82288894879289e-09
17,7.74452959618467e-09,6.32961508331078e-09,9.00514923566239e-10,6.57477427019546e-09,3.0131634805178e-09,-1.02269464415802e-08,3.33510279643155e-09,6.88805396974513e-09,5.1508169730957e-09,2.39385549166561e-09,3.65325692399929e-10,-1.55761319131922e-08,0,0,0,-3.12437045733896e-08,-2.58272694527696e-08,1.23112495655701e-08,1.0823801845379e-08,5.37677143970081e-09,5.19439049433285e-08,2.24771454749904e-08,5.73486757607134e-09,2.40909400503891e-08,3.05664394277188e-08,9.69453832605997e-09,3.45533655320261e-08,4.33569835655638e-08,3.37149580081521e-08,0,0,0,-2.40411660314925e-08,8.44503666020816e-09
18,4.88684719699686e-09,3.19272418732375e-09,5.68230616905577e-10,1.10637334631913e-08,1.11330600563375e-08,-1.28452185869925e-08,2.10447097528908e-09,4.34640565534091e-09,-1.15923427353187e-08,1.51053796801614e-09,-1.79219987718048e-08,-2.34526555588543e-08,0,0,0,-4.47908106963321e-08,-8.85651611015929e-08,1.05843560337702e-08,8.53813778423126e-09,4.62257408778031e-09,4.83846183553064e-08,2.71418221507343e-08,5.04751753608972e-10,2.07117145439595e-08,2.627889848748e-08,-1.69619148548319e-09,2.97065802303906e-08,2.33231702870448e-08,1.95749259149641e-08,0,0,0,-3.74665732472719e-08,-3.63059447664806e-08
19,1.76443678319833e-09,2.0146291717051e-09,3.58557116088862e-10,-8.51647141521458e-09,2.83579515078862e-09,-1.76706271558344e-08,-3.39618123647402e-09,2.1383923135877e-09,-4.19493036332468e-08,-9.42820674465012e-09,-1.8165006910107e-07,-1.44590156045271e-07,0,0,0,-2.82632850690404e-08,-1.96687352076113e-07,8.25058132982228e-09,7.34049697330664e-09,3.97416766486302e-09,3.18481990737999e-08,1.93382756962352e-08,-5.7915798673624e-09,1.35822352240886e-08,2.21147515218349e-08,-2.81667722867417e-08,1.85600538821763e-08,-1.10882967315627e-07,-8.23042822813668e-08,0,0,0,-3.22111535878116e-08,-1.16545121682601e-07
20,1.11337077883966e-09,2.76183313642239e-09,-2.62805616252662e-09,-2.85076849354593e-08,-1.41160714398472e-10,-3.9064317839258e-08,-2.19911594713534e-08,-9.25110220057544e-10,-6.86433054945041e-08,-2.3089745644804e-07,-2.86251183716976e-07,-4.03723476379954e-07,0,0,0,-2.15938131466634e-07,-4.23893198278592e-07,7.09327593558314e-09,7.32195066880062e-09,1.71423508301995e-09,1.50340614440209e-08,1.46160324232962e-08,-2.52514329263942e-08,-3.93005036495027e-09,1.73212668794825e-08,-5.35178140071345e-08,-1.41898101509514e-07,-2.21381017693589e-07,-2.97562669164963e-07,0,0,0,-1.6920720951903e-07,-2.74297115586506e-07
21,7.02544008931316e-10,6.58772341828487e-10,-1.65832007378739e-09,-1.79885296439891e-08,-1.39481406487818e-08,-8.25434638178458e-08,-5.77435531838536e-08,-4.33564893557775e-08,-1.08296151489894e-07,-3.80124185553286e-07,-5.96966994692408e-07,-7.61606753152245e-07,0,0,0,-4.53245676209711e-07,-1.1732021578452e-06,6.09830525716503e-09,5.31905780395034e-09,1.47378008606088e-09,1.29252402942192e-08,-7.88111306374168e-10,-6.25567701677611e-08,-3.96967034642561e-08,-1.74154110697841e-08,-9.50882290236314e-08,-3.02899870560303e-07,-4.86402343544365e-07,-6.41752526107492e-07,0,0,0,-3.59579057002122e-07,-7.31390786423585e-07
22,-3.18213019924475e-09,-1.3490010025929e-09,-5.50739408924997e-09,-4.9827045214791e-08,-2.35827292118859e-08,-1.63163424113734e-07,-5.03666741130753e-08,-6.78433903463676e-08,-1.41842594865125e-07,-5.28981701295688e-07,-7.46715444701631e-07,-9.18522334958482e-07,0,0,0,-5.33612013423576e-07,-2.4985477713068e-06,2.43349714122254e-09,3.16915848832368e-09,-1.77237207299019e-09,-1.09350237500814e-08,-1.30528638182599e-08,-1.28444067209074e-07,-4.46704575412363e-08,-4.86635694168602e-08,-1.29022318062968e-07,-4.68287479254515e-07,-6.92653103742818e-07,-8.77489118198098e-07,0,0,0,-4.810208345445e-07,-1.60001898151762e-06
23,-1.74896966136513e-08,-5.80055646606984e-09,-3.47520053136182e-09,-7.49997024904645e-08,-3.77175389887747e-08,-1.77484053160866e-07,-1.4345120245285e-07,-1.03887780538569e-07,-2.97570409221909e-07,-8.39849371243815e-07,-1.86441333356109e-06,-2.16578325476841e-06,0,0,0,-1.14618495456272e-06,-5.31783429246835e-06,-9.21098046903135e-09,-1.02614302271179e-09,-1.52376222615961e-09,-3.14485679084434e-08,-3.13763178693511e-08,-1.58198714044759e-07,-1.29531427911067e-07,-9.15393532798325e-08,-2.61915106994931e-07,-7.86659301800542e-07,-1.59938400456692e-06,-1.9068735784052e-06,0,0,0,-9.42942403925651e-07,-3.53863514411992e-06
24,-1.73855837681194e-08,-1.41074289409251e-08,-2.01029199842203e-08,-2.7450050869828e-07,-1.0450567842473e-07,-2.70791774801192e-07,-4.9406025608797e-07,-3.26900764309435e-07,-1.00799483954718e-06,-4.22865728144583e-06,-8.27665283356744e-06,-8.14323885074979e-06,0,0,0,-5.49248788652127e-06,-2.11356890732342e-05,-1.22666591269561e-08,-8.8178667852732e-09,-1.16684321993994e-08,-1.50280968922957e-07,-9.33513812136189e-08,-2.49246399944744e-07,-4.50159965367511e-07,-2.98812172566355e-07,-8.17568588792007e-07,-3.37141080971268e-06,-6.48543918647021e-06,-6.52905557269694e-06,0,0,0,-3.93980665394321e-06,-1.3026504845055e-05
25,-4.25280393221329e-08,-1.30944397830135e-08,-3.01506620522381e-08,-5.73487267974628e-07,-1.65486737751538e-07,-3.06434137184306e-07,-6.9535735310231e-07,-9.29658716703888e-07,-2.43998347805374e-06,-1.40054175899582e-05,-2.88289204034374e-05,-2.58716145473975e-05,0,0,0,-1.96741496677474e-05,-7.63214032538375e-05,-3.1965367707218e-08,-1.09161392632039e-08,-2.08541412666125e-08,-3.47077862200544e-07,-1.66754168965282e-07,-3.12060124972863e-07,-7.04870496963123e-07,-8.47548577379401e-07,-1.97582013193978e-06,-1.12597273270892e-05,-2.27504067720607e-05,-2.01668463126774e-05,0,0,0,-1.40773954675131e-05,-4.74695881444374e-05
26,-3.63549682059971e-08,-3.14478808423171e-08,-5.25400458744717e-08,-7.40797763383471e-07,-2.88672825709153e-07,-7.02363306148958e-07,-9.56123570475533e-07,-1.57551325654906e-06,-5.40519707186931e-06,-3.51231512722728e-05,-5.40544044236219e-05,-5.9433456595424e-05,-1.295112898003e-05,0,0,-3.98961282616377e-05,-0.00019795909589999,-3.32269523221724e-08,-2.85580698103909e-08,-3.86301705392194e-08,-4.9485644472285e-07,-3.03357433779702e-07,-6.24175306922396e-07,-1.04160654472757e-06,-1.51927185544658e-06,-4.47783210438453e-06,-2.89803870118893e-05,-4.56526990362284e-05,-4.80085070091263e-05,-9.13710811004267e-06,0,0,-3.0589609680892e-05,-0.000125171556000738
27,-5.68520772648018e-08,-3.45310050032562e-08,-1.3450655188974e-07,-1.129885854357e-06,-6.50411305355491e-07,-1.39770137397464e-06,-1.27339851078559e-06,-2.49998504428596e-06,-9.46076273147205e-06,-4.92612268359311e-05,-8.75051057516044e-05,-0.000121203311829394,-5.5745637958572e-05,0,0,-7.98185853030812e-05,-0.000380438993625847,-5.2729135273858e-08,-3.69620022598926e-08,-9.73050529853764e-08,-7.83959598965907e-07,-6.765709588869e-07,-1.21792138915275e-06,-1.46198054100101e-06,-2.51390224030435e-06,-8.15576301532295e-06,-4.55843647546623e-05,-7.88424778863877e-05,-0.000102936199588083,-4.18104297240012e-05,0,0,-6.24485657349757e-05,-0.000254408406127247
28,-1.19090482193495e-07,-4.18852909677613e-08,-3.29123367335834e-07,-2.10925425194182e-06,-7.20823379539871e-07,-2.74548202616088e-06,-3.67148487613496e-06,-4.28462975768257e-06,-1.84237624508705e-05,-9.70031171681781e-05,-0.00014995850346455,-0.000229923872295276,-0.000187225400066255,0,0,-0.000159939262597602,-0.000658050174953693,-9.89620778467975e-08,-4.96070493720221e-08,-2.30132939260107e-07,-1.42894400420612e-06,-8.47420233719164e-07,-2.32354990729039e-06,-3.58277759414119e-06,-4.28669236018321e-06,-1.57610545307221e-05,-8.96281425871542e-05,-0.00013745616731198,-0.000200606895742946,-0.00014620945557662,0,0,-0.000127351433270489,-0.000457094950216171
29,-1.79103066620964e-07,-9.50860002097439e-08,-5.43176469807629e-07,-3.72395463690736e-06,-7.65565959462456e-07,-3.95962870872743e-06,-4.97204221359367e-06,-9.72617490082649e-06,-4.20869859272965e-05,-0.000138169616585846,-0.00028283483249561,-0.000427398865441932,-0.000512340406622246,0,0,-0.000326486416753727,-0.00124359640927773,-1.49641769178335e-07,-9.74503287016367e-08,-4.10347036912611e-07,-2.49272791810335e-06,-1.01558845533315e-06,-3.52463328285251e-06,-5.28053519344478e-06,-9.35166537755662e-06,-3.52961978686848e-05,-0.000135146823151908,-0.000256018274332141,-0.000378725940411995,-0.000408346571287862,0,0,-0.000261850883442136,-0.000862774363744025
30,-2.66214541218244e-07,-1.24955928819904e-07,-7.54099102877413e-07,-6.41999564878226e-06,-1.18370101089818e-06,-5.25854054843169e-06,-8.23372423714867e-06,-1.44060648011818e-05,-8.03493069014164e-05,-0.000208349913748627,-0.000468251657098417,-0.00064700502788638,-0.000898744596942638,0,0,-0.00055413193635282,-0.00178590763349287,-2.3332579841911e-07,-1.38253295715963e-07,-5.99404335337487e-07,-4.34883567240651e-06,-1.48681710519717e-06,-4.92411288558071e-06,-8.73201324739394e-06,-1.48301480736832e-05,-6.9064931496248e-05,-0.000207177471699281,-0.000432554176950722,-0.000603590338447015,-0.000768734514689555,0,0,-0.000456431835672069,-0.00131078519536755
31,-3.03798802361645e-07,-1.55136996514807e-07,-9.07460061365231e-07,-6.01297987679949e-06,-1.52380183976087e-06,-7.98101183547404e-06,-1.13476798169329e-05,-2.37741223422444e-05,-0.000109004255242631,-0.000322769705283402,-0.000752262419792997,-0.00104798798263499,-0.00146430719689129,0,0,-0.0009043415769114,-0.00279758982287534,-2.90783873435397e-07,-1.81273932444682e-07,-7.81005958504018e-07,-4.78918707569458e-06,-1.96863032901925e-06,-7.45234903423594e-06,-1.27412173908807e-05,-2.48631826895442e-05,-0.000102050508306084,-0.00032352761717525,-0.000713103266939518,-0.00099115729643005,-0.00131074912774992,0,0,-0.000763279827733866,-0.00208471487274078
32,-3.50099925956237e-07,-2.09908948872299e-07,-1.28750780021852e-06,-8.50986763774283e-06,-2.94903723511743e-06,-1.14898015963049e-05,-1.81619898494374e-05,-4.3633450056769e-05,-0.000175564350950017,-0.000479365691172851,-0.00103373326764683,-0.00149648224638448,-0.00215399241361048,0,0,-0.00119770812317908,-0.00382313474354315,-3.53411266351741e-07,-2.48071238121059e-07,-1.14734185437813e-06,-6.84288740837834e-06,-3.41010185415732e-06,-1.07648365479809e-05,-2.00569583441481e-05,-4.51009390529828e-05,-0.000164883981872815,-0.000486000503717027,-0.00103298813714373,-0.00147180494344429,-0.00201553758990614,0,0,-0.00107748216707801,-0.00297447445278518
33,-3.89172647505303e-07,-1.8858067052852e-07,-1.47549216967342e-06,-1.77864893873343e-05,-4.22735836154595e-06,-1.67524737506829e-05,-3.15403616091369e-05,-7.50972315548866e-05,-0.000244318289059552,-0.00065495093999501,-0.00148991938511664,-0.00214666130709853,-0.00332842691137653,0,0,-0.00187991176909628,-0.00544206421118146,-4.18862241563453e-07,-2.57221347311981e-07,-1.41101958695521e-06,-1.25665952638114e-05,-5.09306543562249e-06,-1.57540549513714e-05,-3.41409277518064e-05,-7.72419880752461e-05,-0.000237438389152135,-0.000684998225282254,-0.00150806870430854,-0.00215355895065619,-0.00315276546203557,0,0,-0.00168166378183813,-0.00426363618238535
34,-4.90707381510149e-07,-2.85776447715631e-07,-1.70409065957138e-06,-1.71448378599929e-05,-6.03017888651848e-06,-2.07867055969183e-05,-3.99589329669064e-05,-8.31108017058392e-05,-0.00027330998857173,-0.000853456063870243,-0.00201480264435309,-0.00287773599473004,-0.00443840265740193,0,0,-0.00237030433025923,-0.00753844254546498,-5.24344114529758e-07,-3.53937576176256e-07,-1.68372489310339e-06,-1.42349384213563e-05,-7.41140598055199e-06,-2.08526727324335e-05,-4.61345024283508e-05,-9.60809030720267e-05,-0.000290911561153474,-0.000924530412418511,-0.00210155945063631,-0.00298531848911631,-0.004415794429998,0,0,-0.00224922016400436,-0.00602877615158991
35,-8.67205181260115e-07,-3.56801044501367e-07,-1.80310620322465e-06,-1.20463385669984e-05,-5.50183703058301e-06,-2.19577107531178e-05,-4.83537609271486e-05,-8.39801210158267e-05,-0.000332806065076778,-0.00105895444772744,-0.00224724770300621,-0.00342071303876309,-0.00518359519118544,0,0,-0.00275841585370367,-0.00876445799981215,-8.10835265106589e-07,-4.50891350791296e-07,-1.8767303779804e-06,-1.28735777769853e-05,-7.90972488939038e-06,-2.43151585628337e-05,-5.84620656745967e-05,-0.000108933978973069,-0.00036317014008878,-0.0011904535513135,-0.00254275582814964,-0.00374524715037918,-0.00553630293670626,0,0,-0.00279302801539487,-0.00746111288333147
36,-8.34417642390746e-07,-5.44408198492017e-07,-1.67582547938562e-06,-1.59057125651197e-05,-6.15435675650685e-06,-2.96870665768278e-05,-5.00923754930352e-05,-0.000104336786020414,-0.000381678213021214,-0.00127110903146215,-0.00275180165543389,-0.00413909784822239,-0.00580996585240715,0,0,-0.00337977696218474,-0.0104679210810184,-8.82654683713565e-07,-6.3276404151612e-07,-1.95118422652363e-06,-1.52594383879199e-05,-9.21163911813419e-06,-3.16565585745498e-05,-6.64738925971813e-05,-0.000135263671974672,-0.000436611159606525,-0.00147695093645368,-0.00318275590959108,-0.00465651217027467,-0.00660663579218829,0,0,-0.00350315138801774,-0.00921032946129946
37,-1.01977887886617e-06,-8.03765169710448e-07,-2.80988283275489e-06,-3.80371301506714e-05,-8.8689156413591e-06,-4.6260430032128e-05,-8.11807367446716e-05,-0.000159900851985075,-0.000586625163952882,-0.00189908209717624,-0.00420784863334795,-0.00639190059575828,-0.00839461549022659,0,0,-0.00508397169569056,-0.014067578049863,-1.08856576047819e-06,-9.22060908372778e-07,-2.71909529858941e-06,-2.78079864921421e-05,-1.2223858456407e-05,-4.60313841977493e-05,-9.71484366004382e-05,-0.000191680709268855,-0.000620624769235331,-0.00209322025850434,-0.00456232545038031,-0.00677042666438787,-0.00910887681273823,0,0,-0.00499351598721684,-0.0121336322761223
38,-1.0841608188633e-06,-1.14688449090679e-06,-4.21101411591249e-06,-4.66059753939204e-05,-1.31185175512624e-05,-6.66915555472335e-05,-0.000114819544032947,-0.000248500463701984,-0.000809684030027008,-0.00277251800944089,-0.0059443741609096,-0.00927769740644439,-0.0112120395217874,0,0,-0.0067072248125346,-0.0186665933638365,-1.23519376623047e-06,-1.32982959420632e-06,-3.87018332207063e-06,-3.61879490863037e-05,-1.72758753517264e-05,-6.57124219902889e-05,-0.000136644835075246,-0.00028577434123726,-0.000852050606904747,-0.00301548068733112,-0.00637939286255009,-0.00968890474313292,-0.0121249708368658,0,0,-0.00666606532545131,-0.0160429826215522
39,-1.7526609757354e-06,-1.83274796898937e-06,-8.56638202951115e-06,-7.724552419668e-05,-2.3066547201858e-05,-8.15563326041265e-05,-0.000183154647417958,-0.000356974143476026,-0.00107298212895427,-0.00380623428854221,-0.0086597881892312,-0.0127786498084778,-0.0154708755296803,0,0,-0.00898269605282341,-0.0259232645207135,-1.76946876774628e-06,-2.06893733491653e-06,-7.04240253124064e-06,-5.72914942518758e-05,-2.7917576929625e-05,-8.43963732931287e-05,-0.000208655513696616,-0.000410525798030794,-0.00113705104157715,-0.00416606818567744,-0.00912153870117158,-0.0134595989974732,-0.0165554874824787,0,0,-0.00894445474531503,-0.0218933052241299
40,-2.22077437139292e-06,-1.81005583941878e-06,-1.1979515283052e-05,-9.96349812529646e-05,-3.19790194556278e-05,-0.000112643701593057,-0.000230496897475061,-0.000454756466691648,-0.00144405494095108,-0.00508981132957735,-0.0107608732571583,-0.0154316093510566,-0.0199309194877734,0,0,-0.0117913906732742,-0.0318924614299746,-2.2774228180255e-06,-2.3390671997053e-06,-1.00747471751174e-05,-7.65828686614756e-05,-3.96552961537449e-05,-0.000116285352013632,-0.000274567307476146,-0.000538347217387583,-0.00153167820343721,-0.00562381244984381,-0.0117936599428455,-0.0169945410937385,-0.0216584109623343,0,0,-0.011839074428635,-0.0277349186984961
41,-2.76827278251709e-06,-2.35532942839168e-06,-1.76440236019087e-05,-0.000139154098550502,-3.67756245310293e-05,-0.00013090072535576,-0.000275570786496149,-0.000540097667050095,-0.00178082214187277,-0.00590700664499548,-0.0128214382291858,-0.0189014451539559,-0.0234098077031897,0,0,-0.0138787898312603,-0.0374774997588002,-2.88763078923828e-06,-2.99140347942445e-06,-1.47877016833322e-05,-0.000106734836297463,-4.917233593093e-05,-0.000142361956134931,-0.000344944373814159,-0.000671569230203515,-0.00194806453484878,-0.00692492411632041,-0.0146427445950472,-0.0213729619983111,-0.0265519442299015,0,0,-0.0145539957628576,-0.0338306958911022
42,-3.5041818254856e-06,-2.9726910978225e-06,-2.11668970012164e-05,-0.000181707566535032,-4.72332418079005e-05,-0.000137239876933808,-0.00035530823105081,-0.000597684016421406,-0.00215443579181632,-0.0067576169055544,-0.0148002198053457,-0.021709367924873,-0.0268737401498286,0,0,-0.0159583986729019,-0.0427179741703125,-3.67071734161399e-06,-3.76090077104832e-06,-1.90416340624335e-05,-0.000143166412010018,-6.3744738058492e-05,-0.000161005970868243,-0.000447528101850154,-0.00079037631960074,-0.00242295972887827,-0.00826489456961785,-0.0176035864559464,-0.0255954845779914,-0.0316796872456731,0,0,-0.0173768016213004,-0.0400307949228951
43,-3.72956053601786e-06,-3.84361748280028e-06,-2.59701014764344e-05,-0.000225981932837881,-5.40023351512964e-05,-0.000157196367427861,-0.000409763842384416,-0.000666598130366694,-0.0025643882201805,-0.00769466936378237,-0.0162073199563646,-0.023930498676512,-0.0312812318189564,0,0,-0.019038962601955,-0.049029663092448,-4.16730489514583e-06,-4.81669987061072e-06,-2.41992544553025e-05,-0.000184762564496385,-7.60610532518876e-05,-0.000188455954618072,-0.000539289314735178,-0.000919872493402031,-0.00295323596033591,-0.00971880875642111,-0.0202893364761423,-0.0295449912407901,-0.0377027794376814,0,0,-0.0210227177925322,-0.0471135680422604
44,-4.11064498318052e-06,-3.9851249002399e-06,-2.88283488754322e-05,-0.000246780634585629,-6.17609140443752e-05,-0.000194011765504903,-0.000474123080602881,-0.000802381877929808,-0.00293718016025857,-0.00893143157842898,-0.0188489965278929,-0.0268826182871642,-0.0352038869078145,0,0,-0.0202794544476349,-0.0548898445131117,-4.73482751990615e-06,-5.45766674316713e-06,-2.85619478784916e-05,-0.000213971342183039,-8.9936802854517e-05,-0.00022702746487148,-0.000643388690920802,-0.00110053172158738,-0.00347550012158813,-0.0114721789375834,-0.0238762326373349,-0.0341299939690228,-0.0437088959934118,0,0,-0.0237029392427373,-0.0543021834611512
45,-4.76814934534962e-06,-3.76739238359782e-06,-3.37792194385097e-05,-0.000237047616086759,-6.53357765113325e-05,-0.000222360517261543,-0.000479584476512473,-0.000881230319933739,-0.00307414924218637,-0.0097850753668206,-0.0193996364956131,-0.0288916045285811,-0.0379655246707838,0,0,-0.021073959764065,-0.0568619202620819,-5.55144153765978e-06,-5.7358330056698e-06,-3.42825291192558e-05,-0.000228254922770016,-0.000101103177535387,-0.000263695109162228,-0.000704991799951856,-0.00125220953241611,-0.00386938062871804,-0.0130343351826757,-0.0261810735886665,-0.0381421271546355,-0.0491298066479792,0,0,-0.0260230836476562,-0.0595315288331776
46,-5.41445969367813e-06,-3.55148922242675e-06,-3.71022245579858e-05,-0.00028719154170737,-7.02272747512384e-05,-0.000221337312825917,-0.000515796001263585,-0.000946159106565804,-0.00321150568024341,-0.0102381952246114,-0.0207323378099085,-0.0294509516624145,-0.0411018716252386,0,0,-0.0211787442192911,-0.0588811006440277,-6.36745177928911e-06,-5.90626399500212e-06,-3.93271801619988e-05,-0.000269574539566797,-0.0001130205505717,-0.000283784692008931,-0.000783092046443506,-0.00139706151172603,-0.00424283152693609,-0.014326659439123,-0.0288794962910619,-0.0411308519501666,-0.0547752402248158,0,0,-0.0276850005643952,-0.0644747231724306
47,-5.11377693818182e-06,-4.35872672384899e-06,-4.29414211417643e-05,-0.000318706086551395,-6.5382979963732e-05,-0.000223437100884605,-0.000554710210134463,-0.000983921224932395,-0.00316341256201695,-0.00995918896765311,-0.0206365402798674,-0.0297523120560111,-0.0399063012140191,0,0,-0.0209730573634068,-0.0578754664390913,-6.67417248827171e-06,-6.8434975557868e-06,-4.62735857836857e-05,-0.00030726554506442,-0.000116174451795312,-0.000303813332652364,-0.000868552324634012,-0.00152113986098654,-0.00446805087661122,-0.0150591995149118,-0.0305039554827816,-0.0436995203735275,-0.057426683664704,0,0,-0.0290179446458396,-0.0674444066089921
48,-4.41727515867606e-06,-4.26984261133561e-06,-4.15285880533875e-05,-0.00031824138909894,-7.03624996162653e-05,-0.000223698633239224,-0.000530675732508375,-0.000978248146766459,-0.00323873458404218,-0.0102915147410862,-0.0209941806115569,-0.0287770048138111,-0.0398181188659816,0,0,-0.0208786643491307,-0.0557929456925884,-6.51695549947215e-06,-7.14388443705369e-06,-4.89357226692886e-05,-0.000327285079752163,-0.00012519847775819,-0.000317976663613747,-0.000895618099569531,-0.00159887370010762,-0.0047324658714778,-0.0160091451313448,-0.0321598472883601,-0.0449949138146981,-0.0601121656993838,0,0,-0.0301403192441203,-0.0690546101556774
49,-4.72596819065783e-06,-4.97390216814165e-06,-4.57996427238756e-05,-0.000383746490730663,-7.81032819982971e-05,-0.000253659773884719,-0.000608068922083577,-0.00105574498853171,-0.00371492864593249,-0.0110657338201216,-0.0222711769775468,-0.0303149747217349,-0.0422112781372304,0,0,-0.0230853025410067,-0.0590217019006431,-6.86112302752952e-06,-8.01978225214797e-06,-5.42381667702928e-05,-0.000378724758858566,-0.000138166120768299,-0.000349503802694689,-0.000995993823923263,-0.00173166507101134,-0.00526261754972011,-0.0172304885363959,-0.0343554407576531,-0.0476360226811996,-0.0640976852805566,0,0,-0.0326035222155356,-0.072999904522591
50,-4.73111856705363e-06,-4.46460424077967e-06,-4.39936113995079e-05,-0.000368800761217842,-7.68515932580092e-05,-0.000282683822380537,-0.000643739009583219,-0.00108103387664451,-0.00379354063329602,-0.0114712679296399,-0.0235942938424394,-0.0314543619268393,-0.0445811545784009,0,0,-0.02308284084127,-0.0627894430361317,-7.10956802467738e-06,-8.00662446354948e-06,-5.66534965184073e-05,-0.00039604129209047,-0.000143887878199784,-0.000386477653313006,-0.00107588711190843,-0.00183176599927147,-0.00558466478066154,-0.0182579308101264,-0.0366890598070337,-0.0501536262407758,-0.0682508364363541,0,0,-0.0338394691409792,-0.07749931288983
51,-5.80093015988361e-06,-4.12593853752032e-06,-3.88845762068882e-05,-0.000350170937155801,-7.68312873559623e-05,-0.000307909401359131,-0.00066328913186644,-0.0010779303900134,-0.00399920106108603,-0.012126722666897,-0.0244835217530324,-0.0323208657417101,-0.045177973685485,0,0,-0.0239689353366262,-0.0641000857998762,-7.98481053441559e-06,-7.98351275557508e-06,-5.5892443725991e-05,-0.000402361425619789,-0.000149247540529268,-0.000422500496529126,-0.00114328177608283,-0.00190317918742488,-0.0059654255445684,-0.0194478801696955,-0.0387646904968046,-0.0523394208362869,-0.0711374223147951,0,0,-0.0354974538558391,-0.0806488103318702
52,-8.13656652169383e-06,-5.19434910000708e-06,-4.06666203851851e-05,-0.000379353584596656,-7.70705084298141e-05,-0.00032380525317033,-0.000711501773481916,-0.00112631032693658,-0.00419233193280522,-0.0126481070218085,-0.0256866224038816,-0.034045233308797,-0.046592284243155,0,0,-0.0246150208796957,-0.0658268749462675,-9.87062831749616e-06,-8.94081095230838e-06,-5.85058949415318e-05,-0.00043206671617848,-0.000153153580355945,-0.00045197566403011,-0.0012291560329076,-0.00199809337189311,-0.00634137112413186,-0.0205453924645616,-0.0409478923734532,-0.055080978231282,-0.0743611486115264,0,0,-0.036970740314416,-0.0839058592005166
53,-7.96894382248489e-06,-6.19146706375085e-06,-4.28141736419885e-05,-0.000423368094015173,-8.18771256962022e-05,-0.000325299011542335,-0.000687980886907994,-0.00114390668345521,-0.00428033632699084,-0.0128127747852843,-0.0257441880366383,-0.0364509010255042,-0.0479032353272753,0,0,-0.0263115810536582,-0.0676119436638018,-1.04185968421145e-05,-1.00496194705112e-05,-6.08968355754846e-05,-0.000472123293527467,-0.000161417768563191,-0.000471781937516884,-0.00125711424051777,-0.0020698780616709,-0.00663321481129008,-0.0213691224982896,-0.0423172748176093,-0.0584212130887727,-0.0774802796789609,0,0,-0.0391233691484434,-0.0871502813361289
54,-7.56407768683729e-06,-7.54295241821791e-06,-5.10437425091985e-05,-0.000504125441287195,-8.98816705730131e-05,-0.000385363190639478,-0.000702357555549079,-0.00122440200607592,-0.00461763421602541,-0.0135056801783598,-0.0264471552084922,-0.038546133747979,-0.0504226760905815,0,0,-0.0264014647426353,-0.0682580337564184,-1.07283910602219e-05,-1.16998983052993e-05,-6.71000942346196e-05,-0.000533421871364513,-0.000172806697256428,-0.000530006734739756,-0.00130395669169626,-0.00218972212604056,-0.00707664739573098,-0.0225139173450387,-0.0439542862324051,-0.06169520221018,-0.0812685377702432,0,0,-0.0402479374567468,-0.0895975684285298
55,-8.18460332804204e-06,-8.54528354834261e-06,-5.88823889968364e-05,-0.000647955147950402,-9.45568635552343e-05,-0.000421153992796665,-0.000769663824762968,-0.00123392362338761,-0.00484947734706475,-0.0143078718666453,-0.0286740663195558,-0.0396055119044487,-0.0522556708349876,0,0,-0.0268325920784234,-0.0721205817734163,-1.15475322793672e-05,-1.31159860492984e-05,-7.43637844173134e-05,-0.00063752055271581,-0.000182522614329389,-0.000577896551286865,-0.00139655266377109,-0.00226240387469763,-0.00748332641751535,-0.0238090552994359,-0.0467446596271552,-0.0643042097497168,-0.0847982511189507,0,0,-0.0414885798657376,-0.0936928018702829
56,-8.06734238593271e-06,-7.49310964509179e-06,-7.07033403982869e-05,-0.000679944947369021,-0.000101178152161689,-0.000413256561095341,-0.000799268116651495,-0.00125815095271546,-0.00506103121868409,-0.0146282657828476,-0.0292657501831416,-0.040105984559237,-0.0534431800487308,0,0,-0.0272673923116175,-0.0756276671224208,-1.19304319609389e-05,-1.30549950865352e-05,-8.46104565536051e-05,-0.000692709269378935,-0.00019444091227972,-0.000598741512670901,-0.00146535282461228,-0.00233714042051603,-0.007875916730011,-0.0247638026823119,-0.048557403556934,-0.0664741005909814,-0.0878952168331498,0,0,-0.042661175407513,-0.0979007556184553
57,-8.03968205896242e-06,-8.54826488655773e-06,-6.71225461212423e-05,-0.000754628389010638,-0.000102214002697236,-0.000435099225734155,-0.000820852224391867,-0.00139834017911952,-0.00508716155475541,-0.0146567770871979,-0.0298495890561719,-0.0401887799577465,-0.0551948213143837,0,0,-0.0284902545091185,-0.0750018081949198,-1.22142126869447e-05,-1.43384673435562e-05,-8.71450299351519e-05,-0.000771584549624068,-0.000201146545670655,-0.000636426477544009,-0.00152423736247814,-0.00250443839736922,-0.00815397981349613,-0.0254802207609263,-0.050319760375552,-0.0681962807671766,-0.0912343342320805,0,0,-0.0443363338939785,-0.0998965036083349
58,-7.69875572784363e-06,-8.18765556732457e-06,-6.7289530574138e-05,-0.000858648571962992,-9.41553368568422e-05,-0.00046034507236783,-0.000835575868982855,-0.00142526269938386,-0.00495856065902473,-0.0149828336144745,-0.0303968207647416,-0.0396252160896637,-0.0554525037439616,0,0,-0.0283831823913132,-0.0750425143877236,-1.22991311411264e-05,-1.46660322153645e-05,-9.04324186444344e-05,-0.000872237384081375,-0.000199428505283561,-0.000678256949956134,-0.00157748607512055,-0.00260228053735566,-0.00828349277814833,-0.0262990759737875,-0.05192413630071,-0.0692080039618346,-0.0935532969147867,0,0,-0.0452019382830649,-0.101810284909056
59,-8.6786940666209e-06,-8.20130395781558e-06,-6.44487295698961e-05,-0.000963549119188768,-0.000106641106828025,-0.000467351453615262,-0.000830008343023783,-0.00144403194516486,-0.00537787691837065,-0.0151542381662191,-0.0311650178924716,-0.0406545163014599,-0.0564900272723651,0,0,-0.0283727319725354,-0.0759997075477947,-1.31479018645263e-05,-1.51215447549672e-05,-9.14855310087991e-05,-0.000977209695670893,-0.000213743605969074,-0.000707479403482496,-0.00161445559890712,-0.00268989437271771,-0.00873632494671907,-0.0269780536467775,-0.0535780501738557,-0.0711257471700506,-0.0962163577160534,0,0,-0.0459635524999921,-0.10399693239451
60,-8.25774150083378e-06,-8.6519907281621e-06,-6.62269678485449e-05,-0.000941776527765576,-0.000114989435733878,-0.000505955136768836,-0.000881872505925822,-0.0014515937001091,-0.00539732521601946,-0.0158092009876492,-0.0304009683411264,-0.0417722461352428,-0.0579792784351315,0,0,-0.02872999342649,-0.0759094748637563,-1.31576652065529e-05,-1.58914997823071e-05,-9.42458388990761e-05,-0.00101864370668548,-0.000226460728239445,-0.000754107534436916,-0.00168940802286571,-0.00275628834117846,-0.00896297805885006,-0.0280006523014445,-0.0541242798710012,-0.0730857189148999,-0.0990497846186297,0,0,-0.0468376892955812,-0.105576508277302
61,-8.37629992699334e-06,-8.81224979217584e-06,-6.19788473812903e-05,-0.000885035576010926,-0.000128905057938108,-0.000466465729282122,-0.000901398912628836,-0.00144092171290277,-0.00559819818669514,-0.0159768000021502,-0.0302381718521451,-0.0414398319088068,-0.057781863491161,0,0,-0.0304909399737598,-0.0755814465074779,-1.34926045984369e-05,-1.63906193660574e-05,-9.38037873786172e-05,-0.00103195959154807,-0.000245519278088401,-0.000752791392780484,-0.00174350026091425,-0.00279406514408104,-0.00928342646154318,-0.0286513552728882,-0.0547767432746571,-0.0739589783873056,-0.100695680385401,0,0,-0.0486477720212543,-0.106798284536733
62,-8.95081204796435e-06,-8.93461092803787e-06,-6.43078040323592e-05,-0.000977326305779108,-0.000124320645497047,-0.000427363623705257,-0.000963627120580055,-0.00139944387218532,-0.00569638124544084,-0.0159733598519829,-0.0302421387204461,-0.0431315298720585,-0.0567888182445086,-0.00352053963489557,0,-0.0320704787951614,-0.0764997867449219,-1.42099199572927e-05,-1.69379582177237e-05,-9.63320594858618e-05,-0.00111443170330965,-0.000249597362243564,-0.000739756797586106,-0.00183133784427526,-0.0028045412122057,-0.009542973541374,-0.0291515861219897,-0.0554757542447057,-0.0762218787927047,-0.101552283443793,-0.00245225420750866,0,-0.0505298447775501,-0.108334063038486
63,-1.01677956586671e-05,-8.32739621688628e-06,-6.20032000091113e-05,-0.00104021544254079,-0.000117783228950053,-0.00045459191670464,-0.00092120863009937,-0.00146226383428195,-0.00554015395776328,-0.0159278175495599,-0.0303372482454379,-0.0429696114159578,-0.0556622895430768,-0.0105074734841256,0,-0.0315108844695757,-0.0742828927162247,-1.51394258611016e-05,-1.67782809576268e-05,-9.62396281551072e-05,-0.00118962117907178,-0.000250136019646907,-0.000763231649166077,-0.00183082068058876,-0.00288446452996152,-0.00961822711877011,-0.0295244821263368,-0.0561362457980159,-0.0771844357465955,-0.101931333934202,-0.00808975564005714,0,-0.0511237123579368,-0.10800607775718
64,-9.8123216199773e-06,-8.81532245909354e-06,-6.11800480289345e-05,-0.000961429248492522,-0.000111810622905052,-0.000428046357040994,-0.000909020569960503,-0.00140125675021578,-0.00573552203878116,-0.0161190515018299,-0.0295798358910882,-0.0431705540803349,-0.0539162155695799,-0.017501193935076,0,-0.0304280595881306,-0.0725453278027978,-1.533940765852e-05,-1.74049409578886e-05,-9.64769856050279e-05,-0.00119083479012353,-0.000249305887498736,-0.000754223625733715,-0.0018446685328717,-0.00287432800614939,-0.00988300544635218,-0.0300262638553202,-0.0561016694716241,-0.0782818534373178,-0.10147510456446,-0.0148325967388148,0,-0.0511261871076436,-0.107652976260869
65,-1.11890943110185e-05,-9.43813046584381e-06,-6.01288363690229e-05,-0.00102062521884901,-0.000104841001819001,-0.000402881191452831,-0.000893896458667006,-0.00129147135513526,-0.00560376270119576,-0.0158927717916524,-0.0283774034923001,-0.0418492803069296,-0.0517260757350829,-0.024427067503952,0,-0.0299365699907024,-0.0706720973904146,-1.65116991896394e-05,-1.81304263764702e-05,-9.62412058932101e-05,-0.00125228061300129,-0.000245577226117473,-0.000740225125300009,-0.00185362125592609,-0.00280825905254632,-0.00993724126186661,-0.0302453098114568,-0.0555417843659836,-0.0781014159450785,-0.100265370288748,-0.02242168886184,0,-0.051251893404539,-0.106970367013404
66,-1.03417461994698e-05,-9.02693107874974e-06,-5.4515329624581e-05,-0.00104453084063773,-0.000104091942744688,-0.000389999530932953,-0.000894834434195527,-0.00130305117738012,-0.00554518904057482,-0.0159619586151329,-0.0273511200285518,-0.0406512667999802,-0.0493578069365924,-0.029490133485441,0,-0.028795096386093,-0.0709325339139379,-1.64706064748562e-05,-1.8243821652401e-05,-9.30924205726364e-05,-0.00129393426298216,-0.000245791568392875,-0.000729652002781627,-0.00186806544934315,-0.00281519205868572,-0.00998730335227248,-0.0305169382766185,-0.0547951250218649,-0.077659588926593,-0.0985057197886355,-0.0294486766229117,0,-0.0507983850292448,-0.10713777476736
67,-9.54671313089392e-06,-7.78025398325445e-06,-5.30819378079776e-05,-0.00102532356551054,-0.000103564387087107,-0.000395527117969532,-0.000861921297623533,-0.00126507886669871,-0.00516584756867587,-0.0154369970811765,-0.0259352947830722,-0.0397115627128557,-0.0486251164591099,-0.0331146708427907,0,-0.0275435822074635,-0.0685205562083841,-1.61975430911474e-05,-1.74393879529911e-05,-9.15890421193397e-05,-0.00131291445752058,-0.000245606002734421,-0.000730144525879813,-0.00185749821054596,-0.00278510029985681,-0.00979691344605603,-0.030377285615189,-0.0536280569577466,-0.0772323542421022,-0.0976033149689625,-0.0358751220536752,0,-0.0500529329713845,-0.105795006036382
68,-8.42011575151085e-06,-6.61073882852637e-06,-5.13829084636061e-05,-0.000977984796573444,-0.000106171195027395,-0.00040568887595448,-0.000838066428087909,-0.00116490795282105,-0.00493713871617854,-0.0140723325937965,-0.0248360472275004,-0.0365081853073646,-0.0448573705990395,-0.035579282459369,0,-0.0263983327964723,-0.0659389254939277,-1.55614011450489e-05,-1.63486758599929e-05,-8.9536165732892e-05,-0.0013093504722894,-0.000247240068446734,-0.000736681508971128,-0.00184570902759884,-0.00269847437880579,-0.00963339631855835,-0.0294387980592991,-0.0524049707429084,-0.0749210607157287,-0.094404187369947,-0.0414749051082347,0,-0.0491971535660577,-0.104043017462814
69,-8.85295129099242e-06,-5.85094954774763e-06,-4.27330665802192e-05,-0.000906248168912337,-9.72709948999988e-05,-0.000373280801743666,-0.000793408226418124,-0.00116089415983912,-0.00461535615002201,-0.0133611052243278,-0.023862377243692,-0.0344472812600838,-0.0439331676828847,-0.0373327998695434,0,-0.0246940502867647,-0.0636930551137847,-1.57462884676594e-05,-1.5445160386626e-05,-8.32961499440731e-05,-0.00128214370682693,-0.000239008279556244,-0.000715493355225705,-0.00180528205327024,-0.00267143654563545,-0.00937316238271917,-0.028718659109919,-0.0512058283239738,-0.0728426052342442,-0.0925822601862275,-0.0464387571012222,0,-0.0477175508565536,-0.102207135659264
70,-7.66082754139416e-06,-5.96420080996136e-06,-4.12464064233758e-05,-0.000940702513071092,-0.000101160193853406,-0.000343250142843736,-0.000799306487797676,-0.00115412116647944,-0.00441483715885779,-0.0126136141431395,-0.022786456261838,-0.0330473080392508,-0.0422679064210159,-0.0394214281166399,0,-0.0252526911584984,-0.0616235595008129,-1.48877354814029e-05,-1.5161339575277e-05,-8.04331357766769e-05,-0.00130404345233781,-0.000241536991298888,-0.000690713023250296,-0.00180076308152245,-0.00264598461333972,-0.00914015569558689,-0.0279555631311724,-0.0498139432695189,-0.0710661463706297,-0.0903049858548771,-0.0514308197871854,0,-0.0475965912612007,-0.100308084430099
71,-6.35421113699554e-06,-5.99135660468893e-06,-4.22280050301796e-05,-0.000884481486238745,-8.47631974035547e-05,-0.000333167353455391,-0.000725444521939968,-0.00112183460276669,-0.00422103489375521,-0.0120163034012194,-0.0214765315268811,-0.0307660753886148,-0.0406722218592357,-0.0401096251669209,0,-0.024180210522995,-0.0608953310180338,-1.38449059979105e-05,-1.48833193096339e-05,-7.91513065670582e-05,-0.00127966518107598,-0.000226124902368728,-0.000675713638025122,-0.00173451504259279,-0.00260063366376439,-0.00890713460251813,-0.0271578485209996,-0.048174047723937,-0.0684272760314779,-0.0878960062205796,-0.0552946354488635,0,-0.0465490442120235,-0.0989590344990405
72,-6.04980118567784e-06,-4.95486569923335e-06,-4.05356454908234e-05,-0.00080217207875828,-7.78932799327535e-05,-0.000322027410126409,-0.000705422735230659,-0.00109302625711892,-0.00402038934666302,-0.011609301723275,-0.0206519404053216,-0.0298600938458264,-0.038595875879659,-0.0409254418012816,0,-0.0236583261478355,-0.0575957461056687,-1.32552113956394e-05,-1.37600227972659e-05,-7.69978586465646e-05,-0.00123155860180731,-0.000216502249014164,-0.000659794916277845,-0.0016977312501011,-0.00255017003884048,-0.00863421064206873,-0.0264155858882545,-0.0467118160599634,-0.0665759365763018,-0.0850261609736732,-0.0588465751114108,0,-0.0457236787383135,-0.0960885176556684
73,-5.49376126443919e-06,-5.14401391086647e-06,-4.30714153101772e-05,-0.000865366921744235,-7.63011478865909e-05,-0.000293770130271732,-0.00067674351435892,-0.00106692938265221,-0.00388647038815136,-0.0113603658307655,-0.0217529046130766,-0.0288388050340844,-0.0370385220203228,-0.0403321167365967,0,-0.023181159951459,-0.0566065177487763,-1.24918763100167e-05,-1.35021155204027e-05,-7.69365983974531e-05,-0.00125214338563746,-0.000210350738352827,-0.000629755408805115,-0.00165110194540286,-0.00250111484930922,-0.00840016333961057,-0.0258038148096827,-0.0467082421107796,-0.0646486929306461,-0.082417024562543,-0.0612051479616238,0,-0.0448927136258243,-0.0942717219924869
74,-6.03257028244793e-06,-5.53690855699199e-06,-4.50840739468817e-05,-0.000826527964147976,-7.52337339719555e-05,-0.000276145852083877,-0.000634187829236187,-0.000994106649697718,-0.00363736343104826,-0.0107339056315556,-0.0203077470815947,-0.0269734357281896,-0.0362579840602527,-0.0392991603199449,0,-0.0217447314103167,-0.0549531304842352,-1.24545910985371e-05,-1.35039386750032e-05,-7.74150928594751e-05,-0.00123176442499388,-0.000205312686481538,-0.000603940812433573,-0.00158980126221705,-0.00241353901919083,-0.00808245754115777,-0.0249358071305184,-0.045105995436711,-0.0621082864062316,-0.0802359315146679,-0.0626666012757055,0,-0.0434186631889249,-0.0921512218948528
75,-5.40679046823483e-06,-4.82640744146636e-06,-4.54403436277722e-05,-0.000795495407048326,-6.89156730834918e-05,-0.00028471146668883,-0.000565679496797085,-0.000978439561167793,-0.00350761662560098,-0.0103919891247518,-0.0189062621831522,-0.0255386657444083,-0.0349846203322621,-0.0398552391200244,0,-0.021274321651827,-0.0538827414830875,-1.18007130447687e-05,-1.26945641007741e-05,-7.70182103048221e-05,-0.00120796771781438,-0.00019637514867445,-0.000595048990632492,-0.0015049904417188,-0.00236302006802088,-0.00781934875228269,-0.0242235685747891,-0.0433859443811046,-0.0597117626701764,-0.0778967223693817,-0.0647773958355514,0,-0.0424690999195759,-0.0903564153156089
76,-4.56697139347411e-06,-4.79409954734607e-06,-4.25308332684522e-05,-0.000683558812997071,-6.59684389106035e-05,-0.000250427387516117,-0.000558145034326647,-0.000918381663881111,-0.00329904597735724,-0.00984345340491077,-0.0182242444235778,-0.0235722475092036,-0.0332924760186707,-0.039318786643673,0,-0.0204689340498368,-0.0522464807212506,-1.09546285638423e-05,-1.23778474609242e-05,-7.47700347016481e-05,-0.00113857966771804,-0.000188818848530065,-0.000560308419439848,-0.00146354518094857,-0.00228203969428075,-0.00751744729667376,-0.0233512493954954,-0.0420315181086624,-0.0568731186883224,-0.0752355818640104,-0.0660862094259716,0,-0.0413051401247954,-0.0882141222208278
77,-4.79898692660166e-06,-4.00139992774788e-06,-3.9755538833476e-05,-0.000594923472643136,-5.81507733473313e-05,-0.000230494350903305,-0.00052556058547123,-0.000896102798663007,-0.00320185446935872,-0.00960050670516354,-0.0166477094966996,-0.022346483099915,-0.0309953990199231,-0.0363329344783539,0,-0.0192666741217402,-0.0497049321513129,-1.07326457385671e-05,-1.14629835648448e-05,-7.25634265619026e-05,-0.00106715334485904,-0.000177017062612193,-0.0005325934082454,-0.00140328241453598,-0.00222149930643847,-0.00726647652353665,-0.0226788353139734,-0.0399559732689242,-0.0544053377759546,-0.072060777045322,-0.0651956210071539,0,-0.0398610194750357,-0.085450263086678
78,-4.77931682066611e-06,-3.24754303517635e-06,-3.35769583576049e-05,-0.000595821609440562,-5.54287375615119e-05,-0.000202276933181143,-0.000487557126473124,-0.000792555036256298,-0.00284949326895593,-0.00895371684145394,-0.0152317628116503,-0.0209309127928868,-0.0293357278330867,-0.0332140092221828,0,-0.0178482106263268,-0.0457858472467388,-1.04171637825313e-05,-1.04638944426791e-05,-6.77567047598753e-05,-0.00103636936446808,-0.000169191506642186,-0.000497283708228827,-0.00133673141899885,-0.00210090412058466,-0.00685272499588995,-0.0217225966960596,-0.0379381832284756,-0.0518638326367138,-0.0691718332250627,-0.0635580755660544,0,-0.0381667053500535,-0.0818306370707611
79,-4.07456031753259e-06,-2.75700136674884e-06,-2.93935741928146e-05,-0.000494568354981163,-4.61344553434873e-05,-0.000181376621666292,-0.000419979116458451,-0.000674103910053028,-0.00244940360017038,-0.00766486911016728,-0.013338599505192,-0.0187897824332415,-0.0252046158692498,-0.0295055816533161,0,-0.015687018509601,-0.0405270627331003,-9.66014198358995e-06,-9.58279007844007e-06,-6.33187146193317e-05,-0.000955809480367771,-0.000155369231361902,-0.000465220019668208,-0.00124380289905844,-0.00195019777917985,-0.00635799070650656,-0.0202382744408234,-0.0354196452394937,-0.0487119269914373,-0.0644015978633094,-0.0608996897720789,0,-0.0358352628835995,-0.0771107384629966
80,-3.61053954236009e-06,-2.45402015228787e-06,-2.67870974813832e-05,-0.000408284212534879,-4.17458265476984e-05,-0.000160492680924807,-0.000360581197377708,-0.000566501715035702,-0.00218742524978345,-0.00658783774565595,-0.0120200751885425,-0.0172129355925313,-0.02235400094451,-0.0274382039850675,0,-0.0142752516114462,-0.0380882623620568,-8.97260188979549e-06,-8.83225076024385e-06,-5.95563075914201e-05,-0.000873557870176972,-0.000144836012001682,-0.000431071077862466,-0.00114874292174613,-0.00179192708070046,-0.00592832798290915,-0.0187465716056332,-0.033131597871477,-0.0458216857906337,-0.0600555233379541,-0.0587681253108751,0,-0.03377175398244,-0.0734336185413172
81,-2.91122826043214e-06,-2.08664004059003e-06,-2.4197425770765e-05,-0.000336467514156256,-3.62065052173651e-05,-0.000146655683503697,-0.000375003168031008,-0.00053043959420172,-0.00200564245839936,-0.00593853267108465,-0.0109151874794336,-0.0161647490458301,-0.0209234163557634,-0.0250570372123372,0,-0.0133773069132016,-0.0358686416342544,-8.14056560729644e-06,-8.05756711965219e-06,-5.57884035702219e-05,-0.000793579159750827,-0.000133348693914737,-0.000402357073250419,-0.00110966589460149,-0.00168539583017356,-0.0055469665329751,-0.0174666339314514,-0.0309922685934138,-0.0433369742028071,-0.056667352274762,-0.0561400087846248,0,-0.0319932681417762,-0.0699965131861913
82,-3.0429237484701e-06,-2.21858101165318e-06,-2.04285878333782e-05,-0.000335069666809312,-3.7510908024661e-05,-0.000129760980136648,-0.000347114224313076,-0.000506847056351515,-0.00193082773162805,-0.00584264195782315,-0.0104983467361512,-0.0153781860201904,-0.0202992904360057,-0.0244317156950158,0,-0.01221188625589,-0.034260836113983,-7.82281582669034e-06,-7.65650284625969e-06,-5.11839567341522e-05,-0.000749532111818052,-0.000127620585314164,-0.000371453121996003,-0.00104650486826926,-0.00159084125145818,-0.00525198710658989,-0.0166129458103223,-0.0293500446103209,-0.0411065730817519,-0.0539286332084242,-0.0545060253340954,0,-0.0300961091709154,-0.0669171348361355
83,-3.02373127808017e-06,-1.84006789384543e-06,-1.66364740977325e-05,-0.000280579300056693,-3.56726864121936e-05,-0.000122273070608656,-0.00031284675972199,-0.000452308799203326,-0.00172195293492638,-0.00526905440827101,-0.00940525842432663,-0.0140246251856363,-0.0184699629013925,-0.0227445400136992,0,-0.0113215471988189,-0.0311377274748333,-7.4937032828611e-06,-6.92914911177126e-06,-4.6365733737568e-05,-0.000683032454041525,-0.000120971879671323,-0.000348510672038231,-0.000979567268405032,-0.00147740470426967,-0.0048802040473669,-0.0155000473413344,-0.0273333581733788,-0.0385569503319548,-0.0505408585995154,-0.0522153275389475,0,-0.0283355175368087,-0.0630651707569964
84,-2.82123100921367e-06,-1.41928969899803e-06,-1.64324288707425e-05,-0.00022965431364741,-3.07890362229517e-05,-0.000109305885638199,-0.0002672660330935,-0.000397804650479135,-0.00149872950031283,-0.00472809631392555,-0.00874722043999952,-0.0126124025190883,-0.0168453674857656,-0.0201092208986969,0,-0.0101003377979998,-0.0279253294169695,-7.03858807085736e-06,-6.17775033987726e-06,-4.37128969438257e-05,-0.000615349133930189,-0.000111625804956648,-0.000322250851045255,-0.000902513321874741,-0.00136261622179638,-0.0044938963754706,-0.0144093299199378,-0.0256219976782115,-0.0359321149097703,-0.0472443849837417,-0.0490767126430646,0,-0.0263801723351379,-0.0589875556489931
85,-2.34403543969033e-06,-1.07144079097578e-06,-1.48984705937537e-05,-0.000202205310584107,-2.68954462688056e-05,-8.70850549702276e-05,-0.000227035444878891,-0.000339645126499126,-0.00127439971775365,-0.00420608544614563,-0.0079514007852651,-0.0110788740398851,-0.0151824489261344,-0.017474778578711,0,-0.00908627674378524,-0.0248617662905868,-6.42909107880915e-06,-5.45454851339757e-06,-4.04917518006308e-05,-0.000559984344522397,-0.000102757451624232,-0.000290156463566664,-0.000824954981114333,-0.00124451124404341,-0.00410394993701774,-0.013335510637902,-0.0238468321853732,-0.0332146667750426,-0.043959771957656,-0.0456783883707201,0,-0.0245359967638096,-0.0548486340535022
86,-1.84807213458734e-06,-9.73147051752275e-07,-1.19482194112464e-05,-0.000170530641769281,-2.23986601009544e-05,-8.8669988716737e-05,-0.000200453263664814,-0.000288124413246977,-0.00111368059323305,-0.00362351506461092,-0.0070426238669796,-0.00977078250703351,-0.0144506959719972,-0.0155832419612841,0,-0.00802722863570189,-0.0219581166104924,-5.79019795165883e-06,-4.93459375327186e-06,-3.64022910369894e-05,-0.000504701448128933,-9.34068271595927e-05,-0.000272806795707077,-0.000757032841358087,-0.00113087670760895,-0.00375292306350571,-0.0122154383854424,-0.0220440392949664,-0.030614692160263,-0.0413807760059594,-0.0426078154858763,0,-0.0226643628733975,-0.0507834474499844
87,-1.5057426931392e-06,-8.57555523596475e-07,-9.4187840606887e-06,-0.000169688087214087,-1.79443230749585e-05,-8.6514103038051e-05,-0.000173451804132681,-0.000249317586085872,-0.000950181596725262,-0.00320316630019754,-0.00606371276233464,-0.00854345076614201,-0.0130640624160775,-0.014079755163702,0,-0.00720333967859861,-0.0188085380900004,-5.2240189313781e-06,-4.45270677022659e-06,-3.24192419354935e-05,-0.000467438871164594,-8.36805771397218e-05,-0.000256078917571125,-0.000690029814052295,-0.0010279775456347,-0.00340954229817783,-0.0112170212197046,-0.0201590875792225,-0.0281060342107193,-0.0384812870862124,-0.0397520308140192,0,-0.0209534418591337,-0.046553358776413
88,-1.32099410883247e-06,-7.41437525785683e-07,-6.90733444355617e-06,-0.000123869114743466,-1.59299912564878e-05,-6.81147582088785e-05,-0.000152117627654051,-0.000214876710493749,-0.000795182321878773,-0.00273537786344048,-0.00493233610557025,-0.00717950636444524,-0.0111914812079626,-0.0118006788459776,0,-0.00615788404249107,-0.0156922156390189,-4.74141806656835e-06,-4.00418949040096e-06,-2.84328531736158e-05,-0.000411290512634057,-7.61397887717973e-05,-0.000229426028562187,-0.000629066306951854,-0.000930859062555941,-0.0030743534918681,-0.0102007727466117,-0.0181699061942529,-0.0255058042629877,-0.0352569519060345,-0.0363207199676207,0,-0.0191349618118493,-0.0422483565630493
89,-1.22768511295415e-06,-5.7171498840768e-07,-5.77552302125736e-06,-0.000103586183732364,-1.3647226703611e-05,-5.79142640843072e-05,-0.000126418868519636,-0.000188016198416935,-0.000646435846898072,-0.0023909973506213,-0.00424423245542817,-0.00618068752614807,-0.00951233456135974,-0.00983430421596911,0,-0.00520760477457485,-0.0133666819421131,-4.35547394422237e-06,-3.53073795118189e-06,-2.5326603154821e-05,-0.000367040507015471,-6.88426596131864e-05,-0.000207636204027816,-0.000566386703211572,-0.000843069777280457,-0.00274882894800984,-0.00928383909599268,-0.0164825209408779,-0.023169050778986,-0.0321182410828156,-0.0329902155863357,0,-0.0173552172000012,-0.0383362772654534
90,-9.85744121253014e-07,-6.75325707152418e-07,-4.57360554389312e-06,-7.54409891665767e-05,-1.18619119559776e-05,-4.44333172321604e-05,-0.000106617764614704,-0.000167163131632837,-0.000542041267824858,-0.00207030299636957,-0.0036489128949031,-0.00500956888789199,-0.00784874003786547,-0.00837591292463027,0,-0.00438917687804148,-0.0114633271267553,-3.88466795196633e-06,-3.29432664771392e-06,-2.23658634874831e-05,-0.000320855810676252,-6.21811003552216e-05,-0.000183865139816254,-0.000509137209726028,-0.000764952477551106,-0.00245956555492835,-0.0084150027035885,-0.0149020312071041,-0.0207462218609099,-0.0289650866249591,-0.0299388342058971,0,-0.0156601085593737,-0.0346953881763957
91,-8.91290471665302e-07,-4.87256644265829e-07,-3.43034900211061e-06,-6.2592075986519e-05,-9.8171583365079e-06,-3.54847529283061e-05,-8.79293771737786e-05,-0.000149300743254532,-0.000457636138180401,-0.00161532576997797,-0.00293327726682077,-0.00403899763694689,-0.00640843083168868,-0.0072592009567528,0,-0.00369145237498163,-0.00932349642545711,-3.51431129164621e-06,-2.88465111538187e-06,-1.9580474157936e-05,-0.000284116093221583,-5.55433454944048e-05,-0.000163186226410954,-0.000455024706342898,-0.000693168026681073,-0.0021985337521572,-0.00747325907690914,-0.0132867396807991,-0.0184911900659693,-0.0259762650691459,-0.0271856928097433,0,-0.0140954134665518,-0.0310401729859056
92,-6.86934128391193e-07,-3.48575173878315e-07,-2.50820930670711e-06,-4.72008201947495e-05,-7.77631076337455e-06,-2.749071734575e-05,-7.4165422419699e-05,-0.000122228528323016,-0.000362197590704329,-0.00129571121097515,-0.00241140866823014,-0.00319745377558975,-0.00512333848883954,-0.00592767087943517,0,-0.0028593168894011,-0.00753599221042962,-3.09969443957035e-06,-2.5151982262385e-06,-1.70500865346306e-05,-0.000248788553527536,-4.91558987506421e-05,-0.000144075749249156,-0.000406923694007544,-0.00061941781074276,-0.00194305547155892,-0.00663841665015875,-0.0118446220034126,-0.0163777905471479,-0.0231378332051575,-0.0243580501674574,0,-0.0124872652593611,-0.0276539595754426
93,-5.37973946717735e-07,-2.48139343156762e-07,-2.12792633933006e-06,-3.95173313668782e-05,-5.88230140319141e-06,-2.1169199012729e-05,-5.94190481328733e-05,-9.20686988173035e-05,-0.000295473634785111,-0.00100510496730397,-0.00181969321013713,-0.0027159322299198,-0.00410482457705753,-0.00480240139943833,0,-0.00233670903661994,-0.00608292861007118,-2.73370169321811e-06,-2.18617592243432e-06,-1.49954592765529e-05,-0.000219214876407189,-4.31197010653149e-05,-0.000126611922946449,-0.000360242640241657,-0.00054477534711138,-0.00171791399523341,-0.00585302583445358,-0.0104098898782939,-0.0145947870330157,-0.020530426802558,-0.0217224592154812,0,-0.0110974284560064,-0.0245408667511891
94,-3.967710507365e-07,-1.90312703081805e-07,-1.90580269317128e-06,-3.22671478889597e-05,-4.25340720567471e-06,-1.81425744679565e-05,-4.73391358588819e-05,-6.73220844452827e-05,-0.000246481776312474,-0.000791177751616058,-0.00140252360633714,-0.00214885966152147,-0.00328897644987539,-0.00376417266504191,0,-0.00183477304301864,-0.00494795961954376,-2.39075303046731e-06,-1.90558065353076e-06,-1.32326599643817e-05,-0.000192553702210654,-3.75310314318489e-05,-0.000112188607708527,-0.000317951560619293,-0.000475964230426869,-0.00152027460454486,-0.00515302190795021,-0.00914050225721097,-0.0128662657579839,-0.0181618219926913,-0.0192097503404412,0,-0.00979128190080182,-0.0217381717162141
95,-3.57528512649189e-07,-1.43331961804006e-07,-1.57348690186951e-06,-2.51226860296845e-05,-3.53872373390314e-06,-1.43351136150846e-05,-3.69864353893853e-05,-4.80980294924644e-05,-0.000189045840382457,-0.000582345394405054,-0.00106502405154384,-0.0016638744030417,-0.00246201623840588,-0.00290735855089579,0,-0.00147026128284472,-0.00399357002626286,-2.12739665044594e-06,-1.6569777359772e-06,-1.16219847508658e-05,-0.000168131663860823,-3.30348061769333e-05,-9.84563268401177e-05,-0.000279455516163989,-0.000413826540451641,-0.00133199548623548,-0.00449463043905462,-0.00799318697066224,-0.0112919184215222,-0.0159026214323354,-0.0169051303458921,0,-0.00863133195678043,-0.0191937011787119
96,-2.48341968698973e-07,-1.15115397865813e-07,-1.32632799337377e-06,-1.68963972180231e-05,-2.49584405141959e-06,-9.82875537854302e-06,-2.66664052414877e-05,-3.89500059097712e-05,-0.000139560826330133,-0.000443003378774588,-0.000796664320645843,-0.00126701472913471,-0.00180818909692255,-0.00223329821427207,0,-0.00109716585218537,-0.00317042262358878,-1.84509315805485e-06,-1.44588613088421e-06,-1.0203406654606e-05,-0.000145098150368278,-2.86405515016385e-05,-8.51871627915682e-05,-0.000242878006552862,-0.00036292280859126,-0.00116011293294208,-0.00392255649867203,-0.00696797407934427,-0.0098752911261987,-0.0138631607679994,-0.0148254877870974,0,-0.00753788135959869,-0.0168806631925804
97,-1.87228190756271e-07,-8.01026263019481e-08,-1.0352338642252e-06,-1.31503793977006e-05,-1.85084210693989e-06,-7.27980739803605e-06,-1.94533074609572e-05,-2.94871439614358e-05,-0.000108107701562917,-0.000328023810718541,-0.000586703482910315,-0.000922413800694518,-0.00135482042497135,-0.00163437861489593,0,-0.000816924345307706,-0.00236863745837765,-1.60843231467186e-06,-1.24917716459794e-06,-8.90886041667785e-06,-0.000126063798775356,-2.48689841889555e-05,-7.40066962306019e-05,-0.000210960539701813,-0.000316144845366475,-0.0010120821374754,-0.00341056865752676,-0.0060548746537018,-0.00858126226506569,-0.012080325619507,-0.0129149898294312,0,-0.00656621790389395,-0.0147276490627475
98,-1.23677422981254e-07,-5.18903901027114e-08,-7.28272717875788e-07,-8.9408377832993e-06,-1.25064324217705e-06,-5.31166828708977e-06,-1.37071078965363e-05,-2.28003208904098e-05,-7.6446917288511e-05,-0.000228567782113651,-0.000420228349004125,-0.000685513985290252,-0.0009419076070043,-0.00115591264708498,-5.72343101097594e-06,-0.000591389156340675,-0.00178870737907047,-1.38649296009416e-06,-1.07514831538105e-06,-7.7063333837996e-06,-0.000108716899706444,-2.14556003224155e-05,-6.41566279913431e-05,-0.000182567816583382,-0.000275217946773622,-0.000876227082697816,-0.00294899511311346,-0.00524496668049717,-0.00745591888812982,-0.0104525345113947,-0.0111969722852427,-3.9630724612643e-06,-0.00569688178471531,-0.0128353169513131
99,-9.15222863962787e-08,-3.46778502406602e-08,-5.2249784136487e-07,-6.45622703827356e-06,-8.8107516866027e-07,-3.73078554543979e-06,-9.4241443621382e-06,-1.60178486104143e-05,-5.17306266690234e-05,-0.000159542176680665,-0.000285677517675392,-0.000475599799439216,-0.000648378631925834,-0.000813163120804566,-1.01288835243756e-05,-0.00042837277189653,-0.00124875531099149,-1.20109507833593e-06,-9.25892416309455e-07,-6.6654744924401e-06,-9.39179183036611e-05,-1.85314470584032e-05,-5.54256090478394e-05,-0.000157621688992504,-0.000237894686257336,-0.000755896346956596,-0.00254724021878271,-0.00452474453670885,-0.0064417730981206,-0.00902660686256864,-0.00968665038372475,-7.99359881566762e-06,-0.00493587054543207,-0.0111049841142506
100,-5.78529928013883e-08,-2.22544293579496e-08,-3.36382025875256e-07,-4.88624565001672e-06,-6.26089309699685e-07,-2.5846040022583e-06,-6.56906869869694e-06,-1.17158083590327e-05,-3.37850488674838e-05,-0.000112397318546058,-0.000198452014628206,-0.000325157443217245,-0.000445325449886814,-0.000579097541252233,-1.44504198322405e-05,-0.000291856598881634,-0.00087122796631958,-1.03268156340298e-06,-7.96305181851176e-07,-5.73466093607302e-06,-8.12086782303108e-05,-1.5998492892276e-05,-4.78038116790448e-05,-0.000136044477090184,-0.000205854655542164,-0.000650695257713413,-0.00219898719418067,-0.00390392969601203,-0.00555704903587533,-0.00778774859192375,-0.00837711328601953,-1.2687875563543e-05,-0.00425852008617773,-0.00959682874461767
101,-3.6778856245185e-08,-1.4754182004407e-08,-2.12259187579122e-07,-3.39555302163762e-06,-4.34532074154097e-07,-1.93668972748182e-06,-4.42579416174631e-06,-8.10062574918154e-06,-2.27727733826446e-05,-7.7680819976303e-05,-0.000139383174158856,-0.000219513423560866,-0.000291350044806315,-0.000408623283198032,-1.54394658897322e-05,-0.000200699179011315,-0.000621172090828795,-8.87999911211749e-07,-6.8519157558637e-07,-4.93026258277629e-06,-6.99964915200894e-05,-1.37917106525791e-05,-4.13031375142375e-05,-0.000117201611944322,-0.000177566534055769,-0.000560471020374498,-0.00189581918949618,-0.00336723584810334,-0.00478861443057602,-0.0067030516753912,-0.00723466740184254,-1.53191581958002e-05,-0.00367274108795168,-0.00829177659867776
102,-2.32076910957998e-08,-8.69064135399595e-09,-1.2388315031378e-07,-2.29447351602212e-06,-2.7419248931934e-07,-1.40425878584068e-06,-3.01723780114798e-06,-5.55702044934102e-06,-1.50292217946496e-05,-5.13453539037359e-05,-9.40628093347918e-05,-0.000147779759266994,-0.000190228363695171,-0.000260622837222733,-1.39880798635061e-05,-0.000131123429287886,-0.000416985701340312,-7.63440556392157e-07,-5.88556166995777e-07,-4.23318039500802e-06,-6.02664186017879e-05,-1.18571534988519e-05,-3.56415771683485e-05,-0.000100940702984014,-0.000153039388222369,-0.000482336127899466,-0.00163171003873269,-0.00289951999169675,-0.00412384879299341,-0.00576788780361919,-0.00622202917720211,-1.61614746392276e-05,-0.00316062238278411,-0.00714368555275862
103,-1.46441999829338e-08,-5.48384970493273e-09,-7.87616652618805e-08,-1.44782731231089e-06,-1.81319687973853e-07,-8.8609618262993e-07,-1.90389615122357e-06,-3.67306528128803e-06,-1.01692658191952e-05,-3.2726196662782e-05,-6.19211675442941e-05,-9.86622846162146e-05,-0.000124889274088205,-0.000169546485967653,-1.03082448615034e-05,-8.68202627857094e-05,-0.000272495945368058,-6.56353087185595e-07,-5.05999653745625e-07,-3.6397842028173e-06,-5.18128747178898e-05,-1.02020800731459e-05,-3.06421489017576e-05,-8.6781795218395e-05,-0.000131715015457053,-0.000415159298113297,-0.00140309543526681,-0.00249470128627924,-0.00354965941057473,-0.00496245762049381,-0.00535317740227004,-1.49962473758734e-05,-0.00271997583394893,-0.00614710651786218
104,-7.76345264481946e-09,-2.61691942451246e-09,-4.96991093307261e-08,-9.13588198615398e-07,-1.19204620752432e-07,-5.80756995987228e-07,-1.23649415992954e-06,-2.44393004016406e-06,-6.80506066240261e-06,-2.11486597024828e-05,-4.05947299653917e-05,-6.32907819137959e-05,-8.1746270333007e-05,-0.00010773068353214,-8.01647507111416e-06,-5.62866145827866e-05,-0.000178956855386274,-5.63275289151161e-07,-4.34411824346323e-07,-3.12923328241596e-06,-4.45451056959289e-05,-8.77505500210861e-06,-2.63604166552623e-05,-7.46429943551748e-05,-0.000113347133198279,-0.000357200773792581,-0.00120663461156594,-0.00214584273509044,-0.00305248759503317,-0.00426859725002173,-0.00460284436453641,-1.39774805178397e-05,-0.00233940754063251,-0.00528900080770671
105,-3.71146007725801e-09,-9.89680977761755e-10,-3.35244591166438e-08,-6.0450588765237e-07,-7.52188702435952e-08,-3.79942391806073e-07,-8.32295846386572e-07,-1.73837897947266e-06,-4.48429897741502e-06,-1.36988569916933e-05,-2.64220877963512e-05,-4.06695195825308e-05,-5.24377166007397e-05,-6.90600151546185e-05,-5.42857936105573e-06,-3.6568171887676e-05,-0.000113795797517319,-4.83524356994576e-07,-3.72862737510835e-07,-2.69152179294682e-06,-3.83109820095085e-05,-7.54418191781114e-06,-2.26727823869419e-05,-6.42210058833851e-05,-9.76157028519531e-05,-0.000307239165061715,-0.00103768053224342,-0.00184545931092479,-0.00262489820316048,-0.00367050489008312,-0.00395793885192011,-1.22887451375438e-05,-0.00201200582723139,-0.00454758345607182
106,-1.05556151635617e-09,-6.24494961511774e-10,-1.97714742275235e-08,-3.99232862547728e-07,-5.114043123509e-08,-2.48018799473467e-07,-5.44594671011075e-07,-1.09692813974646e-06,-2.82897169249305e-06,-8.64406547363407e-06,-1.68619429321278e-05,-2.59425600248042e-05,-3.30885310985814e-05,-4.39817166981154e-05,-3.7142454304752e-06,-2.33390662771617e-05,-7.31045114565824e-05,-4.14703766042586e-07,-3.20561446222145e-07,-2.31306985063265e-06,-3.29473149233849e-05,-6.48931355173001e-06,-1.94987660894759e-05,-5.5227443370917e-05,-8.39231913843468e-05,-0.00026414242555562,-0.000892125542909337,-0.00158675213465955,-0.00225689230360566,-0.00315564479246551,-0.00340302635259932,-1.07667662565461e-05,-0.0017299501032414,-0.00391039287742312
107,5.25593314918913e-10,-1.09125313256997e-09,-1.27954512777939e-08,-2.5191846335658e-07,-2.98782150072462e-08,-1.60854063104717e-07,-3.43642684617154e-07,-6.92168599583868e-07,-1.7850990449638e-06,-5.55002699372293e-06,-1.06357054704091e-05,-1.63699195884788e-05,-2.08748401599984e-05,-2.82948548708711e-05,-2.45945857945599e-06,-1.49104862710109e-05,-4.7020171650569e-05,-3.55691850420386e-07,-2.76224087866953e-07,-1.98882121070575e-06,-2.83258096303329e-05,-5.5770568128021e-06,-1.67672005320569e-05,-4.74807143141202e-05,-7.21513224446632e-05,-0.000227091284342336,-0.00076706248526027,-0.00136417611841076,-0.00194031901831015,-0.00271300081382788,-0.00292611436782368,-9.33516032084988e-06,-0.00148739982298718,-0.00336240030960738
108,3.31652708647035e-10,1.90388156369573e-09,-8.07401074972995e-09,-1.55685758563112e-07,-1.8853342794553e-08,-1.01499932003113e-07,-2.1660103348508e-07,-4.36762767669202e-07,-1.12218275829155e-06,-3.49855663363541e-06,-6.71119747437705e-06,-1.03287410344917e-05,-1.33135037204142e-05,-1.80387323123143e-05,-1.54616302570197e-06,-9.40374872724774e-06,-2.96700259427113e-05,-3.05799111869891e-07,-2.35417700860126e-07,-1.70985013905442e-06,-2.43508488051932e-05,-4.79476552017472e-06,-1.44152727288731e-05,-4.08203832131877e-05,-6.20306883549323e-05,-0.000195234188307589,-0.000659464585963076,-0.00117282373760065,-0.00166815071654617,-0.00233255558461673,-0.00251582492612125,-8.02167730284655e-06,-0.00127876001206164,-0.00289075790523103
109,1.39813092223145e-09,3.88708556249728e-09,4.58638884797359e-09,-9.82386991227058e-08,-1.18965786424229e-08,-6.38405570944215e-08,-1.35237069378327e-07,-2.74746792187407e-07,-6.97494801515739e-07,-2.20452500741776e-06,-4.36978923487296e-06,-6.51588647634051e-06,-8.39648423897509e-06,-1.13825542717582e-05,-9.70871003595307e-07,-5.93382497132594e-06,-1.87219741770234e-05,-2.62090756013258e-07,-2.003375562198e-07,-1.46359264635263e-06,-2.09351660126743e-05,-4.1222058811887e-06,-1.23931184643256e-05,-3.50933505004384e-05,-5.33290558950382e-05,-0.000167841655923881,-0.000566959281976746,-0.001008408047098,-0.00143415856847981,-0.00200536572698927,-0.00216293127638079,-6.89324079990945e-06,-0.00109938891071306,-0.00248527257232839
110,2.40980949833678e-09,3.82145666820987e-09,8.01150614852148e-09,-5.9953031304572e-08,5.57726718747863e-10,-4.02837956285024e-08,-8.4343120273976e-08,-1.76960271726721e-07,-4.40123634802337e-07,-1.39106923401989e-06,-2.75435526601301e-06,-4.10976636093264e-06,-5.29308341421552e-06,-7.18032698987117e-06,-6.12625748748204e-07,-3.81057613069927e-06,-1.18129522491083e-05,-2.24431291531147e-07,-1.70925499212122e-07,-1.25530804083981e-06,-1.79976298254469e-05,-3.5367207646339e-06,-1.06547412183046e-05,-3.01700936488103e-05,-4.58514957513763e-05,-0.000144298581076946,-0.000487432154236794,-0.000866956788752934,-0.00123298828407057,-0.00172406985123034,-0.00185953617179728,-5.92632896150492e-06,-0.000945224195285099,-0.00213666402921988
111,4.47705206820589e-09,2.41136334693414e-09,5.05531109144614e-09,-3.00948171708432e-08,3.51929089863118e-10,-2.39949067099387e-08,-5.32210427731988e-08,-1.07307835496132e-07,-2.74700996861775e-07,-8.7558738993283e-07,-1.73497405563809e-06,-2.58289455480245e-06,-3.33996913885806e-06,-4.52582619178551e-06,-3.86570725296622e-07,-2.40449765889265e-06,-7.4330056107637e-06,-1.90869659540468e-07,-1.46949855031003e-07,-1.07922653712267e-06,-1.54691834445222e-05,-3.04062650712579e-06,-9.15908924165263e-06,-2.59381479556915e-05,-3.94162792296705e-05,-0.000124055649463061,-0.00041905837914518,-0.000745346811205337,-0.00106002962527531,-0.00148223533568392,-0.00159869576962187,-5.09504541904779e-06,-0.000812638015446501,-0.00183694395478785
112,6.19411807417041e-09,1.52158553551289e-09,9.30780676474224e-09,-6.49247186350033e-09,8.98092641429125e-09,-1.34425659672356e-08,-3.29046594729865e-08,-6.56763525978673e-08,-1.59641261217895e-07,-5.46583486139875e-07,-1.08233985675711e-06,-1.62387380439364e-06,-2.10329236969175e-06,-2.84327763617976e-06,-2.37634509796213e-07,-1.51529471920577e-06,-4.67112331996558e-06,-1.61756961606373e-07,-1.26337263855721e-07,-9.24487062373204e-07,-1.32923113959794e-05,-2.60657282594916e-06,-7.87324245692779e-06,-2.22992163659338e-05,-3.38858613647975e-05,-0.000106645417126733,-0.000360272644302543,-0.00064078907017168,-0.0009113352296847,-0.00127431965206567,-0.00137443809565558,-4.37646812295376e-06,-0.000698648399707239,-0.00157926583117507
113,1.11666776414829e-08,9.60130104335237e-10,2.59235385006327e-08,9.75308141183899e-09,9.40369903135918e-09,-1.00090403855855e-09,-1.49341608569183e-08,-4.14421942115091e-08,-1.0073464633566e-07,-3.26109897724127e-07,-5.94331177577457e-07,-1.01934588846209e-06,-1.3114670276783e-06,-1.75362509085804e-06,-1.19075196115592e-07,-9.40771403564735e-07,-2.92210871115011e-06,-1.34108199048677e-07,-1.08615991728489e-07,-7.8227645467436e-07,-1.14205453701297e-05,-2.23761757122439e-06,-6.7635234616118e-06,-1.91669205491953e-05,-2.91327065774893e-05,-9.16863116312772e-05,-0.00030972290950675,-0.000550845211426827,-0.000783498959198188,-0.0010955601178939,-0.0011816189871801,-3.74171526068216e-06,-0.000600639746793118,-0.00135772778228129
114,1.38269731189007e-08,3.73422262464231e-10,3.14479774692063e-08,4.25265650818516e-08,1.43786343417416e-08,2.48559404687922e-09,-1.750728214526e-09,-2.13112455664582e-08,-6.3564199474221e-08,-1.96990588070064e-07,-3.18524944027011e-07,-6.26426071438453e-07,-7.91240719394568e-07,-1.0445064431021e-06,3.74207829156402e-08,-5.84785124631347e-07,-1.84386909328089e-06,-1.10890062270535e-07,-9.3596291145565e-08,-6.6327723508465e-07,-9.80016347689373e-06,-1.9162879319444e-06,-5.81228776073653e-06,-1.64716372189692e-05,-2.50425747358022e-05,-7.88255132478675e-05,-0.000266270534092105,-0.000473538116003423,-0.000673586120355181,-0.000941858603162777,-0.00101582383338265,-3.13987938104939e-06,-0.000516381527334785,-0.00116727990672822
115,8.72490756085938e-09,7.04769133540402e-10,5.27598088943621e-08,3.9151068186097e-08,1.72905453003768e-08,1.56082337344754e-08,7.62619702136137e-09,-1.13598110518541e-08,-4.01094122208503e-08,-1.02992838373681e-07,-1.70631622441652e-07,-3.65772383658724e-07,-4.62867877004004e-07,-6.19301243327596e-07,1.04303985279568e-07,-3.37586336209141e-07,-1.15014962624835e-06,-9.53355622779913e-08,-8.01274567645691e-08,-5.49905766311934e-07,-8.41798662082855e-06,-1.63994672777658e-06,-4.98753536921384e-06,-1.41539480953091e-05,-2.15281602993227e-05,-6.77686933658931e-05,-0.000228904804968155,-0.000407091960724249,-0.000579081755224597,-0.000809719795333907,-0.000873307283891973,-2.6409971469833e-06,-0.00044392688940602,-0.00100353868448477
116,8.22260322383384e-09,1.14137343924428e-09,4.03788688051485e-08,3.64865298424298e-08,1.58966587257679e-08,2.41344483157357e-08,2.18529705339106e-08,-3.0709119285869e-09,-1.76660517212957e-08,-6.49891329442563e-08,-1.07669633835321e-07,-2.10320343291562e-07,-2.71903450647955e-07,-3.72350076369068e-07,1.90447044374689e-07,-1.72361502979358e-07,-7.03303877534888e-07,-8.03188887232206e-08,-6.82799416712467e-08,-4.67942039283683e-07,-7.23141214786766e-06,-1.40598281887065e-06,-4.27801207365078e-06,-1.21540787653025e-05,-1.85051733352398e-05,-5.82564112330821e-05,-0.000196796429210515,-0.0003499893514336,-0.000497836915195068,-0.000696125623131321,-0.000750796360165735,-2.1821235285172e-06,-0.000381629368456314,-0.000862760548599617
117,1.74034061885026e-08,2.46360156751896e-09,3.21167176369674e-08,3.29877887962379e-08,1.42074359644591e-08,2.17133700500109e-08,3.46457827060716e-08,2.31753940903134e-09,-1.11473904598087e-08,-4.10085542600749e-08,-1.39770005250652e-08,-9.80214066362751e-08,-1.30437236619632e-07,-2.21026922765436e-07,1.20173290503956e-07,-1.11020247387318e-07,-4.29977596826496e-07,-6.17271464291629e-08,-5.73711844137225e-08,-3.98662111453864e-07,-6.21079653088871e-06,-1.20515495607013e-06,-3.67269662178965e-06,-1.04328141591559e-05,-1.59057669998565e-05,-5.00848101938482e-05,-0.000169191881120176,-0.000300853524735221,-0.000427979852010641,-0.000598446024183575,-0.000645471117931943,-1.87603802623617e-06,-0.000328100108636709,-0.000741734540383867
118,1.86744429298242e-08,3.20170224868242e-09,2.51572529364397e-08,7.37227232742093e-08,2.07113927968181e-08,1.73430006745529e-08,2.72615375125656e-08,1.46238203680364e-09,-9.34287640962991e-10,-1.96493294199902e-08,9.96453897000127e-08,-3.08974647151142e-08,-8.23067219567076e-08,-1.15698591192796e-07,1.29670290822668e-07,-7.00544788442536e-08,-2.57487035529693e-07,-4.80641495806273e-08,-4.78548063535427e-08,-3.39510772353901e-07,-5.31144009387468e-06,-1.02517251860178e-06,-3.15507251753093e-06,-8.96433361269075e-06,-1.36746720972575e-05,-4.30543304232663e-05,-0.000145455224026426,-0.000258574238800844,-0.000367923641136437,-0.00051450226503957,-0.000554912398596828,-1.57588535583632e-06,-0.00028207765150351,-0.000637684567557886
119,1.4570695793217e-08,2.02029438525231e-09,1.58743858448352e-08,4.65195050406977e-08,2.06493180267068e-08,2.19614560604295e-08,1.72022027322018e-08,-1.56670596949382e-09,1.58743656982416e-08,-5.14870634195601e-09,8.5253396198165e-08,2.11649434256474e-09,-5.1936062544882e-08,-4.89406152026473e-08,1.39337892938253e-07,2.12220074169502e-08,-1.4162287262117e-07,-3.92283033439045e-08,-4.11422338305569e-08,-2.91887746467562e-07,-4.56640674093982e-06,-8.74545924417662e-07,-2.70453855626917e-06,-7.70691050139712e-06,-1.17585014039435e-05,-3.70034050867501e-05,-0.000125047409665366,-0.000222287509329988,-0.0003162978708073,-0.000442333259865801,-0.000477059262474347,-1.31253042630182e-06,-0.00024246362163895,-0.000548226315402861
120,9.19420127601495e-09,2.8374173754369e-09,2.30938308734316e-08,3.54995230741794e-08,2.74345367741361e-08,1.38578177871193e-08,1.4751291914373e-08,2.67851746357364e-09,9.10731410875249e-09,-3.24886629237536e-09,1.4397803792916e-07,1.11549690425472e-08,-2.07744173176063e-08,-3.08818379802155e-08,1.81222271886881e-07,1.33912210124759e-08,-2.6200477405798e-08,-3.37257665829308e-08,-3.39812818680014e-08,-2.42592648148632e-07,-3.92157701870766e-06,-7.40034209884126e-07,-2.3251741290882e-06,-6.62220387401687e-06,-1.01061492885836e-05,-3.18136265000488e-05,-0.000107507064814966,-0.000191044581980684,-0.000271922991093084,-0.000380277791818946,-0.000410142370710891,-1.06519800440876e-06,-0.000208453356663408,-0.000471292908461764


==> data/loaddata.dat <==
tds,h0ds,h1ds,h2ds,h3ds,h4ds,h5ds,h6ds,h7ds,h8ds,h9ds,h10ds,h11ds,h12ds,h13ds,h14ds,haggds
1,0,0,9.88501064700985e-05,0.000449205122494757,0,0.000811148740511391,0.00405654637184684,0.0180049938332145,0.00667513153658979,0.000774772007773438,0,0,0,0.00427399617489143,0.000302749591835832,0.0354473934856281
2,0,0.000525478836783385,0.000100372821806677,0.000441493237625323,1.93032553003214e-05,0.0119164183969564,0.00406500191432519,0.0208635899435994,0.00687023079035583,0.000774397558929617,0,3.00333030690728e-05,6.83479188649861e-06,0.00427282732243279,0.000282301766202353,0.0501682839392729
3,0,0.00105125398291332,0.00010234025392193,0.00383111995670682,2.882171010157e-06,0.023064149910374,0.00493633196269131,0.0203544177912751,0.00645432720398933,0.000773476761909063,0,4.9739421717041e-07,1.36983892689409e-05,0.00421441200463716,0.000288604228241504,0.0650875120111557
4,0,0.00157702912904325,0.00010333860321847,0.00358201924037515,1.9230592808786e-05,0.0341960030320817,0.00487532750788347,0.0203561016802098,0.0065779299620651,0.000775327917307302,0,1.12288613506496e-06,2.05619866513832e-05,0.00422536186490971,0.000288430344593931,0.0765977847472832
5,0,0.00210280427517318,0.000109795962298148,0.00363031067216537,1.44130457731856e-05,0.045336781363593,0.00488267795739839,0.011967459509427,0.00656133033766737,0.000770368135705088,0,1.74837805295952e-06,2.74255840338255e-05,0.00421630276308173,0.000281208481080741,0.07990262646545
6,0,0.00262857942130311,0.000103038697557846,0.00359763393081426,3.17417476587336e-05,0.05648144309067,0.00486805671288679,0.0112178813110655,0.00671287819185473,0.000784134518597306,0,2.37386997085407e-06,3.42891814162678e-05,0.00418845447033127,0.00480121699167186,0.0954517221357986
7,0,0.00315435456743304,0.000101202899707208,0.00370037797544862,3.56473340662688e-06,0.0676224928054519,0.0048578176414097,0.00897454412511135,0.00675387576874151,0.000792056664480155,0,2.99936188874863e-06,4.11527787987101e-05,0.0042234087843408,0.00477991362731732,0.105007761733536
8,0,0.00368012971356298,0.000113772044865959,0.00791018116562286,2.39368892255261e-05,0.0787527551260623,0.00488891193484397,0.00244624705771612,0.00668448095795283,0.000781864843297217,0,3.62485380664318e-06,4.80163761811524e-05,0.00421115125317988,0.00466618199316944,0.114211254209487
9,0,0.00420590485969291,0.000109895076541198,0.00693018499588269,5.87527276683925e-06,0.0898867364123375,0.00489238990418783,0.00241283378493534,0.00661336311344623,0.00077677119560982,0,4.25034572453773e-06,5.48799735635947e-05,0.0042120382286703,0.00451187166463012,0.124616994827989
10,0,0.00473168000582284,0.000110180373285572,0.00695711103646696,2.49795148720001e-05,0.00826901821189762,0.00491783789202276,0.014328161736279,0.00647191169330528,0.021404449045111,0,4.87583764243229e-06,6.1743570946037e-05,0.00425802545127875,0.0042965989993721,0.0758365733683024
11,0,0.00525745515195277,0.00010693962330391,0.0069866613905467,2.682209305684e-05,0.00791724867812877,0.00484298796273132,0.0142103644436096,0.00658447027251376,0.0199904796119569,0,5.50132956032684e-06,6.86071683284793e-05,0.00424018613956865,0.00456756178897013,0.0748052856542281
12,0,0.00578323029808271,0.000119148874654062,0.00700270408542522,1.00142583783798e-05,0.00766583213466543,0.00488150424277984,0.0160626615259248,0.00658005616135502,0.0195458001801589,0,6.1268214782214e-06,4.59180507828322e-05,0.0042587937597663,0.00468016937113313,0.0766419597645848
13,0,0.00630900544421264,0.000100496063313683,0.00699569126338614,3.2570398108371e-05,0.00758051860833663,0.00485407479943521,0.0184501903889266,0.00667314636941047,0.0192753871152936,0,6.75231339611595e-06,6.56094415552747e-05,0.0042390031217317,0.0047423300574925,0.079324775384599
14,0,0.00683478059034257,0.000112192167623447,0.00702052224597533,1.39668804090054e-05,0.00750235712111869,0.00412053512586205,0.0187092016368575,0.0110841937495009,0.019156016356571,0,7.3778053140105e-06,4.91704539508276e-05,0.00425485660970211,0.00480092986233604,0.0836661006055635
15,0,0.0073605557364725,0.000110388194568347,0.00701738429537328,3.1210240675734e-05,0.00744310220041179,0.0247026775213519,0.0205974177186432,0.0108933593155311,0.0190432776983021,0,8.00329723190506e-06,6.45660088770135e-05,0.00425563606118166,0.00478398031728183,0.106311558605902
16,0,0.00788633088260243,0.000115711506929181,0.00701985843273781,3.3363487251881e-05,0.00741322933841594,0.0235724929978931,0.0303481917146231,0.0111537471219729,0.0192006172616065,0,8.62878914979961e-06,7.99615638031994e-05,0.00421327692363804,0.00479310214297001,0.115838512163594
17,0,0.00841210602873237,0.000116597575891978,0.00702799307187434,2.40638582733654e-05,0.00738478949644527,0.022400445403551,0.0114960227130187,0.0107864482903792,0.0191681696458373,0,9.25428106769416e-06,6.14057826423438e-05,0.00426458071588518,0.00482530101977114,0.09597717788337
18,0,0.0089378811748623,0.000109509370062444,0.00703300952745045,1.21647422315433e-05,0.00737523210712806,0.0219117311797145,0.0106160094357329,0.0110161185694648,0.0193575070052353,0,9.87977298558872e-06,8.678116138188e-05,0.00425754113325115,0.00482225008993152,0.0955456152694324
19,0,0.00946365632099223,0.000116180028346815,0.00702909982119429,4.73342531456126e-06,0.00734024227919289,0.0217274873093924,0.0032893565145087,0.011164865955945,0.0192812323839674,0,1.05052649034833e-05,6.28854500202568e-05,0.00422937507988666,0.0048331150898691,0.0885527349235339
20,0,0.00998943146712216,0.000124820044466129,0.00701366933335314,1.99805931477036e-05,0.00731210401437208,0.0216826125903643,0.00324028077108419,0.010887454003027,0.0193821561878885,0,1.11307568213778e-05,6.98895047702077e-05,0.00422416070470363,0.00485208699990867,0.0888097769710291
21,0,0.0105152066132521,0.000133079603309666,0.00699383768640241,1.20954010547669e-06,0.00730612749071959,0.0215307817137021,0.0222381822330548,0.00676541329315106,0.0193395991462063,0,1.17562487392724e-05,7.68935595201587e-05,0.00424434631227435,0.00481798783514878,0.103974421275586
22,0,0.011040981759382,0.000127379400337694,0.00700251537337569,2.85632931513918e-05,0.00726825651981532,0.0215182720468132,0.0181779040059623,0.00675678598175181,0.0191832649939517,0,1.23817406571669e-05,8.38976142701097e-05,0.00423719651883659,0.00482545939729028,0.100262858645595
23,0,0.011566756905512,0.000124557182556164,0.00698277017901735,1.93094395274908e-05,0.00722903139962963,0.0214864330687103,0.0214896290770335,0.00658738077455965,0.0191295829883314,0,1.30072325750615e-05,9.09016690200607e-05,0.00426521801142853,0.00484734979899579,0.103831927726897
24,0,0.0120925320516419,0.000117160953080552,0.00699354478663511,2.43121287307821e-05,0.00718355368407475,0.0213790875328065,0.0232745421820349,0.00685452195238221,0.0188870117408614,0,1.3632724492956e-05,9.79057237700117e-05,0.00424405399329755,0.0179246358286329,0.119086495282442
25,0,0.0126183071977718,0.000121070951044043,0.00697177465078619,1.68950309190696e-05,0.00712449026858028,0.0213693210505272,0.0200053415101078,0.00688005520680113,0.0185996855017703,0,1.42582164108506e-05,0.000104909778519963,0.00426384992388105,0.0177422664941577,0.115832225781277
26,0,0.0131440823439018,0.000127101551758381,0.00695460129596666,3.54424250715749e-05,0.00708227073746249,0.0212375446781849,0.0251669425730817,0.00669288072004644,0.0184288728208466,0,1.48837083287452e-05,0.000111913833269914,0.00422780677871166,0.0176335042486566,0.120857847715287
27,0,0.0136698574900317,0.000137506674903531,0.00694271365582394,3.26522584414141e-06,0.00131388341778073,0.0211732787632515,0.0200782830514918,0.00607583806719468,0.0182798892216022,0,1.55092002466397e-05,0.000118917888019865,0.00424386629187512,0.0170692758320755,0.109122084780141
28,0,0.0141956326361616,0.000134402063085025,0.00692811726217696,5.13220548717346e-06,0.0019077937578226,0.0212038035799339,0.0251748143548907,0.00617740337251171,0.018178310313392,0,1.61346921645343e-05,9.18621817571472e-05,0.0043338742081666,0.0169105583278238,0.115257838955374
29,0,0.0147214077822915,0.000133113876419055,0.00693321863954794,2.64367279389429e-05,0.0025071362172565,0.0211660946609528,0.01914102793316,0.00620637654303241,0.0180151570355007,0,1.67601840824288e-05,0.000108239732464212,0.00418173867057842,0.0168728976856753,0.1100296056889
30,0,0.0152471829284215,0.00013085256942024,0.00692360624178408,3.93005160713648e-06,0.0031033960264417,0.0211514316049208,0.0235416069395239,0.00596893152357625,0.0179009171755282,0,1.73856760003234e-05,0.000124617283171277,0.00415355513065002,0.0168582208554935,0.115125634006539
31,0,0.0157729580745514,0.00013524739167796,0.00691953888383937,4.1484998653663e-06,0.00370279420012582,0.0211004368076802,0.001595562329681,0.00604854657177399,0.0177286849767578,0,1.80111679182179e-05,0.000102217388920138,0.00410780680676334,0.00485550566390818,0.0820914587634629
32,0,0.0162987332206813,0.000126498531720268,0.0069332542317685,3.344236044373e-05,0.00429688550485883,0.0210843447907592,0.00159994558993019,0.00911963019009631,0.0176876073464671,0,1.86366598361125e-05,0.000107856972464141,0.00406297720326337,0.00485600488059775,0.0862258174828869
33,0,0.0168245083668113,0.000132252041458986,0.00691776260182173,2.58768801001127e-05,0.00488577000567278,0.0210256393776568,0.094566927739963,0.00619863470977157,0.0176437175722324,0,1.9262151754007e-05,0.000113496556008144,0.00407266542234738,0.00487820679822134,0.17730472022382
34,0,0.0173502835129412,9.44705504271241e-05,0.00691104684611306,2.45685355543173e-06,0.0054800278227027,0.0211007995767542,0.0946851099527009,0.00621231464079143,0.0175938575860594,0,1.98876436719016e-05,0.000119136139552147,0.00406327566801033,0.00485943551864843,0.178492102311928
35,0,0.0178760586590711,0.000101456054405255,0.00693151334346126,3.42854493789716e-05,0.00607429696846232,0.0209313124766912,0.0941864957050275,0.00620134182842682,0.0172742799770879,0,2.05131355897961e-05,0.00012477572309615,0.00404468214868733,0.00487728143709415,0.17867829290648
36,0,0.0184018338052011,0.000106010879600734,0.0069128965146063,1.63503318533659e-05,0.00667322604444419,0.0209448188144892,0.0946324623738822,0.00605348960787844,0.017123326474596,0,2.11386275076907e-05,0.000130415306640153,0.00401286313683793,0.00483687363146441,0.179865705549002
37,0,0.018927608951331,0.000112047695729145,0.00692213758635443,3.47593638949282e-05,0.00727336717246453,0.0209439680119153,0.0945278076512814,0.00613844037420399,0.0169715406133506,0,2.17641194255852e-05,0.000136054890184156,0.00403118984673961,0.00483530147057194,0.180875987747447
38,0,0.0194533840974609,0.000106918178652947,0.00690463557283993,3.04183758093679e-05,0.00786299804293268,0.0208988556036564,0.0944774787317636,0.00597549350677932,0.0168784520366378,0,2.23896113434798e-05,0.000141694473728159,0.00395632123806217,0.00115429021352028,0.177863329683187
39,0,0.0199791592435909,0.000109157807052929,0.00690659881479375,2.32991723652706e-05,0.00845574254396068,0.020918968373497,0.0939902306026578,0.0059085602857552,0.0166997301313997,0,2.30151032613744e-05,0.000147334057272162,0.00393399569351626,0.000290338720506466,0.17738613054963
40,0,0.0205049343897208,0.000104857380641208,0.00688807003992568,1.76722936366204e-06,0.0090537102092294,0.020888302732817,0.124507728218477,0.00619145229501779,0.0165511829971628,0,2.36405951792689e-05,0.000152973640816164,0.00394801476074832,0.000307818014521591,0.209124452503621
41,0,0.0210307095358507,0.000101122184162049,0.00390258916578489,1.77128561219758e-05,0.00964209672858897,0.0208261067432992,0.0937941556146358,0.00599548277856568,0.0166073940125623,0,2.42660870971635e-05,4.41302211767511e-05,0.00393228695710635,0.000314678679398851,0.176232731564351
42,0,0.0215564846819807,0.000106579715910954,0.0038917806637664,3.36584828802895e-05,0.010246126044815,0.02079941027368,0.121083437988697,0.00596004688930972,0.0165066529992957,0,2.4891579015058e-05,5.18807992310237e-05,0.00393714658963364,0.000298566785082662,0.204496663493298
43,0,0.0220822598281106,0.000101316273653076,0.00386793574928707,1.01729663583988e-05,0.0108284029967519,0.0207679670579441,0.0940260665497774,0.00595886932941475,0.0164519446955658,0,2.55170709329526e-05,5.96313772852963e-05,0.00392005251154461,0.000302290611851797,0.178402427018478
44,0,0.0226080349742405,0.000106273467889647,0.00386299868649493,2.77991241708715e-05,0.0114356328031096,0.0207440326089499,0.127191086683748,0.00593858727380903,0.0163005097592357,0,2.61425628508471e-05,6.73819553395689e-05,0.00392343843226713,0.000302528753506499,0.212534447085612
45,0,0.0231338101203705,0.000109315651086406,0.00386182043077576,0.0134148621389343,0.0120424102600943,0.0206763155425751,0.0939110710599284,0.00455405863130319,0.0163678325401326,0,2.67680547687417e-05,7.51325333938415e-05,0.00391184089091424,0.000305590882859368,0.192390828737137
46,0,0.0236595852665004,0.000106953771113137,0.00386712470217731,0.0131877930951411,0.0126188138062359,0.0206751407956026,0.0923174331098594,0.00318627874215425,0.0166273217047749,0,2.73935466866362e-05,8.28831114481141e-05,0.00388398182959755,0.000303534319639436,0.190544237800931
47,0,0.0241853604126303,0.000109252506716457,0.00386394349792597,0.0127991542637274,0.0132155019632482,0.0206027136197759,0.0922512186364149,0.00315061521691106,0.0164517695152176,0,2.80190386045308e-05,6.13407693929196e-05,0.00390111023633936,0.000285388267640453,0.190905387944545
48,0,0.0247111355587603,9.74367561763947e-05,0.00385467589780467,0.0124291333778426,0.0138045398219499,0.00410252283805834,0.110734323942427,0.00319371469034299,0.0160054300684794,0,2.86445305224253e-05,7.56573929068105e-05,0.00389551737991854,0.000278518777330476,0.19321125103252
49,0,0.0252369107048902,0.00011121193646168,0.00385181074790396,0.0123843756624288,0.0144000203913217,0.00404311787659705,0.0922718401619242,0.00322274367671637,0.0160463067872326,0,2.92700224403199e-05,8.99740164207013e-05,0.00387339071315526,0.000305309561599485,0.175866282259092
50,0,0.0257626858510201,9.78195654749788e-05,0.000447692747992491,0.0122377473607478,0.0149960530350979,0.00405773554411815,0.107002213782786,0.00326721566612357,0.0160410693485186,0,2.98955143582144e-05,5.86577722266724e-05,0.0038933553801179,0.000296668602423308,0.188188810171006
51,0,0.0262884609971501,0.000101187565046436,0.000445079987852717,0.0120951431948931,0.015590909495655,0.0361586727371488,0.0925359251761358,0.00312810393878671,0.0159525110066504,0,3.0521006276109e-05,4.27469726616114e-05,0.0038697270461365,0.000289299389783158,0.206528288514177
52,0,0.02681423614328,0.000107400589221056,0.0004474234756959,0.012060829950889,0.0161923574189515,0.0332782737023234,0.102715113013476,0.00324900190950112,0.0159721395117216,0,3.11464981940036e-05,3.20457136265851e-05,0.00387920128568444,0.000300200820592162,0.215079370033157
53,0,0.0273400112894099,0.000112396338233883,0.000431173767148922,0.0119572858332593,0.0167819476956288,0.0308408387347641,0.0920719890581337,0.00314474357574104,0.0160105855811534,0,3.17719901118981e-05,4.98066760553005e-05,0.00384692042729903,0.000293989701349993,0.202913460668289
54,0,0.0278657864355399,0.000108367971449782,0.000455846968863902,0.0118427499075963,0.0173748026961048,0.030293525875358,0.0986643663430989,0.00317891621926042,0.0159842101482794,0,3.23974820297927e-05,6.7567638484016e-05,0.00385458748068696,0.000288393529684823,0.210011518696437
55,0,0.0283915615816698,0.000117784979274521,0.00043975056251694,0.0118610041209808,0.0179723469425297,0.0304505225089916,0.0926192036520393,0.00322515424602209,0.0159722777452471,0,3.30229739476872e-05,3.44482758454895e-05,0.00386111829003895,0.000302638468261957,0.205280834347366
56,0,0.0289173367277997,0.000111842298448956,0.000441858729276812,0.011796037123178,0.0185664872264434,0.0295060098415658,0.091979488910137,0.00313378316730166,0.0158560216158265,0,3.36484658655818e-05,3.86712426157911e-05,0.00385858522747322,0.0132834858769532,0.217523256452886
57,0,0.0294431118739297,0.000107663135963724,0.000453151350713732,0.0116845951449959,0.0191652207739646,0.029553035385304,0.0927865970893355,0.00323675261070347,0.0158283893668013,0,5.70153705393681e-07,4.28942093860927e-05,0.00383071840029107,0.0131756495723297,0.219308349067424
58,0,0.0299688870200596,0.000114266328814824,0.000453017946962325,0.0117227863560935,0.0197483340107279,0.0291606615844868,0.0926665630530481,0.00311971309657634,0.0158405752963184,0,3.05206294885642e-06,4.71171761563942e-05,0.000256625375415674,0.0130194148769136,0.216121014184522
59,0,0.0304946621661895,0.000118455336159191,0.000463273922208332,0.0116365727216514,0.0203556284280495,0.0303848588039147,0.0924958713481326,0.00312929992869094,0.0157228690665377,0,5.53397219231915e-06,5.13401429266958e-05,0.000248931743404604,0.0126258975020762,0.217733195082134
60,0,0.0310204373123194,0.00011609225473569,0.000463319095770384,0.0115191085273863,0.0209445490645859,0.0298986159649859,0.0924569111830044,0.00322791680759971,0.0156131159745519,0,8.01588143578189e-06,5.55631096969974e-05,0.000256787842636884,0.0125336631846844,0.218114096203394
61,0,0.0315462124584494,0.000105185900033468,0.00044191048440609,0.0116064580980402,0.0215489693934145,0.0301604049486783,0.0926240158765769,0.00321545265856109,0.0156154562571394,0,1.04977906792446e-05,5.97860764672989e-05,0.000264097419528708,0.012521034325443,0.219719481687418
62,0,0.0320719876045793,0.000112097768014363,0.000465120825186356,0.0114493754707557,0.0221005404268884,0.0300664173267007,0.0922676994902218,0.00322242381282265,0.0156167773795922,0,1.29796999227074e-05,6.40090432376005e-05,0.000253459528716105,0.0124969258989508,0.220199814275589
63,0,0.0325977627507092,0.000123172952663233,0.000442953190793085,0.0114107381061962,0.0226998204765578,0.0296810006180389,0.00156699135983997,0.00315217108725374,0.0155308896456337,0,1.54616091661701e-05,6.82320100079021e-05,0.000225909573833028,0.000300441690620153,0.117815545071313
64,0,0.0331235378968392,0.00011571697399718,0.000447158670830728,0.0113925991949083,0.0232829463226687,0.0301551053512715,0.00157118579391803,0.00324806287564743,0.0155612018437033,0,1.79435184096328e-05,7.24549767782037e-05,0.000223890052863838,0.000291449296381393,0.119503252768217
65,0,0.0336493130429691,0.00279815230529895,0.000442636697995919,0.0112599373862935,0.0238856878596065,0.0297486367797555,0.00162997213433976,0.00314388910581103,0.0154857342187242,0,2.04254276530956e-05,7.66779435485052e-05,0.000292049369642737,0.000287361033323094,0.122720473304962
66,0,0.034175088189099,0.00285771279911175,0.000445614927398585,0.0113230745267754,0.0244794025709077,0.0300485315203455,0.00157664075547975,0.00319212384541027,0.0155688992645424,0,2.29073368965583e-05,8.09009103188068e-05,0.00023075740334835,0.000288544405438544,0.124290198455073
67,0,0.034700863335229,0.00291290628462021,0.000433145053606738,0.0112445916672894,0.0250844083860954,0.0297887643062557,0.00160617101421036,0.0032131402311808,0.0154841712996927,0,2.5389246140021e-05,5.06800902886644e-05,0.000221426712028596,0.000294349286775818,0.125060006913413
68,0,0.0352266384813589,0.00288373297797921,0.000444657733249187,0.011191636437176,0.0256598674774629,0.0488778308583957,0.00160977540168889,0.00316340847551394,0.0153842315380431,0,2.78711553834838e-05,5.3972103268574e-05,0.000289360820487813,0.000298707087202034,0.14511169054721
69,0,0.0357524136274888,0.00290843951778788,0.000455788436418459,0.0112670672257406,0.0262699178546599,0.0499896874846888,0.00157513900575564,0.00316703107411591,0.0154458880862013,0,3.03530646269465e-05,5.72641162484837e-05,0.00022745907065567,0.000295781744013638,0.147442230308402
70,0,0.0362781887736188,0.00290806671115179,0.000447621698166481,0.0112524850862654,0.0268622683658656,0.0478788108997192,0.00163468248798375,0.00322069787047331,0.0154315381210913,0,3.28349738704093e-05,6.05561292283934e-05,0.000213870780277704,0.000300262365232479,0.146521884262945
71,0,0.00819800053818855,0.00289636644960732,0.000454069630218523,0.0111310663700496,0.0274458235987824,0.0477489688418047,0.00157912600523328,0.00317879442585181,0.0153979118052471,0,3.5316883113872e-05,6.3848142208303e-05,0.000240600383824316,0.000287091255386424,0.118656984329516
72,0,0.00840925939600015,0.00287184772152799,0.000456174353877682,0.0111778503471358,0.0280444775031094,0.0470101142175809,0.00163797671063152,0.00315346011776394,0.0152666422004527,0,1.94359189026025e-07,6.71401551882127e-05,0.00022927313291791,0.000297342642869475,0.118621752858245
73,0,0.00854141583969675,0.00285888908290688,0.000444705506369355,0.0111028387288615,0.0286377077871567,0.0466078632514824,0.00167218930435167,0.00301866043144292,0.0153258940867844,0,1.38830973057978e-06,3.43636227694173e-05,0.000230625713403948,0.000285914077243757,0.1187624557422
74,0,0.00852176807261897,0.00283508334862479,0.00044757843839884,0.0111040314344908,0.0292317752170538,0.0466427988134738,0.00163772406115431,0.00322357081332852,0.0152816973792518,0,2.58226027213354e-06,3.71546479301459e-05,0.000232400843807526,0.000298958329792396,0.119497123660198
75,0,0.00847591434323244,0.00283562400600862,0.000451376441746382,0.0110822971854266,0.0298304048354122,0.0204797520870032,0.00167553096137833,0.00307920265105377,0.0152493172599666,0,3.7762108136873e-06,3.99456730908746e-05,0.000247222758337549,0.000284153396529131,0.0937345178099995
76,0,0.0084903975414415,0.00282368169108098,0.000439588413530531,0.0110746905584291,0.030413809222378,0.0216573853960692,0.00163587055793733,0.00308391997719826,0.0151654608615354,0,4.97016135524106e-06,4.27366982516032e-05,0.000256553522895598,0.000302076011641508,0.0953911406137443
77,0,0.00849401412094504,0.00282173046420427,0.000451063707563462,0.0110068928602252,0.0310130514348675,0.0215546119707407,0.00161242544057672,0.00316351672153725,0.0163407891045198,0,6.16411189679482e-06,4.55277234123318e-05,0.000226270889448529,0.000282225302217513,0.0970182838521551
78,0,0.00846135779133842,0.00282177072922568,0.000453275151614151,0.0110151543153627,0.0316086717185602,0.0214489580420517,0.131598269531983,0.00304484488798729,0.015228335008753,0,7.35806243834858e-06,4.83187485730605e-05,0.000261861977068175,0.00473076910090034,0.230728945065856
79,0,0.00843701258045774,0.0028139934606456,0.000453548379888364,0.0109859137531046,0.0322048118281604,0.0213282027496103,0.130295989570102,0.00304217169768775,0.015192974402904,0,8.55201297990234e-06,5.11097737337891e-05,0.000252784613330154,0.00479945867364333,0.229866523496248
80,0,0.00842157264112246,0.0028101335302565,0.000457728574680086,0.0109209249457696,0.0327936185937488,0.0213271298312914,0.00166322691984865,0.00323906230328168,0.0149977925760098,0,9.7459635214561e-06,5.39007988945177e-05,0.000245613914504729,0.00470824534057585,0.101648695933506
81,0,0.0083684830086906,0.0028111603057412,0.000443318428251353,0.0109669946013619,0.0333859561292836,0.0213158341765618,0.024113631242884,0.00321068260300462,0.0151859449003698,0,1.09399140630099e-05,5.66918240552464e-05,0.000252427008844375,0.00461725633523941,0.124739320478351
82,0,0.0083587140193695,0.00280202372724529,0.000446750742755309,0.0109946942922306,0.033976178754567,0.0211699689435774,0.00172792359899252,0.00314343239888362,0.0151545188157585,0,1.21338646045636e-05,5.9482849215975e-05,0.00024832437790979,0.004438135149523,0.102532281534633
83,0,0.00832798520610449,0.00281092378720457,0.000450073566431813,0.0109109647660659,0.0345842767502833,0.0211157911408222,0.00126558389787577,0.00320733308967847,0.0151041099305555,0,1.33278151461174e-05,6.22738743767036e-05,0.000239124472322855,0.00423717477904017,0.102328943075908
84,0,0.00828703720676365,0.00280705325419251,0.000442304803363755,0.0109321252154525,0.0351728971653894,0.0210560213441609,0.00124781318022223,0.00308282646444557,0.0151833105140524,0,1.45217656876711e-05,6.50648995374323e-05,0.000235156354757002,0.00461507039082581,0.103141202558851
85,0,0.00829078445025142,0.00280202168037821,0.00486971044499817,0.0109389261776466,0.0357731840876205,0.020921702382891,0.00119427779569173,0.00304501546346787,0.0151235171680458,0,1.57157162292249e-05,5.05700132184865e-05,0.0002580497486652,0.00470905795475698,0.107992533083861
86,0,0.00825337988745345,0.00278476136128764,0.00363700566449682,0.0108922741730358,0.0363619260670257,0.0209763028240769,0.00119099945077641,0.00306318329838053,0.01508221352792,0,1.69096667707787e-05,3.53004201005313e-05,0.000244672186562365,0.00477559557608397,0.107314524103971
87,0,0.00823586820689528,0.00279912103826117,0.0036459905019998,0.0108469560532772,0.0369467227419357,0.0208572087509902,0.00117685019600132,0.00314791392933679,0.0150696909452883,0,1.81036173123324e-05,2.87855074241437e-05,0.00023668330158971,0.00478660990310138,0.107796504693413
88,0,0.00821362627458199,0.00278108289031127,0.0036593786853596,0.0108860388990878,0.0375520418330947,0.0208510524384697,0.00119922899325699,0.00319866323153866,0.0150981593806447,0,1.92975678538862e-05,6.99560674524029e-05,0.000259405654841091,0.0179101158165708,0.121698047733063
89,0,0.0081683625381423,0.00279610150107294,0.00365353439684775,0.0108397523912503,0.0381410361073651,0.0208744685136254,0.00118790185548496,0.00318430684144539,0.0150144416903619,0,2.04915183954399e-05,0.000111126627480662,0.00024777411347722,0.0176488918962054,0.121888189991155
90,0,0.00815771924768609,0.00278444987183287,0.00363997917845354,0.0107962662092762,0.0387206107232312,0.0208685517094604,0.0011854638514168,0.00312505014448927,0.0147998297638748,0,2.16854689369937e-05,0.000152297187508921,0.000263489262704928,0.0176162230988602,0.122131615717732
91,0,0.00810666162698858,0.00279263458282414,0.00363473752498499,0.0108492648413802,0.039335173426103,0.0208344235216584,0.00119835791823355,0.00308935574772966,0.0147062615649817,0,2.28794194785475e-05,0.00019346774753718,0.000260620530679563,0.0170925240703267,0.122116362522906
92,0,0.0080666791707191,0.00279592059124804,0.0036105367279456,0.0108540613922762,0.0399190722285883,0.0208113943625362,0.00117761545878541,0.00305512914526728,0.0147829594241094,0,2.40733700201012e-05,2.49886829744736e-05,0.00025888414396114,0.0169970720366275,0.122378386735059
93,0,0.00803329542062148,0.00278671730207475,0.00358434701613379,0.0107723963225142,0.0405214006037388,0.0207398244734579,0.00119255275091177,0.00325033447874242,0.0149857356898114,0,2.5267320561655e-05,3.10705797238436e-05,0.000237984742605032,0.0169612546220942,0.123122181322991
94,0,0.00800236947875917,0.00277625422033535,0.00358458102297077,0.0107912975653559,0.0411108502537719,0.0207090034999982,0.00119228912315841,0.00325186528437709,0.0147996131584875,0,2.64612711032087e-05,3.71524764732135e-05,0.000251780084438273,0.0169751604836451,0.123508677922874
95,0,0.00796524376443822,0.00277887921667563,0.00356493588150401,0.0107555036985458,0.0417122679526453,0.0207105078112294,0.00118238560471068,0.00318902370092323,0.0148629899381188,0,2.76552216447625e-05,1.18073985210194e-05,0.000232786170405488,0.00483455977536332,0.111828546134726
96,0,0.00791504384658535,0.00277548585119432,0.00356314469258467,0.0107609930185095,0.0422931637644245,0.0206507915004366,0.00119699603574686,0.00314674383632767,0.0148813429621178,0,2.88491721863163e-05,1.3027565030453e-05,0.000233681310482349,0.00487146551947809,0.112330729075104
97,0,0.00791594231469874,0.00276292161768196,0.00355594436626028,0.0107154741072148,0.0429021524740578,0.0206168109693843,0.00118702865263403,0.00316412014128869,0.0148371169502272,0,3.004312272787e-05,1.84229349893837e-05,0.000242527439495972,0.00485689469806873,0.11280539978873
98,0,0.00787249695480576,0.00276418009620615,0.00354196814728583,0.0107547045532107,0.0434914056651479,0.0206271172969791,0.00120254885561473,0.00315859671840505,0.0147915685740416,0,3.12370732694238e-05,2.38183049483145e-05,0.000246853215542594,0.00483611647143579,0.113342611926893
99,0,0.00781904304021024,0.00276480526415307,0.0035445505200265,0.0107534459503462,0.0440767525651866,0.020601941235549,0.00120124397622829,0.00324516070264199,0.0149397058264095,0,3.24310238109775e-05,2.92136749072453e-05,0.000244340283292697,0.00484909541479158,0.114101729477554
100,0,0.0077911265105633,0.00276253433740352,0.00353667274021364,0.0106790280545974,0.0446744705324315,0.0206219386878806,0.00121017426704236,0.00319048996954385,0.0148887660768002,0,3.36249743525313e-05,3.4609044866176e-05,0.000264456657477506,0.00483940642324074,0.114527298276413
101,0,0.00778555797573089,0.00272213320685341,0.00353691652159779,0.0106934014960657,0.0452602728949997,0.0205924178920922,0.00119278838811288,0.00310267953646317,0.0147863157555501,0,0,4.00044148251068e-05,0.000232886293982528,0.00484832949949782,0.114793703875771
102,0,0.00774632456424523,0.00272164689085303,0.00352941295666043,0.0106751679912331,0.0458559634185145,0.0205398725105819,0.00119049966029663,0.00324362312585783,0.0147878479732432,0,0,4.53997847840376e-05,0.000264771968074249,0.0048589432579492,0.115459474102293
103,0,0.0077334841311665,0.00271110739017228,0.00352933236237852,0.0106352760547329,0.0464606373736634,0.00400470773665375,0.00118205502807129,0.00307106160875268,0.0146871975589149,0,0,5.07951547429684e-05,0.000241576819502958,0.0048359289104853,0.0991431601292375
104,0,0.00768044112295305,0.00270452194740688,0.00350686231454966,0.0105959912873319,0.0129519680277058,0.00393457916996401,0.0011916944038437,0.00324692183872839,0.0146928501837699,0,0,5.61905247018991e-05,0.000220558990995372,0.00482961355909781,0.0656121933710484
105,0,0.00768866117053365,0.0027037578929205,0.00351216423406157,0.0106510136471299,0.00812841288954639,0.00401675432220589,0.00119209410033629,0.00311983881927194,0.0146651761201995,0,0,6.15858946608299e-05,0.000232325900422504,0.00482691832341046,0.0607987033146993
106,0,0.00765061816795426,0.0027087635591277,0.00351474075260321,0.0106294134986779,0.00768997495540891,0.00398010272208676,0.00117797004195111,0.00322521093496894,0.0147220778452961,0,0,6.69812646197607e-05,0.000252408681540967,0.00483277524332362,0.0604510376675592
107,0,0.00761632106128143,0.00269957493871026,0.00348768256014738,0.0105950929186707,0.00759654085413635,0.00399736249187361,0.00118901863795615,0.00321517149301886,0.0147653246586358,0,0,8.10548330919811e-06,0.000260124274600304,0.00481695405664536,0.0602472734289854
108,0,0.00780767338110634,0.00268422415696742,0.00684183023683652,0.0106423004677005,0.00753778549709575,0.00407263824677228,0.00118892468522061,0.00310267519319702,0.000774962567096911,0,0,2.25743096688196e-05,0.000249616570496091,0.00483865107032189,0.0497638563824801
109,0,0.00781828625209912,0.00269636898137129,0.00660982140708435,0.010631370303334,0.00745400138381583,0.00398466306179224,0.00119337042588876,0.00308325067502667,0.00075926374392425,0,0,1.66763673984563e-06,0.000229165863094725,0.0048602303685223,0.0493214601026934
110,0,0.0077789154456658,0.00268054537348712,0.0066905211169989,0.0105770718581134,0.00741152812463363,0.00400863703619818,0.00124395279266812,0.00304373164200989,0.000762832235223842,0,0,1.47506943848842e-05,0.000259859378933139,0.00460232071592048,0.0490746664142374
111,0,0.00768357751447313,0.00268314605773269,0.00664140921439103,0.0105655342859067,0.00738451723106407,0.00398535281809467,0.0012434145040534,0.00322558527943864,0.000748617196854341,0,0,2.78337520299228e-05,0.0002308922962662,0.000289678839026518,0.0447095589893314
112,0,0,0.00266663332880276,0.00674307535598339,0.0106319866248092,0.00735516237902712,0.0040481259956989,0.00124649609102873,0.00319359870850046,0.000756775464632629,0,0,2.2814921388174e-06,0.000247364352477585,0.000296471162858346,0.0371879709559579
113,0,0,0.00267685309324133,0.00677492485962937,0.0105608610598767,0.0073318800467044,0.00534629814864949,0.00123317128991998,0.00310480412335892,0.000756447605543229,0,0,9.22728968235609e-06,0.000239474570431708,0.000291657357542733,0.0383255994445802
114,0,0,0.00267384292364555,0.0067999072039351,0.0104955148477653,0.00730828227604141,0.00533023430664614,0.0012581927095244,0.00324028043863913,0.000763352652345396,0,0,1.61730872258948e-05,0.000257277813669129,0.000293387540445737,0.0384364457998832
115,0,0,0.00266737319572591,0.00680204151328749,0.010592154911502,0.00726822848608415,0.00533662111037527,0.00124670308528065,0.00318612968835894,0.000774072941390242,0,0,2.31188847694335e-05,0.000251905992376831,0.000291710383966257,0.0384400601931172
116,0,0,0.00266538696401826,0.00678531484095489,0.0105252414884686,0.00724171293612724,0.00615756695735428,0.0012353672696106,0.00315538167194505,0.000763310593515543,0,0,3.00646823129722e-05,0.000238487634018152,0.000294199815811068,0.0390920348541367
117,0,0,0.00267017721853926,0.00379226261896418,0.0104720819585642,0.00723335054641799,0.00610594460195089,0.00123891318036048,0.00316034313082672,0.000774757991228713,0,0,0,0.00023197076957423,0.000300785466451733,0.0359805874828784
118,0,0,0.000103505033844515,0.00380060565661293,0.0105869493429297,0.00718852140022023,0.00614742631827552,0.0012681598151904,0.00322841885884897,0.000777603119878014,0,0,0,0.000223040538055277,0.000287589200226821,0.0336118192840824
119,0,0,0.000102461135055638,0.00384585141146222,0.010559504865279,0.00714553607069593,0.00612191691734735,0.00125817801980664,0.00316451484993243,0.000775156944890054,0,0,0,0.00444181166488645,0.000289145730215672,0.0377040776095714
120,0,0,0.000106864800626994,0.0038563476164302,0.0105126707273847,0.00712731064032542,0.00617008360306892,0.00117773964899175,0.00324083527107716,0.000775261863503395,0,0,0,0.00428465280070117,0.013512626053254,0.0507643930253637
121,0,0,0.000107813549507935,0.00388795113159746,0.0104988407137572,0.000824855411233022,0.00617519531584181,0.00118645549911026,0.00310905941672253,0.000789680893537267,0,0,0,0.00425071258699892,0.0131367106378631,0.0439672751561695
122,0,1.13412368070793e-05,0.000102338271276926,0.00388223040987862,0.0105097960517982,0.00152349133309406,0.00617169376350067,0.00118245451818998,0.00318470864864118,0.000783419545202141,0,1.21189506930356e-05,7.78068161044504e-05,0.00426440765885618,0.0131690639108751,0.0448748711149177
123,0,2.26956128981712e-05,9.86743437561088e-05,0.00391647127167751,0.010506624342784,0.00223131463210967,0.00614325684765026,0.0909349394643892,0.0032023791129359,0.000779866253397445,0,2.42739681590639e-05,0.000155902621608238,0.00419750226644647,0.0125488675674734,0.134762768305286
124,0,3.40499889892631e-05,0.000117328249861703,0.00391645157804456,3.37244675900306e-05,0.00294794728448891,0.0379561156404736,0.0912001126237474,0.00311156603282868,0.000792309955416804,0,2.7730534912367e-07,0.000205074557589664,0.0042178815984813,0.0124899211546729,0.157022760437534
125,0,4.5404365080355e-05,0.000123095780256085,0.00394818575976037,2.07968721499641e-05,0.00365694992349077,0.0542808745938907,0.0912419134410848,0.00323737202906598,0.000786739327707586,0,1.96141172690524e-06,0.000254099188710014,0.00421663952723047,0.0124533032207173,0.174267335440871
126,0,5.67587411714469e-05,0.000125190037860348,0.00393286082616269,3.5346097046663e-06,0.00436659705274133,0.0516160611160249,0.0911020579052683,0.00317452163461761,0.000792160116390684,0,3.64551810468682e-06,0.000321512825158647,0.00422827255601552,0.0124822421473361,0.172205415086557
127,0,6.81131172625388e-05,0.000129824999214428,0.00391155288534078,2.34371508369001e-05,0.005075362875091,0.0504791040907939,0.0909991172408764,0.00319837493028721,0.000785283335784208,0,5.32962448246839e-06,0.00038892646160728,0.00423174938120899,0.00030628748205961,0.159602463574846
128,0,7.94674933536307e-05,0.000126857615977663,0.00390359053962705,1.01696536591205e-05,0.00578609379354793,0.0504737695979657,0.090989190451038,0.00323179470262174,0.00079987102823973,0,7.01373086024996e-06,0.000456340098055913,0.00421926868586319,0.000306687878096774,0.160390115268907
129,0,9.08218694447226e-05,0.000127001291508909,0.00391361125086434,2.60305903216107e-05,0.0064972241975567,0.0501248154260192,0.091438989005776,0.00313334277875447,0.000804214956491722,0,8.69783723803154e-06,9.92754514395051e-05,0.00421284383930838,0.000298541856690322,0.160775410351414
130,0,0.000102176245535814,0.000112146069684989,0.00389589903317491,9.79099465206228e-06,0.00720008738754342,0.0498884971337705,0.0916032337892854,0.00321338355205955,0.000804466973874156,0,1.03819436158131e-05,5.02845382974988e-05,0.00422731800464439,0.000291987466812671,0.161409653132951
131,0,0.000113530621626906,9.82060445081849e-05,0.00390906448498843,4.35338248304002e-06,0.00790481303519999,0.0496818289052718,0.0912842030300699,0.00318201803671355,0.000793375821492387,0,1.20660499935947e-05,5.8558542670739e-05,0.00419621893369285,0.00028673655792154,0.161524973446633
132,0,0.000124884997717998,9.46268286707615e-05,0.00389095770949825,2.90315727817107e-05,0.00861342177266579,0.0493824034469516,0.0913232308403274,0.00315546328409188,0.000793320180672116,0,1.37501563713763e-05,6.68325470439793e-05,0.0041465917289937,0.000299010966645134,0.161933526032432
133,0,0.00013623937380909,0.000101028953353849,0.00390322214099111,2.86219324144711e-05,0.00932667890362343,0.0493305329140767,0.0915363899016593,0.00319625559247511,0.000797939712980692,0,1.54342627491578e-05,3.77287420540095e-05,0.00413724404172523,0.000300564380613067,0.162847880852525
134,0,0.000147593749900182,0.000104606011962202,0.00390372605954557,3.99103857888961e-06,0.0100333907281906,0.0492380720533664,0.0915709014654543,0.00318938577666213,0.000819201365564499,0,1.71183691269394e-05,4.4105669057429e-05,0.00409968390952158,0.000306167897680939,0.163477944094612
135,0,0.000158948125991274,9.75441356181121e-05,0.00390443116924154,2.61159313272436e-05,0.0107494032706425,0.0492259185859542,0.123017691582462,0.00314350954807641,0.000805869825425782,0,1.8802475504721e-05,1.15949971942008e-05,0.00409770197755251,0.000296312498964174,0.195553844123954
136,0,0.000170302502082366,0.000100350997425149,0.00391516382838737,6.6276332697868e-06,0.011449922641907,0.0477431906351734,0.100674713844804,0.00327844253707994,0.000820431778223148,0,2.04865818825026e-05,1.96757872159097e-05,0.00410035592531713,0.000297410934261344,0.172597075627029
137,0,0.000181656878173458,9.8912036112784e-05,0.00390486650376235,1.06423789777447e-05,0.0121611449763672,0.0478698748666805,0.100613478431263,0.0031655096445018,0.000782392712869804,0,2.21706882602841e-05,2.77565772376187e-05,0.00408253413025877,0.000312424780292178,0.173233364604757
138,0,0.00019301125426455,9.94101268672116e-05,0.0039019461627451,3.53810399785095e-05,0.0128718749321413,0.0472749083791487,0.136793471614309,0.00328024768833477,0.00078027353119963,0,2.38547946380657e-05,3.58373672593277e-05,0.00407100506147876,0.00029758039918241,0.209658802351547
139,0,0.000204365630355642,9.29688910894184e-05,0.0039009234415646,5.83394915865444e-06,0.0135732617675749,0.047322709641617,0.0998155553437551,0.00323575251753006,0.000784778915326995,0,2.55389010158473e-05,4.39181572810368e-05,0.0041060094225327,0.000301992418815702,0.173413608997618
140,0,0.000215720006446734,9.8864024201644e-05,0.00389134499936261,1.27457599618286e-05,0.0142974762874462,0.0468042016508402,0.100323762265729,0.00324139445194373,0.000786584631208607,0,2.72230073936288e-05,5.19989473027458e-05,0.00411788315351282,0.000302465285654134,0.174171664471004
141,0,0.000227074382537825,0.000109377160018702,0.00388385685233371,1.96575707650027e-05,0.0149966660497588,0.0470295796540599,0.00996418071231285,0.0032057110892775,0.000789433126341625,0,2.89071137714104e-05,2.54840684753234e-05,0.00411040724089574,0.000278505146141041,0.0846688401666893
142,0,0.000238428758628917,7.25830300243593e-05,0.00389153289513089,2.65693815681769e-05,0.0157016543954756,0.0465860391309646,0.0136740413601522,0.00326209522417255,0.000777997299623138,0,3.0591220149192e-05,3.33634447654312e-05,0.0040809452960016,0.000278562756880079,0.0886544041935368
143,0,0.000249783134720009,0.00011413276360176,0.00390034322189719,3.3481192371351e-05,0.0164094620770757,0.0463245032076517,0.0224651459264077,0.00325084397033136,0.000773677231795668,0,3.22753265269736e-05,4.1242821055539e-05,0.00410310186685327,0.000299597335523285,0.0979975900758116
144,0,0.000261137510811101,8.98829174491608e-05,0.00387536120119011,2.90254415532473e-05,0.0171269998726577,0.0465427213655583,0.0282925437055108,0.00325683356824689,0.000776745294683999,0,3.39594329047551e-05,4.91221973456468e-05,0.00408857702932717,0.000291692781988361,0.104714602319227
145,0,0.000272491886902193,0.000112938745025099,0.00390256103289415,2.46795485446315e-05,0.0178314692502869,0.0459522488539114,0.00982913745161577,0.00315417732122335,0.000785965326250999,0,1.55521919656767e-06,5.70015736357546e-05,0.00408509082948782,0.000302057669125045,0.0863113747080996
146,0,0.000283846262993285,9.80292637220314e-05,0.00387640226265048,7.5080100335556e-06,0.0185360182419285,0.046468613400082,0.00985085584776617,0.0146844598570529,0.00079192677803376,0,2.57586549760142e-05,6.48809499258623e-05,0.0040865991327241,0.000293232485666459,0.0990681311475552
147,0,0.000295200639084377,9.93489907363205e-05,0.00387233450451928,4.66694255358998e-06,0.0192582828991608,0.046178035787683,0.00114433720169816,0.0138500485291906,0.000774341621803742,0,1.81452938204246e-05,7.27603262159701e-05,0.00411900295068381,0.00028406553482166,0.0899705712219717
148,0,0.000306555015175469,9.95187888609521e-05,0.0038932703094854,1.19110286040899e-05,0.0199645649631082,0.0460128142802164,0.00115482727061345,0.0124040907662434,0.00077875727172798,0,2.87860947822748e-06,4.39452590476717e-05,0.00409640768078331,0.000299171296889255,0.0890687125402337
149,0,0.000317909391266561,0.000103290955155117,0.00388822719431286,1.91551146545898e-05,0.0206652478955443,0.046182387378779,0.00115852534377643,0.0124869467355844,0.000780735370694932,0,7.7065812960218e-06,5.29278581031213e-05,0.00414577649865995,0.000284235685673276,0.0900930720035006
150,0,0.000329263767357653,9.87123331992807e-05,0.00386724846171226,2.63992007050898e-05,0.0213699098981917,0.0457144820671424,0.00115350415660929,0.0125911590333799,0.000768361409391058,0,1.25345531138161e-05,6.19104571585708e-05,0.00413449836285206,0.00465088568293943,0.0947788693837525
151,0,0.000340618143448744,9.67478291391805e-05,0.00386859915136348,3.36432867555897e-05,0.0220920325084673,0.0461922183187108,0.0011431081085881,0.0127157273782505,0.000778751280229284,0,1.73625249316104e-05,7.08930562140204e-05,0.00415912203974186,0.00479385134297493,0.0963026749688154
152,0,0.000351972519539836,9.25204152263602e-05,0.00389000244951458,4.53369277715312e-06,0.0228023875706363,0.0457884899873081,0.00121508057999049,0.0129144010200817,0.000774235677575924,0,2.21904967494048e-05,7.98756552694699e-05,0.00415760376416899,0.018066753239701,0.110160047068539
153,0,0.000363326895630928,0.000101842876288851,0.00388210049307432,3.0331597937656e-06,0.0235017396521141,0.0458076614137043,0.00120301087049102,0.0129788263888995,0.000788972648968692,0,2.70184685671991e-05,5.32352413435005e-05,0.00418286361851638,0.0174892925362343,0.110382924263627
154,0,0.00037468127172202,9.61418645729229e-05,0.00387426952826636,1.73690990268535e-05,0.024222939196702,0.0456143144804113,0.00121292457995359,0.0130636951440734,0.000786317811496259,0,3.18464403849934e-05,5.98432331684942e-05,0.00427566936022454,0.0171650099476148,0.110795021957617
155,0,0.000386035647813112,9.59615549604148e-05,0.00389259532703548,3.17050382599415e-05,0.0249292883703292,0.0453168273000697,0.00120087044636137,0.0130889838142541,0.000790493985875712,0,3.66744122027877e-05,6.6451224993488e-05,0.00409296436840997,0.0165456786187111,0.110474530109276
156,0,0.000397390023904204,9.39814834926874e-05,0.000441641526859071,1.42068426083787e-05,0.0256401062362596,0.0210006223353699,0.00122233313667466,0.0129790054048204,0.000790891956873265,0,8.63059279420271e-07,7.30592168184817e-05,0.00405802072512509,0.0168636269866937,0.0835757489347788
157,0,0.000408744399995296,9.7626804527278e-05,0.000476224401664655,3.24516652439455e-05,0.0263417746918462,0.0209638613938902,0.00120658798469705,0.0129829215943123,0.000788018864388095,0,1.75880516213012e-06,7.96672086434755e-05,0.00403264771946982,0.0169010830358214,0.0843133685696618
158,0,0.000420098776086388,0.000107652507106799,0.000480589263580516,3.08650361739575e-05,0.0270527691936754,0.0209679664935203,0.00122053957292084,0.0129718653748806,0.00077670900698398,0,2.65455104483997e-06,8.62752004684692e-05,0.00402523727936716,0.0169471293413798,0.0850903515971892
159,0,0.00043145315217748,9.86814794764109e-05,0.00527365460904951,2.54030874990877e-05,0.0277673048959325,0.0210303671444801,0.00122704513471547,0.0129041444683984,0.000792589119615989,0,3.55029692754981e-06,9.2883192293463e-05,0.00401011525632078,0.0047710568949892,0.0784282487318759
160,0,0.000442807528268572,9.56602814776034e-05,0.00365058114896495,8.48479818436677e-06,0.0284767897831273,0.00444781831604741,0.00122947422998056,0.0129219108942755,0.000773159155599813,0,4.44604281025966e-06,0.0378112954676044,0.00397499021217591,0.00478697967818518,0.0986243975367019
161,0,0.000454161904359663,9.99504093994898e-05,0.00365719166774404,2.4042546523443e-05,0.0291773310000028,0.00445991941404862,0.00123205884301975,0.0129358951228646,0.000770532782330826,0,5.34178869296951e-06,0.0111183144698907,0.00394682011215977,0.00481035637732886,0.0726919164383656
162,0,0.000465516280450755,9.87833182590991e-05,0.00365298991354071,9.61417473221378e-06,0.0298882182595239,0.00446482084771747,0.00122706784903921,0.0128902129947674,0.000778798759449753,0,6.23753457567935e-06,0.0113576460803545,0.0039734713544356,0.00482456752860455,0.0736379448954509
163,0,0.000476870656541847,0.000109525049294768,0.00368478487582187,1.8086957009054e-05,0.030608022949195,0.00445628004503482,0.00122864963876898,0.0127818252913132,0.000775792088591326,0,7.1332804583892e-06,0.0114747050787518,0.00395564233776215,0.00482310947636335,0.0744004277249066
164,0,0.000488225032632939,0.000100020360326451,0.0037175929320552,2.49877472163525e-05,0.0313070474121012,0.00449825015043185,0.00117125252532751,0.0127992607253383,0.000784968880477394,0,8.02902634109905e-06,0.0114167631648847,0.00394028699278832,0.00483743056068557,0.0750941155106068
165,0,0.000499579408724031,9.77406521752031e-05,0.00369907369351398,1.35532205156798e-05,0.0320194588510819,0.00447363110105185,0.00116306500464992,0.0126503866371118,0.000774830062128321,0,8.92477222380889e-06,0.011221598859474,0.00394873887907065,0.00482312389838609,0.0753937050401072
166,0,0.000510933784815123,9.8204852154592e-05,0.00367333693921951,2.37286129552305e-05,0.0327281972463991,0.00449623812083282,0.00117888006472155,0.0126308257743027,0.000782259319812286,0,9.82051810651874e-06,0.0109228930561703,0.00392386320902589,0.00482401692855217,0.0758031984270678
167,0,0.000522288160906215,0.000102015313820987,0.00365784570785598,2.55161083492561e-06,0.0334370166541323,0.00452812453634303,0.00116134702685931,0.0125067561959078,0.000783547849226464,0,1.07162639892286e-05,0.010797018752387,0.00391021254321148,0.00486597268832049,0.0762854133037952
168,0,0.000533642536997307,9.66285922744391e-05,0.00364073141248458,1.68320449710715e-05,0.0341490326058224,0.00453425153528743,0.00117767482312995,0.0124879905193874,0.000784049849710154,0,1.16120098719384e-05,0.0105857130823693,0.00391030726628149,0.00485579510917555,0.076784261387763
169,0,0.000544996913088399,0.000105534794692828,0.00359725954833256,3.11124791072173e-05,0.0348533434070731,0.00456081412668036,0.00117161809404603,0.0124812142388555,0.000776690875406468,0,1.25077557546483e-05,0.0102533776967897,0.00391721571950182,0.00485324769383539,0.077158933343164
170,0,0.000556351289179491,0.000105593521219061,0.00361818271133719,1.2579171316684e-05,0.0355610980001756,0.00455210735405278,0.00116086444494349,0.0123844774229524,0.000792112838328703,0,1.34035016373581e-05,0.0101536607430254,0.00390529367663372,0.00487725235566231,0.0776929770304642
171,0,0.000567705665270582,9.7622984151833e-05,0.00360643930551057,2.03194832179172e-06,0.0362722977324894,0.00457504765750726,0.00116127792750276,0.0125160154388428,0.000779240710018126,0,1.4299247520068e-05,0.0100248620414865,0.00388445981814952,0.00484643928355246,0.0783477397603237
172,0,0.000579060041361674,0.00010702126527208,0.00359860407243328,2.03147625952711e-05,0.0369817279032157,0.00457243663297789,0.00117617998490958,0.0123650372495038,0.00078547718512082,0,1.51949934027778e-05,0.00990481855585324,0.00389314351302618,0.00486160535435942,0.0788606215140318
173,0,0.000590414417452766,0.000108030853345538,0.00354887678033169,5.91730245751754e-06,0.0376859526535663,0.00547637527635042,0.00117271816317121,0.0123364810777964,0.000785496788502669,0,1.60907392854877e-05,0.00980085020780359,0.00387259910164024,0.00485196362859616,0.0802517669902999
174,0,0.000601768793543858,9.9972153994952e-05,0.00354101548041537,3.39979480065625e-05,0.0383992033445153,0.00537872822385133,0.00116690528388171,0.0123644744771115,0.000770260344962115,0,1.69864851681975e-05,0.00967150675615362,0.00390369539469098,0.0048711437556905,0.080819658441986
175,0,0.00061312316963495,9.64993053345154e-05,0.00353932367672117,0.0772060136698124,0.0391177529876694,0.00538696395622904,0.00116970277173428,0.0121853921953565,0.000783104560624043,0,1.78822310509074e-05,0.0095777350742366,0.00388828520103228,0.00485098172772326,0.158432760527159
176,0,0.000624477545726042,8.87562745244523e-05,0.00351984507324107,0.0131746656512234,0.0398154739389957,0.00538331505517189,0.00117393486562368,0.0121938016717523,0.000783343645775272,0,1.87779769336172e-05,0.00954852612475843,0.00388816484289261,0.0048566897177943,0.0950697723844128
177,0,0.000635831921817134,0.000100464814715306,0.00352631075241721,0.0127871668809609,0.0405351424276845,0.00540672400475265,0.00118253554774676,0.0121837279546768,0.000785380640576715,0,1.96737228163271e-05,0.00946781817276744,0.00388503108567733,0.00485807325796953,0.0953738811845786
178,0,0.000647186297908226,0.000103177045320197,0.00352074692372611,0.0123540058626589,0.0412316394421565,0.00535753087589115,0.00116606444630667,0.0121377880512247,0.000770848556474529,0,2.05694686990369e-05,0.00947313893398762,0.00387130824850358,0.00484044533917702,0.0954944494920343
179,0,0.000658540673999318,9.57550930983402e-05,0.00350276020246294,0.0122964251323325,0.0419446805512097,0.00540415123470042,0.00117351512428503,0.0121207466910748,0.000781116740144705,0,2.14652145817468e-05,0.00941986570601197,0.00384284133143312,0.00484734451259136,0.0961092082079259
180,0,0.00066989505009041,0.000100254768262397,0.00351665773876939,0.0122541615617412,0.0426582101530969,0.00543658979729895,0.00117034650104955,0.0120853111546081,0.000785260427142519,0,2.23609604644566e-05,0.00938210679883046,0.00384074390147269,0.00485715635285781,0.0967790551656848
181,0,0.000681249426181502,8.71667767399174e-05,0.00350909925704976,0.0120787177375936,0.0433613493608645,0.00541860872940368,0.00117630036347786,0.0122223516221965,0.000779997563891319,0,2.32567063471664e-05,0.00930985576560429,0.00386254982614039,0.00483764017363678,0.0973481433091272
182,0,0.000692603802272593,0.000108294559347642,0.00352545554604307,0.0120986827836283,0.0440694512667746,0.0253248553687217,0.00118329680432823,0.0121311008089469,0.000760807274029588,0,2.41524522298763e-05,0.00927986825529203,0.000257711289817093,0.00482158577825646,0.114277865989688
183,0,0.000703958178363685,0.000107797867281117,0.0035049825231098,0.0119246104643154,0.0447846529173879,0.0250901771840318,0.00117658650902799,0.0120090240438737,0.000758169073103583,0,2.50481981125861e-05,0.00925370720038416,0.00026581472154584,0.000300295107341096,0.109904823987879
184,0,6.70539496529689e-05,0.000103233250255803,0.00350550479574434,0.0118332131756597,0.0454842883348995,0.0237329830005012,0.00118649425089179,0.0120889195957555,0.000764614685322972,0,2.5943943995296e-05,0.00925308532938207,0.000281552788671717,0.01382843980924,0.122155326909973
185,0,0.000285165154941464,0.000107392324377551,0.00350014343257977,0.0118455351379566,0.0461953423941674,0.02347384745644,0.00119444137505695,0.0120527888543805,0.000764282366251823,0,2.68396898780058e-05,0.00925224362062155,0.000253797940258495,0.0131515849075785,0.122103404654489
186,0,0.00538104462000654,0.000108795049763487,0.00349222012488481,0.0116825643529859,0.0469076487460621,0.0231276631495932,0.00118943806642682,0.0118787656169478,0.000762711736737403,0,2.77354357607157e-05,0.00928066939839546,0.000276156105833223,0.0131562537074012,0.127271666110799
187,0,0.0137646932909757,0.000100249952157392,0.00347561831541975,0.0116710019385154,0.0476170825449566,0.0228152365054113,0.0011950180332434,0.0119543720425903,0.000766937224831008,0,2.86311816434255e-05,0.00920539808691226,0.000296193518846319,0.0125524803908461,0.135442913026349
188,0,0.0221483419619448,9.19700939301615e-05,0.00349181247214352,0.0116364880938175,0.0483296646584867,0.0225558943157827,0.00120737215000556,0.0118503615103931,0.00075530390163657,0,2.95269275261354e-05,0.00919573148703662,0.000249093734511396,0.0124480217023065,0.143989583009521
189,0,0.030531990632914,0.000102328268519296,0.00349516276602706,0.0115719584944622,0.0490303348165656,0.0224383982376741,0.00120789315006767,0.0119203246378454,0.000748372347788256,0,3.04226734088452e-05,0.009197244071946,0.000263030284595093,0.0124241695044982,0.152961629886312
190,0,0.0389156393038831,0.000109303350922406,0.000478468622817946,0.0115942477506812,0.0497484867510641,0.0222530193275425,0.0012622478046359,0.0118409539010873,0.000748497318025746,0,3.13184192915551e-05,0.00918695925030506,0.000271229496858582,0.0124247591007597,0.158865130397875
191,0,0.0472992879748523,0.000106169768830159,0.000487899163131627,0.011499008086023,0.050463056923818,0.0222381163528544,0.00126203025575106,0.00310771037178836,0.000752650997797696,0,3.22141651742649e-05,0.00920344776051877,0.000280426738021223,0.000293847620526874,0.147025866179088
192,0,0.0556829366458214,9.97888008121192e-05,0.000449317749721211,0.0113945446088967,0.0511551438211933,0.0221386244756786,0.00127634643765263,0.00317317116541487,0.000755650357174202,0,3.31099110569748e-05,0.00924378557934788,0.000264465969809259,0.000295027313948175,0.155961912836527
193,0,0.0640665853167905,8.46035562930913e-05,0.000461031723275541,0.011435022177974,0.0518780772360889,0.0219916675499686,0.00126699104208359,0.00306127079102838,0.000768564253608286,0,3.40056569396846e-05,0.00918562478342453,0.000268276830751718,0.000286562133489408,0.164788283051716
194,0,0.0724502339877597,9.60891019238809e-05,0.000446588569598378,0.0113200140914533,0.0525771255005309,0.0220058647105985,0.00126075621751303,0.00325874627494466,0.000753597235073272,0,3.49014028223945e-05,0.00922960603013952,0.000243573266503693,0.000289527978519927,0.173966624367381
195,0,0.0808338826587288,9.86563196556931e-05,0.000466451971598532,0.0113205063000769,0.0532914851487969,0.0219582435069358,0.0941574415102382,0.00313544823464311,0.000757808783481318,0,3.57971487051043e-05,0.0091989508501417,0.000277203030940594,0.000290863505460868,0.275822738969404
196,0,0.00808578199398852,9.61423392342994e-05,0.000471444002503604,0.0112601439110164,0.0540035578856619,0.0218721963456331,0.0943084245340767,0.00310613986989147,0.000757292060666203,0,6.34904867850175e-06,0.0092407621748204,0.000257285106338796,0.000304525070795176,0.203770044343305
197,0,0.00844306494505218,9.74228627571464e-05,0.000461014085901037,0.0112710212755909,0.0547059931514739,0.0218584420861669,0.0942730308090085,0.00328933407622404,0.000756091360040799,0,1.54679573571669e-05,0.00929597936827317,0.000287695608959157,0.000292747302048225,0.205047304888853
198,0,0.00847865196402927,0.00010368961985873,0.000484759262615081,0.0112006526279319,0.0554139486505838,0.0218251632922742,0.0947763464764245,0.0030497036874047,0.000760600892083459,0,2.45868660358321e-05,0.00924113982276707,0.000255622143479593,0.000294986877602363,0.20590985218309
199,0,0.00849894036961169,9.22776866540825e-05,0.000459696548703373,0.0112709963135003,0.0561234532006872,0.0438170780328996,0.0941641074500189,0.00313687252622277,0.000764525185330469,0,3.37057747144972e-05,0.00928057509993287,0.000255239203175152,0.000296155233579449,0.22819362262503
200,0,0.00846893942717188,0.000105134665496862,0.00046680200344156,0.011150969216642,0.056832768754024,0.0415118570233851,0.0940000414440708,0.00309044773944615,0.000765232219355186,0,2.64454628114458e-05,0.00927101109769306,0.000269396845154348,0.000300948722646833,0.226259994621339
201,0,0.00847298007935035,0.000105296631938054,0.000487651440418657,0.0111456620845439,0.0575436353735917,0.380778360468461,0.0943376528798073,0.00326692026781797,0.000745111446843313,0,0,0.00929123774820276,0.000288278878030218,0.000297338059153426,0.566760125358159
202,0,0.0084853047676569,0.00010715673859427,0.000488857767487963,0.011130072024146,0.0755383990755158,0.379761838942454,0.0943389821792572,0.00312804121429429,0.000772873885621126,0,0,0.00931458307423288,0.000300591984396479,0.000282639759405487,0.583649341413063
203,0,0.00845967735631661,0.000108172038344049,0.000448577327350764,0.0110680706156593,0.00816342752985342,0.0480277259921513,0.0925141151185972,0.00315582189194171,0.000749813993085073,0,0,0.00927393858728306,0.000281073436382244,0.00029655746583392,0.182546971352799
204,0,0.00845022745611021,0.000107357738190216,0.000428493780710586,0.0110245248216789,0.00770570422292339,0.379642218828979,0.0923138888788461,0.00315663190814234,0.000749861320782058,0,0,0.00930406153079742,0.000262767517318729,0.000306024070927121,0.513451762075407
205,0,0.00840555291808305,0.000101545146278965,0.000447377590605032,0.0110529436037374,0.0075937989041097,0.293440288656536,0.0920001372890706,0.00318066796016915,0.000752943936775015,0,0,0.00928103482433222,0.000277530420490154,0.000301256474524667,0.426835077724712
206,0,0.00837318509078598,9.63112160603302e-05,0.000469670212697473,0.0109725536831315,0.00753722075898308,0.323773054874197,0.0924058638545351,0.00320836610370752,0.000761365736920561,0,0,0.00926392457418395,0.000273066344477173,0.00029557188791922,0.457430154337599
207,0,0.00835933282323547,9.56101139520709e-05,0.000465717021896249,0.0109619945429672,0.00745023919867255,0.320072821771011,0.0921208000823377,0.00320024392175294,0.000749113331931105,0,0,0.009246042445094,0.000277064830968052,0.000292031645089539,0.453291011728908
208,0,0.00833826246950186,0.000104092097343542,0.000460138257207773,0.0110052025745692,0.00739217204504921,0.32215922007655,0.0918015330609615,0.00314220294528535,0.000749964076741271,0,0,0.00928296384383083,0.000278810822601166,0.000289146204458816,0.4550037084741
209,0,0.00831368669349372,0.000102818756743939,0.000449759246605591,0.0109075694801886,0.00736472271229589,0.317452666638358,0.0919061386865732,0.0031514859941004,0.000752512053637693,0,0,0.00926647666615063,0.000490333445711093,0.000284381541043973,0.450442551914903
210,0,0.00828042151441193,9.89071119619646e-05,0.000486665107850515,0.0108615878350482,0.00733152612020265,0.32092479272708,0.092034110584288,0.00327307848953627,0.000748773118613615,0,0,0.00930340100119653,0.000221288713976062,0.000289461712091213,0.453854014036257
211,0,0.0082739407020259,0.00420156756069453,0.00046155076967339,0.0108968782804543,0.00733393676862015,0.320593825454121,0.0921206320977415,0.00320341642703922,0.000756569623389066,0,0,0.00923847599610437,0.000292574994137737,0.000303944862295869,0.457677313536297
212,0,0.00822493178504843,0.00284429764921574,0.000468888056760453,0.0108627487190656,0.00731751994476902,0.321036376582562,0.0920467744741398,0.00327849725247695,0.000764707327507386,0,0,0.00925998308677403,0.000495772067640146,0.000293997533218093,0.456894494479178
213,0,0.00820227740440166,0.00283940563157969,0.000461277175882174,0.0107341443183711,0.00728237909846942,0.319847021224897,0.0920379672304847,0.00324326790415815,0.000764417028597142,0,0,0.00924418475890572,0.000248799275249677,0.000295290135766202,0.455200431186763
214,0,0.00817243987972926,0.00286221696892332,0.00395853902734793,0.0108237294322731,0.00724186060166711,0.321175597846793,0.0922751959311946,0.00324964517361575,0.00075053677263712,0,0,0.00923562545405865,0.000273431056936092,0.000309146434476463,0.460327964579653
215,0,0.00815374392634625,0.00289956611967811,0.00370163220393941,0.0107777774944591,0.00723301770191859,0.318369790711145,0.0920068146931945,0.00318972456124416,0.000748918099372461,0,0,0.0092247923207639,0.000249866667433179,0.000291585693125833,0.45684723019262
216,0,0.00811366049992802,0.00287795563260382,0.00378219912440142,0.0107500920830405,0.0071787283159584,0.31673579112859,0.0922340609959933,0.00321653666363141,0.000751129484406885,0,0,0.00921874059933191,0.000256921892328295,0.0147894150179153,0.469905231438129
217,0,0.00809695960523504,0.00283169404530425,0.00364151209533623,0.0107621540545408,0.00715736487930789,0.300416393927852,0.0920643636081552,0.00314544102752866,0.000750242853667273,0,0,0.00925111561790757,0.0002430996015102,0.0131513612479405,0.451511702564285
218,0,0.00804538576670648,0.00283726459006123,0.00373553450091703,0.0106998508027345,0.00721957997012227,0.299003253067604,0.0919054449148395,0.00324125453118295,0.000725077181705695,0,0,0.00924953089708487,0.000251169038767889,0.0131836062788214,0.450096951540548
219,0,0.00801592369591685,0.00282901133706103,0.00378531456817523,0.0106482698953685,0.000804986962061119,0.30097294525184,0.0918016384541289,0.00315604782006026,0.000733907057438935,0,0,0.00921751257554714,0.000511605589729542,0.0125639431651241,0.445041106372452
220,0,0.00798752902291091,0.00282970813508506,0.0037764559322004,0.0107339719003797,0.000866168062152937,0.300640747703611,0.0905741290701698,0.00324433966651792,0.000745043700908671,0,0,0.00916049344766531,0.000464494653643648,0.0124713978704709,0.443494479165716
221,0,0.00793452931609621,0.00283403556980291,0.00380097454439236,0.0107450248394299,0.000819573424186843,0.0517672238685924,0.0908272388356069,0.00311191622991611,0.000740329912362624,0,0,0.00917638489872144,0.000293957044549755,0.0124366487593109,0.194487837242968
222,0,0.00791044731742782,0.00280931996597274,0.00378989084864076,0.0106464837692554,0.00087266918769264,0.0493598988735538,0.0909097900572143,0.00324097553401781,0.000747048520818724,0,0,0.00918942483059061,0.000283418913806567,0.0186938332707395,0.198453201089731
223,0,0.00789232675895518,0.0028036367504585,0.0037934273328565,0.0106897295583406,0.000821752534348363,0.304399748283933,0.0907536615542519,0.00312114738398774,0.000754602180291346,0,0,0.00917734611343766,0.000527044946852111,0.00480637106011048,0.439540794457823
224,0,0.00783772919901486,0.00280031780869821,0.0038120880579045,0.0106402154310677,0.000861735230205207,0.0493404902470998,0.0904034562628281,0.0031444518462942,0.000749512667445993,0,0,0.00917086231619558,0.000262332857796715,0.00473409814653699,0.183757290071088
225,0,0.00782964616657841,0.00279370862587662,0.00383752160630068,0.0105794437118711,0.000810653793660552,0.0492651824402488,0.0906788879730252,0.00318609556735137,0.000743923732121433,0,0,0.00919256595119584,0.000310551370269359,0.00463306225192126,0.183861243190421
226,0,0.00778309372394326,0.00279452904272316,0.00386111369729144,0.0106332344719716,0.00084965138189181,0.300279155144835,0.0904043433793202,0.00312829894909559,0.000727488304271007,0,0,0.00916595040483507,0.000284905062835383,0.00445255522687455,0.434364318789888
227,0,0.00776931231523329,0.00277982552193973,0.00389458763419674,0.0106386541786386,0.000825202456766356,0.0490199426256084,0.090907631788853,0.00307529082705895,0.000736003668604785,0,0,0.00915218231987046,0.000513758635069304,0.00425856785351833,0.183570959825358
228,0,0.00773747019883991,0.00275845217371668,0.0039141649121827,0.0106039236555935,0.000859005820952377,0.300155912153385,0.091821565426832,0.00315931479201193,0.000751188413332845,0,0,0.00915862876267991,0.000482313426886445,0.00460713655563533,0.436009076292048
229,0,0.00770904719403434,0.00277075826513902,0.00392581688605604,0.0106573727268573,0.0008133127477772,0.0492077633435938,0.0916081134923571,0.00320590246416326,0.000748124142379229,0,0,0.00916198811492403,0.000495903923024796,0.00470630402221444,0.185010407322521
230,0,0.00768382131278467,0.00276786194809803,0.00392336338188632,0.0106085911537707,0.000847814186118253,0.0236450590953271,0.0917040106733431,0.00325976529905721,0.00073837333173866,0,0,0.00911065932235858,0.000467197592586747,0.00476182079012624,0.159518338087196
231,0,0.00767438810908362,0.00279218697650444,0.00391218683434636,0.0105337895461525,0.00082092714966415,0.274994164366899,0.0918079741680912,0.00313293305831762,0.000739912513677074,0,0,0.00907244821969531,0.000292592982161825,0.00478453910622395,0.410558043030816
232,0,0.00789177040694778,0.00277380411302333,0.00392487579840307,0.0105807239518339,0.000854342005586881,0.0268735388254744,0.0916650665639528,0.00316505989157362,0.000753746579570741,0,0,0.009094982707888,0.000506839945275743,0.00476313503739302,0.162847885826923
233,0,0.0078639339537446,0.00277283044221242,0.00709819784759465,0.010597043084622,0.000808827943101296,0.256712851542171,0.0916048464948129,0.00326994792591544,0.000740165915023683,0,0,0.00907259509705106,0.000290845052576958,0.00482038117503427,0.39565246647386
234,0,0.00774659131444234,0.00276239696678603,0.00711926371085758,0.0105290728414695,0.000863382973263659,0.024281579724859,0.0917763860308379,0.00322232417748848,0.000756164545087229,0,0,0.00908381143775322,0.000257051954033409,0.0048115347462276,0.163209560423106
235,0,0.00775805396892463,0.00275465773936056,0.00711658262803402,0.0104901131335581,0.000814683464954772,0.024194694386834,0.0915423223406735,0.0032131700193011,0.00074640774762987,0,0,0.00904770105701277,0.000248735099746774,0.00481728437618069,0.162744405962211
236,0,0.00778325226772503,0.00276028730310702,0.00711573891905245,0.0104774115363982,0.000851989045260329,0.273418010212937,0.0916852551362815,0.00317474426631508,0.000746924161440284,0,0,0.00906335454535021,0.000234867235848178,0.00483207660870078,0.412143911238416
237,0,0.00774544884828526,0.00274510326433356,0.00713114813167723,0.0105038977761867,0.000826812921120797,0.0257208222387603,0.0917099273010124,0.00308756256168513,0.000742838443189252,0,0,0.00900958260704683,0.000227152325294053,0.00482172623552215,0.164272022654114
238,0,0,0.00274573008123414,0.00709472107123436,0.0104381141044351,0.000858910956378347,0.0255590508959664,0.0913316660813198,0.0031941264445777,0.000746745701059886,0,0,0.00893589714821116,0.000252631000390847,0.00481099791837212,0.15596859140318
239,0,0,0.00272693360542434,0.0070710105521017,0.0104875832436441,0.000810412856147678,0.293905811220084,0.0913352414165418,0.00321608119761909,0.000752332390048819,0,0,0.00897085732430165,0.000246256327110153,0.0048214600641714,0.424343980197195
240,0,0,0.00273814310732965,0.00704882029131392,0.0104668385087938,0.000844925470672104,0.0684241145155296,0.0915332085397654,0.00311040060921144,0.000747493217696682,0,0,0.00890641275853335,0.000240872806649469,0.00482166021011141,0.198882890035607
241,0,0,0.00273541898612447,0.00701760134068739,0.0104755907145585,0.000818950779065614,0.0436374487117647,0.0915338435417989,0.0032157124322144,0.000741404892957649,0,0,0.00894658228232907,0.00411267251728411,0.00483307532550207,0.178068301524287
242,0,0.000531821278833779,0.00272936975920082,0.00700208223335368,0.0104532833096628,0.00189964488317561,0.29458095865937,0.0915798802546167,0.00310197554305025,0.000748017845127745,0,1.39134125335434e-06,0.00898608003219711,0.00424614037135382,0.00585556070433068,0.431716206215526
243,0,0.00106456165912965,0.00273446748831663,0.00701689681255076,0.0104317108349969,0.00286880062437668,0.0431020469692659,0.0913714219110545,0.00323499082722619,0.000748256761468701,0,2.78820692418814e-06,0.00890999835078394,0.00424365574805514,0.00686418173123461,0.182593777925384
244,0,0.00159730203942551,0.00272995427978801,0.00699495747402764,0.0104341207894014,0.00392583187440291,0.045543155931882,0.0914284008425281,0.00317461678649036,0.00074238047406866,0,4.18507259502195e-06,2.05272830368382e-05,0.00423349278548435,0.00785016748289685,0.178679093116028
245,0,0.000356848195208229,0.00271975920669443,0.0069822467733902,0.0104722969374469,0.00492287935729298,0.294172135995548,0.0914494196952509,0.00323003565041133,0.00074542212974232,0,5.58193826585575e-06,3.83127913488403e-05,0.00421221881243797,0.0088183222610016,0.42812547974404
246,0,0.00165651287701927,0.00271001087954234,0.00697609131550561,0.0105338266138714,0.00598043657136747,0.0427429122475087,0.0917212413099821,0.00314159359409314,0.000745350081596524,0,6.97880393668956e-06,5.60982996608424e-05,0.00420742081349624,0.00986861756321234,0.180347090970793
247,0,0.00295617755883031,0.00272402382100652,0.00697014875443473,0.01049650046699,0.00697111741507396,0.0426702857368149,0.0923562075674603,0.00311712908047379,0.000748736992787704,0,8.37566960752336e-06,4.21286788162432e-05,0.00421989810927037,0.0108736475246867,0.184154377376253
248,0,0.00425584224064135,0.00270312517788134,0.00699045126594292,0.0104829993041464,0.00802863181172366,0.297256643462902,0.0932606562206794,0.00327099985016973,0.000762744228359969,0,9.77253527835717e-06,2.04096826249467e-05,0.0042186948108852,0.0266337066970691,0.457894677288305
249,0,0.00555550692245239,0.00271311776285411,0.00693303664488217,0.0105086990747954,0.00902976332627455,0.293024746409724,0.093361688487381,0.00316116424902869,0.000755182251955747,0,1.1169400949191e-05,3.91015450713245e-05,0.00423086231722251,0.0257695428272646,0.455093581219855
250,0,0.00685517160426343,0.00271143399359661,0.00691003746724783,0.010433996287461,0.0100901763846779,0.0413277799861235,0.0934467792088397,0.00322209448139269,0.000751671551109748,0,1.25662666200248e-05,5.77934075177024e-05,0.00425669084050556,0.0266628672156913,0.206739058695047
251,0,0.00815483628607447,0.0027012336095392,0.00691409081927309,0.0104107702467426,0.0110762039027544,0.0420166376333865,0.0929877342063066,0.00314508654622868,0.00074383672303406,0,1.39631322908586e-05,7.64852699640803e-05,0.00425532955493144,0.0271873938776645,0.209683601808191
252,0,0.00945450096788551,0.00270030374633628,0.00690787877602814,0.0104571588396587,0.0121199297473407,0.288867868082434,0.0931267168370694,0.00317971365474868,0.000761244338610112,0,1.53599979616924e-05,9.51771324104582e-05,0.00425202176416503,0.028071164645148,0.460009038529796
253,0,0.0107541656496965,0.0027015457167545,0.00692169212400473,0.0104088883237373,0.0131238604792889,0.0417527762560425,0.0934089048153506,0.00322044852635034,0.000749025258951525,0,1.67568636325262e-05,9.95542504603475e-05,0.00425024019450013,0.0290298094566604,0.21643766791543
254,0,0.0120538303315076,0.00270676709731482,0.00691558015121195,4.57429373263528e-05,0.0141707048152297,0.0420184717825085,0.093386007191302,0.0030662450860326,0.000747005630417153,0,1.815372930336e-05,0.000104726390703802,0.00424663235798486,0.0300364401619861,0.209516307662829
255,0,0.0133534950133186,0.00268461232804658,0.00689755734200799,6.89916785707437e-05,0.0151745281866179,0.294010268608715,0.0936189936864397,0.00311467596094845,0.000759010878611127,0,1.95505949741938e-05,9.66297313796368e-05,0.00425108768996097,0.0143392874124879,0.448388689112079
256,0,0.0146531596951297,0.00268124389253979,0.00690071083468626,4.96008375008657e-05,0.0162634432629431,0.0416633581634062,0.09297741617777,0.00320850597648723,0.000743202713915197,0,2.09474606450277e-05,0.00010966634760981,0.00428592918951132,0.0153482948513819,0.198905479403526
257,0,0.0159528243769407,0.00267428391994613,0.00688877237944753,5.34878433906958e-05,0.0172305208380821,0.0388357214887043,0.09347967975722,0.00306983202796574,0.00073816297131899,0,2.23443263158615e-05,0.000122702963839983,0.00425063132576163,0.0163599988867661,0.1996789631057
258,0,0.0172524890587517,0.00269796259418115,0.00688722408201432,7.46696929961703e-05,0.0183133776313456,0.291956320521208,0.0934269654097391,0.0032455458848372,0.000740648271977326,0,2.37411919866953e-05,0.000135739580070156,0.00422646279647876,0.0173533955131563,0.456334542228743
259,0,0.0185521537405628,0.0026856846254717,0.00688129114243707,8.06915631447936e-05,0.0192884239515238,0.291259372629424,0.0933273167487138,0.00323320594816446,0.000734216312971081,0,2.51380576575291e-05,0.000148776196300329,0.00428470206635969,0.0183758099432457,0.458876782925977
260,0,0.0198518184223738,0.00267433385647966,0.0068700425952136,6.87478545547197e-05,0.0203479300304183,0.0414292220954575,0.0934174772425549,0.00305306762681906,0.000736918477218075,0,2.65349233283629e-05,0.000161812812530503,0.00427246487911306,0.0193794328602947,0.212289803676356
261,0,0.0211514831041849,0.00267934106254055,0.00689881850879481,8.7730108649654e-05,0.0213432045338381,0.0414314477524165,0.092241770871967,0.00315935442561515,0.0007215702549101,0,2.79317889991967e-05,0.000174849428760676,0.00428729033800648,0.0203663474238602,0.214571139602543
262,0,0.0224511477859959,0.00266970135042358,0.00347540543954987,7.76473341906505e-05,0.0224181667327917,0.040775509616641,0.0919884133674586,0.00303733364353358,0.000732170624346264,0,2.93286546700305e-05,0.000187886044990849,0.00424780825505418,0.0213695622796779,0.213460081129324
263,0,0.0237508124678069,0.000115686714366807,0.00348595209080953,0.000103908376151651,0.0233981264734745,0.0437551057598072,0.0917131420077027,0.00306202607462626,0.00072350438010825,0,3.07255203408643e-05,0.000200922661221022,0.00427262293030492,0.0223802850502319,0.216992820506952
264,0,0.025050477149618,0.000107087140240439,0.0034718522633278,7.44220715679604e-05,0.0244552561174915,0.0418077922129675,0.0919160850283675,0.00305363018156713,0.000729350370385852,0,3.21223860116981e-05,0.000213959277451195,0.00428040444131248,0.0233703347576775,0.218562773397987
265,0,0.026350141831429,0.000103054105310473,0.000472271747019172,9.93890272735095e-05,0.025449433375864,0.0415343056303105,0.0921572026199213,0.00320758898055508,0.000728468646018244,0,3.35192516825319e-05,0.000226995893681368,0.00424471541890492,0.0243787238029342,0.218985810330904
266,0,0.0276498065132401,0.00011038810330528,0.000466768814695419,8.35233125023432e-05,0.0265309372642694,0.0417443267414917,0.0920768611840763,0.00311386080691194,0.000740228056751496,0,3.49161173533657e-05,0.000240032509911542,0.00428106855459818,0.0253915367297364,0.222464254708843
267,0,0.0289494711950511,0.00011269970199127,0.000476365337719231,9.64814043255124e-05,0.0274945360377159,0.040728398047127,0.0923885028760918,0.00320630938954345,0.0208769811688742,0,2.27257374147616e-06,0.000253069126141715,0.00424240086536001,0.0263993709638062,0.245226858687489
268,0,0.0302491358768621,0.00010895352583476,0.000483240145665009,0.000109439496148682,0.0285517912568267,0.0429040125606203,0.0921579065028357,0.00323036742673595,0.0193775968379866,0,4.63426184748575e-06,0.000266105742371888,0.0042860825948936,0.0273925440183894,0.249121810247018
269,0,0.0315488005586732,0.000117716956398193,0.000469737784469935,0.000122397587971851,0.029556259732177,0.0430642772214687,0.0919143590723208,0.0031610383395029,0.019040789751752,0,6.99594995349533e-06,0.000279142358602061,0.00423607714133296,0.0284099354423456,0.251927527896968
270,0,0.0328484652404842,0.000111888764819139,0.000460589605130694,0.000123141107726625,0.0306151067771789,0.0429598936015375,0.092056484035559,0.00324882121298779,0.0189152175656854,0,9.35763805950492e-06,0.000292178974832234,0.00423891423775137,0.0293989634665581,0.25527902222831
271,0,0.0341481299222953,0.000111276396559711,0.000472216802810692,0.000100383844905471,0.0316030585721064,0.0450486887890506,0.092009230939414,0.00304792203641137,0.0189056144000605,0,1.17193261655145e-05,0.000305215591062407,0.00425745182509083,0.030413338069476,0.260434246515409
272,0,0.0354477946041063,0.00011738093757049,0.000483216530194138,0.000111977155663489,0.0326696867246659,0.0417413951153527,0.0919777396395165,0.00316303175316328,0.0187263761594976,0,1.40810142715241e-05,0.000318252207292581,0.00424705800079095,0.0314102710345067,0.260428260876592
273,0,0.0367474592859173,0.000107257937651161,0.000481288972679493,0.000123570466421508,0.0336595402240825,0.0428909592219142,0.0012598309952577,0.00324383757906687,0.0187549937464159,0,1.64427023775337e-05,0.000331288823522754,0.00427047333179599,0.0324255156411959,0.174312458928299
274,0,0.0380471239677284,0.000115828034975425,0.000465309866894669,0.000135163777179526,0.0346904218810777,0.0428792933201513,0.00120232603875542,0.00310845385477525,0.0188192074082048,0,1.88043904835433e-05,0.000344325439752927,0.00428447261976595,0.0334269724866666,0.177537703086412
275,0,0.0393467886495394,0.000108173634743711,0.000483837652744009,0.000115655520248038,0.0356739908979052,0.0261537196654206,0.00124938048856225,0.00326223140612771,0.0189557313205752,0,2.11660785895529e-05,0.0003573620559831,0.00426235418783341,0.0344321466625302,0.164422538220802
276,0,0.0406464533313505,0.000101740956717974,0.000453438959699672,0.000144250920619649,0.0367288780063781,0.0263817700164518,0.00122822846645043,0.00323030535237073,0.0187430383075878,0,2.35277666955624e-05,0.000370398672213273,0.00426850790883957,0.0354353228867022,0.167755861552077
277,0,0.0419461180131615,0.000111544547699606,0.000438893837780708,0.000136848208831707,0.0377392886721453,0.0268076836416596,0.00120870776991828,0.00304769653636529,0.0188316604047734,0,2.5889454801572e-05,0.000383435288443446,0.00426527450995998,0.0364256454372934,0.171368686322834
278,0,0.0432457826949725,0.000116173557375155,0.000451400406094398,0.000140971489962184,0.0387956102789392,0.0651824010614084,0.00127134447452077,0.00307890672127414,0.0188574069807255,0,2.82511429075816e-05,0.000377107247193919,0.00422845017875411,0.0374370133016865,0.213210819535814
279,0,0.0445454473767836,0.000112522491384751,0.00045382683574969,0.000138609751567145,0.0397842506251969,0.048407438373918,0.00120350952098966,0.00306594839367712,0.0189088533697928,0,3.06128310135912e-05,0.000379749905217,0.00426169728352198,0.0384360025459187,0.199728469304731
280,0,0.0458451120585946,0.000113621465602578,0.000450027450869378,0.000127633764353755,0.0408487852783973,0.0527504047074991,0.00126038768139169,0.00320532383619917,0.0187548679338216,0,3.29745191196008e-05,0.000419484554867259,0.00425571025608897,0.16273828845615,0.330802621962955
281,0,0.0471447767404057,0.00011519565299391,0.000462617445535055,0.000139795801371565,0.0418426630609779,0.0316055513799714,0.00124047319194296,0.00314671298041268,0.0186014920476856,0,3.53362072256104e-05,0.000398574749285746,0.00425555594614988,0.0533354491230883,0.202324194327046
282,0,0.0484444414222167,0.000106003985933023,0.000465610065823243,0.000151957838389375,0.0428919344522757,0.031559264183377,0.00119245259606395,0.00308963154924222,0.0182928449519648,0,1.14103742984894e-06,0.000414703830902829,0.00426951325986382,0.0543205865108637,0.205200085684346
283,0,0.0497441061040277,0.000108822784128906,0.000461931595892602,0.000164119875407185,0.0438850728969894,0.0318745335258853,0.00126112258244117,0.00319042512765523,0.0181467614639824,0,2.41495461326573e-06,0.000430832912519913,0.00424842202462416,0.0547275690142582,0.208246134862425
284,0,0.0510437707858388,0.000117110251629545,0.000459358553508941,0.000148025607284286,0.0449453209259717,0.0319980430921647,0.00122058112358829,0.00323697435800171,0.0180092073263569,0,3.68887179668252e-06,0.000446961994136996,0.00427226945484691,0.0556076074858122,0.211508919830938
285,0,0.0523434354676498,0.00011071344276559,0.000478772425992181,0.000173641328856263,0.0459410016088262,0.0319526614771376,0.00124345561959087,0.00325650032498004,0.0179094922648696,0,4.96278898009931e-06,0.000529981523844657,0.00428190193972353,0.0565983562194069,0.214824876432623
286,0,0.0536431001494609,0.000118913643777094,0.000469003165134719,0.000163998985823766,0.0469881798740327,0.0320158398409973,0.00126182622741658,0.00310308978808583,0.0177384993590395,0,6.2367061635161e-06,0.000511037747166963,0.00424974694407957,0.0575854836983378,0.217854956129516
287,0,0.0549427648312719,0.000118312618184838,0.000462028815736823,0.000167691612861791,0.0479797044396199,0.0319904177879732,0.0012712932014167,0.00313559431970452,0.0175893828736559,0,7.51062334693288e-06,0.000511208240661462,0.00428322095992654,0.0537399474503841,0.216199077774745
288,0,0.0562424295130829,0.000119469652014054,0.000475042586540099,0.000175789180299285,0.0490400595348232,0.0319009927569693,0.00132172069529962,0.00317653575599027,0.0174608643613669,0,8.78454053034967e-06,3.30130444298689e-05,0.00422464398661789,0.0474656725564168,0.211645018164381
289,0,0.057542094194894,0.000116018894044279,0.00047673130930749,0.00015936458779806,0.0500535436499549,0.0326859058143838,0.00128520102678116,0.00319299634465966,0.017351919934857,0,1.00584577137665e-05,0.00043079019024992,0.00427277321551106,0.0484798489570559,0.216057246577211
290,0,0.058841758876705,0.000119980600922726,0.00045137138279549,0.000170372451772813,0.0510908139347462,0.0326788025746271,0.00126189856493308,0.003159894842508,0.0173272523004284,0,1.13323748971832e-05,0.000828567336069972,0.00424130382905463,0.00572942652377184,0.175912775593232
291,0,0.060141423558516,0.000115756276406926,0.000465649932488948,0.000181380315747567,0.0520930513981222,0.0326334399175308,0.00132849215957311,0.00309395436175143,0.0172453676395335,0,1.26062920806e-05,0.00304504204379478,0.00425368162777144,0.00415344475960639,0.178763290282924
292,0,0.0614410882403271,0.000126150088824959,0.000474611854445641,0.000192388179722321,0.0531341580947778,0.032208843277856,0.00126188925921902,0.00310725666384038,0.0169756368729641,0,1.38802092640168e-05,0.000769436452728723,0.00422877028805724,0.00424078629119807,0.178174895773225
293,0,0.0627407529221381,0.000116686248970286,0.000473019691200574,0.0017702755900251,0.0541474811326258,0.0324793683155657,0.00130547878973431,0.00322027825864944,0.0170287873064153,0,1.51541264474336e-05,0.0027631685037287,0.00425210001917721,0.0045755882468373,0.184888139151515
294,0,0.0640404176039492,0.000118311241308986,0.000443768894874003,0.00134818787613661,0.0552328027326479,0.0314123124389912,0.00130130001453149,0.0031074942196393,0.0169863523615204,0,1.64280436308504e-05,0.00237588117711,0.00425231831019846,0.0049166505671319,0.18555222548167
295,0,0.0653400822857602,0.000130419948493788,0.000457089262202324,0.0198572618868614,0.0562046042067566,0.0523753483991913,0.00126069154161028,0.00314723684690197,0.0167931628716289,0,1.77019608142672e-05,0.00306711943339986,0.0042296898264657,0.00963338163098578,0.232513790101072
296,0,0.0666397469675712,0.000117149966805281,0.000458198175929534,0.00867742891411596,0.0572939902081503,0.0302096388363394,0.00132203808644678,0.00315204528035073,0.0167536291586576,0,1.8975877997684e-05,0.00648830887695095,0.00422786812777555,0.00962066296627933,0.20497968144337
297,0,0.0679394116493823,0.000109085900922862,0.000455394581951124,0.0109418046478106,0.00843348268320725,0.0491174033569936,0.00125281914100403,0.00315300334831627,0.0165926728475333,0,2.02497951811008e-05,0.00644370567346142,0.00424277162654933,0.00948130235197544,0.178183107604289
298,0,0.0692390763311933,0.000117598299754854,0.000450374711391587,0.00839540654834256,0.0081214346432024,0.0501087881198362,0.00127104796489178,0.00316963453667252,0.0165249957922905,0,2.15237123645176e-05,0.198482212945264,0.00426906341591925,0.00933865647243424,0.369509813493558
299,0,0.0705387410130043,0.000111384782770782,0.000466012808926384,0.00839390774531652,0.00768507387337134,0.0482542526567137,0.00130968024344118,0.00320640862621433,0.0165057545551756,0,2.27976295479344e-05,0.195969161668982,0.0042577400629796,0.00911126945098372,0.365832185117428
300,0,0.0718384056948154,0.000121016883651747,0.000465913435963934,0.00913799032608686,0.00766290701345901,0.0480901474223598,0.00119923490219525,0.00317617858723952,0.0162962306559673,0,2.40715467313511e-05,0.194433899535048,0.00427254988306975,0.00947006749372376,0.366188613380312
301,0,0.0731380703766265,0.000131122582335083,0.000459710485293608,0.00913233788278356,0.00752794778423571,0.0474599507942408,0.0012393151805738,0.00316129529042243,0.0162284079599285,0,2.53454639147679e-05,0.193316976637852,0.00424589439721237,0.009546806866544,0.365613181701964
302,0,0.0744377350584375,0.000123743703992883,0.00048223762759558,0.00836365341810644,0.00751777725335899,0.0670897811395167,0.00121124314953472,0.00327608607702772,0.0162250436433009,0,2.66193810981847e-05,0.190982749299368,0.00426695275131032,0.0096029390249058,0.383606561527553
303,0,0.0757373997402485,0.000121034431666637,0.000479195569984679,0.00838097389542536,0.00741690880650918,0.0471265406444066,0.00120019490555217,0.00317676384375875,0.0161582179866682,0,2.78932982816015e-05,0.188030458992185,0.004227297530538,0.0096603166722666,0.361743196317492
304,0,0.0770370644220596,0.000121786408873618,0.000469842803499679,0.00915575595046781,0.00742110911516182,0.0465955311545884,0.00113041770084478,0.00325327599563898,0.0161619856237043,0,2.91672154650183e-05,0.187621287079887,0.00425641856956437,0.00965185084272958,0.362905492882485
305,0,0.0783367291038706,0.000117302574217962,0.000476113140847901,0.109605131253954,0.00735919430191821,0.0469546643743118,0.00110367326953229,0.0030889117248147,0.0158531415731548,0,3.04411326484351e-05,0.189799599343596,0.00428248133252698,0.00972440640514578,0.466731789530539
306,0,0.0796363937856816,0.000120803112177857,0.000477219432880263,0.0215198064246462,0.00738623716926286,0.0463624097681247,0.00113205604966287,0.00320649090589484,0.0158387966378628,0,3.17150498318519e-05,0.189173899468818,0.00427551896384268,0.00972040118584569,0.378881747954532
307,0,0.0809360584674927,0.000125145135541629,0.000485895157011348,0.021321363012181,0.00731668885865904,0.0466603081403644,0.00113434487932624,0.00325441918804441,0.0157103473511331,0,3.29889670152687e-05,0.187993204658094,0.00425105963799615,0.00968822282438507,0.378910046277245
308,0,0.0822357231493037,0.000119727746274939,0.00416018033489714,0.0216418324879077,0.0073420731414151,0.0463923373098374,0.00113993864890588,0.00309932056862791,0.0158103662856248,0,3.42628841986854e-05,0.187006997490598,0.00425462614692317,0.0097038042296448,0.382941190424159
309,0,0.0835353878311148,0.000124248219337528,0.00368200200018825,0.0214994998622984,0.00724811922805198,0.0459264961942983,0.0011335332675511,0.00321009956295574,0.0156245306840582,0,3.55368013821022e-05,0.188870598762403,0.00425633012729637,0.00972216853212907,0.384868551073065
310,0,0.0848350525129258,0.000121729157608904,0.00369647099057633,0.0206066753270705,0.00726417072474233,0.0463082503658383,0.00112866003262406,0.00314433858446022,0.0156395797144277,0,3.6810718565519e-05,0.189294836758319,0.00420205463815521,0.00970854380887229,0.385987173334186
311,0,0.0861347171947368,0.000123857060754536,0.0036694075765559,0.0205725721916717,0.0072076565245157,0.0202245062421266,0.00113517042195623,0.00324661743905887,0.0155204237233223,0,3.80846357489358e-05,0.189178306086154,0.00424898370173503,0.00970017819546882,0.361000480993806
312,0,0.0874343818765479,0.000114571433458009,0.0036724332279618,0.0212652840323966,0.00722997346724667,0.0201777248618765,0.001137338857037,0.00323394032861422,0.0154900987379731,0,3.93585529323526e-05,0.186806810694755,0.00424284663634047,0.119258668823038,0.470103431530177
313,0,0.0887340465583589,0.000120587192611649,0.00368907208036421,0.0212221821639085,0.00712636080642062,0.0200893639540381,0.00112719979814937,0.00316646670757013,0.0154376785291542,0,4.06324701157694e-05,0.187042769715122,0.00425490082256059,0.0226023083362926,0.374653569134667
314,0,0.0900337112401699,0.00012196958487371,0.00366999549992003,0.0203351887437568,0.000867900776398652,0.0201819247419328,0.00114746218700076,0.00313553851085515,0.0153896947678871,0,4.19063872991862e-05,0.189120061471715,0.00424674811704593,0.0225820041437978,0.370874106172653
315,0,0.091333375921981,0.000123232975455982,0.00361675098682162,0.0202918336265778,0.000842622510687733,0.0200141065158246,0.00113832450580923,0.00319456764268465,0.0153760636751852,0,1.7282609955034e-07,0.188969333593199,0.00422468775425326,0.0220301769294623,0.371155249464042
316,0,0.00838928402648525,0.000123822006299352,0.00359915619099212,0.0211425240016846,0.000890076253211887,0.0210794558416965,0.0011548351147145,0.00314170219680911,0.0153832962918342,0,1.96022559040785e-06,0.187631887776566,0.00423633912384556,0.0219113149933183,0.288685654043048
317,0,0.00836166407333056,0.000130180236542099,0.00359481692016099,0.0210023802849218,0.000857376884277014,0.0406513913678699,0.00114805896898198,0.00316718785131412,0.0153644335657527,0,3.74762508126536e-06,0.00376265926989822,0.00425992383890557,0.0219722596497944,0.124276080536831
318,0,0.00843823342261882,0.000116977473129971,0.00358274665332069,0.0202922550352471,0.000845454620272154,0.0211528157297766,0.00114009648803598,0.00322667183324059,0.0152386217219528,0,5.53502457212287e-06,0.189640849058521,0.00428268180517306,0.0219149361169722,0.289877874982833
319,0,0.00847484859787721,0.00012354633681996,0.00356273380508579,0.0201487866036843,0.000809480236852077,0.0210483890019225,0.000988458833015141,0.00317711302819094,0.0152281412306493,0,7.32242406298038e-06,0.190393595003449,0.00419171292813777,0.0191906947475573,0.287344822777304
320,0,0.0084569015980446,0.000122227543859926,0.00701502532586925,0.0205044371480502,0.000840961922988493,0.0210848507635337,0.00129547730177573,0.0031596886085444,0.0152040392021011,0,9.10982355383789e-06,0.18852969580783,0.00423261781262095,0.00972421420827965,0.280179247067051
321,0,0.00845346507165901,0.000129332027709275,0.00675012288659279,0.0207549856741702,0.000820958732385054,0.0210860159488309,0.00157379433110267,0.00322020182231367,0.015183184652457,0,1.08972230446954e-05,0.186507770990127,0.00422368569009989,0.00968685437575352,0.278401269426246
322,0,0.00843440995255744,0.000122193598411659,0.00674199894285861,0.0202109303422967,0.000862628267001174,0.0210513640283577,0.00186351816830664,0.00307017701519129,0.0150314088258256,0,1.26846225355529e-05,0.186645341471883,0.00421175310508673,0.00963983404304317,0.277898242383355
323,0,0.00842002845022024,0.000126848945094837,0.00672028726015735,0.0198615123766257,0.000823318999903355,0.0210175542241139,0.00213198238632377,0.00313996009118345,0.0150325652758995,0,1.44720220264104e-05,0.00633883436886694,0.00422189787850236,0.00969645660162837,0.0975457188805462
324,0,0.00840602034657546,0.000126860404625503,0.00682511190851109,0.0204189854629737,0.000841529542355348,0.0414578476906142,0.00213752268093168,0.00322973372314145,0.0150182648584136,0,1.62594215172679e-05,0.19069388189865,0.00424230289132769,0.00966728601224064,0.303081606841877
325,0,0.0083754927325343,0.000132547937865799,0.00688776926268547,0.0205313984927288,0.000827530312150563,0.0209526106903536,0.00218749094866549,0.00311866293273002,0.015018844469695,0,1.80468210081254e-05,0.189062578106074,0.00421944670982376,0.00964196029518704,0.280974379711502
326,0,0.00833635125047173,0.000124841086461127,0.00683650145642531,0.020418975514006,0.000851567349998099,0.0209826196688697,0.00219564969200446,0.00322776137372036,0.0150412894610018,0,1.9834220498983e-05,0.187781936756397,0.00423932038856517,0.00963012766925559,0.279686775887676
327,0,0.00829579542128886,0.00012416996424267,0.00686125585319899,0.0196790280038531,0.000822207472932686,0.0209516095359218,0.392351233172282,0.00307174952282003,0.0149557567275493,0,2.16216199898405e-05,0.188574035381479,0.00426070704952598,0.00931794795141764,0.669287117676502
328,0,0.00828235291386309,0.000124730767685303,0.0067990034605343,0.0173700542556196,0.000837496266532404,0.0208535659072314,0.394372307559691,0.00326395691975941,0.0148746398359642,0,2.3409019480698e-05,0.00392054508312302,0.00423930676517531,0.00504608196765038,0.48000745072231
329,0,0.00825076708609782,0.000129331872586292,0.00681532121369292,0.0132833347856343,0.000821816983834898,0.0208291328635061,0.394781156743395,0.00320536565791344,0.0150388743663139,0,2.51964189715555e-05,0.00388925880436036,0.00424232888264211,0.00502967286144048,0.476341558540389
330,0,0.00823325575440733,0.000121627913637411,0.0068346283147802,0.0125619045189777,0.000832268061005222,0.0208639863049412,0.397397067668774,0.00325408517890264,0.0148585103849861,0,2.6983818462413e-05,0.00569009841771096,0.00421343967865418,0.000295715283020554,0.47518357129826
331,0,0.00820427520837461,0.000126730814203732,0.00684127423961463,0.0219963115007919,0.000813896845828155,0.0227344518243948,0.397848233979246,0.00325331465855534,0.0148862260754529,0,2.87712179532705e-05,0.0064936621407927,0.00425155197246709,0.000286732805004272,0.48776543328268
332,0,0.00818650474390102,0.000119512898034813,0.0068872368935941,0.0209099912459862,0.000865555816304753,0.0065497550939175,0.398072375352956,0.00306696131867445,0.0149298089080597,0,3.0558617444128e-05,0.00647736143221012,0.00424184729559508,0.000282973697651722,0.47062044331433
333,0,0.00815762552382047,0.000123838242440377,0.0068990362518212,0.264770462543081,0.000819715399785,0.00403440041124711,0.397722660043555,0.00317841700947331,0.0149179085799297,0,3.23460169349855e-05,0.0032129844693619,0.00423453593661884,0.000279100567877893,0.708383030995947
334,0,0.00813256494917739,0.0001409253882857,0.00692479064654238,0.263597536619835,0.000871884654855451,0.00399350036144922,0.397297860149043,0.00307243404522577,0.0149838737024107,0,3.4133416425843e-05,0.00322223017327719,0.00424052268506211,0.00030584971760286,0.706818106509192
335,0,0.00809926114049247,0.000122272778258325,0.00693308303640468,0.259803995949196,0.000815432311298582,0.00398713569485934,0.397445871210927,0.00312949147794703,0.0150146950844934,0,3.59208159167006e-05,0.00573192459510798,0.00423892209975549,0.000284153148127276,0.705642159342784
336,0,0.00808278842819184,0.000125940944886925,0.00691984422692922,0.263369968974062,0.000863719192432562,0.00402297439402026,0.396244067036796,0.00324032008403846,0.0148851133333807,0,3.77082154075581e-05,0.00568795714605017,0.00422109042089179,0.000296548458639221,0.707998040855727
337,0,0.00803926352508469,0.000132929957551725,0.00693129841218493,0.264194713202927,0.000824775605174532,0.00405935738122291,0.396438097013367,0.00316291323640704,0.000763844076134642,0,3.94956148984156e-05,0.0036342794212655,0.00426498779421598,0.000299219902015057,0.69278517514245
338,0,0.00800537114786159,0.000133920885943991,0.00691729396244101,0.261553186642328,0.000868462347475685,0.0040508504157711,0.396517959409229,0.00319350066316933,0.000750980525435479,0,1.43427662551707e-06,0.00321833699127519,0.00422311488908439,0.000282218821282911,0.689716630977923
339,0,0.00797148344718989,0.000133554358878658,0.00692426213623846,0.258655547009786,0.000814905943610773,0.00401579743466973,0.397199043295186,0.00303303753482638,0.0007471187278944,0,5.78420051809873e-06,0.00351726534679863,0.00413045665045061,0.000305816709086147,0.687454072795134
340,0,0.00790089253088767,0.000127862032765318,0.00393823201256273,0.259590394471472,0.000848192697314766,0.00405468749373444,0.395800383332639,0.00315031136243189,0.000750873054262461,0,1.01341244106804e-05,0.00206603435787264,0.00406194250074819,0.000291183380255913,0.682591123351357
341,0,0.00787878520942538,0.000139369070054595,0.00390622978834735,0.259399807519354,0.000809952010959307,0.00405923896414733,0.395450053355819,0.00324795617638466,0.000754692512019704,0,1.4484048303262e-05,0.00199160846657799,0.00406279195989261,0.000295347108430727,0.682010316189716
342,0,0.0078469837380999,0.000138302852800451,0.00393418075278206,0.260677795849348,0.000855618087407552,0.00402305471790404,0.394123335336228,0.00320818345476528,0.000756149732492501,0,1.88339721958437e-05,0.00700108272751352,0.00403922741450127,0.00030155239104264,0.686924301027081
343,0,0.00782216156221122,0.000133196532593597,0.00390819281273177,0.259971448148139,0.000811976812873343,0.00400846721994861,0.394647512065473,0.00313924132414592,0.000757405494707331,0,2.31838960884253e-05,0.00475001480947854,0.00398492324483484,0.000282697380243624,0.68424042130347
344,0,0.00777175082999856,9.93125714016229e-05,0.0038950577944152,0.26097236950004,0.000846899955115292,0.00397221690767507,0.394113773444589,0.00313565658888381,0.000770439770420301,0,2.7533819981007e-05,0.197957454827216,0.00398536088664845,0.0948905740755042,0.972438400971889
345,0,0.00776269378009225,9.51567452100575e-05,0.00393944000530181,0.262583470616624,0.00081937168275258,0.00402670299374729,0.48472628065195,0.00316294744852339,0.000753297436382056,0,3.18837438735886e-05,0.193897822201372,0.00397810873902791,0.0131427459293992,0.978919921974256
346,0,0.00774589564988151,0.000102148487714366,0.00393746692182615,0.261558101621692,0.000854220729419871,0.00483825195970643,0.484338284949524,0.00312772305483173,0.000739521382288902,0,3.62336677661703e-05,0.193525359956574,0.00395966644898316,0.0132001475675408,0.977963022397748
347,0,0.00770473600287858,9.96517193022434e-05,0.00395126275254354,0.261092369444512,0.000815768807018342,0.00484042199653186,0.483343674085297,0.00321539073113931,0.000753543559847855,0,2.05720696709791e-06,0.192345248677165,0.00396604894900999,0.0125656590800556,0.974695833012268
348,0,0.00768629674641735,0.000106951763842636,0.00394467768993084,0.260710966524183,0.000848479768096361,0.00483305446800347,0.0994259763208904,0.00332543289965216,0.00076827367093717,0,9.01583004621997e-06,0.190661595273666,0.00394344945386625,0.0124560777486492,0.588720248158181
349,0,0.00765694187268799,0.00010357989374501,0.0039561459994012,0.263583890919447,0.000816858185863099,0.00480651982895953,0.101353775281158,0.00327150608620823,0.00077143584900662,0,1.5974453125342e-05,0.190665978092654,0.00391362356971168,0.012417293737302,0.59333352376927
350,0,0.0076408620008594,9.20447376793637e-05,0.00391902323848283,0.264056086116592,0.000856856793425012,0.00484012314808714,0.101971295449417,0.00318861526354466,0.000752374117951716,0,2.29330762044641e-05,0.191513821830571,0.00390629883801548,0.0124296632365938,0.595189997847424
351,0,0.00782338842862736,9.5553102284931e-05,0.00389886581941552,0.262879880386811,0.000811713488767539,0.00482124150336134,0.102953759127872,0.00325355119428558,0.000735890854707979,0,2.98916992835861e-05,0.191496188704982,0.00395739564588783,0.0124178865523944,0.59517520650868
352,0,0.00780300463080045,9.56013671149033e-05,0.00388103432439701,0.262572066156423,0.00086101335372712,0.00485843318689975,0.102327269193179,0.00315758245591074,0.000758693760674315,0,1.69137717712167e-06,0.187761353505618,0.00393269858527579,0.000287268102095063,0.578297709999293
353,0,0.00779394804010522,9.69970538863621e-05,0.00390120335673657,0.26286243840839,0.000819162023824645,0.00480324686436426,0.101431663928055,0.00314537008295817,0.000751654992804924,0,6.35367446811144e-06,0.00659367081026661,0.00390457985086815,0.000289831998453557,0.396400121085182
354,0,0.00773894604283412,9.32059855794602e-05,0.00386929041451646,0.262515167799443,0.000850028115493937,0.0245867964137196,0.102747051842489,0.00316325168843953,0.000749404489838706,0,1.10159717591012e-05,0.190392949414651,0.00391420372323901,0.000285364126918881,0.600916676028922
355,0,0.00775800573636975,9.25754359316532e-05,0.00390528135989988,0.258881850048741,0.000820262835843594,0.0248897289588319,0.10098135934084,0.00308541149156806,0.000755223078560665,0,1.5678269050091e-05,0.191894804657452,0.00390439917975409,0.000293552662751608,0.597278133055595
356,0,0.0077595611172086,9.95861999737667e-05,0.00389397460944009,0.261986203399835,0.000863293317779939,0.0234609407444671,0.101598175949132,0.00319190889027969,0.000750772358743525,0,2.03405663410808e-05,0.190869012607051,0.00388504462639727,0.000276314270015042,0.598655128656664
357,0,0.00769432546784553,0.00278231659786989,0.00389193967679282,0.263283529735542,0.000817078960169882,0.022842600481111,0.100476303235078,0.00320048125386483,0.000750980317457923,0,2.50028636320705e-05,0.189506090598079,0.00390265958896128,0.000289941339065882,0.59946325011547
358,0,0.0076597713038139,0.0028425639749928,0.00388282420920721,0.020284703302447,0.000853884994266699,0.0225805847059725,0.102057834540334,0.00311420608251147,0.000762636613355467,0,2.96651609230603e-05,0.00653354813146766,0.00389692555309351,0.000284705688712931,0.174783854261099
359,0,4.35869049352168e-06,0.00284499971751218,0.00388721435654721,0.0200941446249308,0.000822336253935616,0.0221922496674427,0.101024711978855,0.00309166991916437,0.000748576602800306,0,1.27541750069975e-06,0.183436437180414,0.0038791714799817,0.000284510378207803,0.342311656267786
360,0,2.25000939980623e-05,0.00287337317812965,0.00386767963511213,0.0209959707994167,0.000843714611349948,0.0219853951902139,0.102027050709922,0.00304943109369518,0.000741359434814252,0,2.19083889383651e-05,0.191779107610532,0.00389510997498466,0.000298148014776412,0.352400748735884
361,0,4.06414975026029e-05,0.00288537476321767,0.00389428114416965,0.0209669245918024,0.000817871269198653,0.0536771094180627,0.100268967566344,0.00324048566969178,0.00074241894035281,0,0,0.187537439709184,0.00383121865993444,0.000290302312332931,0.378193035541794
362,0,5.87829010071435e-05,0.00287656944712232,0.00388012306444074,0.0190361380553398,0.00120509999313152,0.051064257736442,0.102681651209746,0.00314173689887352,0.000757096663225024,0,1.20077043766803e-06,0.190355428827967,0.0038501218725297,0.000287260720638176,0.379195468160901
363,0,7.6924304511684e-05,0.00285466103375199,0.00389213995445337,0.0190332163580903,0.00152460368086109,0.0487287086911128,0.00979946456946973,0.0031935570855936,0.000743369085330347,0,2.40506830392957e-06,0.00892214918576342,0.00387225447638212,0.000282570062906252,0.102926023556531
364,0,9.50657080162246e-05,0.00287257185425704,0.00387807794645889,0.0197996000698678,0.00191607605462011,0.0481090933419125,0.0098180742211482,0.00323686526826528,0.000751217389260776,0,3.60936617019111e-06,0.0123602252266395,0.00385071607276719,0.000283650904917501,0.106974843424301
365,0,0.000113207111520765,0.00282314984444797,0.00386424895127636,0.0196792569171775,0.00224720566591949,0.0481863984776196,0.0105352788457933,0.00322363134990284,0.000760083502575455,0,4.81366403645265e-06,0.197420574961337,0.00386942073523723,0.000291349015081749,0.293018619041926
366,0,0.000131348515025306,0.00281787753436471,0.00388929566032849,0.0189807038524652,0.00261853181637651,0.0483679589625586,0.0120300975364142,0.00322175818382164,0.000756150994280339,0,6.01796190271419e-06,0.28842524183677,0.00385026065080245,0.00029300450387156,0.385388248008981
367,0,0.000149489918529846,0.00279572818200476,0.00388056257713667,0.0188652645787577,0.00295503834055121,0.04866507706037,0.0108866362068584,0.00326096249515177,0.000760608193576168,0,7.22225976897573e-06,0.289903824143144,0.000246134972907591,0.00713461003019818,0.389511158958955
368,0,0.000167631322034387,0.00281573160119844,0.000482936803186466,0.01993924266421,0.00333703744252532,0.048524300710836,0.0124237007627928,0.00316653452922417,0.000764088380220854,0,8.42655763523727e-06,0.292352363163234,0.000266525278080676,0.0047909563784259,0.389039475593604
369,0,0.000185772725538928,0.0027935992752014,0.000463455485153903,0.0197003406699521,0.00366214947368126,0.0483665267185454,0.00965020023084028,0.00329066277097843,0.000760797963674247,0,9.63085550149881e-06,0.292994876751558,0.000255576912837071,0.00473671102614407,0.386870300859606
370,0,0.000203914129043468,0.00280627695933205,0.000480458762834248,0.0189304291397035,0.00407702526898619,0.048658279513479,0.0120556333323082,0.00321062636148607,0.000762031418337689,0,1.08351533677604e-05,0.289503260167387,0.000237631417654124,0.00462865011066089,0.38556505173458
371,0,0.000222055532548009,0.00279610112426536,0.000468637507919904,0.0189940341203328,0.0043803133029321,0.0481399296882636,0.0119146198260037,0.00316136059563664,0.000769206808688714,0,1.20394512340219e-05,0.0219375718998298,0.000261459245153563,0.0044543938794283,0.117511722982236
372,0,0.000240196936052549,0.00279021324080407,0.000462953998575784,0.0196207539927348,0.00479210178201193,0.0485576315916507,0.0119247254680811,0.00309854502319739,0.000790417814517472,0,1.32437491002834e-05,0.0227632510960286,0.000247956819311559,0.00423144701044157,0.119533438522508
373,0,0.00025833833955709,0.00278664114311904,0.000461142064278013,0.0197178099410192,0.00508966790686454,0.0477812086132947,0.0100762704849805,0.00311127085435573,0.000774279165110244,0,1.4448046966545e-05,0.0261821143508614,0.000252481924318334,0.00460163200883244,0.121107304843558
374,0,0.000276479743061631,0.00277860945035557,0.000475538532966833,0.0197866336468978,0.00549609638093804,0.0481547181268896,0.0120652228836699,0.00304488092106744,0.000781908178019043,0,1.56523448328065e-05,0.0276931216612841,0.000251976733404592,0.0047015681980594,0.125522406801447
375,0,0.000294621146566171,0.00278466748050288,0.000472681801210595,0.0189524172092608,0.00581639650111331,0.0475937135651225,0.0126220726508304,0.00312125774194326,0.000771527575038933,0,1.68566426990681e-05,0.028289680493208,0.000250511035960618,0.00476470072677149,0.125751104570228
376,0,0.000312762550070712,0.00277711777597542,0.000481456862844843,0.0189529123033246,0.00621480524213877,0.0470583419821631,0.0112241393209905,0.00316795188609408,0.000773759613976966,0,1.80609405653296e-05,0.0298931693909676,0.000268077878989089,0.024267286944519,0.14540984269262
377,0,0.000330903953575252,0.00277887446466926,0.000470748078058739,0.0197925880370048,0.00652509571512766,0.0466343385412723,0.0137791170919916,0.00325771723850055,0.000783312247742201,0,1.92652384315911e-05,0.0324976666705019,0.000280954648087922,0.0176563296819588,0.144806911606922
378,0,0.000349045357079793,0.00277099376075349,0.000477104352728754,0.020425680520719,0.00691582478746725,0.0457996784822941,0.0105347723484571,0.00314579739027739,0.000784403446131661,0,2.04695362978527e-05,0.0341412694308823,0.000265382870630309,0.0176807359015036,0.143311158185223
379,0,0.000367186760584334,0.00276791517021335,0.000468088142933767,0.0189431764285275,0.00722786117606874,0.0461432054270566,0.0125338163374518,0.00317572715324427,0.000785743865644097,0,2.16738341641142e-05,0.0324229055838226,0.000274266947124465,0.0171257862117011,0.142257353038537
380,0,0.000385328164088874,0.00277967474913157,0.000454037362366972,0.018997851479042,0.00764010410590277,0.0455127944939994,0.0109277086175972,0.0032479903487797,0.000763062869681074,0,2.28781320303758e-05,0.0362549269714928,0.000283810190761557,0.0170433275569226,0.144313495041797
381,0,0.000403469567593415,0.00276841900943468,0.000478639075305524,0.0198143045667205,0.00795179109297233,0.0458020085218981,0.0128809547226741,0.00310522987695878,0.000779956642404692,0,2.40824298966373e-05,0.0364969349213833,0.000221921184946819,0.0169569897177251,0.147684701329914
382,0,0.000421610971097955,0.00276855579096532,0.000474255981647217,0.0197101231053089,0.00833683257306022,0.0455367900315929,0.00939555068811613,0.0032177093681365,0.000772132362666266,0,2.52867277628988e-05,0.0404842227960233,0.000278312168202119,0.0170248110179003,0.14844619358248
383,0,0.000439752374602496,0.00276788640993478,0.00362819444716019,0.018994181553121,0.00865998241821414,0.0452233981051879,0.0119540836185539,0.00311255009929138,0.00076288774124876,0,2.64910256291604e-05,0.0420112553699883,0.000291369408323381,0.0169599146544618,0.154831947225717
384,0,0.000457893778107037,0.00276285327660751,0.00367626726518966,0.00858573633836424,0.00906211156800499,0.0453253179863916,0.0132361190149919,0.00319717788061718,0.000768557961079436,0,2.76953234954219e-05,0.0427267057108742,0.000227319141463904,0.00485437713358274,0.13490813237877
385,0,0.000476035181611577,0.00276443728479827,0.00368248707108729,0.00935412158920474,0.00937826991790148,0.044823647507185,0.0118607468366909,0.00314609295578871,0.00077954801373854,0,2.88996213616835e-05,0.0442584857870565,0.000253372883423723,0.00483818263255533,0.135644327282404
386,0,0.000494176585116118,0.00275113869347762,0.00369302293689007,0.0092496864421062,0.00976271393323423,0.0452139050476597,0.00920205751355049,0.00317563561016167,0.000778722234518235,0,3.0103919227945e-05,0.0458640989615092,0.000231839834888259,0.00485526344766937,0.135302365160009
387,0,0.000512317988620658,0.00274878774505525,0.00369965647315758,0.00858948493999862,0.0100750381420337,0.0450378229989438,0.0115588986482691,0.00309965051169372,0.000779060847835183,0,3.13082170942065e-05,0.0474314345720617,0.000243008417613436,0.00484660587088772,0.138653075373265
388,0,0.000530459392125199,0.0027530997966089,0.00366292771340349,0.00855042069470271,0.0104722363340124,0.0448985341481524,0.00974281834335746,0.00317559267266453,0.000786111764169957,0,3.25125149604681e-05,0.0490283049048569,0.000233365293267426,0.00484843266535376,0.138714816237636
389,0,0.000548600795629739,0.00273659501805002,0.00364856895850215,0.00932338834170825,0.0107989465335978,0.0286777864832836,0.0121891001725098,0.00320513713537388,0.000788067807823949,0,3.37168128267296e-05,0.0504696858271177,0.000258269116772863,0.00485299472561778,0.127530857728814
390,0,0.00056674219913428,0.00274290063606933,0.00361658395118242,0.00926871679804416,0.011185364524688,0.0280205213793679,0.0107158396115483,0.00310275201981692,0.000793733560790014,0,3.49211106929912e-05,0.0520257581369654,0.000245648291681473,0.00485051699004844,0.12716999921003
391,0,0.000584883602638821,0.00274238722434265,0.0036125273718476,0.00848562994351443,0.0115169983681235,0.0286233872866312,0.01212981903266,0.00308830488702803,0.000785090092779491,0,9.25646394167066e-07,0.0521638007806429,0.000239298052399917,0.00484610110367296,0.128819153392676
392,0,0.000603025006143361,0.00273938383078252,0.0035726486069434,0.00841615401613876,0.0118968339782035,0.0029676502881231,0.00972637656698298,0.0030921518496768,0.000796245290926596,0,4.07457407122945e-06,0.0526722816600949,0.000258117925403754,0.0048489993735236,0.101593942967014
393,0,0.000621166409647902,0.00272714155952093,0.00358841088459956,0.00923356544133429,0.0122167624981621,0.0030158326795005,0.0117344061244242,0.0032258238935871,0.000786181064599791,0,7.22350174829184e-06,0.0554854011971395,0.000261486985165586,0.00485419450620112,0.107757596745631
394,0,0.000639307813152442,0.00273940531974783,0.00358505427172661,0.00925571457177801,0.0126016024350353,0.00302701583598822,0.0112772528928454,0.0031195296385746,0.000785813669772675,0,1.03724294253542e-05,0.0584406279395741,0.000240750816585777,0.00483992679319508,0.110562374427401
395,0,0.000657449216656983,0.00273005521924705,0.00355536986009724,0.00858004938828456,0.00825837369200754,0.00303655079573596,0.00688880046896694,0.00314723860622555,0.00079105194979577,0,1.35213571024166e-05,0.0596842167368251,0.000260571620671915,0.00483066586656345,0.102433914778181
396,0,0.000675590620161523,0.002726325678652,0.00357390491298135,0.00847702497115858,0.00780686956433826,0.00301720557656987,0.0127245159846534,0.00323503055650264,0.000796696474782494,0,1.6670284779479e-05,0.0590632069025663,0.000246824987741101,0.00483612548654506,0.107195992001432
397,0,0.000693732023666064,0.00271363500884734,0.00358685460692185,0.00933286912210404,0.00761370010633388,0.00422494900575937,0.00708741724006284,0.0031974708606839,0.000786528864277627,0,1.98192124565413e-05,0.060635442390969,0.000239173681711272,0.00482865486541288,0.104960246989207
398,0,0.000711873427170605,0.00272112930330371,0.0035863845196044,0.00928796617205274,0.00757080555386201,0.0041910373334785,0.010760550573178,0.00315624185784339,0.000785035444399234,0,2.29681401336037e-05,0.064809252244423,0.000266787247673536,0.0048313782486477,0.11270141006577
399,0,0.000730014830675145,0.00271355037052515,0.00356682834028532,0.00851647748909774,0.00748761371129039,0.00417486959401651,0.00718198154071105,0.00317172443689826,0.000775244327625003,0,2.61170678106661e-05,0.0663521343132049,0.000254186206049391,0.00482949927228189,0.109780241500471
400,0,0.000748156234179686,0.00270546386893165,0.00355307381647722,0.00854087760556345,0.00744756275210447,0.00422176958009426,0.0120921924895783,0.00319453391482502,0.000786256596269001,0,2.92659954877285e-05,0.0660113383381541,0.000253087058250838,0.000296110566339523,0.109879688816255
401,0,0.000766297637684226,0.00271745593791134,0.00352777152030746,0.0089406811292797,0.00738260830312881,0.00502770833215853,0.00775303860777078,0.00303545224476757,0.000786115317758229,0,3.24149231647909e-05,0.0670665169358543,0.000274900150576454,0.000295443915548352,0.107606404955911
402,0,0.000784439041188767,0.00271140854992678,0.00354090454861666,0.00930450320764921,0.00739012006642009,0.00501195833231827,0.00488866600471317,0.00312950046928587,0.000785270991138697,0,3.55638508418533e-05,0.0686394642934079,0.000243760827653476,0.000291282166614996,0.106756842349776
403,0,0.000802580444693308,0.00270215282892622,0.00351797577434083,0.0089546442558744,0.00734644758707781,0.00499465652746664,0.0109194255657577,0.00321226292099484,0.000775455196886567,0,5.45552540714399e-06,0.0167882373888344,0.000282636610459634,0.000301212900363816,0.0606031435270833
404,0,0.000820721848197848,0.002709547559146,0.00352007582690708,0.00856339695718963,0.00733131551384937,0.00500157247161571,0.0124504046804838,0.00301329039664188,0.000783751625282415,0,1.11261023409847e-05,0.0173941196375909,0.000262889064513988,0.000297253347967777,0.0621594650317274
405,0,0.000838863251702389,0.00270072892648252,0.00353264282904965,0.00903173337012137,0.00728965836456952,0.00499360544717867,0.0143721017133272,0.00320235286914512,0.000789696412191384,0,1.67966792748254e-05,0.01637180682394,0.000258517772151985,0.000296790212335823,0.0636952946714705
406,0,0.000857004655206929,0.00270806581977981,0.00352224236563942,0.00931983901787427,0.00729232872362433,0.00504637108300309,0.0211506455574126,0.00312822160440776,0.000757829379731405,0,2.24672562086661e-05,0.0149438674474034,0.000267239870350382,0.000292047970354876,0.069308170750997
407,0,0.00087514605871147,0.00268980901113495,0.00351279928489168,0.00911625225843413,0.00725110019794631,0.00499474860572433,0.0103375937402871,0.00314021681081783,0.000754642224025352,0,2.81378331425068e-05,0.0147630928629693,0.000260734154343131,0.000296515400080107,0.0580207884425082
408,0,0.000893287462216011,0.00271204226095102,0.0035123543048826,0.0085304137154468,0.00727225193477606,0.00505826262003096,0.0101088542338897,0.00307533067485349,0.000759468535613722,0,3.38084100763475e-05,0.016971122322705,0.000273937042594066,0.0152063032055698,0.0744074367236056
409,0,0.000911428865720551,0.00268852651756425,0.00352252015559917,0.0084923017586333,0.00717552915841035,0.00506978773579657,0.00217321737140243,0.00320427035346932,0.000764384467164244,0,2.38461988401653e-06,0.0168758890672081,0.000254479551762294,0.0131990142854258,0.0643337339080404
410,0,0.000929570269225092,0.00269207495000529,0.00348296602206756,0.00934505405614931,0.00722623549882177,0.0254909271825392,0.00216285245613804,0.00318437898859718,0.000749917926983835,0,4.86658655473765e-06,0.0148112203945512,0.000268944379550019,0.0131732913771787,0.0835223000883619
411,0,0.000947711672729632,0.000127927289016847,0.00350892937093676,0.0094511974046538,0.000830565965256718,0.0243904982678706,0.0021608437844495,0.00312834280356211,0.00075066513247736,0,7.34855322545877e-06,0.0137654270950209,0.000279409992877879,0.0125777571446633,0.0719266244767408
412,0,0.000965853076234173,0.00013004419389055,0.0035213105559815,0.00853677582531284,0.000886971508403174,0.0232826511989821,0.00220767891991944,0.00300341453293984,0.000750252335235805,0,9.8305198961799e-06,0.0161149726745291,0.000266011385601069,0.0124802078326297,0.0721559745595555
413,0,0.000983994479738714,0.000141620208376829,0.00345993470101418,0.00854445648128083,0.000840095051998344,0.02291414319826,0.002207306807392,0.00313197160335107,0.000755688433804391,0,1.2312486566901e-05,0.0115652749110914,0.000260909464137478,0.0124446736896376,0.0672623815166498
414,0,0.00100213588324325,0.000126200490296177,0.00350549797438321,0.00933070153288407,0.000886351184895231,0.0224104115094186,0.00216347253759873,0.0232092588023742,0.000759873597779982,0,1.47944532376221e-05,0.0127374266671223,0.000262156347541486,0.012441828294149,0.0888501092749238
415,0,0.00102027728674779,0.000134442150953216,0.000494431653569332,0.00933015639561926,0.000840906897042366,0.0221561145712932,0.00216094861528653,0.0138962755477486,0.000777554976044184,0,1.72764199083433e-05,0.0105672106167037,0.000284812359246324,0.0124336072718179,0.0741140147619807
416,0,0.00103841869025234,0.000128755119478269,0.000497823153061839,0.00853302605807947,0.000872952795268134,0.0220331704139721,0.00215860088070698,0.0120609867957026,0.00076503407878646,0,1.97583865790644e-05,0.0104361599161396,0.000269646424993975,0.000294951678717409,0.0591092843917382
417,0,0.00105656009375688,0.000131916242569559,0.000451213568265269,0.008533526736683,0.000844739752406712,0.0219465123955403,0.00215601104055472,0.012320161445287,0.000765897806181886,0,2.22403532497855e-05,0.0152385076579515,0.00029560264194447,0.000292994784925398,0.0640558845193164
418,0,0.00107470149726142,0.00012545518938729,0.000443797204026608,0.00922264820572714,0.000883829972514945,0.02187018127547,0.0110281885078831,0.0124950134707725,0.000773410262359808,0,2.47223199205066e-05,0.0124243291077749,0.000280242400238931,0.000300227044472451,0.0709467464578097
419,0,0.00109284290076596,0.000135545113605833,0.000444467599845729,0.00919798269043614,0.000833483891465103,0.0217828114265807,0.0100642761743766,0.0127485093697389,0.000769938002644069,0,2.72042865912278e-05,0.0123520970017422,0.000296224276040048,0.000283370140622046,0.0700287528744545
420,0,0.0011109843042705,0.000136915157034577,0.000449423819996523,0.00843944757055838,0.000864005913503825,0.0216594381031812,0.010003735449342,0.0128332654878996,0.000770664844610149,0,2.96862532619489e-05,0.0122793293129128,0.000227643185608274,0.000310476513115795,0.0691150159152957
421,0,0.00112912570777504,0.000125761889286588,0.000443176868703355,0.00842728610086144,0.000836608674793751,0.0216438619217077,0.00211445270787637,0.0129105067002131,0.000772734964481533,0,3.216821993267e-05,0.0122539880081864,0.000244505261574591,0.000297537504983487,0.061231714530376
422,0,0.00114726711127958,0.000122439916654906,0.000449340437171149,0.00926987713248457,0.000884653120126358,0.0215487906470776,0.00210836570524426,0.0127646690013217,0.000772957340022491,0,3.46501866033911e-05,0.0124128760367201,0.000267243678502023,0.000295229793657384,0.0620783601068655
423,0,0.00116540851478412,0.00010019542131049,0.00044389835505901,0.00930239701723027,0.000844139166714771,0.0215180066693533,0.00786253409569482,0.0126925657145044,0.000749687047962808,0,1.62002531911398e-06,0.0137799222861518,0.000240170302371367,0.000279689821690213,0.0689802344381465
424,0,0.00118354991828866,0.000105339457767209,0.000452479744700156,0.00849109817183446,0.000875231559564401,0.0214276257759375,0.00508616311011368,0.012744529078811,0.000747661080090316,0,3.57091095811537e-06,0.0107515346873776,0.000250982476430753,0.000288630772285373,0.0624083967441592
425,0,0.0012016913217932,0.000113402329779309,0.000452070487844249,0.00851395361447625,0.000843007208178293,0.0213996015895918,0.00707088507673407,0.0125669851697303,0.000759937465692978,0,5.52179659711677e-06,0.0106884957610202,0.00025660967064413,0.000282064178080087,0.064154225670162
426,0,0.00121983272529774,0.000122974356281759,0.00389834789826196,0.00931876354803854,0.000872935791359502,0.0213804957931511,0.0173053486023505,0.0124698431944872,0.00076801192176234,0,7.47268223611816e-06,0.00997997217047406,0.00416046376423815,0.000286717379861685,0.0817911798278008
427,0,0.00123797412880228,0.000119964193704408,0.00366065079986865,0.00930581183667361,0.00084689434781828,0.0213367842035349,0.00612605870064356,0.0124889142723034,0.000762440712923869,0,9.42356787511956e-06,0.0113605503417601,0.00428664325085414,0.00029634739599703,0.0718384577527594
428,0,0.00125611553230682,0.000126409092034597,0.00370718705735008,0.00857215078505832,0.000866682016173111,0.0213175747142803,0.0187537947727581,0.012569230754578,0.000775593056623356,0,1.13744535141209e-05,0.0158213435334634,0.00426797630759613,0.000288585499477907,0.0883340175752143
429,0,0.00127425693581136,0.000134004957881831,0.00362037679336909,0.00850961491523894,0.000838940466830801,0.0212892326216749,0.0955603461008345,0.0125288777809016,0.000764647474349738,0,1.33253391531223e-05,0.0140478791637519,0.00424874856681306,0.000296734166305332,0.163126985282916
430,0,0.0012923983393159,0.000135560724603983,0.00372653797011732,0.0096970513735117,0.000880344665015136,0.0211926789719654,0.113249047640036,0.012582397345731,0.000758601324994079,0,1.52762247921237e-05,0.0125834875666492,0.00419662011335246,0.000302790081056256,0.180612792341141
431,0,0.00131053974282044,0.000100037074186573,0.00377152929765836,0.00933426407394119,0.000840854025667285,0.0211608894125292,0.100498318139107,0.0125685230134029,0.000777502514889192,0,1.72271104311251e-05,0.0149560379174584,0.00421155400065982,0.000292642059781622,0.169839918382533
432,0,0.00132868114632498,0.000104898221975448,0.00376709687721639,0.00852077841994858,0.000864084586983472,0.0243851592166689,0.100171882458284,0.0124792112581631,0.00076608041669005,0,1.91779960701265e-05,0.0153221074925882,0.0042062322216549,0.000288079998919635,0.172223470311488
433,0,0.00134682254982953,0.000115782148089262,0.00376806973072764,0.00852780407862382,0.000852587395531432,0.0211566984244271,0.0931413448666273,0.0125850208116563,0.000766340713082021,0,2.11288817091279e-05,0.0140845207684916,0.00421795574232802,0.000301636658906965,0.16088571277003
434,0,0.00136496395333407,0.000110209232783748,0.00378896553303154,0.01867834267417,0.000900774165788017,0.0211914675138781,0.0929255090545505,0.0124386662286852,0.00075908099681694,0,2.30797673481293e-05,0.0126599834821529,0.0042407962053178,0.00029460979327655,0.169376448601134
435,0,0.00138310535683861,0.00011818144810059,0.00378236538789268,0.0224903298331065,0.00085633852887956,0.0210607805926601,0.102156491659878,0.0124549931379619,0.000773410212320744,0,2.50306529871307e-05,0.0126466424743618,0.00422343422493398,0.000290833833758858,0.182261937343681
436,0,0.00140124676034315,0.000107496438531208,0.00381628488632684,0.0222843749749299,0.000872716622699572,0.0211373955276095,0.102306455442622,0.0123136890958015,0.000775490830824793,0,2.69815386261321e-05,0.0153310030944153,0.00417492122091651,0.000282187774928315,0.184830244208575
437,0,0.00141938816384769,0.000113615189450875,0.00383503399984978,0.021021081053367,0.000848515270214992,0.0210930727594465,0.105508997704557,0.0124561272586851,0.000780097367404444,0,2.89324242651335e-05,0.0153296128025687,0.00421312222780934,0.000293373942882157,0.186940970164348
438,0,0.00143752956735223,0.000116356395179443,0.00385950967510588,0.0208509792121178,0.000852676341079201,0.0210500901518799,0.106290980254275,0.0122502917967501,0.000779909872121483,0,3.08833099041349e-05,0.0142177715807234,0.00419189170567257,0.000284838235489428,0.186213708097651
439,0,0.00145567097085677,0.000112578332455354,0.00388229836639179,0.0216068040360003,0.000859636835486372,0.0211044510098098,0.109072188164935,0.0122654809839271,0.000783079651079696,0,3.28341955431363e-05,0.0113549134813817,0.00420418058410212,0.000309438611912133,0.187043555223882
440,0,0.00147381237436131,0.000116359314433135,0.00388870993951605,0.0218845000140886,0.000880220961089073,0.0210386782953276,0.112924349823947,0.0122113421906265,0.000777885567967228,0,3.47850811821377e-05,0.0106726281339154,0.00423772890339589,0.00460575502875956,0.19474675562861
441,0,0.00149195377786585,0.000120557508792152,0.00392138295697531,0.0206390630603802,0.000848068787914575,0.0210300122657252,0.114109317204087,0.0121733932681438,0.000784184445946132,0,1.25328772951563e-06,0.0113190326631354,0.00422523973161423,0.017673469039202,0.208336927997511
442,0,0.00151009518137039,0.000127288267129143,0.00393886641441073,0.0205242747352917,0.000865824017342878,0.0519185608061251,0.116260810128188,0.0122492390373395,0.000786608653149621,0,1.09874328283038e-05,0.0139734639343256,0.00421374455503185,0.0175094253400436,0.243889188502576
443,0,0.00152823658487493,0.000117745779861591,0.00393250588037157,0.0212131009951295,0.000850071312073084,0.0491240621815542,0.115980754366096,0.0122400781234373,0.000786227416514325,0,2.07215779270919e-05,0.288527249624874,0.00421501654597935,0.016918456438687,0.51545422682738
444,0,0.00154637798837947,0.000114250120798838,0.00391873550031737,0.0211995931016078,0.000904623187272742,0.0471060805892469,0.0994762365621655,0.0121434601975545,0.000793979240375388,0,3.04557230258801e-05,0.287625466615935,0.00422908296211012,0.0166160092624853,0.495704351051275
445,0,0.00156451939188401,0.000131878883185174,0.00392684398090206,0.0202886503653194,0.000854437676465449,0.046741935500724,0.0928476088089178,0.0120523407189414,0.000787196244170371,0,2.13107663429941e-07,0.289747699487206,0.00423322005812155,0.0164002952444363,0.489576839467937
446,0,0.00158266079538855,0.000127370201442538,0.0039419259360195,0.0201782571960686,0.00091220979614322,0.0468933081529502,0.0930336035142668,0.0120802185012154,0.000781104142435542,0,1.8658024317647e-06,0.0137326720505632,0.0042497421596587,0.0168053503917552,0.214320288640339
447,0,0.00160080219889309,0.000125235498726492,0.00391575137202147,0.0209518870828267,0.000852492138661913,0.0472123669997123,0.0930410876718034,0.0120148707188887,0.00078319648974362,0,3.51849720009947e-06,0.012726822954444,0.00425504031422553,0.016861642489303,0.21434471442645
448,0,0.00808015654830866,0.000127350929478602,0.00392410222286562,0.0208554539597811,0.000881889687050294,0.0471546619831704,0.0926336940385399,0.0120823996819538,0.000802750723431668,0,5.17119196843423e-06,0.0127145156346124,0.00426494485346557,0.00476772315978155,0.208294814614408
449,0,0.00845062301872454,0.000125426033963323,0.00391937044918428,0.0199334225489811,0.00081258559972697,0.0470044671253034,0.0926499848271265,0.012049155248217,0.000786875338831817,0,6.82388673676899e-06,0.0132334143543463,0.00419974816053646,0.00480449879123311,0.207976395382912
450,0,0.0085080793819865,0.000140608241828611,0.00393217998445409,0.0200100574042113,0.000869418632852219,0.0472149034544511,0.0928139563050451,0.0118883324888203,0.000795442107638492,0,8.47658150510376e-06,0.0126949608482385,0.00421926774699121,0.00477194367768859,0.207867626855711
451,0,0.00850373333449947,9.33224983918301e-05,0.00389138823549004,0.0207455886168132,0.000821836339139825,0.04665632662974,0.0926790775594262,0.0118505342268211,0.000791405368499376,0,1.01292762734385e-05,0.0126705370343525,0.00423313581597879,0.0047988647719217,0.207745879707348
452,0,0.00848708624354682,0.000104751823862299,0.00391644321295769,0.0205788452924891,0.000875579694340404,0.0472579807586771,0.0925660144797375,0.0119043953512673,0.000805087401083239,0,1.17819710417733e-05,0.0126299611772874,0.00423858475914407,0.00487018223523085,0.208246694400665
453,0,0.00849879166733829,0.000101927317118061,0.00392136374950011,0.0198153966458018,0.000829210333830693,0.0467910860350552,0.0908778990067797,0.0118710022884753,0.000799380364784611,0,1.3434665810108e-05,0.0153234678814844,0.00424399765916574,0.00485155294138297,0.207938510556527
454,0,0.00846615740197862,9.95853223733069e-05,0.003920655774459,0.0197063180970462,0.000874586918305067,0.0463856010699694,0.0909846660411366,0.0117594537025354,0.000795595278716404,0,1.50873605784428e-05,0.0152621395504118,0.00423377845223462,0.00482463571304714,0.207328260682792
455,0,0.00846550964421424,0.00010474494503075,0.00391332761689016,0.0205465858056916,0.000826057403983706,0.0687537177182454,0.090898400836772,0.01193820782729,0.000800426998050705,0,1.67400553467776e-05,0.0131649061596049,0.00422273419804832,0.0048288300828007,0.228480189291969
456,0,0.00845096182239719,9.1095083386638e-05,0.00392696478757285,0.0206105500984249,0.000878217750549036,0.0667771968753318,0.0909507031138455,0.0119299516142903,0.000793764304901249,0,1.83927501151123e-05,0.0126643671594147,0.00423370327902983,0.004831978354469,0.226157846993728
457,0,0.00841918375905052,9.8869028366329e-05,0.00391459165910309,0.0196476601533936,0.00083580411329238,0.393508275937265,0.0909519294865875,0.0117105957918723,0.000789585331554545,0,2.00454448834471e-05,0.286171596704578,0.00422457632620797,0.00484097700089591,0.82513369073705
458,0,0.00837337503990754,9.65118095432336e-05,0.00699007461289867,0.0197061642398902,0.000879051659991953,0.391858511668131,0.091016955781581,0.0119062427697949,0.000759999402290502,0,2.16981396517819e-05,0.291584687176184,0.00419836377095049,0.00485504023763574,0.832246676308451
459,0,0.00834162505962588,9.95807677474142e-05,0.00709523994808213,0.020603799281276,0.000851389990479038,0.312166336042768,0.0908640675517803,0.0116424312940606,0.000765060684029879,0,2.33508344201166e-05,0.290506983752908,0.00422316174184654,0.004865804136862,0.752048831085885
460,0,0.00831847785105083,9.07069939117698e-05,0.00715690503548997,0.0204553827832485,0.000886251836070064,0.311828300230312,0.0908724800720499,0.00312773233843094,0.000771342975254537,0,2.50035291884514e-05,0.285186926599875,0.00425258128275092,0.00485364935196898,0.737825740879602
461,0,0.00830775085408656,0.000105175214204301,0.00712368382969518,0.0195878369496986,0.000840435705242078,0.311614186692295,0.0910532187349348,0.00323925374039329,0.000770831037695033,0,2.66562239567862e-05,0.284662573480678,0.00424164174035786,0.00486144608065955,0.736434690283897
462,0,0.00827718120183535,9.55797078291682e-05,0.00715223275923223,0.0195908820296358,0.000837339300638502,0.31154818382514,0.0910037586294489,0.00311931758284495,0.000789535993562347,0,2.83089187251209e-05,0.288519250407464,0.00420491875321466,0.00484857365990219,0.740015062769473
463,0,0.00825966096661145,9.46060761524493e-05,0.0070961578686439,0.0201175890773188,0.000825340791178845,0.311507533139063,0.0912421168547342,0.00312456064599012,0.000769924232544235,0,2.99616134934557e-05,0.28774030999982,0.00421606706433541,0.00484703634802724,0.739870864677914
464,0,0.00823493037376676,9.76492958199523e-05,0.0070624913235985,0.0156040019236275,0.000847304570538714,0.315450973342205,0.0906715212514526,0.00322486279607604,0.000768759062196823,0,3.16143082617904e-05,0.283773533785894,0.00423344311309536,0.00483885432446374,0.734839939470997
465,0,0.00820579990716771,0.000100062874591808,0.0070525581805958,0.013201568869708,0.000819641404303907,0.289281985866517,0.090716954543555,0.00310927870466303,0.000767449277640258,0,3.32670030301252e-05,0.28204058609888,0.00422551648819412,0.00484780373641662,0.704402472955262
466,0,0.0081762486822094,0.000104030278533575,0.00704219421197273,0.0143416463840314,0.000854262089911882,0.275248433900268,0.090534904407495,0.00326919785597843,0.000797848175822902,0,3.491969779846e-05,0.280921453671537,0.00423582298277154,0.00484675318988389,0.690407715528215
467,0,0.00813125988548349,0.00010017078196599,0.00701807079820335,0.0144720928316697,0.000823941261315683,0.306461752165583,0.0907155898354383,0.00315936820609098,0.000784451966283087,0,0,0.285119523899238,0.00422746647749612,0.00485050611715198,0.72586419422592
468,0,0.00812125202335735,0.000110188691810656,0.00702527634223381,0.0146920351954352,0.000856333107087966,0.289709108574313,0.0908497350044939,0.0030998292032885,0.00079263509698088,0,0,0.284258707542686,0.00421694059193447,0.00481748962623985,0.708549530999862
469,0,0.00809845803748165,0.000115307312105211,0.00701195014612105,0.0131211746573888,0.000834530257130545,0.0401831939882092,0.0908492696266397,0.00315193986575805,0.000793200193875033,0,0,0.279463837251053,0.00418086592091497,0.00485233089006523,0.452656058146742
470,0,0.00803977962586674,0.000110162612714907,0.00696229240581377,0.0174680196646651,0.000844094511165179,0.290618558371389,0.0906304333954496,0.0031031648574779,0.000793652841019944,0,0,0.278130789337125,0.00423494378411087,0.00482740854032964,0.705763299947128
471,0,0.00801821893593659,0.000100829299255969,0.00695584625041378,0.012555256950709,0.000809380242623404,0.286184526561,0.0907295042354758,0.00304195537614697,0.000766840046787685,0,0,0.278759962307837,0.00418773991974726,0.00483856510445906,0.696948625230392
472,0,0.00798289602391157,0.000107593210480442,0.00693239659686985,0.0130497096091585,0.000849517616742269,0.0397155082787402,0.0907612364396933,0.00317545628088898,0.00074847028588729,0,0,0.278050824208388,0.00419766447810832,0.00466553736922358,0.450236810398093
473,0,0.00794182615355554,9.48709069155417e-05,0.00692073587061153,0.012085143481801,0.000819407281007172,0.306051314871694,0.0908853394098212,0.00300616025390856,0.000762521636747578,0,0,0.00968717036356316,0.00421548950332291,0.0131773313519308,0.455647311084879
474,0,0.00790502359394,0.000100152458256754,0.00353082413884409,0.0197059616082106,0.000833921011393295,0.0397394665381332,0.0908487454609815,0.00309548317313415,0.000762093056036816,0,0,0.00968572826957226,0.00421424478816471,0.0132442457753816,0.193665889872049
475,0,0.00784953973865306,0.000103650838968196,0.00349537379598191,0.0203993294782994,0.000813729491766693,0.0558701599427457,0.0909327397564839,0.00299463902833538,0.000768054760038797,0,0,0.0105888706179565,0.00417468087304628,0.0125923036319424,0.210583071954218
476,0,0.00783723329797978,9.52541932760734e-05,0.00349876453274076,0.0199096669069479,0.000832940562767549,0.300912605768581,0.0905612140744209,0.00319394048842366,0.000764790313670469,0,0,0.00964409626261022,0.00421120026924889,0.0124865363234712,0.453948242994139
477,0,0.00780222544420667,9.80518921007635e-05,0.00349816139164369,0.0197632671707046,0.00083060039178483,0.0595400363141238,0.0923122367182887,0.00322026447404589,0.000772533675484481,0,0,0.00967178735535276,0.0042237808681715,0.0124456895909362,0.214178635286844
478,0,0.0077773411420698,0.000100473559960683,0.00348979229710258,0.0190706215483199,0.000839530292981465,0.301965821695438,0.0920544431110562,0.00316840244050611,0.000761471939460013,0,0,0.009611182947642,0.00419926129326881,0.0124283395694462,0.455466681837251
479,0,0.00774963142801597,0.000103939521044,0.00349367260857555,0.0190545346795258,0.000821889690469339,0.0576686649142481,0.0922659796931454,0.0031028710306432,0.000772463619336465,0,0,0.00966581959961577,0.00417394603761429,0.0124308759250522,0.211304288747286
480,0,0.00772844386321652,0.000109837011773038,0.00348849159370718,0.0197824023007255,0.000839038504706281,0.0574825010325458,0.0931179384558648,0.0031990740052778,0.000766633052525381,0,0,0.00964850576293558,0.00421810015452243,0.000283797086330702,0.200664762824131
481,0,0.00769749073225055,0.000100060496929393,0.00346745145082496,0.0197670399426391,0.000831766048432297,0.306059024707068,0.0928838002570805,0.00321819273490026,0.000772073203538525,0,0,0.00964771442256136,0.00420324608576572,0.000300688706674587,0.448948548788665
482,0,0.00769748603091157,0.000106425975219821,0.00348455129548249,0.0191678819904397,0.00904800582049893,0.303173785139824,0.092972097249274,0.00302785980072492,0.000777693966679074,0,2.32871421469106e-06,0.00954175177235254,0.00419552090000972,0.000288376450390842,0.453483765106022
483,0,0.00788398817372827,9.90327342149261e-05,0.00347224189872582,0.0190108798611092,0.0172555491910949,0.0556895331566044,0.0928835061269946,0.00312830360695651,0.000773772788391721,0,4.66397650484372e-06,0.00952042583828976,0.004214182863172,0.000293768916466661,0.214229849132254
484,0,0.00786027967459529,0.000107711142817473,0.00348690414049855,0.020136083679755,0.0255255285705346,0.0570839186922246,0.092497179779119,0.00318174297528185,0.000763416240760758,0,6.99923879499637e-06,0.00952186547339422,0.0041421643322069,0.000292049553830978,0.224605843493814
485,0,0.00773266886574913,0.000104951099769699,0.00348061418974725,0.0198587556491106,0.0337094497712071,0.302651868734306,0.093275145476067,0.00316880362326737,0.000767757257365717,0,9.33450108514903e-06,0.00952312939403051,0.00410452099868098,0.000309024847514614,0.478696024407901
486,0,0.00778398969190443,0.000100075142034465,0.00349065068874496,0.0190021838903056,0.0419968235867195,0.0574029787618923,0.0931241290775481,0.00322802998758397,0.000766964633159778,0,1.16697633753017e-05,0.0100522683280532,0.00407043771293751,0.000292193146805505,0.241322394411065
487,0,0.0077306275505241,0.000104925627822833,0.00349137108803819,0.0165010597113944,0.0501731268602653,0.0574093864836119,0.0930054979757504,0.00318079756567625,0.000762642226749807,0,1.40050256654543e-05,0.0100169846233863,0.00401844526177301,0.000293670649806668,0.246702540650465
488,0,0.00769812619991199,0.000102676016940016,0.00347095989893607,0.01342963456698,0.0584597817684774,0.313507839939223,0.0934541042297296,0.00322756346620678,0.000773857671286284,0,1.6340287955607e-05,0.0100515780419819,0.0040172864366506,0.000311731571964391,0.508521480096243
489,0,0.00774460934737654,9.71618354370086e-05,0.00351336637584865,0.0127647537524407,0.0666486728200121,0.30630907012165,0.0937665844516617,0.00323350878288897,0.000775313298480771,0,1.86755502457597e-05,0.00996639486836129,0.00400229431574433,0.000293975321923504,0.509134380842071
490,0,9.55560928972506e-06,9.86253407718699e-05,0.000468860536868362,0.0174131107240941,0.0748814255841345,0.0534347236723209,0.0922402596570476,0.0031622986230277,0.000774501902393439,0,2.10108125359123e-05,0.010064265123824,0.00396706502549849,0.000302211384075163,0.256837913995882
491,0,2.37457545512018e-05,8.86352672085913e-05,0.000481465755253914,0.0107057966280528,0.0830764298252674,0.0574093033745746,0.0920259939306561,0.00326025179913035,0.000772938001820749,0,2.3346074826065e-05,0.00995876980367986,0.00397807035042947,0.000310148798703871,0.262114895364155
492,0,3.79358998126786e-05,0.000104296608510794,0.000455401845757758,0.0125103898539713,0.0913421764328292,0.301835063441626,0.0918107112150666,0.0032303252566691,0.000770425368199569,0,2.56813371162176e-05,0.00998360205999613,0.00395895391507489,0.000293062075493931,0.516358025310125
493,0,5.21260450741554e-05,9.0367376967857e-05,0.000460112038379484,0.0118708750904462,0.0995325629725774,0.135773320635513,0.0915515300272328,0.0030966690389454,0.000776820232214559,0,2.80165994063703e-05,0.00103365434691958,0.0039463471674644,0.000307081368981599,0.348519482940123
494,0,6.63161903356322e-05,9.78007703324365e-05,0.000450142292543882,0.0202430355304984,0.00834433991758645,0.0571972057411884,0.0919085666755533,0.00311415698977156,0.000776230360903051,0,3.03518616965229e-05,0.00103067087899479,0.00393582965006659,0.000298227551516121,0.187492874410987
495,0,8.0506335597109e-05,0.000101389558421621,0.000465185031523821,0.262534049301245,0.0079064910930252,0.141626499535812,0.00119645598996041,0.00324543366898886,0.0382169001205524,0,3.26871239866756e-05,0.00104466338645731,0.00392634172780512,0.000307866858875321,0.46068446973225
496,0,9.46964808585858e-05,9.99751759829901e-05,0.000469075695507272,0.259787211372065,0.00770630630718923,0.307604944907123,0.00123670930303708,0.00315408041631102,0.0195709831381399,0,1.76615035354552e-08,0.00106080233956298,0.00392015252046934,0.000288988527265396,0.604993943845015
497,0,0.000108886626120063,0.000107583800062904,0.000467971198225937,0.26340894943515,0.00758029429195976,0.0574709997015105,0.0012021423635685,0.00317159218353671,0.0194909614180416,0,5.92962274081559e-07,0.00103711599367471,0.00392668970065152,0.000290958363161458,0.358264738037938
498,0,0.000123076771381539,0.000101348112812932,0.000473734445937137,0.260220998954304,0.00754946358693364,0.0564855951937021,0.00123455527403913,0.00307145135333495,0.0192937554083464,0,1.16826304462766e-06,0.00104557830722093,0.00392923058070986,0.000291137827425733,0.353821094079192
499,0,0.000137266916643016,0.000105847807184136,0.000443611574446409,0.258934988451361,0.00743267273060101,0.310169875309584,0.0012598467668332,0.00319719586704815,0.0190316120172835,0,1.74356381517377e-06,0.00102685721878695,0.00389521346411404,0.000294046936161414,0.605930778623862
500,0,0.000151457061904493,9.66539169915396e-05,0.000439718903059885,0.258092003083051,0.00741605148789705,0.274919245080469,0.00117009788054104,0.00324543945350967,0.0190130482245631,0,2.31886458571987e-06,0.00103836429398155,0.00389699938708918,0.000295709674972087,0.569777107312615
501,0,0.00016564720716597,9.64854703735331e-05,0.00044128671257618,0.255331925789936,0.00736898339218209,0.0571603262950057,0.00121997518163554,0.00311783570658223,0.0189816006412094,0,2.89416535626597e-06,0.00105148688289349,0.00389065153528183,0.000294542150260881,0.349123641130459
502,0,0.000179837352427446,9.72727288382069e-05,0.000455844814129644,0.254293024565177,0.00737354002618185,0.0576640307255675,0.00121431375168697,0.00312157988952502,0.0189833107526854,0,3.46946612681208e-06,0.00104662458156795,0.00391219820940678,0.000306845359631493,0.348651892222952
503,0,0.000194027497688923,9.80627265448259e-05,0.000459505430147747,0.254746747613246,0.00731434511372612,0.0585883302033982,0.00118780623737581,0.0032602183210361,0.0191703736001426,0,4.04476689735818e-06,0.00105493844086479,0.00388362255988695,0.00029029602245249,0.350252318533408
504,0,0.0002082176429504,0.00010092536603347,0.000440117312811988,0.253632659641894,0.00728463637660247,0.307813198133284,0.00124388772042278,0.00310166550784843,0.0189870491675196,0,4.62006766790429e-06,0.00106610177035068,0.00386787861398683,0.000276882541473432,0.598027839862846
505,0,0.000222407788211877,0.000106223836810387,0.000473208090324741,0.254993144969528,0.00725887827950215,0.307230230810761,0.00122415637419943,0.0030950946784657,0.0191497202941009,0,5.19536843845039e-06,0.00105899475093501,0.00389514210107418,0.013132227005123,0.611844624347475
506,0,4.50797838750092e-05,0.0044456813996254,0.000464693305974586,0.248517674258771,0.00725781864653547,0.0586608509972183,0.00126210020991953,0.00320000093698809,0.0190242755495997,0,5.7706692089965e-06,0.00107477130026356,0.00386376018942364,0.0130842010245812,0.360906678271984
507,0,0.000261819830035897,0.00283196377604254,0.000450618863538947,0.256445317601238,0.00723270068461444,0.0586338951157931,0.00124362904179646,0.00320537246151708,0.0190708386249,0,6.3459699795426e-06,0.00105793826156657,0.00386203195367847,0.012586241598009,0.36688871378271
508,0,0.000478559876196785,0.00284103464562892,0.000460265242681528,0.258434150218915,0.00718825151494982,0.306780423333136,0.00116167171461744,0.00324668797198414,0.0189450576585789,0,6.9212707500887e-06,0.00105911611803372,0.0038486246710816,0.0124853207935487,0.616936085030103
509,0,0.0022356654141381,0.00285036833189177,0.000464911086479995,0.252253787208967,0.00714214557100302,0.0581175903884975,0.00118982958725884,0.00316040786164618,0.0188470639557786,0,7.49657152063481e-06,0.00106837275441282,0.00388585076727433,0.0124437370300141,0.363667226528883
510,0,0.000782571216723032,0.00286181979402872,0.000452664244008427,0.255829941990355,0.00119603081318204,0.0845532527067601,0.00113429245671885,0.00320068249014556,0.0186741376940689,0,8.07187229118091e-06,0.00105447174970023,0.00385440459229195,0.0124319860482062,0.38603432766848
511,0,0.00243616760784339,0.00292697547803977,0.000440522171071574,0.255836562004021,0.00235778503556537,0.308189439744626,0.00114344650017419,0.00324188113102863,0.0184296965637112,0,8.64717306172701e-06,0.00107104347633989,0.000267179790965333,0.0124196883613587,0.608769035037807
512,0,0.00408976399896375,0.00284107793087032,0.000452142877502226,0.25235330141397,0.00354658931293765,0.293556551615256,0.00115717763253414,0.00324296115469972,0.0182286632589763,0,9.22247383227312e-06,0.00108255868314142,0.000280168030267134,0.0065548298042838,0.587395008187235
513,0,0.00574336039008411,0.00283561504320373,0.000455396175199073,0.252335398994123,0.00471921366646853,0.0585750617562475,0.00116780550503984,0.00324381303922209,0.0180116836664054,0,9.79777460281922e-06,0.00109776872207251,0.000256254445496971,0.0048112607733745,0.35326242995154
514,0,0.00739695678120447,0.0028188298216424,0.000453128123173006,0.254010729462782,0.00592480632421869,0.0922827913500466,0.00121705069824095,0.00310212367327694,0.0178639230233099,0,1.03730753733653e-05,0.00109964950983987,0.000266214345073731,0.00472098449543828,0.39116756068362
515,0,0.00905055317232483,0.00282121008415334,0.000466237395366667,0.240638794924788,0.0070861564542119,0.0872650373924337,0.00119380605260224,0.00311957982617506,0.0176924658945678,0,1.09483761439114e-05,0.00184806646996607,0.000273863751657213,0.00461215529892769,0.376078875093318
516,0,0.0107041495634452,0.00280502548567638,0.000457796165105257,0.242773106102761,0.00828403390441102,0.344752652546538,0.00117934239601356,0.00320139388866611,0.0176665423018901,0,1.15236769144575e-05,0.0018564278599258,0.000278176520048784,0.00444322310479416,0.63841339351619
517,0,0.0123577459545655,0.00280581419181985,0.000462414377605294,0.240773133384981,0.00942446004419646,0.328392210524348,0.00123077440589745,0.00312335221687979,0.0174849684499018,0,1.20989776850036e-05,0.00270820344302217,0.000283436361969726,0.00422908802379397,0.623287700356666
518,0,0.0140113423456859,0.00280412362085468,0.000459671590615375,0.24642997216587,0.0106104321812887,0.0843063296158446,0.00116571143276427,0.00316694142644613,0.0173565366213366,0,1.26742784555497e-05,0.000488242622499646,0.000293628721308108,0.00461654232061517,0.385722148943584
519,0,0.0156649387368063,0.00280475577636205,0.00047458839213308,0.250318486007216,0.0117805431916385,0.0841879047541809,0.00120371606114357,0.00323495342012194,0.0174128093368803,0,1.32495792260958e-05,0.000504818412343321,0.00027884037036597,0.00470370260507658,0.392583306643494
520,0,0.0173185351279266,0.00278052618771542,0.00045800431437039,0.249916750194828,0.0130292029389387,0.333279640470122,0.00119973029172014,0.00320750700523876,0.017271784421637,0,1.3824879996642e-05,0.000504747393125486,0.000276270224850086,0.00477570857817031,0.64403223202864
521,0,0.018972131519047,0.00279458406520502,0.000450448918720838,0.250336717307446,0.0141407925922855,0.0847611714219227,0.00116862371997296,0.00319598360975486,0.0169984169364173,0,1.44001807671881e-05,0.000124508531341743,0.000282073722280157,0.00476491735825027,0.398004769883411
522,0,0.0206257279101673,0.00276746909997197,0.000461510422977572,0.2505437400317,0.0153657727026479,0.0873889756794124,0.00121684274708201,0.00322721249554304,0.0169289767825446,0,1.49754815377342e-05,0.000133954203408937,0.000263720178868026,0.00477702898006723,0.403715906715929
523,0,0.0222793243012877,0.00278568727696858,0.000463161016546358,0.245975207463294,0.0165052951946578,0.338068249867686,0.0011641208221534,0.00323516433406604,0.0167328348182175,0,1.55507823082803e-05,0.000143399875476131,0.000287526257713025,0.00478005268193158,0.652435574692307
524,0,0.0239329206924081,0.00278345294428839,0.000461063564216022,0.246442332981986,0.0177330737733822,0.333480879759492,0.00117720018080505,0.00324932447673818,0.0165601363557782,0,1.61260830788264e-05,0.000152845547543324,0.000270946954329478,0.00481371607854324,0.651074019392589
525,0,0.0255865170835284,0.00277335627217209,0.00046400435132812,0.246202139283093,0.0188627711009098,0.0844250690680148,0.00119260092660306,0.00316971122335721,0.01659222135708,0,1.67013838493725e-05,0.000162291219610518,0.000294195858172292,0.00480261511221681,0.404544194239936
526,0,0.0272401134746488,0.00276677893613975,0.000480758156175171,0.00848134996151487,0.0200955961804844,0.0851146909339254,0.0011695527381062,0.00318181526298682,0.0167525284239924,0,1.72766846199186e-05,0.000171736891677712,0.000288615265511762,0.00481806601705195,0.170578878926835
527,0,0.0288937098657691,0.00276659162160062,0.000461156758328204,0.000107122021758636,0.0212324484678862,0.0837759431680571,0.0011271203352696,0.0032483159975714,0.0166521397939964,0,1.78519853904647e-05,0.000181182563744906,0.000256286974727482,0.00482937323832437,0.163549242792425
528,0,0.0305473062568895,0.00276935571052364,0.000478282315286401,7.7671917224457e-05,0.0224628023319344,0.0854975162671426,0.00112627502786459,0.00320301172925709,0.0165678367342213,0,1.84272861610108e-05,0.000154388351365847,0.000266295974574525,0.00483877830067025,0.168007948203116
529,0,0.0322009026480099,0.00275973766592967,0.000486974877621338,8.62954924997824e-05,0.023597693982525,0.332156851393289,0.00112377660478572,0.00315563530396672,0.0164122153506715,0,1.90025869315569e-05,0.000162578800663196,0.000273157179241568,0.00482023593756712,0.417255057823702
530,0,0.0338544990391302,0.00275929195098286,0.000450723336329443,0.000106805515694409,0.02481591370017,0.0839218646220981,0.00112633403592081,0.00324209873335644,0.0164181798448532,0,1.9577887702103e-05,0.000170769249960544,0.000270860821353401,0.00484033621757502,0.171997254955126
531,0,0.0355080954302506,0.00275651022673432,0.000477268356863996,7.79042370745683e-05,0.0259564769064231,0.0837516513405325,0.00113837850997915,0.00322570315400839,0.0162721517375623,0,2.01531884726491e-05,0.000178959699257893,0.000263439933795505,0.00482156311527475,0.17444825583623
532,0,0.0371616918213709,0.00274367808583911,0.00405002522926979,7.65210362518976e-05,0.0271806920634009,0.327957917515484,0.00113521732408183,0.00325194978035115,0.0161968262096571,0,2.07284892431952e-05,0.000187150148555242,0.000291714944870801,0.00482838140383891,0.425082494052215
533,0,0.0388152882124913,0.00274182523774986,0.00689000956659249,0.000104644845920711,0.0283167788641057,0.0856484588620779,0.00112907893773436,0.0031546998125675,0.016077734201574,0,2.13037900137413e-05,0.00019534059785259,0.00026534051545767,0.00483952480579491,0.188200028249933
534,0,0.0404688846036117,0.00273925163747376,0.00696440275951802,0.00219016636248978,0.0295342367744544,0.0988517414448047,0.00113407686223938,0.00326961823752062,0.0161040957736194,0,2.18790907842874e-05,0.000203531047149939,0.000290708390350087,0.00484579215340699,0.206618385137423
535,0,0.042122480994732,0.00274994329534234,0.00687685976825054,0.000106590896048581,0.0306727717910782,0.353901113971218,0.00112363867445089,0.00325470737057814,0.0158603969105561,0,2.24543915548335e-05,0.000211721496447287,0.000236229115258328,0.00484887245580172,0.461987781131317
536,0,0.0437760773858524,0.0027503702977182,0.00695472234099709,0.00011655160900154,0.0319095657533624,0.332376856246451,0.00111600676418611,0.00328366189674977,0.0160241995418255,0,2.30296923253796e-05,0.000219911945744636,0.000252084666744187,0.00486308189282258,0.443666120033781
537,0,0.0454296737769727,0.00273413881655383,0.00699403336675778,9.08316934417066e-05,0.0330537337799234,0.0822263373292066,0.0011143826169521,0.00313913201635197,0.0158482347097485,0,2.36049930959257e-05,0.000196688627345343,0.000241612915005628,0.0176129127779571,0.208705317419313
538,0,0.0470832701680931,0.00273409924864163,0.00698420102445157,8.3436342511442e-05,0.034258602927577,0.0828434573613536,0.00113602451567379,0.00318242118289891,0.015844308471419,0,2.41802938664718e-05,0.000216383162293751,0.000264724784308831,0.0177259661933703,0.212381075676459
539,0,0.0487368665592134,0.00271879981318778,0.00696228167760378,7.48205846413193e-05,0.035408520981857,0.0816626257314502,0.00109089075142386,0.00321534413365388,0.0157505616288775,0,2.47555946370179e-05,0.000236077697242159,0.000270648823777531,0.0171102363765466,0.213262430354112
540,0,0.0503904629503338,0.00272710298972822,0.00687672469798115,8.56022277691243e-05,0.0366365799413558,0.0821902769029307,0.00109813078172828,0.00312941252531276,0.0156755959686064,0,2.5330895407564e-05,0.000208850627726714,0.000256113928575933,0.0169789827335595,0.216279167171016
541,0,0.0520440593414542,0.00271895799217889,0.00689847197651925,9.63950706709535e-05,0.0377759657820855,0.330910329319726,0.00110850551639548,0.00326681554101706,0.0156849837989837,0,2.59061961781101e-05,0.000214994536211189,0.00025412008730624,0.0169288581173475,0.467928363276074
542,0,0.0536976557325745,0.00273555758443866,0.00689468423774784,9.5850992116981e-05,0.0389867417974762,0.0813030587030858,0.00111228802682478,0.00323485517372064,0.0156176266900512,0,2.64814969486562e-05,0.000221138444695664,0.000257989956148592,0.0169008386493626,0.221084767485192
543,0,0.0553512521236949,0.00271920007406678,0.00690572354428965,9.61350261893992e-05,0.0401288899462679,0.082315426621372,0.00110226733879781,0.00324586006072463,0.0155612411953578,0,2.70567977192023e-05,0.000227282353180139,0.000265662908721751,0.0168793461696195,0.224825344160002
544,0,0.0570048485148152,0.00271109665211396,0.00693462002771414,0.000105168107083816,0.0413449035753366,0.332941123477824,0.00111708562238261,0.00317553603064143,0.0155782459342227,0,2.76320984897484e-05,0.000233426261664614,0.0002632557065948,0.00481771909341907,0.466254661102302
545,0,0.0586584449059356,0.00271060542503384,0.00696153329125246,0.000107808354106046,0.0425014340410251,0.331877691002511,0.00110307094193596,0.00324351342353313,0.0155027397711948,0,2.82073992602946e-05,0.000239570170149089,0.000280555352280648,0.00031139071388296,0.463526564792101
546,0,0.060312041297056,0.0027183809337485,0.00692997656062153,8.59055455449224e-05,0.0437005689943415,0.0562602877989586,0.00110904827464414,0.00313548315360694,0.0153958760638062,0,2.87827000308407e-05,0.000245714078633564,0.000275962167023172,0.000283692437973716,0.19048172000599
547,0,0.0619656376881763,0.002697091552444,0.00697059022889494,0.000107399472131216,0.0448693984677297,0.0560466111498138,0.00111076816930648,0.00316147798741286,0.015374604439463,0,2.93580008013868e-05,0.000251857987118039,0.000285995497006775,0.000305007017291628,0.19317579765759
548,0,0.0636192340792967,0.00269496409809882,0.00696747928530583,8.24971317097679e-05,0.0460668995852165,0.304312700552268,0.00111291710971646,0.0032159108297638,0.0153165870755639,0,2.99333015719329e-05,0.000258001895602514,0.0003027060940047,0.000296506579847165,0.444276337617966
549,0,0.065272830470417,0.00268599210962757,0.00697233211274159,9.20515999036977e-05,0.047228510415462,0.0459309833247973,0.00114978982313108,0.00318209215639041,0.015341669665529,0,3.0508602342479e-05,0.000264145804086989,0.000245329167059816,0.000287371252480155,0.188683606503969
550,0,0.0669264268615374,0.00268732325624209,0.006975426500022,0.000100408005165128,0.048426214781055,0.0558167487691387,0.00116910143997063,0.00320911610820939,0.0152100573422624,0,3.10839031130251e-05,0.000270289712571464,0.000224684276786309,0.000294312326223457,0.201341193282297
551,0,0.0685800232526578,0.00270593150569834,0.00696722256228297,0.000106323366469645,0.0495873900116728,0.056303942734976,0.00116329476326801,0.00322604762758733,0.0151014760300633,0,3.16592038835712e-05,0.000276433621055939,0.000232265527032918,0.000291083008670223,0.204573093215319
552,0,0.0702336196437781,0.0026881997244282,0.00694803606832487,8.73754830653993e-05,0.0507932178416009,0.0562816115994151,0.00115978671676821,0.00319260974490919,0.0151711819105459,0,3.22345046541173e-05,0.000282577529540414,0.000267079982056165,0.000286220012412182,0.207423750761499
553,0,0.0718872160348985,0.00268658763211774,0.00699063772068654,8.73495382425758e-05,0.0519532062761571,0.304128993799597,0.00114668433918638,0.00314456356418272,0.015112029166499,0,3.28098054246634e-05,0.000288721438024889,0.00024654201138121,0.000298840501619239,0.458004181828017
554,0,0.0735408124260188,0.00267942927610569,0.00696412489009648,9.8725092207595e-05,0.0531593885829399,0.0594072795978697,0.00115588146985308,0.00315814096616682,0.0150401097902962,0,3.33851061952095e-05,0.000294865346509364,0.000254292953727798,0.00029764474236494,0.216084080240352
555,0,0.00805082255702375,0.00266876626910541,0.00695678010909719,0.00010189318248981,0.0543079292070957,0.0583968444665194,0.00115616727165698,0.00323604787418581,0.0149839516829124,0,3.39604069657556e-05,0.000301009254993839,0.000244369143366602,0.000300849176718694,0.150739390602131
556,0,0.00836959701253888,0.00266927123488185,0.00691903620729836,0.000108707796352314,0.0555134502653047,0.283192405270076,0.00115245416022674,0.00317131181741962,0.0149476458100444,0,3.45357077363017e-05,0.000307153163478314,0.00027470851414691,0.000284237779860942,0.376944514739365
557,0,0.00841668062684689,0.00266967542279028,0.00691387020980272,8.92127561780616e-05,0.0566810441086346,0.306198951891656,0.00115506114156454,0.00319824158017846,0.0149689257628685,0,7.25464577395382e-07,0.000313297071962789,0.000244818141487975,0.000284462002202318,0.40113496618075
558,0,0.00841468106574873,0.00266939907397339,0.00691416624419206,9.11764993195035e-05,0.0579092914752279,0.0573654261511108,0.00115771592834736,0.00307897043524428,0.0149742089010536,0,4.38927905658503e-06,0.000319440980447264,0.000265451922194777,0.000290945878123072,0.153455263834039
559,0,0.00841410944814572,9.76334959397057e-05,0.00689031550571219,0.000109426031500581,0.0590352660884356,0.0574267168049607,0.0011483417175426,0.00315405140379853,0.0149698824848547,0,8.05309353577467e-06,0.000325584888931739,0.000272546588869532,0.000295943489133909,0.152147871041361
560,0,0.00841052369744181,0.000110089351857861,0.00691794860109665,9.44426204747149e-05,0.0602650676408322,0.306842063078073,0.00114626589690822,0.00318914612741969,0.0149666973512346,0,1.17169080149643e-05,0.000331728797416214,0.000269946522786894,0.000288693646331888,0.402844330239889
561,0,0.00839320656015561,0.00010204408294209,0.00691049667614006,0.000122398759095679,0.0614001734805536,0.0562306678401266,0.00115697157048839,0.0032033302991642,0.0149528849083318,0,1.5380722494154e-05,0.00033787270590069,0.00025472850938696,0.000289930623489443,0.153370086738269
562,0,0.00839008561142514,0.000104346422297518,0.00686554069412402,8.5217720557084e-05,0.0626382023630937,0.0574760104563814,0.00114333195841488,0.00321355125940664,0.0148179000752874,0,1.90445369733436e-05,0.000344016614385165,0.00028029514996789,0.000283657050897594,0.155661199913212
563,0,0.00835500719707984,9.94324324387933e-05,0.00686049256817208,9.26270001707091e-05,0.0637694933712064,0.0575741549771366,0.00110933449135213,0.00316108294061678,0.0149372078761612,0,2.27083514525332e-05,0.000321062701093292,0.000264033026752961,0.000290650021150165,0.156857286954784
564,0,0.00835005357253403,9.51143454656059e-05,0.00687665150322253,0.000111195288178043,0.0649886920629834,0.0573026965401518,0.00109758718720208,0.003126857226247,0.000772112949319514,0,2.63721659317229e-05,0.000348586728388197,0.000271042298681853,0.000303326877347449,0.143670288745653
565,0,0.00832570166750269,0.000107193902991932,0.00387210581978501,0.013173996847511,0.0661252094197757,0.310079287412853,0.00108752117363887,0.00308946269619804,0.000767510457851032,0,3.00359804109125e-05,0.000328860619279607,0.0033205739837991,0.000296919168304305,0.410604379149901
566,0,0.00830041051057571,9.70477469048206e-05,0.00388378667173016,0.0129487699551095,0.0673625880770865,0.305589516985632,0.00108751843262599,0.00307594816636589,0.000770093733293156,0,3.36997948901022e-05,0.00034155255016144,0.0042364406130525,0.000295749094012554,0.40802312233144
567,0,0.00826762908396663,0.000104550798935788,0.0038706423941732,0.0126231810978421,0.0684903167721125,0.0594554950651958,0.00109548348138091,0.00313024839696493,0.000778294554807294,0,3.28046247898545e-07,0.000354244481043272,0.0042851856071149,0.000298296003122696,0.162753895782908
568,0,0.00822123939807597,9.74690354078181e-05,0.00385836278815373,0.0123518907042121,0.0697097736062049,0.0572421897546139,0.00116081124070538,0.00315803816780796,0.000769404920700302,0,2.82313471900937e-06,0.000366936411925105,0.00421507265378897,0.000292322654256834,0.161446334470572
569,0,0.00820915985095808,0.000102743220790434,0.00387355777533832,0.0123041234242492,0.0708606230155447,0.303209523339724,0.00116883138402793,0.00312493060611759,0.000766430090256023,0,5.3182231901202e-06,0.000344657877867055,0.0041940690925367,0.0131198673985948,0.421283835299195
570,0,0.00817455783151653,0.00010570053202363,0.00387458474811912,0.0121799573557624,0.0720818475612079,0.0569509808733113,0.00116051779793864,0.00318182879582758,0.000771684079834554,0,7.81331166123103e-06,0.000332325970360188,0.00418425513445205,0.0130770665582553,0.17608312055027
571,0,0.0081556581083933,9.79066806650639e-05,0.00386835419183814,0.0121089027694456,0.0732124775077675,0.0599740259185635,0.00116489432867593,0.00317543015783305,0.000779515888012736,0,1.03084001323419e-05,0.000317449553419379,0.00417054283063215,0.0125884042733783,0.179623870608757
572,0,0.00813388607134107,0.000101658740324168,0.00384680879936316,0.0120058312846657,0.0744431275651369,0.304369710280222,0.00116079379415714,0.00317805191144703,0.00077571351483874,0,1.28034886034527e-05,0.000330368960001662,0.0041650604396632,0.0124543871889955,0.42497820203876
573,0,0.0080841006414771,9.76130337787707e-05,0.00387663999200053,0.0119930804787736,0.0755876370398273,0.0537101096503607,0.00114800755067066,0.00318979216222085,0.000777177106220766,0,1.52985770745635e-05,0.000343288366583945,0.00391955190700195,0.0124016646773659,0.175143961183357
574,0,0.00805461349959196,0.000102068120969406,0.00385287069283179,0.0118622275344988,0.0768007430813741,0.0574977973192979,0.00115137786409002,0.00312075201392857,0.000792702980195333,0,1.77936655456743e-05,0.000356207773166228,0.00377217910242348,0.0124054860886587,0.179786819736572
575,0,0.00802663592025873,8.92573640504422e-05,0.00386114838172391,0.0118142303620671,0.0779391906898327,0.057936800962493,0.00115314742436548,0.00316580342227573,0.000779303223222083,0,2.02887540167852e-05,0.000337731915503061,0.00398170623115829,0.0123939267795188,0.181499171430486
576,0,0.00798653555453234,9.94406008406968e-05,0.00385835056210937,0.0117612888278694,0.0791551240798827,0.0575991753936791,0.00116062533514143,0.00321004748411188,0.000773665880573776,0,2.2783842487896e-05,0.000363151433569868,0.00412820495262092,0.000288657580094191,0.170407051527514
577,0,0.0079611591614305,0.000108989078981976,0.00380242147886522,0.0116983638244805,0.0803141635952793,0.307599983211509,0.00114605447065224,0.00315537401192922,0.00076904107437397,0,2.52789309590068e-05,0.00034855712008679,0.00391734209286479,0.000294428880773968,0.421141156932187
578,0,0.00789934512339668,0.000106506447843123,0.00383942166208374,0.0116305576963951,0.08151739081611,0.305056828746338,0.00115225261357045,0.00317243992682454,0.000779688669959991,0,2.77740194301177e-05,0.000368246704812707,0.00408707816455505,0.000280587308365436,0.419918117899685
579,0,0.00788794566425837,9.99358142552983e-05,0.00382746870353925,0.0116092168247452,0.0826708492442088,0.0578163772338738,0.00116798925193515,0.00314916870301068,0.000778625036703091,0,3.02691079012285e-05,0.00036422838554487,0.00418887297092156,0.000290838515464611,0.173881785456362
580,0,0.00783324508989432,0.000106426343896262,0.00385443979909275,0.0115000855039934,0.0838747270781942,0.0579604213319266,0.00115039366551809,0.00322315334027198,0.000763078336687619,0,3.27641963723393e-05,0.000355323507337504,0.00419463859913037,0.000296682496708207,0.175145379289024
581,0,0.00780842264193782,0.000106319695673712,0.000461048124987414,0.011555088796756,0.0850345878262285,0.0574169881890303,0.00115650529118461,0.00315318175663753,0.000777620504456847,0,3.52592848434502e-05,0.000364958301343772,0.00420599783903529,0.000295871522056505,0.172371849774172
582,0,0.00777435010193383,8.4538775755814e-05,0.000439818507108531,0.0115143286919998,0.0862412273934382,0.057411358883502,0.00115936578043635,0.0032053751356061,0.000783317499205431,0,1.42490731430208e-06,0.00037459309535004,0.00424354588489119,0.000299347245375478,0.173532591901917
583,0,0.00775184912404014,9.48748908318225e-05,0.000463394003116205,0.0113654185912548,0.0873899135628824,0.0569864931765659,0.00114706054960086,0.00314713113186192,0.000772972348085935,0,3.21127588926444e-06,0.000384227889356308,0.00429423062016235,0.000290943740087619,0.174091720903736
584,0,0.00772583321945892,9.77443807791648e-05,0.000443737086192825,0.0113945341683167,0.0885984366822912,0.0575730680997045,0.00119226914813155,0.00312491192871021,0.00077194757137664,0,4.9976444642268e-06,0.000393862683362577,0.00424676988654727,0.000285866062742042,0.175853978562078
585,0,0.00771169297965823,0.000103848002138297,0.000418017956211771,0.0114479826072909,0.0897453228520412,0.0579387637693731,0.0934511733415239,0.00319438091163891,0.000772332668401723,0,6.78401303918917e-06,0.000403497477368845,0.00428045375490626,0.00464176602945334,0.274116016363046
586,0,0.00769426021009576,9.72902998387585e-05,0.000435349152904621,0.0112467204479293,0.0909573125213824,0.0599180407231378,0.0934635507938262,0.00312826473396282,0.000767638823426653,0,8.57038161415153e-06,0.000381347188440011,0.00425040418810045,0.00477151386355002,0.277120263328209
587,0,0.00767349769709559,9.60605763581082e-05,0.000454907719123519,0.0112634745944367,0.0921248593324016,0.0579172847392931,0.0933989271584069,0.00312620168349228,0.000774100790716792,0,1.03567501891139e-05,0.000404030247094205,0.00424448893848193,0.00468306011489802,0.276171250341988
588,0,0.00787107700228849,0.0001013750168775,0.000443057405733524,0.0112940891784051,0.0933266382716429,0.0567660583457337,0.093316928129013,0.00322196450767804,0.000767719755098345,0,1.21431187640762e-05,0.000387881913199766,0.0042220368548145,0.00455759629102023,0.276288565790269
589,0,0.00784912154572439,8.0032496295967e-05,0.000436551485664259,0.0112556583055176,0.00824024302127823,0.0579776826550791,0.0934854257722266,0.00311459025418389,0.00077896152144811,0,1.39294873390386e-05,0.000399785032789498,0.00422792796242278,0.00435586331933532,0.192215772859305
590,0,0.0077479650273153,7.96591748030011e-05,0.000453591435075038,0.0110978014568316,0.00802488319980652,0.0580207237998498,0.0928642263894701,0.00305284736779319,0.000763096481856366,0,1.5715855914001e-05,0.000411688152379231,0.00421113432055035,0.00420232506797872,0.190945657729623
591,0,0.0077909748869668,0.000104478775416136,0.000421783074224484,0.0111700254780371,0.00761996576621544,0.0250502471478185,0.0925841872552386,0.00309127169275786,0.000767084595871275,0,1.75022244889633e-05,0.000423591271968964,0.00421189964950146,0.0046169429697061,0.157869954788212
592,0,0.00779365465774554,0.000108006643881019,0.000439779443408791,0.011132849301345,0.00753566063401703,0.0253285629667725,0.0925402330501507,0.00310356151199218,0.000764733042727172,0,1.92885930639257e-05,0.000435494391558696,0.00422813384939728,0.00471431175501635,0.158144269841076
593,0,0.00767621014505236,0.000102686341467545,0.000449285150804309,0.0111171988085893,0.00747281128992986,0.0505987770364816,0.092575175284996,0.00310755552292874,0.000774607013259648,0,2.1074961638888e-05,0.000447397511148429,0.00423743048790861,0.00476966542523613,0.183349874979441
594,0,0.00772050475552731,0.000100518759278687,0.000427170541280701,0.0132389620958068,0.00741166256814408,0.0274638326261362,0.0924995690756245,0.0031782410033001,0.000773330112368046,0,2.28613302138504e-05,0.000411368456320587,0.00419482687704,0.00474739466662365,0.162190242867665
595,0,0.00770501415905612,0.000113064476152806,0.000446560924417489,0.0129570423585577,0.00735083528587095,0.0115369294855631,0.0923344528484254,0.00305173914912601,0.000777599725959162,0,2.46476987888128e-05,0.000415577581530992,0.00423359031373594,0.00475296324254561,0.14570001724973
596,0,0.00771589785101258,9.261276415711e-05,0.00043112004182812,0.0173753780062054,0.00736635304313368,0.0253026032125719,0.0922693481428745,0.00319368944903973,0.000774003444583077,0,2.64340673637751e-05,0.000419786706741397,0.00422774428597228,0.00478056299670095,0.163975534012185
597,0,0,9.18622958828966e-05,0.000433972967754945,0.0110564665830382,0.00728746147938492,0.0565583324957819,0.0925881653681185,0.00316928245677856,0.000765516955625479,0,2.82204359387375e-05,0.000423995831951802,0.00423100594345482,0.00479460106115341,0.181428883874864
598,0,0,8.24169126698483e-05,0.000440537646325157,0.0109647569968689,0.00733786162575666,0.0536653549697807,0.0913359571028531,0.00320019725794127,0.000760691480696347,0,3.00068045136999e-05,0.000428204957162208,0.00423005749439707,0.0047947225368251,0.17727076578579
599,0,0,0.000112365162831881,0.000429636524097089,0.0109819957118322,0.00726030723534613,0.0523062171674163,0.0913048244477086,0.00318322499792776,0.000755279714075092,0,3.17931730886622e-05,0.000432414082372613,0.00421340782993808,0.00479971082997085,0.175811176876605
600,0,0,9.46174288021242e-05,0.00041955558870267,0.0109429991665579,0.00728597718177554,0.0511730345820877,0.0916325226694759,0.00321978310012945,0.000767185933651078,0,3.35795416636246e-05,0,0.00421576732335308,0.00479572619162628,0.174580748707825
601,0,0,9.18741324609486e-05,0.000439571265687447,0.0108745814790825,0.00720857890667027,0.0312109410782786,0.0910207266895943,0.00327907609386798,0.000771574281339262,0,0,0,0.00416915119620697,0.0176010299757757,0.166667105098964
602,0,7.62732709165144e-05,9.91406722801078e-05,0.000433676516829318,0.0108993029124205,0.00726024899563137,0.0314340006928409,0.0911472196142455,0.00325813426303748,0.000770087103647145,0,4.18847070045999e-06,4.4298447415937e-05,0.00418636199302235,0.018532518974405,0.168145451927393
603,0,0.000152642428401528,0.000102375644923322,0.000418929558349742,0.0109127260355005,0.00716184936384126,0.0314421711438574,0.0908452538745982,0.00324399666023078,0.000758374001589247,0,8.39149183980229e-06,8.87518397595807e-05,0.00420810063828312,0.0188620348679398,0.168205597549114
604,0,0.000229011585886543,0.000103234531734595,0.000425004960546548,0.0108857702275594,0.00716712063078118,0.0312017208917695,0.0903564452604973,0.00318622544586533,0.00076796849888494,0,1.25945129791446e-05,0.000133205232103224,0.00421327294961292,0.0195975799034093,0.16827915463163
605,0,0.000305380743371557,9.95425129937204e-05,0.00044381349021707,0.0108537807150369,0.0070832955180616,0.0597186097589954,0.0902901886667387,0.00318519332591947,0.000770812217660984,0,1.67975341184868e-05,0.000177658624446868,0.00411643378012401,0.0204297500015269,0.197491256889212
606,0,0.000381749900856571,9.50387576943228e-05,0.000416733758672281,0.0107820518571888,0.00114628861981991,0.0525801531206966,0.0900241233471647,0.00317723298958673,0.000767502050857402,0,2.10005552578291e-05,0.000222112016790512,0.00413802857133048,0.0213381244605006,0.185090140006417
607,0,0.000831425806896379,0.000105110126446185,0.00349463701995198,0.0108035750745565,0.0017208420581338,0.0539069308427692,0.0897215821596248,0.00308395351320326,0.000764526136389791,0,2.52035763971714e-05,0.000231927096191243,0.00419417014338013,0.0222542299805021,0.191138113534442
608,0,0.00106193064838412,0.000112780358472759,0.00363846520751535,0.0108419369144868,0.00237313813299449,0.0540688538949701,0.0903688961598887,0.00319669720408578,0.0007629548040043,0,2.94065975365137e-05,0.000282535920357354,0.00423313178752747,0.0110637500855244,0.182034477715748
609,0,0.00232503324789786,0.000101283882718209,0.00364423425410259,0.0108050867161586,0.0029231779966892,0.0547613958524734,0.0904384873808923,0.00323690471313752,0.00076805813618675,0,3.3609618675856e-05,0.000333144744523464,0.00423336502578618,0.0119609882353221,0.185564769804564
610,0,0.00358813584741159,0.000110922034713105,0.00367098190391668,0.0107609389554505,0.00356263584990416,0.0547382389752854,0.0900604331082244,0.00320101728745462,0.000772841475976104,0,1.76712709778693e-05,0.000383753568689574,0.00424486949958669,0.0128106759035514,0.187923115681142
611,0,0.00485123844692533,9.86418839350891e-05,0.0036646805929132,0.0107331446738924,0.00413928108658161,0.0547619068577617,0.0899299984397859,0.00312435882955652,0.000770415901747895,0,3.03406705747466e-06,0.00039389802056242,0.00424632425409963,0.0137062639630055,0.190423187017825
612,0,0.00611434104643906,0.000103846853609007,0.00366503411745923,0.0107927525066845,0.00477540206008575,0.0545341832401188,0.0902346788432852,0.00310723062448352,0.000765445024470797,0,7.0022014767025e-06,0.000443248906514275,0.00413540516090579,0.0146019117215388,0.193280482307071
613,0,0.0073774436459528,0.000102064283529563,0.00363262778024034,0.0107132216829176,0.0053354126545989,0.0543527232620827,0.0902515648892474,0.0032441684668119,0.000786903829252459,0,1.09703358959304e-05,3.74977997271578e-05,0.00422300578776681,0.0155072127222629,0.195574817140286
614,0,0.00864054624546653,9.90494106119225e-05,0.00360726831686387,0.0107112090090438,0.0059797009684529,0.0543788392465472,0.0901428118046446,0.00324963012019606,0.000779297896787992,0,1.49384703151582e-05,2.12649212339499e-05,0.00422156371623356,0.0163942336454418,0.198240353771839
615,0,0.00990364884498027,0.00010618534577038,0.0036063179047181,0.010701205825102,0.00656617423887933,0.0751056746851665,0.090306848391673,0.00324621242583568,0.000776489618282562,0,1.8906604734386e-05,3.57757324254403e-05,0.00426247399085901,0.0172770466061567,0.221912960214583
616,0,0.011166751444494,0.000108916023576572,0.00358611597136617,0.0106930755421372,0.00719201393011306,0.0552703727758842,0.0903475987397307,0.00324732148533496,0.000773356659784308,0,2.28747391536139e-05,5.02865436169307e-05,0.00423543449392098,0.0181534238282901,0.204847542177403
617,0,0.0124298540440077,0.000114905070003151,0.00357799997830293,0.010660570820586,0.00775863921710121,0.0539819044581711,0.0902547997366518,0.00326012644470584,0.000789731497513476,0,2.68428735728417e-05,6.47973548084212e-05,0.00426668427040581,0.0145394229881662,0.201726278753997
618,0,0.0136929566435215,0.00010404192548461,0.00356174615557223,0.0106609825493255,0.00839657576585586,0.0532878111542756,0.089776298521013,0.00304144622744641,0.000778243787077713,0,3.08110079920696e-05,7.93081659999116e-05,0.00426461789243348,0.0154126947778432,0.203087534573841
619,0,0.0149560592430352,0.000109551640908315,0.00354712344799148,0.0105832850456074,0.00896948343226712,0.0531738610238558,0.0902075091694758,0.00326723122805522,0.00078957728312057,0,3.47791424112974e-05,9.38189771914021e-05,0.0042738721799621,0.0163216314650452,0.206327783278927
620,0,0.0162191618425489,0.000115726240574834,0.00351345994256341,0.0107017704897755,0.00960603462475177,0.052994413294411,0.0901152804208621,0.00317326793763514,0.000769885218052223,0,1.63726504084211e-06,0.000108329788382893,0.00430284139643112,0.0171999718009639,0.208821780261994
621,0,0.0174822644420627,0.000124953268811602,0.00350537398058974,0.0106858663576587,0.010186701018069,0.053059444608994,0.00108792019290709,0.00322192306901013,0.000787918531923558,0,3.77996752912269e-06,0.000122840599574383,0.00429161780471324,0.0181015637606937,0.122662167602537
622,0,0.0187453670415764,0.000106465953318081,0.00349749947330312,0.0105516595128862,0.0108038173725653,0.0874165628513098,0.00112777075931339,0.00316976055555556,0.000782399452850173,0,5.92267001740327e-06,0.000137351410765873,0.0042733572955445,0.0189713048289148,0.15958923917792
623,0,0.0200084696410902,0.000112576125447819,0.0035017728931355,0.0106051816307286,0.0113902651649415,0.0531299000118972,0.00114233464891066,0.00302476295572097,0.000793342535730038,0,8.06537250568385e-06,0.000151862221957364,0.00425251843223621,0.0198756894586292,0.127996741092931
624,0,0.0212715722406039,0.000109419965690243,0.00349117104085661,0.0105449592287215,0.0120237110809637,0.0529782661850634,0.0011429449922327,0.00325676100066089,0.000785631143429922,0,1.02080749939644e-05,0.000166373033148854,0.00427636276554708,0.0207659868995766,0.130823367651489
625,0,0.0225346748401176,0.00011692129194272,0.00349358379297239,0.0106138758645306,0.012562347638356,0.0531128409925526,0.00112855534221564,0.00316179199757095,0.000784738155857561,0,1.2350777482245e-05,0.000144236632078011,0.00426171761160571,0.0216731292517851,0.133600764189067
626,0,0.0237977774396314,0.000116566364730834,0.00351551040211158,0.0106345121469235,0.013184751239866,0.0530696405260259,0.00118673232139716,0.00300224794937845,0.000782001601629816,0,1.44934799705256e-05,0.000157880641987018,0.00427908034351301,0.0225571864835887,0.136298380940754
627,0,0.0250608800391451,0.000115895257720359,0.00346938594502617,0.0106106224124042,0.0137719187921556,0.052934804155781,0.00114156912070892,0.003025339004927,0.000785554053890503,0,1.66361824588062e-05,0.000171524651896024,0.00427004394143507,0.0234392266270765,0.138813400184625
628,0,0.0263239826386588,0.000113575676656729,0.00348757753835518,0.0105577625449928,0.0144034467804554,0.0278978994974405,0.00113580951554741,0.00310028826813674,0.000780214125737906,0,1.87788849470867e-05,0.00018516866180503,0.00427814748083796,0.0243177379047107,0.116600389518282
629,0,0.0275870852381726,0.000113374232285296,0.00347590074596894,0.0105642750206432,0.0149916625261716,0.0276392378021322,0.00113921768987226,0.00321098403654677,0.000780089324528856,0,2.09215874353673e-05,0.000198812671714036,0.00417468830686312,0.0252278341741062,0.119124083356441
630,0,0.0288501878376863,9.19665651348851e-05,0.0034661441155714,0.0105793647757341,0.0156000056881883,0.0474600496960038,0.00113551934071977,0.00303344575271348,0.000795081072441006,0,2.30642899236479e-05,0.000212456681623043,0.00416558870575384,0.0261088439280562,0.14152171844955
631,0,0.0301132904372,0.000118958037001502,0.00346368150061554,0.0104965175277054,0.0162001734581412,0.0277204777242201,0.00115979251267655,0.00318039012396544,0.000788485639802265,0,2.52069924119285e-05,0.000226100691532049,0.00421661801774456,0.0269943003384842,0.124703993001501
632,0,0.0313763930367138,0.000118584018776673,0.00345819885864821,0.0105844309385149,0.0168310229197881,0.0277037310353697,0.00113879835810381,0.0030769407936756,0.000778354450446025,0,2.73496949002091e-05,0.000239744701441055,0.00424507833408292,0.0278830540188914,0.127461681159352
633,0,0.0326394956362275,0.000114705097276278,0.00345399892800219,0.0105896476501599,0.017412973186876,0.0275800043027489,0.00115614078834379,0.00308831686499512,0.000791744760032611,0,2.94923973884896e-05,0.000253388711350061,0.00422101760650071,0.0416134516075478,0.142944377537449
634,0,0.0339025982357412,0.000113735251998136,0.0034293139256849,0.0105052011354073,0.0180526427471089,0.0276828061820842,0.00118272659462821,0.00299924506978153,0.00079497277957191,0,3.16350998767702e-05,0.000267032721259067,0.00424549874056941,0.042545067629479,0.14575247611319
635,0,0.035165700835255,0.000117003039531362,0.00343337837773738,0.0104337228003847,0.0186144912704109,0.0275856662990132,0.00113098658672945,0.00315514586473599,0.000792790653948767,0,3.37778023650508e-05,0.000280676731168074,0.00424966250144485,0.0428382040071664,0.147831206769891
636,0,0.0364288034347687,0.000122821204805799,0.0034441461617303,0.0105726869175194,0.0192719003935611,0.0275132421022232,0.00109122102303343,0.00318794922919205,0.000800610267085025,0,3.59205048533314e-05,0.00029432074107708,0.00425104743120122,0.043607119636652,0.150621789047703
637,0,0.0376919060342824,0.000124948054262388,0.0034427750186325,0.0105188583935456,0.0198287612742993,0.0495365791262837,0.00108416087236039,0.00325700037000201,0.000778654432174461,0,1.5310910416789e-06,0.000307964750986086,0.0042315809148722,0.0444418886997943,0.175246609032537
638,0,0.0389550086337962,0.00010927315298916,0.00345069410553017,0.0104622678902175,0.0204826603349577,0.0286014030266729,0.00109781355398892,0.00308797028225955,0.000787820919116828,0,3.30309417925992e-06,0.000321608760895092,0.00434263195587908,0.045325303677029,0.157027759387511
639,0,0.0402181112333099,0.000117675180547345,0.00677991125222106,0.0104793201611501,0.0210406720635032,0.0284431552251649,0.00108625393335728,0.00313697481005908,0.000788780075330797,0,5.07509731684094e-06,0.000335252770804099,0.00418464153645212,0.0461816510535318,0.162797474392749
640,0,0.0414812138328237,0.000116313330608547,0.00357475581926348,0.01045733104731,0.0216900752716045,0.0284672870678514,0.00109263432403347,0.00305643723160056,0.000779167583600675,0,6.84710045442196e-06,0.000314027961961215,0.00409566325662105,0.0350081444700737,0.150139898297807
641,0,0.0427443164323374,0.000119228322711988,0.00361236576654717,0.0104345887458818,0.0222370323510787,0.0284474230185796,0.00109999949220335,0.00308308577190018,0.000785225906185775,0,8.61910359200298e-06,0.00033473170456038,0.00408373372277318,0.0358901215676622,0.152880471906014
642,0,0.0440074190318511,0.000120606118618891,0.00364507549373054,8.20937239638506e-05,0.0228989717777992,0.0284543601324565,0.00110741275419268,0.00321277894595353,0.000784502524374278,0,1.0391106729584e-05,0.000355435447159544,0.00406979732712792,0.0367918673758932,0.145540711759851
643,0,0.0452705216313649,0.000138089744141508,0.00372865762510301,0.000101180554722829,0.0234448749156694,0.0284279258609405,0.00108199041105818,0.00317342600271598,0.000799424764337459,0,1.2163109867165e-05,0.000376139189758709,0.00403536101059239,0.0376831826954032,0.148272937515675
644,0,0.0465336242308786,0.000118860135827687,0.00377958374947926,0.000107040541905588,0.0241034868770929,0.0283189648888992,0.0010961326781824,0.00320893294028446,0.000790050205430268,0,1.3935113004746e-05,0.000368247256701919,0.00401305221110874,0.0385741231108115,0.151026033939607
645,0,0.0477967268303923,0.000127122218852955,0.00377254246487311,8.53695585595187e-05,0.0246563082620322,0.0282890968033019,0.00109844246317523,0.00317084208319461,0.000781990789100412,0,1.57071161423271e-05,0.000402429593307849,0.00399323300843031,0.0394542317799581,0.153644042971321
646,0,0.0490598294299061,0.000108001208840729,0.00377987996733603,8.83752909490026e-05,0.0253149553625877,0.0281795617243689,0.00110453890955168,0.00318023461257237,0.000801446769125598,0,1.74791192799081e-05,0.000392945683516207,0.00397108574878025,0.0403391746568856,0.1563375084837
647,0,0.0503229320294198,0.000115626751626979,0.00379535549773175,7.55622071789805e-05,0.0258741633712294,0.0281895707492537,0.00108267566457076,0.00324453170477415,0.000793518061956693,0,1.92511224174891e-05,0.000419625203090267,0.00397736272360668,0.0412442889551931,0.15915446404205
648,0,0.0515860346289335,0.00012159941932087,0.00379960523940514,0.000105056077268273,0.0265040350557791,0.0280827364535204,0.00109821863316306,0.00321033820527687,0.000786597715678237,0,2.10231255550701e-05,2.48470680716135e-05,0.0039792439493792,0.0421348322426696,0.161454167814021
649,0,0.0528491372284473,0.000129575389469374,0.00378655500088629,8.60787378081199e-05,0.0270831437568053,0.0279291119769048,0.00110487475152989,0.00319611552656727,0.000794767641331796,0,2.27951286926511e-05,2.81115878154379e-05,0.00395564937657503,0.0430173292400749,0.163983245342908
650,0,0.054112239827961,0.000127083243698566,0.0038565786785127,0.00010395025951923,0.0276860790850004,0.0279739429116361,0.00109182844756843,0.00312615623139996,0.000792515625610875,0,2.45671318302321e-05,6.08607182226927e-05,0.00396112732250598,0.043919564806613,0.166836494290079
651,0,0.0553753424274747,0.000124947183924464,0.00386076263698328,0.000111267996008352,0.0282561187052757,0.0280024029706306,0.00109441723809451,0.003168132030136,0.000792901496486143,0,2.63391349678132e-05,9.36098486299476e-05,0.0039635174146276,0.0447932503485831,0.169663009431822
652,0,0.0566384450269885,0.000134975453321168,0.00389090293461203,0.000109846694795874,0.0288932560752862,0.0486445942124264,0.00109417279461055,0.00315965153486244,0.000798259922625576,0,2.81111381053942e-05,0.000126358979037202,0.00392657243383809,0.0456910135526181,0.193136160753128
653,0,0.0579015476265022,0.000131903118668205,0.00392476129302229,0.000114411437432346,0.0294667669814082,0.0279359555032035,0.00108974518726203,0.00302931356377553,0.00078959170457138,0,2.98831412429752e-05,0.000115771025446162,0.00393718323349365,0.0465899017437964,0.175056735559825
654,0,0.0591646502260159,0.00450270187118907,0.00391287465966671,8.69362908679013e-05,0.0300972415678286,0.0278295693965804,0.00110958859673837,0.00316843785872771,0.00078978360381155,0,3.16551443805562e-05,0.000147363687895908,0.00391410413951855,0.047463702241267,0.182218609284488
655,0,0.0604277528255297,0.00288932617888839,0.00392793448980067,9.98271591540365e-05,0.0306561139212801,0.0277502902422132,0.00111260420751035,0.00310478352434335,0.000798524966519927,0,3.34271475181372e-05,0.000178956350345654,0.00392923028173327,0.0483653556723646,0.183274126967201
656,0,0.0616908554250434,0.00286211426572986,0.00394884233393153,0.000106191277522605,0.0312949272891126,0.0277543558399362,0.0226556704028732,0.00308182321170505,0.000792899816532546,0,3.26590822215436e-07,0.000175046723091113,0.0040818677821104,0.0492473378099977,0.207692258768408
657,0,0.0629539580245572,0.0028972425253116,0.00393543674897758,9.11096194587272e-05,0.0318895620738629,0.027625262760421,0.0102049669081445,0.0032324322608983,0.000800210031509577,0,9.82787119930852e-07,0.000205110181636745,0.00389684299096148,0.0564205532188153,0.204153670131675
658,0,0.0642170606240709,0.00293012268322622,0.00392129881469013,9.93783374452013e-05,0.0325072977106568,0.0275689613099027,0.00994877895064713,0.00319627952522166,0.000798125010188868,0,1.63898341764627e-06,0.000235173640182377,0.00372352235058781,0.0555293914258903,0.204677029366128
659,0,0.0654801632235846,0.00287935790977754,0.00389045947562219,0.000103427543533953,0.0330801785679717,0.0472102881124089,0.0102714734438644,0.00317444351382647,0.000797849020786948,0,2.29517971536169e-06,0.000265237098728009,0.00389464845575595,0.0563365353368724,0.227386356882448
660,0,0.0667432658230984,0.00288922080773567,0.00391755604899898,8.2870208326499e-05,0.0337098882645193,0.0274354592496897,0.0134576952123002,0.00306372213749906,0.000780813644307613,0,2.9513760130771e-06,0.000258646087537052,0.00401863039209464,0.057141221100816,0.213501940352936
661,0,0.0680063684226121,0.00286923131134972,0.00391924997075453,0.000108183944641033,0.0342950472583391,0.0274473971810305,0.00970866289137815,0.00324563766420463,0.000770508628121156,0,3.60757231079252e-06,0.000282825479596247,0.00384807376970888,0.0578422559960966,0.212347050090143
662,0,0.0692694710221258,0.00285161615154601,0.00392675219703122,0.00125529022316537,0.0349173326016849,0.0273713813048217,0.0120700891299053,0.00312848927311332,0.000775814618604859,0,4.26376860850794e-06,0.000307004871655442,0.00397039714609665,0.0585594460453006,0.21840734835366
663,0,0.0705325736216396,0.002852639866744,0.00391878664667189,1.64136710315296e-05,0.0355125384668626,0.0274009987831636,0.00954089501078551,0.00310760720415102,0.000790540641126138,0,4.91996490622335e-06,0.000331184263714637,0.00396939826740299,0.0597949228537467,0.217773419261946
664,0,0.0717956762211533,0.00283495864705305,0.00391972078226858,8.26350547110833e-07,0.0361255503735404,0.0273127469830055,0.0133008993425825,0.00309277687177599,0.000802168886383242,0,5.57616120393877e-06,0.000355363655773832,0.00408023049440746,0.0607637808446979,0.224390275614393
665,0,0.073058778820667,0.00284117000232394,0.00392004103521165,1.13639285840616e-05,0.0367162722571742,0.0271484653507447,0.00951973773250123,0.00324735111151104,0.000798137257580595,0,6.23235750165419e-06,0.000379543047833028,0.00413193391952622,0.0745738571107009,0.23635288393186
666,0,0.0743218814201808,0.0027961541197332,0.00391926604237432,2.19015066210123e-05,0.0373338438055887,0.0267358303505741,0.00963056036394566,0.00308136244179691,0.000769831993495805,0,6.8885537993696e-06,0.000403722439892222,0.0041451720932509,0.0754171084733228,0.238583523604576
667,0,0.0755849840196945,0.00278539238545466,0.00392801974100016,3.24390846579631e-05,0.037916675871388,0.0263742347088503,0.00855719027570993,0.00310209467174343,0.000778825548837366,0,7.54475009708502e-06,0.0213113654850678,0.00419495583304965,0.075847604035005,0.260421326410556
668,0,0.0768480866192082,0.00279346300914453,0.00388749962303334,1.44442881161635e-05,0.038536647430099,0.0261713463478156,0.00116470606131203,0.00322022556874388,0.000779646061954965,0,8.20094639480043e-06,0.0504848672554584,0.00420873074968868,0.0766113153742547,0.284729179335224
669,0,0.078111189218722,0.00278718255009318,0.00387716692970094,2.20436023747254e-06,0.0391212548418544,0.0259963647832497,0.00114044245012539,0.00323308210418222,0.000787067319138091,0,8.85714269251585e-06,0.079658369025849,0.00420829383862445,0.0774601482044115,0.316391622768881
670,0,0.0793742918182357,0.00274638282776863,0.00388063985758022,1.05449380722153e-05,0.0397364161363589,0.0259011074794184,0.00115237705833312,0.00322627483059455,0.000771334428020057,0,9.51333899023127e-06,0.0116488041616249,0.00423187477270266,0.078373371988827,0.251062933636526
671,0,0.0806373944177494,0.00276591621000184,0.00387324160500667,2.20869476793454e-06,0.040327768490483,0.0258081924837483,0.00115956178326879,0.00320779981461171,0.000780141268796929,0,1.01695352879467e-05,0.0116836697748464,0.00424425032207125,0.0792125548708906,0.253712869271531
672,0,0.0819004970172632,0.00277569743881291,0.00390340218906256,1.26293732826178e-05,0.0409937210558276,0.0256823315654916,0.00110124200149079,0.00304326790166975,0.000777598948467101,0,1.08257315856621e-05,0.0118651642758468,0.00422374618518225,0.06802395749785,0.244314081181833
673,0,0.0831635996167769,0.00277137085266758,0.00389049010428356,2.30500517973011e-05,0.041538740836286,0.025519638483867,0.00109833754350732,0.0030240502633827,0.00079403753744337,0,1.14819278833775e-05,0.0117159948767246,0.00424463956692671,0.068922391522039,0.246717823183585
674,0,0.0844267022162906,0.00277154535442301,0.00388250348797811,3.34707303119843e-05,0.0421903725129659,0.0452433812057058,0.00109533138764977,0.00326417871842848,0.00077065520836755,0,1.21381241810929e-05,0.0113409776665789,0.00420875656365321,0.0698166599418162,0.269056673118351
675,0,0.0856898048158044,0.00278136893406518,0.00388276845658809,2.3778666430663e-06,0.0427578504514285,0.0253306913406503,0.00111007140580873,0.00326524467108873,0.00079108000458049,0,1.27943204788084e-05,0.0110918125824138,0.00422903950498192,0.0707017335683008,0.251646637922833
676,0,0.0869529074153181,0.0027602612619325,0.00388391082082444,5.5689200669978e-06,0.0434091433235472,0.0252083781630538,0.00110962224184622,0.00323986513626234,0.000774731448291127,0,1.34505167765238e-05,0.0109097134937514,0.00422298712562706,0.0715815830925569,0.254072122959855
677,0,0.0882160100148318,0.00275973963659525,0.00386658250118076,8.75997349092931e-06,0.0439579827041417,0.0251538565420257,0.00111761170837506,0.00305004643409518,0.000770473929079807,0,1.41067130742392e-05,0.0105738777435777,0.0042091783857024,0.0724917541046348,0.256189980390805
678,0,0.0894791126143456,0.00272111933778383,0.00386302797695336,1.19510269148608e-05,0.0446035675508715,0.05633951404665,0.00109631939081839,0.00310582307088452,0.00078019297091638,0,1.47629093719546e-05,0.0104039712149999,0.00421505065619524,0.00881359971825723,0.225448012484963
679,0,0.00810741625616311,0.00275498432528236,0.00385799764111302,1.51420803387923e-05,0.0451689192551733,0.0535346652152851,0.00109461807464331,0.00300567264036572,0.00076792804768536,0,1.541910566967e-05,0.0102818788901261,0.00423567482529384,0.00881678649488636,0.141657102852026
680,0,0.00836328261410128,0.00274477809579686,0.00386416234642504,1.83331337627238e-05,0.0458127221484006,0.0519050411703064,0.00112125527244613,0.00305125261185856,0.000774916286947668,0,1.60753019673854e-05,0.0101117759588011,0.00419547182096983,0.00905674769374586,0.141035814455529
681,0,0.00846101567049277,0.00275791808801111,0.0038830839803184,2.15241871866553e-05,0.0463691381813832,0.0723821964798553,0.00111126058714293,0.00322749767135232,0.000771306561167377,0,1.67314982651009e-05,0.010011564050227,0.0042290605717082,0.00933090745218181,0.162573204979292
682,0,0.00844217836706922,0.00273651639404636,0.0038915366023917,2.47152406105869e-05,0.0470153698724825,0.0515207528373416,0.00112253670801635,0.00308493181740661,0.000787760096807231,0,1.73876945628163e-05,0.00989356445193388,0.00422257767249182,0.00956183687465137,0.142321664629812
683,0,0.00844430455375686,0.00274067356709688,0.0069749867182683,2.79062940345184e-05,0.0475683046957565,0.0516974520860083,0.00110465380743824,0.00303708724253406,0.000771374508194912,0,1.80438908605317e-05,0.00976980319154232,0.00421653964234593,0.00964177247062852,0.146012902668466
684,0,0.0084353758339141,0.00272642705643051,0.00707504368862255,3.10973474584499e-05,0.0482267068489414,0.0518180078082334,0.00110631209787138,0.00313307993960061,0.00078192986588895,0,1.87000871582471e-05,0.00968700103617102,0.00422489781630074,0.0096632029610303,0.146927782387622
685,0,0.00842845245133643,0.00273581135379134,0.00708731643933119,2.5277129273714e-06,0.048782544349222,0.0534329812215426,0.00110806995505964,0.00309627087406651,0.000769115354629028,0,1.93562834559625e-05,0.00963035361419857,0.00422974805656251,0.00959561986570984,0.148918167531833
686,0,0.00842062191195232,0.00270980759504448,0.00709145245601476,1.99006606113435e-05,0.0494139775458043,0.0538966795703593,0.00112066573058996,0.00317781837210341,0.000778256373627155,0,2.00124797536779e-05,0.0095897561166638,0.00421609912584716,0.00965026498573179,0.150105312924103
687,0,0.00839743555758145,0.00272303838089052,0.00366783202586327,3.72736082953155e-05,0.049992401614596,0.0510659023336889,0.0910586423483316,0.00303130913487802,0.000777433518889996,0,2.06686760513934e-05,0.0095680469585719,0.00419307887331342,0.00965177898101565,0.234184842011967
688,0,0.00837183126912601,0.00273974139288572,0.00369826264309446,1.05944345602385e-05,0.00831306125767797,0.0513209212153721,0.0911334256006463,0.00308735721909053,0.000774368989185215,0,2.13248723491088e-05,0.00950665562850558,0.00418361649984798,0.00968252813663708,0.192843689158978
689,0,0.00833784100947482,0.00272311046064476,0.00365430413527323,2.54953980763708e-05,0.00778116382995937,0.05110494109941,0.0909226079973821,0.00309622874261641,0.000767725520505912,0,2.19810686468242e-05,0.0094553133021972,0.0042096038456062,0.00966443150323195,0.191764747913025
690,0,0.00831725805421643,0.00271432448636232,0.00363710065913741,0.00764192857524935,0.00764808505402428,0.0517885039644782,0.0910279402363693,0.00307428145818301,0.000769333907112513,0,2.26372649445396e-05,0.00941087844284581,0.00418113779379376,0.00509591562270527,0.195329325519422
691,0,0.00829482839070811,0.00270523192085448,0.00361654012558548,0.0437872859924931,0.00753979690332018,0.0519609490245975,0.0909708439507685,0.00321133761173237,0.000769386445889574,0,2.3293461242255e-05,0.00943341482722374,0.00420671792604959,0.00516466098111628,0.231684287561581
692,0,0.00827028158744535,0.00270744550633696,0.00359381537270317,0.0132226369396658,0.0074891322128963,0.0517962642104816,0.0908301226134632,0.00317880429018336,0.000768560150108683,0,2.39496575399704e-05,0.00939053506797929,0.00420325211934781,0.00520184665446523,0.200676646382617
693,0,0.00824615760416481,0.00271371923914951,0.00360521509343996,0.0129080143458269,0.00741338348554889,0.0523163970262479,0.0920737730948635,0.00305720063135696,0.000779405999432049,0,2.46058538376859e-05,0.00938528665146543,0.00497823433799422,0.0051495832863331,0.202650976649661
694,0,0.00822802930024675,0.00268404696586953,0.00359441967928188,0.0124347479312561,0.0074164345415994,0.0503511464933259,0.0924379132057302,0.00310809679571993,0.000775287918387669,0,2.52620501354013e-05,0.00938560844932493,0.00489947567059667,0.00515301934131313,0.200493488342787
695,0,0.00820598740879416,0.00269591346003781,0.00354363662403802,0.0123750815297561,0.00734447662815991,0.0521112082731439,0.0924573952301462,0.0032555951411865,0.000768158870091801,0,2.59182464331167e-05,0.00939167848118123,0.00493560490256164,0.00520806204852636,0.202318716844057
696,0,0.00817039245463923,0.00269612315785702,0.00353960897728369,0.0123379806794754,0.00735937394156568,0.0513507426376207,0.0922291287556887,0.00310364073470286,0.00077531959834574,0,2.65744427308321e-05,0.00935419017156918,0.004943658747585,0.00514877228529496,0.201035506584359
697,0,0.00815597436670642,0.00268716491267564,0.00351737759740362,0.0121523663528977,0.00731688357545356,0.0500209434553731,0.0921866305471395,0.00309888800381935,0.000771297129701784,0,2.72306390285475e-05,0.00935911203125728,0.00495012105242248,0.0179906127146767,0.212234602378556
698,0,0.00810111800743694,0.00268486569282439,0.00354876441488937,0.0120196336318653,0.00732893071551923,0.0500259235810186,0.0923114958709901,0.00307842950485784,0.00077461456566302,0,2.78868353262629e-05,0.00931983448775689,0.00496490391435222,0.0180599773675846,0.212246378590085
699,0,0.00808075567268777,0.00269701990685107,0.00352909789364352,0.0120592883580134,0.00727938004056557,0.0495548693547333,0.0918232618675413,0.00320162735068868,0.000765789839134927,0,2.85430316239784e-05,0.00934201443440831,0.00496305192862362,0.0174461269190675,0.210770826597583
700,0,0.00804981449775162,0.00267963606325524,0.00350853802355011,0.0119396444031101,0.00727289063580733,0.0501186116333688,0.0925062458969517,0.00315591748396788,0.000766833960596359,0,2.91992279216938e-05,0.00935428260386601,0.00491118280910136,0.0173646052840799,0.211657402523328
701,0,0.00801988106755361,0.00268290643844857,0.00350618017523674,0.0118271582220379,0.00722261098202518,0.0497827083706544,0.0922958548584506,0.00325980663417011,0.000765797301364161,0,2.98554242194092e-05,0.00928782892041767,0.0049005632798138,0.0172876125459761,0.210868764220368
702,0,0.00794939791007348,0.0026586989760309,0.00351125387729959,0.0118264812186281,0.00722649422040469,0.0496475083584152,0.0920738043387258,0.00317799574118171,0.000765692658170013,0,3.05116205171246e-05,0.00930405787697348,0.00493410947321363,0.0172754514786665,0.2103814577483
703,0,0.00793378758486734,0.00268094614315331,0.00348748784147706,0.011724476422144,0.00716908540485485,0.0501573088373199,0.0925113148720326,0.00324168585702815,0.000774480270216655,0,3.116781681484e-05,0.00936716267117263,0.00493941541639245,0.0172733832212995,0.211291702358773
704,0,0.00789439412722988,0.00267495380819779,0.00349165293150136,0.0115553958636947,0.00711060717779925,0.0496869751159953,0.092356993698226,0.00310489096435068,0.000765640750857546,0,3.18240131125554e-05,0.00933636672536592,0.00492819401870992,0.00513649060701248,0.198074379802053
705,0,0.00787535940104374,0.00265996993334084,0.00347207123647525,0.0117357785699955,0.000855788656931856,0.0495516920451982,0.0922430487814337,0.0030794123928385,0.000758123273284075,0,3.24802094102709e-05,0.00933426287211839,0.00494402582799863,0.00515807817669898,0.191700091376768
706,0,0.00786324374769015,0.0026716963550939,0.00346316124765248,0.0115501992839355,0.000880702740905863,0.0495095977005431,0.0923834831375681,0.00321321988179114,0.000767940756137471,0,3.31364057079863e-05,0.00937093738023177,0.00490137600767191,0.00517123790768453,0.191779932552614
707,0,0.00780600626701859,0.000111704510395887,0.00348376527322622,0.011548850114023,0.000850102495543402,0.0485642692888165,0.0923945260922088,0.00312568835656854,0.000761197442620442,0,3.37926020057017e-05,0.00935682669777023,0.00479767237317492,0.00512765903578917,0.187962060549161
708,0,0.00777267255002239,9.19205972455011e-05,0.00347410444555846,0.0115634480861969,0.000865411856716884,0.0230070759794855,0.0923193809771219,0.00317895440071531,0.000778307191609768,0,0,0.0093649153899932,0.00477905860248086,0.00513743638609021,0.162332686463237
709,0,0.00774399674484932,0.000102517811210105,0.00346616002137993,0.0114924252492599,0.000849977626509878,0.0228016754145927,0.0905898643068178,0.0031378144219883,0.000793930700219855,0,0,0.00938485764586467,0.0047227852578546,0.00511986485709524,0.160205870057642
710,0,0.00773873310631815,8.79263797465789e-05,0.00346617551690379,0.0113945353735388,0.000909486856239776,0.0227057772803473,0.090583858707288,0.00305466704256058,0.00078484669063883,0,0,0.00940511156756575,0.00468763403219394,0.0050898262595888,0.15990857881293
711,0,0.00770139454035139,0.000107218836016896,0.00345909569620691,0.0113634952293598,0.000843200459884724,0.0259323024377325,0.0011136548955551,0.0150277493412223,0.00077465562823905,0,0,0.00940595832096467,0.00464284019403914,0.00508289481553539,0.0854544603951078
712,0,0.00767722581741627,8.95562415261701e-05,0.00345957253000528,0.0114148277792733,0.000893736299753336,0.0225584092503739,0.00110588357764395,0.0136105304922057,0.000764050511872487,0,0,0.00942588534280105,0.00463474685419443,0.0051022524103557,0.0807366771074216
713,0,0.00767254796213613,9.41117653813976e-05,0.00344248973392483,0.0112875429630746,0.000859367692684803,0.0225363402497426,0.00109845573087892,0.0122816696729708,0.000778278255663088,0,0,0.00941716431152294,0.00461181754837778,0.00509847978979314,0.079178265676151
714,0,0.00788287777199029,0.000102407990790164,0.0034404575469749,0.0113387122383783,0.00090092454539076,0.0223950408207348,0.00111667647918598,0.0124194892992252,0.000780769539201469,0,0,0.00941758416182088,0.00459770132691175,0.00507941418426703,0.0794720559048715
715,0,0.00781197534237611,9.53406196823244e-05,0.00343990257895732,0.0112767692283477,0.000855171283466341,0.0224259962199468,0.00111626722910063,0.0124773517830063,0.000785777393490794,0,0,0.00946749770057424,0.00456668650330138,0.00506634239976446,0.0793850782820144
716,0,0.00777438316574824,9.92017256127247e-05,0.000439057454505537,0.0111693755437926,0.00086175169243465,0.0223744226458505,0.00112466576901848,0.0126860659476498,0.000770237777571409,0,0,0.00947235638150269,0.00459046917710959,0.00502269966068484,0.076384686941481
717,0,0.00778140495574785,9.51953180747694e-05,0.000444941014788955,0.011282373186567,0.000824969746512842,0.0234862911652218,0.00110513129089073,0.0126946067009746,0.000768559944654585,0,0,0.00947871910569649,0.00457938604505952,0.000299767028162118,0.0728413455023512
718,0,0.00771579705174496,0.00010187482569257,0.00044037861312872,0.011127806195677,0.000856649709239832,0.0233835253466771,0.00111442636590432,0.0128846358871833,0.000768516790435097,0,0,0.00945177141645998,0.00456178736180366,0.000277256891254164,0.0726844264552008
719,0,0.00768071902989289,9.71170674877574e-05,0.000445420186089515,0.0110855884653052,0.000821104727081143,0.0266968157528239,0.00111910551870004,0.0128253367748763,0.000770045482065672,0,0,0.0094262035069302,0.00452635975456456,0.000290998446486305,0.0757848147123034
720,0,0.00772368557332387,0.000102426024490824,0.000430276705829068,0.0111903921087094,0.00085434933430514,0.0233013913909287,0.00111207605035972,0.0129791418015746,0.000786760193875088,0,0,0.00940068393192767,0.00455939732996669,0.000290477070136617,0.0727310575154274
721,0,0.00658718747781878,8.26491426029071e-05,0.000458700122873344,0.0111155035847044,0.00081174576771582,0.0234277376873157,0.00111209911966811,0.0130118461635424,0.000771296228455425,0,0,0.00943861240407997,0.00451612051033925,0.000306274468007696,0.0716397726771238
722,0,0.000218008052473061,9.9794230371846e-05,0.00044310401687895,0.0110490509856976,0.00106529463201371,0.0240516625531157,0.00124585826832795,0.012856763819937,0.0216984468137936,0,1.02783508234049e-06,0.00943498739686032,0.00453307899538623,0.000292573814764321,0.0869896514147027
723,0,0.00044978325039492,0.000100944446221501,0.000474774679581671,0.011157191599336,0.00124495133959266,0.0242869930694543,0.0013837542569392,0.0128021179835034,0.0198354081799126,0,2.05955061876607e-06,0.00940710730588245,0.000265465485688225,0.00030117474528146,0.0817117258924071
724,0,0.000681558448316779,0.000107209290438633,0.000488728267062783,0.0110088819756132,0.00149195225164871,0.0244945492447598,0.00153074933316635,0.0127071339405066,0.0195438360708431,0,3.09126615519165e-06,0.00941817817730727,0.000264604442470413,0.000288956420271139,0.08202942912856
725,0,0.000913333646238638,0.000103473203620082,0.000472914625872424,0.0110354062581067,0.00165950149868621,0.0245278310264713,0.00167461337338534,0.0127656828341339,0.0193551188998982,0,4.12298169161723e-06,0.00943445333388677,0.000240560497997009,0.000282604814138349,0.0824696169941267
726,0,0.0011451088441605,8.15318044820241e-05,0.000449008607099536,0.0111228607285949,0.00191457764817113,0.0245856582719853,0.00178103456493256,0.0127554801363348,0.0192656418466991,0,5.15469722804281e-06,0.00944751345638465,0.00027229189384575,0.000293252769028631,0.0831191152689469
727,0,0.00137688404208236,0.000105848831060185,0.000443870769458837,0.0110735935912242,0.00204890347783763,0.0246458825201834,0.0019297015350872,0.0127535985660319,0.0191326173648351,0,6.18641276446839e-06,0.00944523023097333,0.000284043425632579,0.000293285930124993,0.0835396466972961
728,0,0.00160865924000421,0.000100104942338588,0.00045441259793225,0.0109672173408032,0.00228867776130101,0.0246978628371495,0.00206964272617554,0.0128087734549512,0.0191284095996656,0,7.21812830089397e-06,0.00942558636100203,0.000283968401682603,0.000282018256804604,0.0841225516481112
729,0,0.00184043443792607,0.000104558018060784,0.00043473757533964,0.010974631398312,0.00246959082586443,0.0246460043391444,0.00224101094638814,0.0126398608102972,0.0190522824244442,0,8.24984383731955e-06,0.00944203736085493,0.00024687457123598,0.0131629847047275,0.0972632572564325
730,0,0.00207220963584793,0.000109793834933476,0.000453803110707412,0.0110548016333252,0.00272269379483838,0.0246605066803958,0.00237572174041408,0.0125142300504842,0.0190647678422386,0,9.28155937374513e-06,0.00939334185397118,0.000254538141672731,0.0175094069843807,0.102195096862583
731,0,0.00230398483376979,9.84135044117457e-05,0.000451329891870641,0.0108779523853829,0.0028940384881257,0.0276725311588851,0.00248426260861822,0.0127017696201215,0.0191080775804136,0,1.03132749101707e-05,0.00945176396700788,0.000261345078762695,0.017086849500459,0.105402631892739
732,0,0.00253576003169165,0.000107355053020896,0.00044534711847713,0.0109375466169274,0.0031171348798707,0.024738649059444,0.00264602542013801,0.0125612032526869,0.0191516741318221,0,1.13449904465963e-05,0.00935215214350534,0.000247037653461538,0.0168235921195876,0.10267482247108
733,0,0.00276753522961351,0.000108292272810817,0.000460591740902446,0.0109671538434259,0.00329696448162334,0.0248156442259911,0.00276692922059627,0.0125385266745224,0.0191201129217581,0,1.23767059830219e-05,0.00937046342386548,0.000255933641893999,0.0166436803627611,0.103124204745747
734,0,0.00299931042753537,0.000100208751194703,0.000441032359729676,0.0108870193027546,0.00355193188107188,0.0247702580637835,0.00290110897318523,0.012586594906519,0.0190245650349676,0,1.34084215194474e-05,0.00935933737195541,0.000239280381615953,0.0164055208826397,0.103279576758472
735,0,0.00323108562545723,0.000108542224008493,0.000446164646918431,0.0108839888177539,0.00371644162369875,0.0247910980179653,0.00304019192155632,0.0126193995827349,0.0189712635672909,0,1.4440137055873e-05,0.00932791171744208,0.000255836650874956,0.0166002381901705,0.104006602722928
736,0,0.00346286082337909,0.000113168584322772,0.000458958862720556,0.0109151775667187,0.00394795521931767,0.0247362836145199,0.00317879769735157,0.0123766558638622,0.0188669830259347,0,1.54718525922986e-05,0.00934248868946666,0.000262866958953389,0.00461057987331942,0.092288248632459
737,0,0.00369463602130095,0.000107214787378487,0.000464909618128742,0.0108459311422192,0.00414202391025499,0.0247066813500509,0.00331537342208868,0.012457431561706,0.018623044139567,0,1.65035681287242e-05,0.00930980604519955,0.000260821945068885,0.00470013845472472,0.0926445159658169
738,0,0.00392641121922281,0.000108400058737846,0.000453397049107461,0.0107888008297294,0.0043646037985968,0.024667711592767,0.00343408768493047,0.0123343909837975,0.018338430062943,0,1.75352836651498e-05,0.00930246681796614,0.000234909824617195,0.00474104812660396,0.0927121933326847
739,0,0.00415818641714466,0.000104491033821985,0.000467050056788587,0.0108690132383441,0.00454864140156812,0.0243058665152808,0.00357771525325113,0.0125051556011767,0.0182591663290915,0,1.85669992015753e-05,0.00927877088551387,0.000273649417848961,0.00475487473190156,0.0931211478809336
740,0,0.00438996161506652,0.000123651735300946,0.000462805145170969,0.0108019887497857,0.00477856650261129,0.0238166735610215,0.0036980184677455,0.0122392700135832,0.018134780297126,0,1.95987147380009e-05,0.00929326082716959,0.000272170456784467,0.00477914922171114,0.0928098953078149
741,0,0.00462173681298838,0.000108877959929271,0.000471989608681162,0.0108029056530193,0.00495035681347236,0.0236571653477652,0.0038371833744184,0.0123394641117944,0.0179086678376541,0,2.06304302744265e-05,0.00920373424752234,0.000258584770339006,0.00479885693639776,0.092980153904256
742,0,0.00485351201091024,0.000102344274352438,0.000475503967961353,0.0107938920083308,0.00514908235276777,0.0234112169488337,0.00396046987681889,0.0121606997570503,0.0178985443399143,0,2.16621458108521e-05,0.00926800586902352,0.000257431747209949,0.00480797644322243,0.0931603417422065
743,0,0.0050852872088321,0.000111088994448844,0.000460486095102532,0.0108095467278872,0.0053398913093682,0.0233531447245037,0.00408150845856277,0.0120286164135492,0.0177336551625482,0,2.26938613472777e-05,0.00919786569044064,0.000273052231248106,0.00481233731400195,0.0933091741918406
744,0,0.00531706240675396,0.00012623215511668,0.000468990802452975,0.0107235386059138,0.00555562163091918,0.0266013339651473,0.00422363751311,0.0122836887336602,0.0176518494464689,0,2.37255768837032e-05,0.00920536345812964,0.000270049719161601,0.00481930328429214,0.0972703972980101
745,0,0.00554883760467582,0.000117272373919721,0.00595906479077347,0.010671237754442,0.00575359924443687,0.0231621303638904,0.00431264522743613,0.012114338459029,0.017554603763274,0,2.47572924201288e-05,0.00922184894755928,0.000252204871868812,0.0048183199536433,0.0995108606473688
746,0,0.00578061280259768,0.000112596196160622,0.00377194947954407,0.0107532746751203,0.00596662532690524,0.0230980395858747,0.00444316452966508,0.0119829148563396,0.0175047279303631,0,2.57890079565544e-05,0.00917747636324444,0.000254394764364001,0.00482226300203343,0.0976938285201689
747,0,0.00601238800051954,0.000109186272824173,0.00369597840752979,0.010802291110864,0.00615977437808479,0.0229903982358951,0.00457330601322266,0.0119905900783781,0.0172640678044281,0,2.682072349298e-05,0.0091839113640613,0.000270991593319086,0.00479871631038441,0.0978784202930041
748,0,0.00624416319844139,0.000119400438316816,0.00366435536941708,0.0107508452908539,0.00640785962118192,0.0229923821839047,0.00472325598472374,0.0119947437888075,0.0170845835172217,0,2.78524390294055e-05,0.00919025235489956,0.000268243453890308,0.00483655758824789,0.0983044952289358
749,0,0.00647593839636325,0.000118140199005977,0.0037528759215931,0.0107221165370027,0.00658188435682548,0.0229586325744083,0.00483772758559587,0.0120447920845934,0.0171545096605833,0,2.88841545658311e-05,0.00916986769485654,0.000244215070876447,0.00481175688624706,0.0989013411225173
750,0,0.00670771359428511,0.000104554067882906,0.00377191319732521,0.010714747817935,0.00682475535318046,0.0228601361310971,0.00498102383428905,0.012022919934086,0.0170151340080574,0,2.99158701022567e-05,0.00913686612476195,0.00028313311470198,0.00482328651608372,0.0992760995637882
751,0,0.00693948879220697,0.000127548453157079,0.00380230076429496,0.0106283719939969,0.00697689589325276,0.0228282974605394,0.00511205658311082,0.0118295303725286,0.0169692891511869,0,3.09475856386823e-05,0.00916242508691378,0.000279426063537515,0.00483115120053076,0.0995177294008951
752,0,0.00717126399012883,0.00010984056727197,0.00380787174047554,0.0107130730776292,0.00725770661041538,0.0227912820727211,0.00523384209792388,0.012042260421471,0.0168643734435804,0,3.19793011751079e-05,0.00908564976870489,0.000259938390630688,0.00484379463877374,0.100212876120902
753,0,0.00740303918805069,0.000130051672354873,0.00379742911642112,0.0107245922405099,0.00739857005624687,0.0227140246537268,0.00538475371929743,0.0118711534053897,0.016664949884556,0,3.30110167115334e-05,0.0091402470175231,0.000277762748174163,0.00480987311076689,0.100349457829729
754,0,0.00763481438597255,0.00013094831162233,0.00383219583728222,0.0106524136268301,0.00764995638698146,0.0227264014485348,0.00550761887966079,0.0117810865313585,0.0166912474911328,0,3.4042732247959e-05,0.0090547571722108,0.000248607054195199,0.00485313722038713,0.100797227078417
755,0,0.00786658958389441,0.000114229454862926,0.00384794746643992,0.0106457260715959,0.00781046396921109,0.0227110232550189,0.00563867340513008,0.0120034319252561,0.0165673965354179,0,2.28877137466277e-07,0.00908672980927987,0.000257943038560445,0.00481988669722455,0.10137027008903
756,0,0.00809836478181627,0.000123086257952372,0.00388131197278763,0.0107114682330681,0.00807325283469432,0.0226040058679347,0.00577206392928295,0.0118133657033607,0.016425255621199,0,1.98203979011743e-06,0.00908294609755976,0.000282333781490801,0.00484195714118769,0.101711394262125
757,0,0.00833013997973813,0.000128349363309622,0.00391850763904402,0.0106488877959483,0.00821722645904466,0.0225635802819995,0.00590065147982161,0.0119450919438265,0.0163993570922197,0,3.73520244276859e-06,0.0090689775633319,0.000289269588118684,0.00481055432717752,0.102224328716023
758,0,0.00856191517765999,0.000128716397530653,0.0039336467954801,0.010515051835648,0.00848278328797669,0.0557881273455659,0.00602792818286784,0.0117461200367976,0.0162677744495337,0,5.48836509541975e-06,0.00897089055818709,0.000279227633709688,0.00481192134535881,0.135519591411411
759,0,0.00879369037558184,0.000118341829513305,0.00705027095725315,0.0106589233422576,0.00863276172387376,0.0523943485852131,0.00616023734161443,0.00324897610499817,0.0163331201866695,0,7.24152774807091e-06,0.00901044348204375,0.000279382238337156,0.00479580501940573,0.12748354271451
760,0,0.0090254655735037,0.000135410451820116,0.00710625382336067,0.0105902494556717,0.00883632784650814,0.0494118006549298,0.00629101546799647,0.0032557660161689,0.0161891684141685,0,8.99469040072207e-06,0.00902971427351991,0.000268395001077508,0.00482735958664388,0.12497592125577
761,0,0.00925724077142556,0.000136699982024877,0.00712431060021997,0.0106041796375605,0.00904032601104553,0.0520494612986158,0.00643252544575377,0.00308334252041739,0.01614680356851,0,1.07478530533732e-05,0.0090180755721456,0.00028466644305831,0.0176555469714885,0.140843926675319
762,0,0.00948901596934742,0.000125477948089371,0.00713968952257272,0.0105526108615723,0.00924259190397879,0.0494085159050792,0.00655898190744118,0.00310783836718901,0.016095936497308,0,1.25010157060244e-05,0.00900258989260433,0.000277269066826671,0.0131151145293339,0.134128133387049
763,0,0.00972079116726928,0.00012788993432376,0.00710594186288206,0.0106143642420539,0.00945489271298276,0.0499386091513652,0.00669541662145006,0.0030708008120448,0.0159894141404323,0,1.42541783586755e-05,0.00899962504698579,0.000259328961656934,0.0125530114900957,0.134544340321901
764,0,0.00995256636519114,0.000126988141182822,0.00711014583846505,0.0105997262065054,0.0096516677654763,0.0503561354855717,0.00683911581944383,0.0032433193373836,0.0159997959103042,0,1.60073410113267e-05,0.00896300042687951,0.00026308873174565,0.0123145216750154,0.135436079044176
765,0,0.010184341563113,0.000125706807143078,0.0070972721111442,0.0104718112119374,0.00985422695025733,0.0500680481588289,0.00699986345496998,0.00305176764840903,0.0158462104384316,0,1.77605036639779e-05,0.00902231847775885,0.000251749008237504,0.012248864370849,0.135239940704744
766,0,0.0104161167610349,0.000127385818885716,0.00708703563938871,0.0105882822089229,0.0100695190404529,0.0506550136682741,0.00714499747830672,0.00321670959490845,0.0157457320071489,0,1.9513666316629e-05,1.04533682523827e-05,0.000250086556109811,0.0122135808993106,0.127544426707313
767,0,0.0106478919589567,0.000147226153874368,0.00705500002407884,0.0105950347979008,0.0102740916848579,0.0503640183400766,0.00727689633046593,0.00315032509428407,0.0157255999537965,0,2.12668289692802e-05,6.18943237451251e-06,0.000286544874243143,0.000295946203220687,0.115846031677099
768,0,0.0108796671568786,0.000123502470152002,0.00702105630358735,0.0105536104363099,0.0104791412283702,0.0499873086678444,0.00740696171556837,0.00306816086930144,0.0156362567825245,0,2.30199916219313e-05,3.29019981187528e-05,0.000273183809509219,0.0002933367078198,0.115778108137606
769,0,0.0111114423548004,0.000130541164486941,0.00701245892972064,0.0105649512093886,0.0106851344944686,0.0504986374547589,0.00754368120571141,0.00309107257177395,0.0155440201168919,0,2.47731542745825e-05,4.36292659908697e-06,0.000247931715164876,0.000279104811368453,0.116738112109408
770,0,0.0113432175527223,0.00013952723321988,0.0070088713839808,0.01053968143863,0.0108832932169613,0.0502937848735756,0.00768713059311995,0.00324305853379606,0.0155140065947246,0,2.65263169272336e-05,9.04681442567661e-06,0.000241405455996132,0.000294644742226839,0.117224194750306
771,0,0.0115749927506442,0.000134550437374573,0.00698463127419828,0.010499152789074,0.0110835765496931,0.0501356700038902,0.0988308122981585,0.00326564920888835,0.0154739316989517,0,2.82794795798848e-05,1.37307022522663e-05,0.000252063923358601,0.000287778003692982,0.208564819119757
772,0,0.011806767948566,0.000125979970833138,0.00698000653423483,0.0104377698620237,0.0113024746073487,0.0503236371934918,0.222790004269009,0.00306915531012234,0.0154132705869048,0,3.0032642232536e-05,1.84145900788559e-05,0.000242706603906405,0.00029778056841122,0.332838000687163
773,0,0.0120385431464879,0.00010030701223576,0.00697630214218575,0.0105532158466391,0.011504653724346,0.0495941360460944,0.182189123348242,0.00304757698270987,0.0154810528931105,0,3.17858048851871e-05,2.30984779054455e-05,0.000273933558278414,0.000286999774683614,0.292100728757804
774,0,0.0122703183444097,0.000122332638059091,0.00698871139623106,0.0105211764468687,0.0117009431630844,0.0498340182613016,0.093339310846447,0.00307460434140541,0.0154233309765917,0,3.35389675378383e-05,2.77823657320352e-05,0.000265790354279139,0.00027914365309476,0.203881001755042
775,0,0.0125020935423316,0.000126426208376943,0.00699836413428001,0.010532503513972,0.0119192312939362,0.0499018805661268,0.276052524066553,0.00309914653261645,0.0153687195465694,0,3.52921301904894e-05,3.24662535586248e-05,0.000274751448657893,0.000289374067929643,0.387132773305099
776,0,0.0127338687402534,9.82006510772495e-05,0.00698114837846666,0.010468116337682,0.0121144818661186,0.0498667732162064,0.0932015422753548,0.0031488644938783,0.0153466973383356,0,3.70452928431406e-05,1.30324620003601e-06,0.00026602945152862,0.000298393157265479,0.20456246444521
777,0,0.0129656439381753,0.000114690775616319,0.00695557902514545,0.0104799286416153,0.0123222676170733,0.0484475204311449,0.0935611856281345,0.00307563134436504,0.015245810241149,0,3.87984554957918e-05,6.95803022868502e-06,0.000292038020072481,0.000296168941053927,0.20380222108927
778,0,0.0131974191360972,0.000110252235017653,0.00695563011784723,0.0105088334731086,0.0125365128875514,0.0483483963618208,0.0934297113963964,0.00313399254056493,0.0152211648164263,0,5.7534730581798e-06,1.2612814257334e-05,0.000283797258058091,0.000296286610645182,0.204040363120849
779,0,0.013429194334019,0.000110488928962419,0.00692645357423785,0.0104190490234786,0.0127290219565787,0.0479179964229631,0.0932379802438545,0.00312598398207932,0.0151882100287823,0,2.28430583724533e-06,1.8267598285983e-05,0.000281343587617814,0.000297601812787958,0.203683875799485
780,0,0.0136609695319409,0.000115563022518225,0.00691977247837342,0.0104811981676861,0.0129400989759306,0.0475228891077148,0.0915910111990117,0.00326275787221407,0.015110428745888,0,0,2.3922382314632e-05,0.000272897932677979,0.000292399963597958,0.202193909379868
781,0,0.0138927447298627,0.00011413277158561,0.00689724895738475,0.0104770419629242,0.0131449022012972,0.0474095506276353,0.0920239240559006,0.00317303188056893,0.0151253000020362,0,0,2.9577166343281e-05,0.00414667518605353,0.000292144910687823,0.20672627445228
782,0,0.0141245199277846,0.000124591053958207,0.00692342721465345,0.0104742628320783,0.0133521627916121,0.021655277868726,0.0919349416896184,0.00320299724954289,0.0151193707033862,0,0,7.55208304654345e-07,0.00424280757337719,0.000285902317576756,0.181441016430619
783,0,0.0143562951257065,0.000128521350546853,0.00692632703791022,0.0104336261348284,0.013556222628935,0.0215494547327075,0.0919421464936993,0.00309651425363171,0.0150729309412999,0,0,4.01866330266294e-06,0.00424091284804004,0.000299672437350737,0.181606642647959
784,0,0.0145880703236283,0.000125212369977818,0.00691904117297521,0.0104336396862787,0.0137627523994261,0.021429303841787,0.0917615267396755,0.00323408008459618,0.0150993444883644,0,0,7.28211830067154e-06,0.00421619216937579,0.000309695615651742,0.181886141010037
785,0,0.0148198455215502,0.000132069774160097,0.00692113747722015,0.0104541828548963,0.0139780195305112,0.0214835309247772,0.0909841400034235,0.00318810091816071,0.0150951804265118,0,0,1.05455732986801e-05,0.00420807345915479,0.000290758552512058,0.181565585016177
786,0,0.015051620719472,9.60619908677842e-05,0.00692226914051934,0.0103587205979397,0.0141741460891883,0.021317204003453,0.0910962933794577,0.00307998199669307,0.015167482620856,0,0,1.38090282966887e-05,0.00418616503815789,0.000312622081561209,0.181776376686463
787,0,0.0152833959173939,9.80883269741457e-05,0.00688812623732315,0.0104401321503368,0.019512530011415,0.0213632673179985,0.0911467335209929,0.00309116295459827,0.0150390670101133,0,0,1.70724832946973e-05,0.00420072273781043,0.000294482828766474,0.187374781497018
788,0,0.0155151711153158,0.000105481366742089,0.00688759086484384,0.0104572817349417,0.00812536748749181,0.0212420446879032,0.0911363846736604,0.00311176865471439,0.0150151268064606,0,0,2.03359382927059e-05,0.00419176889578703,0.000301042859684262,0.176109365085838
789,0,0.0157469463132376,0.000101697891094113,0.00687323789849555,0.0104330627977019,0.00768663233678947,0.0212295184147491,0.091079774067871,0.00323893380983349,0.0150875672445067,0,0,2.35993932907145e-05,0.00418928751483807,0.000292841412598994,0.175983099095007
790,0,0.0159787215111595,0.000107719268631425,0.0038892413989521,0.0104179720607968,0.00755338537874351,0.0211402664511218,0.0911548583787028,0.00309252028749998,0.000792608931346146,0,0,2.68628482887231e-05,0.00416678845168968,0.000291281373296865,0.158612226340229
791,0,0.0162104967090813,9.41462923961939e-05,0.00383376849846702,1.3439035819392e-05,0.00750196821892151,0.0210724207309976,0.0911003685666716,0.00322740078661889,0.000801573795596498,0,0,3.01263032867317e-05,0.00416423723279944,0.000309610491368914,0.148359556662025
792,0,0.0164422719070032,0.000109638640605158,0.00386077575317476,3.07076506007315e-05,0.00742929154113657,0.0210599662876779,0.091169688327306,0.00309008480705436,0.000800481813074245,0,0,3.33897582847403e-05,0.00419511218735737,0.000307223873957286,0.148528632547232
793,0,0.016674047104925,9.29846258909159e-05,0.000451510632971493,2.11593406643656e-06,0.00737354014514731,0.020991788850946,0.0909730132234771,0.00324236556737871,0.000796289733509318,0,0,1.06008333964305e-05,0.00420130190671687,0.000293771397777974,0.145103329956204
794,0,0.0169058223028469,9.99916379891917e-05,0.0004410827742554,2.10148846457182e-05,0.00734151799484785,0.0210173361377996,0.0908467113202892,0.00321922568712602,0.000801283514931932,0,0,3.78282272284185e-07,0.00420347173775191,0.0131949834745738,0.15809281974933
795,0,0.0171375975007688,0.000103936320681976,0.000465995554753497,4.15857617380996e-06,0.00731943881318147,0.0209845848724466,0.0907234903261716,0.00307551562292877,0.000799007242455327,0,0,4.21231618611364e-06,0.00419617698889225,0.0131368622182152,0.157950976352855
796,0,0.0173693726986906,0.000104826212043625,0.000443300492690901,2.37574110913955e-05,0.00730647920418326,0.0209753464674814,0.0911225403700834,0.00315236388071622,0.000804514189123257,0,0,8.0463500999431e-06,0.00422048986617234,0.0126912292593772,0.158222266401754
797,0,0.0176011478966125,0.000115048287710714,0.000445384374584516,7.17758785619169e-06,0.00729130154089759,0.0221324234897482,0.0907799237688863,0.00308728837281849,0.00080452371704414,0,0,1.18803840137726e-05,0.00420109702345009,0.0125801641343621,0.159057360577985
798,0,0.0178329230945343,0.000101327766830672,0.000444345527913409,3.29347747722803e-05,0.00727393308172886,0.0221108283366143,0.0907966877231161,0.00320478366786068,0.000803240481030895,0,0,1.5714417927602e-05,0.0042044674424967,0.0125109268161225,0.159332113130948
799,0,0.0180646982924562,0.000105044340342328,0.000455775964364555,1.33605140722258e-05,0.00722736210788318,0.0220227049679022,0.0907659226124122,0.00314738678193874,0.00080024925907723,0,0,1.95484518414315e-05,0.0042178281015314,0.012497015576669,0.159336896970491
800,0,0.0182964734903781,8.90771851002093e-05,0.00045120755900013,6.94579902336451e-06,0.00720218942985141,0.022015859495825,0.0906153937361187,0.00312977814667076,0.000807674930111006,0,0,2.33824857552609e-05,0.00421638100828514,0.000288005120767647,0.147142368386887
801,0,0.0185282486882999,0.000108123153110864,0.00044624839584481,1.96007050383293e-05,0.0071980039926863,0.0219653333867958,0.0015184044984456,0.00322596729401728,0.000799137038469882,0,0,2.72165196690904e-05,0.00422939429213552,0.000290824487408261,0.0583565024519217
802,0,0.0187600238862218,0.000103521967718067,0.000457445291175034,9.2742056049728e-06,0.00716873065826384,0.0219576568351286,0.00250036326950176,0.0030784423545758,0.000812024810548178,0,0,3.10505535829199e-05,0.00421141599294287,0.00475387403161961,0.0638438238568834
803,0,0.0189917990841436,0.00277245100537027,0.000456424977300151,2.7381727625748e-05,0.00712632165457301,0.021890755039394,0.00156165885713508,0.00315176543547748,0.000793425580033254,0,0,1.59362814263483e-06,0.00421266234383157,0.0047477078600176,0.0657339471930444
804,0,0.0192235742820655,0.00283493676268845,0.000441089107126138,2.55640719443491e-05,0.000824332898074461,0.021869718323674,0.0015733799172568,0.00325747731423846,0.000796477215968115,0,0,1.12593127739163e-05,0.00425498186827521,0.00466410186549346,0.0597768929395789
805,0,0.0194553494799874,0.00286719114692004,0.000439690750300682,5.24081499341445e-06,0.000825921396661465,0.0218114645977484,0.00156404111688485,0.00311182774463475,0.000809852943563406,0,0,2.09249974051978e-05,0.00420436230755193,0.00454874796634321,0.0596646152629947
806,0,0.0196871246779092,0.00287962571203929,0.000447669468365073,2.83097275507953e-05,0.000823747770361359,0.0218111006129696,0.0015647252251753,0.00323220549741915,0.000809701267373623,0,0,3.05906820364793e-05,0.00418829140870748,0.00427507551746286,0.0597781675673702
807,0,0.0199188998758311,0.00288499051678683,0.000456172303991433,3.28846534823422e-07,0.000817943123595834,0.021822345375228,0.00159691672129137,0.00311501559879084,0.000811568742142721,0,0,7.3746458413473e-07,0.00421809724626402,0.00452646816176438,0.0601694839768054
808,0,0.0201506750737529,0.00286174447899318,0.000459044197561975,2.87011662841977e-05,0.000832846867515729,0.021817484954329,0.00161843715640261,0.00306494509257675,0.000816680884814371,0,0,2.44877831692805e-06,0.00419802814750526,0.00462893129125046,0.0604799680893034
809,0,0.00833211574154391,0.00286629313116757,0.000449270055603103,1.23721825367615e-05,0.000826185077539686,0.0222846402072266,0.00161059671788914,0.00325701929003785,0.000816932611291738,0,0,4.16009204972138e-06,0.004187775698594,0.00471542689754757,0.0493627877030276
810,0,0.00842205797660199,0.00284444822314478,0.0004412798030634,2.82900887678356e-05,0.000813317813827915,0.0225045445321437,0.00164062177532696,0.00308267262165702,0.000802292716117566,0,0,5.8714057825147e-06,0.00421593707627225,0.00476836245633872,0.0495696964890446
811,0,0.00847314276332473,0.00283324441148912,0.000432523543454733,1.06483902668621e-05,0.00082604744169303,0.0228505576911829,0.00160147428867738,0.00314768271107639,0.000808582096604886,0,0,7.58271951530802e-06,0.00420892941339443,0.00476067134639622,0.0499610868170759
812,0,0.00848932517654101,0.00283299726841027,0.000480036830163267,2.80610543545678e-05,0.000814843526002957,0.0229642773840626,0.00158074623393445,0.00312459697879387,0.000771899985138483,0,0,9.29403324810134e-06,0.00419729445196921,0.00476278046254505,0.0500561533851638
813,0,0.0084710454275161,0.00282090079715179,0.000442973927221576,1.99763077328456e-05,0.000821205940553523,0.0230728154169094,0.00164978934744264,0.0030868263741949,0.000778174031605369,0,0,1.10053469808947e-05,0.00421386008762403,0.00478884365806698,0.050177416663
814,0,0.00847611868333055,0.00282152231344914,0.000450427539738595,2.37269560001483e-05,0.000808867120888598,0.0231727114936048,0.00160701966170339,0.00323032245647028,0.00077922087246252,0,0,1.2716660713688e-05,0.00422252417604439,0.00480303310722429,0.0504082110416304
815,0,0.00847788728047974,0.0028123888140066,0.000448007711771744,1.04559456650401e-05,0.000826644033656665,0.0232534243239395,0.00162835357442165,0.00326063524002637,0.000784067632884268,0,0,1.44279744464813e-05,0.00421105910679442,0.00480299819606836,0.0505303498341608
816,0,0.00846552910370913,0.00279853910562503,0.00044842986438006,2.670377345992e-05,0.000823046168581797,0.0232341331171252,0.00159885193542505,0.0030782174398518,0.000783027648166215,0,0,1.61392881792746e-05,0.00420166623341252,0.00480234056709664,0.0502766242450126
817,0,0.00844756626390215,0.00279404373197775,0.000441990279148934,1.46626806214535e-05,0.000819551776271052,0.0233061377498329,0.00150753914362947,0.00313414134349556,0.000789949553436852,0,0,1.7850601912068e-05,0.00422667735310526,0.00483248251569441,0.0503325929930278
818,0,0.00841150431313801,0.00278283247390426,0.000457356848260668,1.55785959314683e-05,0.000820677667495928,0.0234377309771785,0.00155067492596484,0.00324733941046165,0.000774522708555325,0,0,1.95619156448613e-05,0.00422188375501349,0.00482341023643132,0.0505630738279804
819,0,0.00838306556372513,0.00279004379996975,0.000460789832677137,3.40338724026864e-05,0.000815225196436081,0.0248294412509969,0.00150945832210308,0.00313178035913807,0.000792946155996987,0,0,2.12732293776546e-05,0.00423200295578501,0.00484530253247739,0.0518453630710859
820,0,0.00836949964053773,0.00279408297427986,0.000443813509343574,1.46663349832195e-06,0.000816872711800318,0.0248386071552721,0.00149883918607168,0.00320321606023195,0.000785118131140423,0,0,2.29845431104479e-05,0.00434501722453916,0.00482841256742925,0.0519479303372548
821,0,0.00833843053952477,0.00277977025349079,0.000460833329933746,3.38212458258931e-05,0.0008171572954551,0.0247994845408566,0.00150789657391054,0.00317621010282368,0.000783854159692893,0,0,2.46958568432412e-05,0.00415505927040266,0.00480394559263543,0.0516811587613953
822,0,0.00831509080844293,0.00276723116664734,0.000448403054649753,3.07366452136114e-05,0.000816809245887423,0.0249010089856257,0.0186130592720351,0.00313825387202241,0.000778854305941649,0,0,2.64071705760346e-05,0.00410676180169836,0.00481888629747461,0.0687615026262148
823,0,0.00829164392248238,0.00278164417606175,0.000452949676125897,1.16452922393191e-05,0.000816294594719563,0.0242527527948145,0.0019174338296895,0.00319160942226723,0.00077917613491839,0,0,2.81184843088279e-05,0.00406356298373486,0.00484605822739575,0.051432889538758
824,0,0.00827528836191984,0.00277298912898072,0.000449523397786906,2.39678486066625e-05,0.000814305573037673,0.0240280255142725,0.0015148062415824,0.00325602011551196,0.000781962739549888,0,0,2.98297980416212e-05,0.00402470824083498,0.00484147547397261,0.0508129024340978
825,0,0.00824250881078182,0.00277412899921301,0.000454660117101393,4.2888783628858e-07,0.000812399037088899,0.0237586961874872,0.00151267515563756,0.00308624009102193,0.000778276399813711,0,0,3.15411117744145e-05,0.00401093849618559,0.00484669627635539,0.0503091895702972
826,0,0.00819880539527704,0.00276408984926922,0.000447252099706863,2.29547878596967e-06,0.000809740367268481,0.0236603005980536,0.00149230374441423,0.00316191772270821,0.000780943479220468,0,0,3.32524255072079e-05,0.00401828486225808,0.00484067976103492,0.0502098657835043
827,0,0.00818659696300019,0.00276267618883442,0.000454106725603324,2.20858383027287e-06,0.000810769692306476,0.0235532519759133,0.00150055545260589,0.00308201686091522,0.000763694460552372,0,0,0,0.0039994688109438,0.0177587437202434,0.0628740894347486
828,0,0.00815968169177105,0.00275571429030995,0.000445444900731469,8.61919582365453e-06,0.000812447367778582,0.0235138969305007,0.00152135575193859,0.00311301404962352,0.000761518351184525,0,0,0,0.00395131077449386,0.0177431244342235,0.0627861277383795
829,0,0.00811638757477982,0.00275419934032506,0.000452798337363765,1.50298078170362e-05,0.000818565363691132,0.023374517609245,0.00150681638898867,0.00314418851771428,0.000744545040270723,0,0,0,0.00396789878573976,0.0172267164255791,0.0621216631915144
830,0,0.00807127002345156,0.00274204192282635,0.000448207876136939,2.14404198104179e-05,0.000807319323707707,0.0567413320299737,0.00152689786405772,0.00319876690987709,0.000754433473574216,0,0,0,0.0039416187629126,0.0170690761903286,0.0953224047966569
831,0,0.00804817109029232,0.00274243558063053,0.000455814794200175,2.78510318037995e-05,0.000814738677163279,0.0520271859887332,0.00151478014355956,0.00306234940885071,0.00076502412004212,0,0,0,0.0039027690431866,0.0170013487369797,0.0903624686154419
832,0,0.00802116067715051,0.00274584600971795,0.00347136103972932,3.42616437971812e-05,0.000812003874704051,0.0495654824954377,0.00152515720337165,0.00322284097435363,0.000759109443068443,0,0,0,0.00389529898645625,0.0169942628087137,0.0910467851565004
833,0,0.00796643208933114,0.00273555788643469,0.00366232158585771,2.23261482707778e-05,0.000813289967241466,0.0490324511073686,0.00495853200263953,0.00312479848934899,0.000770635443343547,0,0,0,0.00389278675635092,0.00480859533987644,0.0817877268160638
834,0,0.00793922833559711,0.00272973827251947,0.00367193844286572,6.75106062334929e-06,0.000815356696410886,0.0492135695429386,0.00152699890774327,0.00321914109400703,0.000760725681340103,0,0,0,0.00390400207867705,0.000276086149983645,0.0740635362627062
835,0,0.0079005179758874,0.00274394611908789,0.00368301110090987,1.84977428056014e-05,0.000821312674996835,0.0493428648127715,0.0015274403695978,0.0032201321342858,0.000762755834628354,0,0,0,0.00389705215148925,0.000295925447925343,0.0742134563643856
836,0,0.00788147549610319,0.00273929585929456,0.00367029277070403,3.02444249878535e-05,0.000823804261124672,0.049327389170506,0.00150162624705741,0.00322965354444989,0.000754399564776993,0,0,0,0.00388741090702668,0.000280804624920618,0.0741263968709519
837,0,0.00785198895570726,0.00273795386407985,0.00365993354191923,8.5840488328918e-06,0.000821424228578881,0.0493100123999289,0.0015639978166852,0.00320639550204386,0.000749435111599588,0,0,0,0.00388080114793692,0.000289839729736859,0.0740803663470495
838,0,0.00782009008524157,0.00271037648310543,0.00366322374848465,2.19057027646926e-05,0.000811475150717725,0.0492855722123551,0.00155936113531315,0.00304390574806766,0.000748393577376007,0,0,0,0.00388217785383024,0.000294801183107703,0.0738412828803639
839,0,0.00779355643248564,0.00272383990767335,0.00359438939240957,0.0470508145618611,0.000808846191646784,0.0493282587077088,0.00156649225263154,0.00315528229827357,0.000754768594352911,0,0,0,0.00390057012876672,0.000279454145463832,0.120956272613274
840,0,0.00776832101366499,0.00271907073936741,0.00361023189207137,0.013072193409926,0.000812741857074458,0.0492117922447363,0.00157688350809159,0.0032786435482618,0.000742323986893984,0,0,0,0.00389170115920792,0.000306031099425244,0.086989934458721
841,0,0.00772397038758106,0.00271081881605295,0.00354763904630196,0.0127393059338233,0.00081884439515706,0.0490966296755718,0.074421916098841,0.00321075182684269,0.000750948871920038,0,0,0,0.00382598473721163,0.000290850220507876,0.159137660009811
842,0,0.0100029591343404,0.00270796678991259,0.00358120894873679,0.0123195666563793,0.00104905235278002,0.0490649094936718,0.00155722953806712,0.0032264715059101,0.000757406923837123,0,2.24566405886671e-06,3.69625566396597e-06,0.00382614299292835,0.000306583136359888,0.0884054393926464
843,0,0.010079836481385,0.00269762346971121,0.00357259372532049,0.0122610779882377,0.00127784660231998,0.0491089497578264,0.0116215034667394,0.00311121962386622,0.000762917934728201,0,4.49762889013489e-06,7.41049702042424e-06,0.00382683266221046,0.000285819510164633,0.0986181293484202
844,0,0.0102287485871836,0.00270286087218478,0.00356480499638543,0.0121660395511105,0.00151946895845678,0.0488664648963332,0.00156848798914779,0.00321060094914425,0.000756948191768834,0,6.74959372140308e-06,1.11247383768825e-05,0.00381510739575387,0.000290082714082598,0.08870748943365
845,0,0.0101613673809698,0.00269869246853755,0.00356218460555825,0.0120939185027657,0.00176402353416801,0.0486354168286271,0.00157365489484577,0.0030902423778783,0.000760620035932543,0,9.00155855267125e-06,1.48389797333408e-05,0.00384469865712644,0.000300211772228471,0.088508871596924
846,0,0.0101216253748962,0.00269782525709965,0.00352215533007233,0.0120367474379692,0.0019769138042616,0.048257500482099,0.00156931632512513,0.0031870239697011,0.00075447006844419,0,1.12535233839394e-05,1.85532210897991e-05,0.000242732384669672,0.000276739717254457,0.0846728568960663
847,0,0.0101365931654966,0.00269423754416871,0.00354634537018121,0.0119883953467896,0.00222216261951235,0.0480566766545642,0.00156747201191372,0.0032091223654691,0.00074437799503858,0,1.35054882152076e-05,2.22674624462573e-05,0.000236725340129367,0.000290385936142341,0.0847282673000672
848,0,0.0101928297907221,0.00270475477116292,0.00353425840271207,0.0117790894473392,0.00244921949130432,0.0480419313781343,0.00157456346107576,0.00311668447240922,0.000767627494060067,0,1.57574530464758e-05,2.59817038027156e-05,0.000238578021068242,0.000297414497901131,0.0847386903847385
849,0,0.0100778028320392,0.0026931646883861,0.00350266600067497,0.0117639760127058,0.00269069777589295,0.0475437092973189,0.00158331748111162,0.00319641195479719,0.000752190143158741,0,1.8009417877744e-05,2.96959451591739e-05,0.000251298159630047,0.000292374820722139,0.0843953145294746
850,0,0.0100975840372483,0.00267823662541231,0.00892366990047844,0.0116515559654509,0.00290646867781611,0.0479686515789994,0.00155462077481505,0.00306727360183278,0.000762834939115745,0,2.02613827090122e-05,3.34101865156321e-05,0.000258182938703749,0.000290088163264814,0.0902128387723623
851,0,0.00792992653540952,0.0026883274500522,0.00680176579026538,0.0115877995147633,0.00314476190559037,0.0475288436266434,0.0132951930507899,0.00308668197278914,0.000759360016118122,0,2.25133475402803e-05,3.71244278720904e-05,0.000255955119871342,0.000291697650177504,0.0974299504078826
852,0,0.00784335452814149,0.00268406591668093,0.00667937666983782,0.0116219532874506,0.00337831948301705,0.0477651346410817,0.00122913236093956,0.00320908158705486,0.000753556369513168,0,2.47653123715485e-05,4.08386692285487e-05,0.000247224510400572,0.000285509468457668,0.0857623128041756
853,0,0.00781668415191539,0.00265273348252706,0.00667225501496029,0.0114954986369399,0.00362037732978144,0.0474927704943562,0.00118837715108559,0.00318247483531857,0.000765119004627035,0,2.70172772028167e-05,1.05932733136341e-05,0.000278816864783212,0.000286138744738438,0.0854888562615496
854,0,0.00790072757697856,0.00266439813335845,0.00676093668808977,0.0115407859853545,0.0038491294643214,0.0473798182343104,0.0011579340946609,0.00313838654170609,0.00076066373136206,0,2.92692420340849e-05,1.7936760090142e-05,0.000265077984229697,0.000300047610723577,0.0857651120472197
855,0,0.00778784353883745,0.00267680746774586,0.00682103467717717,0.0114288402330075,0.00407964849849753,0.0482406166998296,0.00123353022987511,0.00321141168629355,0.000770505845002499,0,3.15212068653531e-05,2.52802468666498e-05,0.000252165777390026,0.000280541611625526,0.0868397477190139
856,0,0.00778899521779799,0.00267799588912388,0.00680512023100996,0.0113352902789405,0.00430750938574076,0.0479278285563602,0.00115395551115301,0.00315398527061176,0.000770616043238305,0,3.37731716966212e-05,3.26237336431576e-05,0.000261729378306988,0.000297967031764933,0.0865473896993881
857,0,0.00785651960898181,0.00264661157847351,0.00683202695293932,0.011386468243033,0.00455301332728013,0.048546544144432,0.00130931291057866,0.00322915372471219,0.000766090601438726,0,1.30864847015845e-06,3.99672204196654e-05,0.000243971529034716,0.000283588964493463,0.0876945774542873
858,0,0.0077764699656116,0.00266905966091114,0.00677913347195698,0.0113871888416081,0.00477228584547985,0.0471620789247491,0.00115999074062482,0.00328881247813838,0.000757260262844912,0,4.12763668809988e-06,4.73107071961733e-05,0.000272898373720246,0.000289748939586221,0.0863663658491156
859,0,0.00779330580104331,0.0026612180310645,0.00680486387270389,0.0112496680429332,0.00500526391537627,0.0471463154438254,0.00116760491616588,0.00312622771595832,0.000762822243608038,0,6.94662490604131e-06,2.17972610120177e-05,0.000255223831066224,0.00029494173829194,0.0862961994379551
860,0,0.00775181997298039,0.000112600061034685,0.00679024898712192,0.0113126981363101,0.00523896490921336,0.0474142298535296,0.00299004710942871,0.00309708446218721,0.000763128313748255,0,9.76561312398274e-06,3.11493083603268e-05,0.000288892652234365,0.0132110524270552,0.099011681806328
861,0,0.00781028713849647,0.00011061110564165,0.0068277347104772,0.0112298778597583,0.00548721180158267,0.0469070986037571,0.00114593283298608,0.00314521448215531,0.00076873349985647,0,1.25846013419242e-05,4.05013557086358e-05,0.000297902175491829,0.0131585749775688,0.0969422651448225
862,0,0.00773301017215817,0.000108936474441694,0.00686535515724297,0.0111893053243793,0.00570878181525849,0.0216801728962689,0.00115762064933878,0.00311677698180541,0.000778286952449234,0,1.54035895598656e-05,4.98534030569448e-05,0.000290941948025721,0.0126358279411522,0.0713302733051376
863,0,0.00780070607339883,0.000115334109000582,0.00687540072521334,0.0111885726976841,0.00594179136215154,0.0216945670448473,0.00115505360673849,0.00319795810988522,0.000774870768725097,0,1.8222577777807e-05,2.23626159598832e-05,0.000257853979194307,0.0124992789846169,0.0715419726551934
864,0,0.00771744559154338,0.000112129131088634,0.00393380743620246,0.0111437554502442,0.00617298904083586,0.0217362020908873,0.00114615665108258,0.00315874246212712,0.00078015244335321,0,2.10415659957485e-05,2.79697422506073e-05,0.000279760671985163,0.0124643787473987,0.0686945310249949
865,0,0.00775173404659313,0.000112739860923559,0.00389121234496688,0.0111662300701195,0.0064064625136037,0.0217629367906215,0.00114702077985455,0.00317402046675831,0.000779161214930645,0,2.38605542136899e-05,3.35768685413315e-05,0.000258915673112054,0.01244938790528,0.0689572590895188
866,0,0.00775869625824987,0.000121341726490447,0.00390638027404376,0.0111703492810583,0.00664128794830266,0.0217477478758483,0.00113588813477077,0.0031124894270164,0.000779815155854988,0,2.66795424316313e-05,3.91839948320556e-05,0.000269185346372831,0.000294440162050008,0.0570034851273221
867,0,0.00772666502649258,0.000119377806592619,0.00393817316946257,0.0110535678062628,0.0068718704464634,0.0217368385946764,0.00114482160423471,0.00308640216209724,0.000776593873757454,0,2.94985306495728e-05,4.47911211227797e-05,0.000229493606271191,0.000295314921809157,0.0570534086698924
868,0,0.00771519685558118,0.000123767613586699,0.00392320919737981,0.0109742088228516,0.00711791758657707,0.0213054888660949,0.001154905084253,0.00323148715392018,0.00076614771883264,0,3.23175188675142e-05,5.03982474135038e-05,0.000249944639968333,0.000300483859986555,0.056945473165313
869,0,0.00766785256558496,0.000118558948784417,0.00392277697499818,0.0111344418389911,0.00734513052769505,0.0209976014404737,0.00127643378916819,0.00312671842645511,0.000779710449184477,0,3.51365070854556e-05,5.6005373704228e-05,0.000241912356051668,0.00029574394728036,0.056998023145457
870,0,0.00766805137858371,0.00012115351213914,0.00392790207512183,0.0109720375855081,0.0075830814152968,0.0208491819989141,0.00116178743082846,0.00317899080149557,0.000786318536811438,0,3.79554953033971e-05,2.80098064219468e-05,0.000234185630929307,0.000278888413890612,0.0568275440812444
871,0,0.00769437075276365,0.000128732511346613,0.00391257391797389,0.010900658972927,0.00780940567480564,0.0206457289733137,0.00115403497981357,0.00322222233167136,0.000784236445556793,0,4.07744835213385e-05,4.13944133028721e-05,0.00023751438957844,0.000289499549329608,0.0568611473959045
872,0,0.00769428694862499,0.000118123856520238,0.00392393322180743,0.0110621882684105,0.008047513063443,0.0206349502126476,0.00116025756938699,0.00322560863686548,0.000783683897290473,0,7.24908374911864e-06,5.47790201837974e-05,0.000250942182822968,0.000283348932756336,0.0572468648945089
873,0,0.00767694563587402,0.000125847585613806,0.00393234861595128,0.0110223674215841,0.00827760982050105,0.0204834685468694,0.00121963812619367,0.0032392982158625,0.000792012716433718,0,1.81605081837517e-05,2.94515605427393e-05,0.000252987129149905,0.000298226101650987,0.0573683619844109
874,0,0.00765219543891059,0.000122579392684468,0.00392800483010779,0.0109450701030874,0.00851019464482653,0.0204490207391903,0.00121414014572168,0.00307952612966346,0.00078788418460849,0,2.90719326183848e-05,3.43378909072967e-05,0.000249027219892034,0.00471969225895458,0.0617207449111729
875,0,0.00762639518424315,0.000118366063452735,0.00390804151125809,0.0109574942491013,0.00875557650150528,0.0204607869453729,0.00120935533310416,0.00313455416015773,0.000795071172715655,0,3.9983357053018e-05,3.9224221271854e-05,0.00024441033985565,0.0047418401936282,0.0620310992327197
876,0,0.00764372625032126,0.000125031101694438,0.00392968726734218,0.0109115869031753,0.00895570582243486,0.0203709632855627,0.00120289175589158,0.00331400264253053,0.000790890980365165,0,5.06943934707097e-07,4.41105516364113e-05,0.000260436665494486,0.00466298769968732,0.0622125278700709
877,0,2.14168186883371e-05,0.000120997901166606,0.00392130939110939,0.0109077883711221,0.00917350095774611,0.020353635347755,0.00120506053432367,0.00323914365682343,0.000792412070093617,0,1.05119861398855e-06,4.89968820009686e-05,0.000246952244290387,0.00453035178705421,0.0545626171607878
878,0,5.48557503244029e-05,0.000116436598985302,0.00391526525310695,0.0109838260993179,0.00940683409560525,0.0214321162286134,0.041845218967198,0.00315616950825707,0.000809568998887058,0,1.59545329326999e-06,5.38832123655259e-05,0.000229719053153936,0.00434825062600537,0.0963537398451134
879,0,8.82946819604687e-05,0.00011794841563542,0.00391555746431357,0.0108416958072743,0.00963657936862004,0.0214733302945327,0.00227764967157774,0.00321682800222912,0.000803523751520951,0,2.13970797255144e-06,5.87695427300833e-05,0.000240939404032327,0.00451900544874913,0.0571922615611483
880,0,0.000121733613596534,0.00012435542381739,0.00390172910658772,0.0108529288364826,0.00987862734300918,0.021502812856084,0.00121535795871955,0.00326749847794566,0.00079813298554385,0,2.68396265183289e-06,6.36558730946406e-05,0.000245425807099775,0.00464263423040803,0.0566175764750408
881,0,0.0001551725452326,0.000113055344105686,0.00389781076980111,0.0107870988083693,0.0101073258182222,0.0213985115414891,0.00121226457381702,0.00311072451354107,0.000791019406674771,0,3.22821733111434e-06,3.84866923203915e-05,0.000242844760711527,0.00473426152321635,0.0565918045148322
882,0,0.000188611476868666,0.00011951540493328,0.00389757554411548,0.010825747195626,0.0103415709107796,0.0212991449432092,0.0089229711915262,0.00316044453152454,0.000795908031085231,0,3.77247201039579e-06,3.94526272192263e-05,0.000250927069991712,0.00474473378940508,0.0645903751882945
883,0,0.000222050408504732,0.000122428782798263,0.00390845826306069,0.0107918262428513,0.010580804232263,0.0213384774348639,0.180279785660349,0.00320768189375423,0.000766424369951337,0,4.31672668967724e-06,4.597090867133e-05,0.000281866997314163,0.00475365354416623,0.236303745465238
884,0,0.000255489340140798,0.000127023707919957,0.00389484755419571,0.0108328754721287,0.0108134802409347,0.0213102944281948,0.0147005759238118,0.00325624623768601,0.000788039396342334,0,4.86098136895868e-06,1.60090901572043e-05,0.000264356169292575,0.00476820060642228,0.0710322991485958
885,0,0.000288928271776863,0.000120597993767242,0.00388296729918683,0.0107975916700285,0.0110555153890936,0.0212611944662164,0.00121632623131462,0.00321075583917337,0.000756679333819196,0,5.40523604824013e-06,2.25849102651378e-05,0.000271850724070692,0.00479998037709192,0.0576903777418526
886,0,0.000322367203412929,0.000128188498585093,0.00388946919945599,0.0107126326949657,0.0112766673954512,0.021266118426622,0.00716261165981554,0.00330164905916421,0.000764348840831295,0,5.94949072752158e-06,2.91607303730713e-05,0.000262363409919479,0.00477413101425802,0.063895657623582
887,0,0.000355806135048995,0.000135175065446986,0.00389289015474944,0.0108266079134643,0.0115190572127719,0.021203653658975,0.00120929919286567,0.00309646584468711,0.000768316325968363,0,6.49374540680303e-06,3.57365504810048e-05,0.000268438332397662,0.00482793364369444,0.0581458737759576
888,0,0.000389245066685061,0.000120972206150582,0.00388460169102344,0.0107943434242186,0.0117462567789586,0.0211519161974808,0.0011914799644432,0.00330021625126558,0.00076934817774468,0,7.03800008608448e-06,4.23123705889383e-05,0.00025857307400066,0.00482779813362868,0.0584841013362749
889,0,0.000422683998321127,0.000122705033860068,0.00388051190269295,0.0106684677929075,0.0119935664817191,0.0211067071521965,0.00114644447696424,0.00310905334318832,0.000768962095404262,0,7.58225476536592e-06,6.09337162430066e-06,0.000280387143548508,0.00479903363317313,0.0583121986803654
890,0,0.000456122929957192,0.000129076054089172,0.00387206880371556,0.0106240257598488,0.00826975231001834,0.0211840625496029,0.00116396042012623,0.00311201979795294,0.000772495465833649,0,8.12650944464737e-06,1.24560121397913e-05,0.000286594971167326,0.00481986356588133,0.0547106251497779
891,0,0.000489561861593258,0.00014124222300737,0.00390343180777587,0.010770789950985,0.00778450002206529,0.0210954166596527,0.0161595734334849,0.00327378678269419,0.000770575197852844,0,8.67076412392882e-06,1.88186526552819e-05,0.000268088723870375,0.00483206746025131,0.0695165235400123
892,0,0.000523000793229324,0.000131398667815628,0.0038764130511476,0.0107189451401953,0.00760418687327377,0.0211739267163149,0.00114800144605519,0.0032851126009139,0.000780717763648686,0,9.21501880321027e-06,2.51812931707725e-05,0.000280578678283274,0.0188439010451326,0.0684005790879842
893,0,0.00055643972486539,0.000136287477007999,0.00389668268026629,0.0106504771326703,0.00751070663247778,0.0211877240243793,0.00228705900656803,0.00322222814616059,0.000778468560265754,0,9.75927348249172e-06,3.15439336862631e-05,0.000277867523818061,0.0177541035909123,0.0682993477065606
894,0,0.000589878656501455,0.000138021065974065,0.00390117849070729,0.0106800644406187,0.00745959203276963,0.0211556428893288,0.00116101420737574,0.00324025471511182,0.000778785441726137,0,1.03035281617732e-05,3.79065742017537e-05,0.000285549146704501,0.0176426074766292,0.0670807986658108
895,0,0.000623317588137521,0.00013126613704629,0.00390531999651896,0.0107011464325444,0.00741156295390101,0.0211245534589312,0.00115300351104222,0.00306113884462123,0.000785867561550911,0,1.08477828410546e-05,4.42692147172443e-05,0.000264416074511011,0.0171603763594519,0.0663770859158149
896,0,0.000656756519773587,0.000136193777853429,0.00386911455562642,0.0105430208481893,0.00731216542297824,0.0211150971044231,0.00116869061757145,0.0033376731877013,0.000784962043922052,0,1.13920375203361e-05,5.06318552327349e-05,0.000284444986724685,0.0170326778446295,0.0663028208021462
897,0,0.000690195451409653,0.000113194044642124,0.00388212370839216,0.0106068860146918,0.00733220324929879,0.0210460265670921,0.0959530090573863,0.00317072417583821,0.000787922962730449,0,1.19362921996175e-05,1.67058338376202e-05,0.000265866216923702,0.0169635805662295,0.160840374140672
898,0,0.000723634383045719,0.000133044487150861,0.00389096781503989,0.0106098619028591,0.00729892312322963,0.00405465876559435,0.0908089816379284,0.0031302925310933,0.000781586597011004,0,1.2480546878899e-05,2.25582914381223e-05,0.000277917283364704,0.016955167338601,0.138700074703235
899,0,0.000757073314681784,0.000131278954852443,0.000463566906874622,0.0105764860249752,0.00728043258310776,0.00407774129057707,0.0906315963315056,0.00325921974499563,0.000788815348436077,0,1.30248015581804e-05,2.84107490386244e-05,0.000264896284567048,0.00485174915145046,0.123124291486621
900,0,0.00079051224631785,0.000136544976303777,0.000467727440340171,0.0105751007231056,0.00724061800540562,0.00400365008213836,0.0906059169882858,0.00317664131864763,0.00078522802975252,0,1.35690562374619e-05,3.42632066391265e-05,0.000243380191825608,0.00480711383457481,0.122880266099574
901,0,0.000823951177953916,0.000137935543747617,0.000486909491835933,0.0105830906525448,0.00721327114644729,0.00483314546190955,0.0903542904370684,0.00315553841348423,0.000788688279003195,0,1.41133109167433e-05,4.01156642396286e-05,0.000224626141156165,0.00480661195629805,0.123462287676606
902,0,0.000857390109589982,0.000102575758896722,0.000474736269163149,0.0105674598959178,0.00719160551793301,0.00489939399309928,0.0909012363674947,0.00320259775418683,0.000786357118389925,0,1.46575655960248e-05,4.59681218401307e-05,0.000269116377194939,0.00480627749054673,0.124119372339849
903,0,0.000890829041226047,9.30646560559701e-05,0.000470817045472466,0.0104624212011167,0.0071740764170305,0.00486497752961084,0.0905641718342206,0.00310366041837718,0.000780454872057099,0,1.52018202753062e-05,5.18205794406329e-05,0.000255255831629715,0.0048329802739545,0.123559731520467
904,0,0.000924267972862113,0.000102873388392981,0.000473627917618618,0.0105446865257215,0.00716197643486783,0.00488659670024859,0.109178613664417,0.00327020757004819,0.000796091983970768,0,1.57460749545876e-05,2.03405582590318e-05,0.000236149472353642,0.00480462242707972,0.142415800690795
905,0,0.000957706904498179,8.99088948427887e-05,0.00360756391239201,0.0105663614824706,0.00710643541217522,0.00485489062522748,0.0904031369586695,0.00308510295946223,0.000780791416090463,0,1.62903296338691e-05,2.28323817494308e-05,0.00025890498458688,0.00479695638024827,0.126546882642047
906,0,0.000991145836134245,8.89993291601882e-05,0.00367695879822827,0.0105558746882823,0.000823849897237081,0.00487342775909338,0.090777033791852,0.0032175061988667,0.000783288661151213,0,1.68345843131505e-05,2.53242052398298e-05,0.00431959482467906,0.000285374214133754,0.120435212788371
907,0,0.00102458476777031,0.00010067930035232,0.00368668453943094,0.0105038373124918,0.000816787388059584,0.00488271621668325,0.0904919202633006,0.00311674456342018,0.00079128935128913,0,1.7378838992432e-05,2.78160287302287e-05,0.00419639484666763,0.000300871111993393,0.119957704529182
908,0,0.00105802369940638,9.91655695165948e-05,0.00369482162102801,0.0105576022808456,0.000823407311769618,0.00486152210434381,0.0903216750160727,0.00327631746386303,0.000785771881781293,0,1.79230936717134e-05,3.03078522206277e-05,0.00424518926407928,0.000296802579903711,0.120068529738502
909,0,0.00109146263104244,9.78491018589922e-05,0.00370063366871328,0.0105166667941141,0.000822940181292253,0.00480693382046161,0.00122155136124145,0.00311783035555435,0.000756618053128776,0,1.84673483509949e-05,3.27996757110267e-05,0.00419251095595073,0.000273658357918465,0.0306499223053385
910,0,0.00112490156267851,9.84346574202776e-05,0.00368209962820229,0.0104349288105195,0.000822494435387551,0.00483794935821806,0.0258323104080928,0.00314734778709817,0.000766244832403479,0,1.90116030302763e-05,3.52914992014256e-05,0.00418170452085454,0.000306695798961406,0.0552894149020682
911,0,0.00115834049431457,0.000108027312952672,0.00363461652899127,0.0105142966614663,0.000824882944645571,0.00488328124862415,0.00121562822423116,0.00322539623419286,0.000753700876514489,0,1.95558577095578e-05,3.77833226918246e-05,0.00418000199011849,0.000288738964353062,0.0308442506608059
912,0,0.00119177942595064,9.88688622534875e-05,0.00364140940587856,0.0104876568492557,0.000819206134624557,0.057919692512025,0.00120706783952527,0.00331541625549718,0.00076524865078606,0,2.01001123888392e-05,4.02751461822235e-05,0.00416040634988804,0.000295398036824149,0.0839625255810797
913,0,0.00122521835758671,0.000100392979716192,0.0036138997532864,0.0104738353146769,0.000825776219285367,0.0548979893771313,0.00119462864875206,0.0031763390355896,0.000756962386220642,0,2.06443670681207e-05,4.27669696726225e-05,0.0041713379783218,0.000295159374570956,0.0807949507618786
914,0,0.00125865728922277,9.94401046225946e-05,0.00357739691927748,0.0104480021348854,0.000813017419169719,0.0507065211150705,0.0207356254076443,0.00318437975926799,0.000749666317591971,0,2.11886217474021e-05,4.52587931630215e-05,0.00417803570496938,0.000282380010989698,0.0960995695976223
915,0,0.00129209622085884,8.99480645227912e-05,0.0035926975114412,0.0104240290178065,0.000834635480626406,0.0499095227190672,0.00121654061630771,0.00314610759038303,0.000758923204201541,0,2.17328764266836e-05,4.77506166534204e-05,0.00418609552843981,0.00030165707722445,0.0758217365239596
916,0,0.0013255351524949,0.000101693353752788,0.0035892316541035,0.0104529028641871,0.000823178766195158,0.0499409307836082,0.00122081456811794,0.00322608937013797,0.000760020862920718,0,2.2277131105965e-05,5.02424401438194e-05,0.00414947204576831,0.000286062130843237,0.0759484511233797
917,0,0.00135897408413097,9.94229062936139e-05,0.00355770119648867,0.0103930431414311,0.000819944337679513,0.0496451042972869,0.00121905443599355,0.00324055617056923,0.000760185904807023,0,2.28213857852465e-05,5.27342636342184e-05,0.00417271240416984,0.000295274924807764,0.0756375294530777
918,0,0.00139241301576703,9.3300250893933e-05,0.00354327337135309,0.0104212733776948,0.000817660321492476,0.0495875313160248,0.0288439423375985,0.00322208866584399,0.000760808781482345,0,2.33656404645279e-05,5.52260871246173e-05,0.00418549588666286,0.000297474465316671,0.10324385351772
919,0,0.0014258519474031,0.000107496260783493,0.0035267472402835,0.0104954589305241,0.000825098030747161,0.049072049157423,0.00120574850820313,0.0031380455663617,0.000758685510978281,0,2.39098951438094e-05,5.77179106150163e-05,0.00418746059164863,0.000292440144521168,0.0751167096946361
920,0,0.00145929087903917,9.57659595947204e-05,0.00353025304687827,0.0104521429351892,0.000824264185883903,0.0492586250679073,0.00119862853013024,0.00323859192716922,0.000757392662937986,0,2.44541498230908e-05,6.02097341054153e-05,0.00416974416396886,0.000288113788902185,0.0753574770315296
921,0,0.00149272981067523,0.000100541379145283,0.0035122650723584,0.0103783772537321,0.000831263091961509,0.0488205771375769,0.00120348128999961,0.00307622042776036,0.000760388523090274,0,2.49984045023723e-05,2.94211113189221e-05,0.00419588965642915,0.00030223641458619,0.0747283895731363
922,0,0.0015261687423113,9.67142747889916e-05,0.00353385907538321,0.0104591524342222,0.000833013464930594,0.0485157314456729,0.0158010629881959,0.00327187618800034,0.000774983640837075,0,2.55426591816537e-05,3.35023142246835e-05,0.00418992541003339,0.000288673943777551,0.0893502065815598
923,0,0.00155960767394736,9.6034287785231e-05,0.00349061522544253,0.010432559065038,0.000835325002101785,0.0484579698860493,0.00120309074175576,0.00320626487819872,0.000763960955193651,0,2.60869138609352e-05,3.7583517130445e-05,0.00419477200116998,0.000301059927010325,0.074604930074684
924,0,0.00226599567104522,0.000105108562078547,0.00353471060406255,3.08951062060287e-06,0.000832471624925967,0.0487230153029193,0.0312686708848208,0.0032387556911073,0.000770321142787111,0,2.66311685402166e-05,4.16647200362064e-05,0.0042115406098305,0.000294249742615287,0.0953162252353896
925,0,0.0006027877921652,0.000110615010260397,0.00351497940043037,7.64986820425585e-06,0.000827333033981288,0.0484222148030268,0.00116499114875182,0.00312831712413352,0.000754610503706163,0,2.71754232194981e-05,4.57459229419678e-05,0.00418530435684194,0.0132127000225847,0.0760044244102479
926,0,0.00862647855389055,0.000101493104683966,0.00351485390683183,1.22102257879088e-05,0.000827014042071696,0.0480718979303094,0.019983534687031,0.00325459153470986,0.000772065995684552,0,2.77196778987795e-05,4.32759686690738e-05,0.0041945878924271,0.0131945112836892,0.102624234803685
927,0,0.0166501693156159,9.99774448068975e-05,0.0034897427584526,1.67705833715618e-05,0.000821821786002881,0.0483765157144859,0.00117385504964262,0.00315591715472746,0.000763264156943255,0,2.8263932578061e-05,2.48929840971852e-05,0.00422390045229877,0.0130084283185096,0.0918335196515327
928,0,0.0246738600773413,0.00010265180083313,0.00348615002479892,2.13309409552148e-05,0.000823641653806427,0.0476495297392141,0.0536860982716262,0.0032231484765834,0.00075644245986781,0,2.88081872573424e-05,3.64677187651312e-05,0.00422473436299177,0.0125746638614209,0.151287527575462
929,0,0.0326975508390666,0.00010330266172566,0.00345558751972558,2.58912985388678e-05,0.000842021279261944,0.048196256792028,0.00116701052961299,0.00315961186167315,0.000758355032926641,0,2.93524419366239e-05,4.80424534330771e-05,0.0041988503450003,0.0125013440821236,0.107183177137053
930,0,0.040721241600792,0.000101125080486509,0.00346952894575807,3.04516561225207e-05,0.000821307947112998,0.0476667131040859,0.00118119311574172,0.00321517179733068,0.000764398197550005,0,2.98966966159053e-05,2.45873783301497e-05,0.00422006008034638,0.0124492743365383,0.114694949936811
931,0,0.0487449323625173,0.000102355298069647,0.00346265542518852,3.50120137061737e-05,0.000837800480678406,0.0474945566679097,0.00115839745282277,0.00318958393681748,0.000765156976170641,0,3.04409512951868e-05,3.01383750214658e-05,0.0041540181913058,0.0124501307176395,0.122455178849143
932,0,0.0567686231242427,0.000103416730207385,0.00346025790681144,9.64247603186193e-06,0.000823156805551656,0.0477264160034922,0.00116055418300959,0.00328282456003019,0.000761824362901349,0,3.09852059744682e-05,3.5689371712782e-05,0.00421051830140158,0.000298488734736003,0.118672397766103
933,0,0.00815375570804914,9.70294099840349e-05,0.00345039102957902,3.13330192356357e-05,0.000835750397383339,0.0471241472099595,0.00523823846743493,0.00310668597330713,0.000766637079408868,0,3.15294606537497e-05,4.12403684040981e-05,0.00422115706720275,0.000317788535032653,0.0734156837256349
934,0,0.00816585941112522,9.82381567076219e-05,0.00344076398511387,2.70882416588958e-05,0.000833696818998154,0.047621970019486,0.00116637355818887,0.00315713605523372,0.000771563485077252,0,3.20737153330311e-05,4.67913650954143e-05,0.00422654892392395,0.000297233533917566,0.0698853372698596
935,0,0.00827327634632554,9.50973282153834e-05,0.00344287383106653,2.53819713817574e-05,0.000836334482298763,0.0488317547642659,0.0273477214219586,0.00320420321271953,0.000756839410028726,0,3.26179700123125e-05,1.54852163789142e-05,0.00418386799346604,0.000299124610588623,0.0973445785587066
936,0,0.00829044129289143,0.000105800066407523,0.00343336593496909,3.38914397621231e-05,0.000836534408136545,0.0214423356598337,0.0398213652551872,0.00317484556457556,0.000753901797062513,0,3.3162224691594e-05,1.85229450656181e-05,0.00418163616196346,0.000280689002383355,0.0824064917529298
937,0,0.00832190361283037,9.51255577020504e-05,0.00344433368017184,5.40455508861822e-06,0.000839759996092807,0.0214459899355547,0.00957065108441219,0.00310942496173164,0.000751610319224387,0,3.37064793708754e-05,2.1560673752322e-05,0.00421033884239154,0.000298026069419194,0.0521478357677426
938,0,0.00831348093782202,0.000117991135642866,0.000445215001320669,1.9724844653301e-05,0.000839694040681644,0.0202290853266942,0.115839585981595,0.00330955427322274,0.000774626851407195,0,3.42507340501569e-05,2.45984024390259e-05,0.00418971818655943,0.000289367921721349,0.15442689363781
939,0,0.00831258023598,0.000108570271903336,0.000447512606769507,3.40451342179837e-05,0.000842474463829289,0.0201956483061276,0.179185137096793,0.00317643734601196,0.000767030128105625,0,3.47949887294383e-05,2.76361311257298e-05,0.00422649225019952,0.000278022817600353,0.217636381777394
940,0,0.00827588086078855,0.000112906428762019,0.000450628312995973,1.8357968735401e-05,0.000837438062131376,0.020191758299143,0.036252223602583,0.00321995998967515,0.000770954812318535,0,3.53392434087198e-05,3.06738598124337e-05,0.00420686415460193,0.000290108289426385,0.0746930938843825
941,0,0.00826001234110126,0.000100031600395055,0.000447637800687912,2.97936262681168e-05,0.000848189475926449,0.0202046614037953,0.0221833356001889,0.00305095760925734,0.000768853202048509,0,3.58834980880012e-05,3.37115884991376e-05,0.00419935533719317,0.000295878919652246,0.0604583020031014
942,0,0.0082337347396324,9.76799923747261e-05,0.000423106474740277,2.253096341477e-05,0.000840674991273261,0.0200978035692005,0.0395118142731312,0.00316287407915521,0.000763165816125596,0,0,1.61722369385366e-06,0.00418769864256675,0.000289904141699913,0.0776326049070084
943,0,0.00819909028976708,8.95429994477786e-05,0.000432506542393231,5.51643802197301e-06,0.000838648865981647,0.0200097822535848,0.00113073005414671,0.00305347538781786,0.000759819840388786,0,0,3.64808707464968e-06,0.00433936068778617,0.000296820239383185,0.0391589416857939
944,0,0.00818228574987831,9.92915397013246e-05,0.000453282798756646,1.56355390086218e-05,0.000843306599756599,0.0200435062909771,0.00701608520457053,0.00308131267516957,0.000761946351482829,0,0,5.67895045544569e-06,0.00410818673182827,0.000298782068241764,0.044909300499827
945,0,0.00812814176789781,0.000102494306815827,0.000448494918166803,2.57546399952707e-05,0.000843403340834094,0.0200596922399034,0.00114141554958234,0.00320836711488116,0.000768161809349362,0,0,7.70981383624171e-06,0.0041054710454897,0.000281120259218628,0.0391202268059706
946,0,0.00810434063319642,9.15554009820162e-05,0.000442867725554522,3.58737409819195e-05,0.000838581668787284,0.0199832890864003,0.0177738495466965,0.00310913005301535,0.0198908038064114,0,0,9.74067721703773e-06,0.0040778032971946,0.00470780067043725,0.0790656363068746
947,0,0.00807588496624829,0.000105060629441562,0.000437998696338273,5.69026179275581e-06,0.000829208574302497,0.0200067590232864,0.00119930802001026,0.00303861587666068,0.0195931247404681,0,0,1.17715405978337e-05,0.0040436773840779,0.00476991514294333,0.0621170148561679
948,0,0.00803752497486948,0.000109646855493462,0.000446152347030906,1.21695927019619e-05,0.000845127513973255,0.0199840767873142,0.0205998301137858,0.00315329512616433,0.019337300261751,0,0,1.38024039786298e-05,0.00400102899193895,0.00467128327220852,0.0812112382412106
949,0,0.00801576781944258,9.88851127698596e-05,0.000450814473097483,1.86489236111681e-05,0.000839694827998734,0.0199956147891373,0.00118816814485191,0.00308422099621821,0.019136801485482,0,0,1.58332673594258e-05,0.00401288309558027,0.00454799870524102,0.06140533164079
950,0,0.00795532980099748,9.35302430545107e-05,0.00044765416583796,2.51282545203742e-05,0.000840663633251797,0.0203308500444776,0.0583749439379411,0.00314188572337675,0.0189658001118053,0,0,1.78641307402218e-05,0.00397559155088277,0.00432521264673992,0.118494454243626
951,0,0.00793131418540705,0.000106913945378442,0.000443659944959109,3.16075854295803e-05,0.000845552624365973,0.0207506663852805,0.00120456603286174,0.00309237073494252,0.018884932737615,0,0,1.98949941210178e-05,0.0039796124446216,0.0042716287267094,0.0615627203416919
952,0,0.00792417310480001,0.000115906801097677,0.000449565326427371,9.46490052975604e-06,0.000848994489079902,0.0209968723387968,0.026687445824516,0.00327155254276687,0.0189513242952807,0,0,2.19258575018138e-05,0.00394414382463013,0.00462953493424932,0.0878509042396764
953,0,0.00787436753704788,9.48929176976198e-05,0.000444127998449118,3.28898205957137e-05,0.000849567655733621,0.021080870869421,0.00123094366443588,0.00315384859903739,0.0190432977810363,0,0,2.39567208826098e-05,0.00393499561401814,0.00470919460725986,0.0624729537856151
954,0,0.00783455629532276,0.000104359420251281,0.000434745040532927,0,0.000851167212035193,0.0212220700384515,0.0278713853481496,0.00323776920393265,0.0189785580565278,0,0,2.59875842634058e-05,0.00392794665658568,0.00475992986407433,0.0892484747201272
955,0,0.00780784508188579,9.59349458883536e-05,0.000443615897791266,0,0.000847429204882563,0.0213227701922768,0.00115405353322471,0.00320827076080346,0.0191266937430444,0,0,2.80184476442019e-05,0.00393887371209413,0.00475068883994849,0.0627241943594842
956,0,0.0077905887776205,0.000107100293780563,0.000458613603099304,0,0.000840788345325294,0.0213270382523072,0.0666633485259346,0.00314822226061088,0.0190721983094947,0,0,3.00493110249979e-05,0.00390134870754118,0.00478775245439064,0.12812704884113
957,0,0.00774977082723605,0.000103932752444302,0.00388638227374901,0,0.000813867559050897,0.0213216267902883,0.00116120908455615,0.00312382388803546,0.0190862649402875,0,0,3.20801744057939e-05,0.00391128930484535,0.00479593788663172,0.0659861854815305
958,0,0.00771041862258601,0.00195750119371684,0.0036401858822252,0,0.000822509602002362,0.0226101629983877,0.0302055501117931,0.00325311363688972,0.0189037504679346,0,0,3.41110377865899e-05,0.00389653457069144,0.0177694057539129,0.110803243877926
959,0,0.00771504828682287,0.00284609598825653,0.00375773300172407,0,0.00082052287761765,0.0226183875086686,0.00114050469385909,0.00309946231768504,0.0189119291856483,0,0,2.48828516229593e-05,0.00389765271156589,0.0177363827515665,0.0825686021750376
960,0,0.00770067367721567,0.00284413364688503,0.00366688840945886,0,0.000820086379590581,0.0227188729716926,0.0407987082906802,0.00324497883513753,0.018546872501911,0,0,0,0.00391342258622846,0.0172783515444936,0.121532988843293
961,0,0.0076864163356461,0.00284423026915276,0.00372002756916746,0,0.000819842239555586,0.0227609831144075,0.00112479171342707,0.00327888242057877,0.0183682127719471,0,0,0,0.00382917424387744,0.0171132890268903,0.08154584970465
962,0,0.00767472434035671,0.00288322048173621,0.00374884904220273,2.97530024308385e-05,0.00314922172565067,0.0228833912319898,0.00112222437303771,0.00323503950581616,0.0182204661873296,0,8.55687771599271e-07,0.00419591432366678,0.00385413884351282,0.0176593056683363,0.0886571044138378
963,0,0.00764501750458228,0.00285054877118812,0.00374864055546056,2.80660605447537e-05,0.00551232914991069,0.0222868111417052,0.1193281252722,0.00310312003145879,0.0179664230757305,0,1.71436945136598e-06,0.00841414248670093,0.00387309355046444,0.0182573724954843,0.213015404464882
964,0,0.00784931798294807,0.00288324398149304,0.00378547880224151,1.12159802841305e-05,0.00785464205404413,0.0220502365801053,0.0910638644412245,0.00313359851942343,0.0178643508473747,0,2.57305113113268e-06,0.0126323706497351,0.0038426250887397,0.0188489946318057,0.19182251261055
965,0,0.00780129236921066,0.00284378350466174,0.00375314361018523,3.61170045187923e-05,0.010209908628983,0.0217160138588574,0.0907387987700518,0.00317981474268127,0.017777362810777,0,3.43173281089939e-06,0.0113933722599773,0.00387474894370341,0.00731067571817874,0.180638463954597
966,0,0.00780581174386333,0.0028394885165849,0.00377740655903262,2.76970661000069e-05,0.0125733662970429,0.0216234416276128,0.0905729993602687,0.00321764975764439,0.0176464570181527,0,4.2904144906661e-06,0.0117156640399786,0.0038241693795469,0.00796509025515526,0.183593532035474
967,0,0.0077484353559994,0.00282046524098142,0.00377438961533764,2.13003195268886e-05,0.0149187529030208,0.0215618126854491,0.171037128504357,0.00313739586003889,0.0176132684464397,0,5.1490961704328e-06,0.0117734695042368,0.00384769858378861,0.00858005488786876,0.266839321003216
968,0,0.00775227766014965,0.00281761306332034,0.00379253135687444,5.31775222245595e-05,0.0172735836826016,0.0214985516098357,0.092031791721507,0.00323423562672108,0.0175179623864515,0,6.00777785019951e-06,0.0118069489648126,0.000235991898570521,0.00921379517292241,0.187234468443842
969,0,0.00770542773645493,0.00281284401986113,0.00383553847872655,5.61798529224604e-05,0.0196185878766835,0.0214713676743172,0.118532799005262,0.0032264137111978,0.0172895276108871,0,6.86645952996621e-06,0.0115665267652376,0.000273627495039893,0.0098654721961603,0.21626117888228
970,0,0.00773127758510665,0.00280190808227736,0.00389144671118459,5.46078238001481e-05,0.0219824964364805,0.0214073890259037,0.091780248607528,0.00320370267045797,0.0171703823398873,0,7.72514120973292e-06,0.0112298841396806,0.000240325653488138,0.0104542440022622,0.191955638219267
971,0,0.00767970775031049,0.00281243417005538,0.00387071929184568,6.53273146648332e-05,0.0243273224875854,0.021317993516858,0.0925169460200929,0.00318648117159621,0.016979468693135,0,8.58382288949962e-06,0.0110323247030722,0.000228965001328487,0.0111028269936132,0.195129100937047
972,0,0.00769167123973123,0.00279580612754318,0.00389371611137187,6.11710801490813e-05,0.0266800169237701,0.0213168630717203,0.0919015674356755,0.00322922648027132,0.0168292876759505,0,9.44250456926633e-06,0.0107568884710823,0.000254018704750812,0.0117432930481178,0.197162968874703
973,0,0.00769938820284775,0.00279247316287636,0.00391290312805533,6.82309608858766e-05,0.0290252667491341,0.02130173757581,0.108771902723359,0.003205476611817,0.0167920636192847,0,1.0301186249033e-05,0.0104439360922419,0.000243667793307722,0.0123415531754197,0.216608900981288
974,0,2.07102008652144e-05,0.00278337785042516,0.00390605112065111,0.0132748946450162,0.0313803844634932,0.022548499354778,0.0917258242615897,0.00320225508280135,0.0169144194016875,0,1.11598679287997e-05,0.0102798591164231,0.000242246933492575,0.0130019636082671,0.209291645907419
975,0,5.12902190681688e-05,0.00278768518012055,0.00391551226109606,0.0129741302558611,0.0337444049237836,0.0225352262412447,0.0936045755330594,0.00318738441307335,0.0168807733625912,0,1.20185496085664e-05,0.0101112447578845,0.000258378825491527,0.0135966431800453,0.213659267702928
976,0,8.18702372711233e-05,0.00278264000298165,0.00392367480208991,0.0126213496679171,0.0360895559470405,0.0225038452195058,0.0933140826793146,0.00327520543337373,0.0166948011206874,0,1.28772312883332e-05,0.00997700579861103,0.000251859748211288,0.0142345288981509,0.215763296786443
977,0,0.000112450255474078,0.00278800654149173,0.00393257109809458,0.0123552152246879,0.0384455800149849,0.0225046576328594,0.0934722446024116,0.00323591748641684,0.0164749513913063,0,1.37359129680999e-05,0.00981624984560119,0.00025892398627714,0.0148695875623346,0.218280091554908
978,0,0.000143030273677032,0.00277858459139412,0.00391574881212153,0.0122246516727466,0.0407896538457235,0.0223950982612837,0.0931006469445379,0.00319895703354776,0.0164548469810652,0,1.45945946478666e-05,0.00968712061592473,0.00023866593977735,0.0109674356101575,0.215909035176605
979,0,0.000173610291879987,0.00276963800226168,0.00392721551258655,0.0122378715227033,0.0431391849726806,0.0224126768613792,0.0929711624527651,0.0031630756052986,0.0163950997437732,0,1.54532763276333e-05,0.00952371422317894,0.000243370397964524,0.0115966896963844,0.218568762559184
980,0,0.000204190310082941,0.00278090898516344,0.00390595739818735,0.0120638614621595,0.0454988867156262,0.0223569668609744,0.107951321932313,0.00322398684477593,0.0163312823208545,0,1.63119580074e-05,0.00954986605769522,0.000235668148200052,0.0122212006105698,0.236340409604609
981,0,0.000234770328285896,0.00277906955044781,0.00697167048326906,0.0120466126591258,0.047849524046249,0.0223498819184519,0.0931531827899273,0.00313576692729578,0.0161375049261504,0,1.71706396871667e-05,0.00948494615480159,0.000261307113433153,0.0128518188271917,0.227273226364317
982,0,0.00026535034648885,0.00276473599577987,0.00714773153700623,0.0119624602682624,0.050203332176729,0.00542177165309778,0.107938050429081,0.00316729425378067,0.0161269665937851,0,1.80293213669334e-05,0.00944295185618895,0.000251960854854877,0.0134837324310064,0.228194367717428
983,0,0.000295930364691805,0.00276579350665509,0.00711498047385961,0.0119063508508744,0.0525563325058631,0.00542910362684923,0.093016433588163,0.0031689300222571,0.0161413905487384,0,1.88880030467001e-05,0.00943631410456696,0.000258359002232635,0.0141214637874431,0.216230270385241
984,0,0.000326510382894759,0.0027622459587808,0.00711587855791697,0.0118844946595901,0.0549042321423311,0.00537000827938012,0.109806677766023,0.00318131754784337,0.0159030600055962,0,1.97466847264668e-05,0.00932437556282014,0.000237345951663538,0.0147485947494849,0.235584488249052
985,0,0.000357090401097714,0.00274936714293448,0.00713289026958673,0.011744407367769,0.0572608675578786,0.0377255946474789,0.0928548132769384,0.00320062239151844,0.015925170693259,0,2.06053664062335e-05,0.00971926013914741,0.00027088226196082,0.0153610828714858,0.254322654387462
986,0,0.000387670419300668,0.00275106060084535,0.00710274425148478,0.0117419798390384,0.0596044387079087,0.0330726066783311,0.092937143306887,0.00320660580267274,0.0156660202472619,0,2.14640480860002e-05,0.00916786642175426,0.000239948430990219,0.0160032916081919,0.251902840362753
987,0,0.000418250437503623,0.00274688345900024,0.00710884270582943,0.0117216202295166,0.061959549181827,0.031540561502188,0.00129253508866389,0.00312285059239769,0.0156207354150402,0,2.23227297657669e-05,0.00919489854296862,0.000259800717493042,0.0166250925532466,0.161633943155441
988,0,0.000448830455706577,0.00275957098216594,0.00707817119303052,0.0116073234161174,0.0643145080549105,0.0313464083745194,0.0379619599725549,0.00323372331288849,0.0154680269583399,0,2.31814114455336e-05,0.00919582981473132,0.000256455756921394,0.0172536005144721,0.200947590217804
989,0,0.000479410473909531,0.00275780051988428,0.00705234157704402,0.0115819595687821,0.0666714072942283,0.0315199980656524,0.0018022700145613,0.00315340553641441,0.0154570725025194,0,2.40400931253003e-05,0.00920816498701598,0.000239446431385988,0.0178679184523696,0.167815235516893
990,0,0.000509990492112486,0.00274468828122318,0.00701332196114792,0.0116381253642597,0.0690093383967034,0.0316505864755002,0.00117471788682202,0.00317794697887948,0.0154858438348261,0,2.4898774805067e-05,0.00918510135024179,0.000259222549721885,0.0185052008851463,0.17037898323139
991,0,0.00054057051031544,0.00273825272714849,0.00701851697109388,0.0115721231521306,0.00857646116876332,0.0316769908352156,0.00193805068742049,0.00311531788893658,0.0154858073905143,0,2.57574564848337e-05,0.0091652057140361,0.000265676608974919,0.0320898478641736,0.124208578975208
992,0,0.000571150528518395,0.00274623312470943,0.00699366014042414,0.0114305422289961,0.00808727551131381,0.0315973770746971,0.00118658434857918,0.00316558780597227,0.0154806152442314,0,2.66161381646004e-05,0.00915903033158205,0.000250388350347581,0.0327077061629688,0.123402766990505
993,0,0.000601730546721349,0.00272600636982449,0.00696063313468803,0.0114881813955066,0.00767240417214658,0.0316586375234595,0.00119298070539336,0.003077467904972,0.0153132268187808,0,2.74748198443672e-05,0.0091587310308841,0.000273123497946806,0.032822616447849,0.122973214368017
994,0,0.000632310564924304,0.00273963348200402,0.00699134769588083,0.0114484562227853,0.00756848097737534,0.0314874129476922,0.0357607902872954,0.00315779454635335,0.0152914601368374,0,2.83335015241339e-05,0.00915678722120501,0.000243711132437034,0.0332695964412825,0.157776115157597
995,0,0.000662890583127258,0.00274255119518578,0.00701330540497061,0.0113532480013711,0.00750422360514656,0.0314485306881007,0.00120090027540156,0.00323010487078037,0.015269603034459,0,2.91921832039006e-05,0.00917439268142592,0.000263390961425152,0.0338313836950547,0.123723717179653
996,0,0.000693470601330213,0.00273389908898378,0.0069435379491622,0.0113452853488218,0.0074112474049127,0.0321521682911476,0.00120597145370848,0.0031505632146196,0.0152995754590395,0,3.00508648836673e-05,0.00917128581325188,0.000252299075174473,0.0344273871887345,0.12481674175377
997,0,0.000724050619533167,0.00273228849091246,0.00692004531526667,0.0113432183300999,0.00735938898925981,0.0321255212382595,0.00120995395066732,0.00309313116065473,0.0152465560129219,0,3.0909546563434e-05,0.00918039738661591,0.000255865127650413,0.022895593977538,0.113116920145943
998,0,0.000754630637736122,0.00272813061674175,0.00693648391720359,0.011241769945434,0.00733064251385484,0.0316892441117844,0.00116580800166337,0.00324789967955435,0.0151292563738016,0,3.17682282432007e-05,0.00918941766054163,0.000248966841341208,0.0235142358252332,0.113208254353133
999,0,0.000785210655939076,0.00272180633151363,0.00692375691309379,0.0112957147676841,0.00728709836658706,0.0318235968170794,0.0056639950236641,0.00315821639084567,0.0151381275861465,0,3.26269099229674e-05,0.00923107231036367,0.00025607034366089,0.0241451752387718,0.118462467655273
1000,0,0.000815790674142031,0.00271220633039556,0.00691009081950815,0.0112455277547331,0.00727901713547742,0.0315423732221516,0.022589129897926,0.00319430499978907,0.015066789032339,0,3.34855916027341e-05,0.00922054733207089,0.000257031690342963,0.0247760702957903,0.135642364776269
1001,0,0.000846370692344985,0.00272007212031576,0.00690961289757645,0.0112733462711178,0.0072482048135614,0.0313893357383487,0.0081616880405382,0.00318942934377918,0.0168502784239947,0,3.43442732825008e-05,0.00921736595653937,0.000255686884598967,0.0253996827515863,0.123495418207584
1002,0,0.00087695071054794,0.00272072556085947,0.00690095312786113,0.0112382499445817,0.00723002796916442,0.0312385819703265,0.00117724715415429,0.00312660281056664,0.0150409278778374,0,3.52029549622675e-05,0.00926386055285396,0.000274439998707053,0.0260264493507559,0.115150219983179
1003,0,0.000907530728750894,0.0027158809734758,0.00690344936062339,0.0111738741356723,0.0072355952284616,0.0312720368122227,0.0121296388518393,0.00307830223507726,0.0150279480725623,0,3.60616366420342e-05,0.00924088425891333,0.000275393317589465,0.0266565752011121,0.126653170812942
1004,0,0.000938110746953849,0.00271513164454365,0.00686481994388219,0.011144540676374,0.00721195346295851,0.0524024493990289,0.00115079147325542,0.00315492481005254,0.0150484859398753,0,2.06200242722039e-06,0.00925356374295105,0.000259196662401784,0.0272890462237202,0.137435076728425
1005,0,0.000968690765156803,0.00271411789545872,0.00350827780535692,0.0111736483043803,0.00720762122098779,0.0508823303220397,0.00115907257185214,0.0031006416497492,0.0149002624932176,0,1.11504739976612e-05,0.00926733757728417,0.000263893757989835,0.0279147239013383,0.133071768738809
1006,0,0.000999270783359758,0.00270537065304078,0.00348629612774423,0.0110677418283646,0.00719219306358022,0.049569489915801,0.0208166706440541,0.00313556884295503,0.0149309759476034,0,2.0238945568102e-05,0.00928639191217842,0.000266902921407341,0.0285496515552409,0.152026763140898
1007,0,0.00102985080156271,0.00270188706251535,0.00349145665088091,0.0111355295289479,0.0071027848475861,0.0495510501978316,0.0012130328270181,0.00319748343818217,0.0148883804768217,0,2.93274171385428e-05,0.00934970468502205,0.000267958675544288,0.0291753159219008,0.133133762530952
1008,0,0.00106043081976567,0.00269146725084107,0.00348101326348193,0.0110782352255974,0.000812306389659516,0.049341955183999,0.00120202583739034,0.00313862024039802,0.0148529139196962,0,1.19921633591378e-07,0.00929331630741967,0.00028414033847903,0.0298025802432525,0.127039124941614
1009,0,0.00109101083796862,0.00269204330104073,0.00348085417649631,0.0110388434863347,0.000817005889066484,0.0490939700152031,0.00122006360455361,0.00318713468116311,0.0148458682067766,0,8.49613414761098e-07,0.00935907358759308,0.000293371156031335,0.0304233777829552,0.127543466338598
1010,0,0.00112159085617158,0.000136646683627107,0.00345961052427024,0.0111095794989314,0.000816021302442445,0.0492469733914016,0.00126181028143119,0.00321343405801235,0.0147682404572234,0,1.57930519593082e-06,0.00931210529546919,0.0002769886289268,0.0310569856368829,0.125781565919986
1011,0,0.00115217087437453,0.000104736745995217,0.00344018842268515,0.0110910604628206,0.000811586514347729,0.0487914923177955,0.00127720733920885,0.00308366554320606,0.0148130771176362,0,2.30899697710054e-06,0.00932821149812397,0.00026321127216968,0.0316821624021057,0.125841079507446
1012,0,0.00118275089257748,0.000102237433543491,0.0034367529585865,0.0110207814774361,0.000814719861630309,0.0488849478743818,0.0268337540746591,0.00312466571063967,0.014805995053116,0,3.03868875827026e-06,0.00936516352989561,0.000288419620196945,0.0323108534317876,0.152174080607209
1013,0,0.00121333091078044,0.000101372503426336,0.0004627318098565,0.0109672830158694,0.000819391977446963,0.0482942297846536,0.00127126148879196,0.00322337210179944,0.0147548135990553,0,3.76838053943998e-06,0.00933812231423641,0.000283709179779543,0.032940740263338,0.123674127329573
1014,0,0.00124391092898339,0.000106892000054962,0.000437838856713492,0.0110419423680562,0.000820543394595774,0.0477840655902557,0.00381043515093365,0.00312769694117878,0.014650207459913,0,4.4980723206097e-06,0.00932962971793221,0.000287637271102912,0.0335615819317063,0.126206879683747
1015,0,0.00127449094718635,0.000103167562917672,0.000459770476786833,0.0109314974117443,0.000815986163663641,0.0480452709486187,0.00127054529600551,0.00315127258847533,0.014746235705786,0,5.22776410177942e-06,0.00932045454524864,0.00028498331074508,0.0341867114375275,0.124595614158807
1016,0,0.0013050709653893,9.5719020556009e-05,0.000457762542523483,0.0109428687337067,0.000814828256601588,0.0474071168722447,0.00673169104028511,0.00311221127358884,0.000767194271689653,0,5.95745588294914e-06,0.00930965707983868,0.000277637242941754,0.0348063978997509,0.116034112655
1017,0,0.00133565098359226,0.00010041343360088,0.000460535304137778,0.010957661517973,0.000825790864528015,0.0218841167074068,0.0403400900504555,0.0031652272578867,0.000759126292880223,0,6.68714766411886e-06,0.0093391284862957,0.000304619091174647,0.0354424342101265,0.124921481347722
1018,0,0.00136623100179521,8.74966430856239e-05,0.000445896482212194,0.0108975416708046,0.000824840189112243,0.02063152640292,0.00129104064696168,0.0032180276596881,0.000772382384513218,0,7.41683944528858e-06,0.00932933530011378,0.00027897627104674,0.0405555936823571,0.0897063051740558
1019,0,0.00139681101999817,0.000110480464623202,0.000472583370420312,0.0127847858748894,0.000815704909528245,0.0204819363430135,0.00126965480724942,0.0145426013076207,0.000772044845626357,0,8.1465312264583e-06,0.00931787617356163,0.000247484038981123,0.0411368523347033,0.103356962021442
1020,0,0.00142739103820112,0.000114100312306708,0.000459047595861102,0.0120682491297665,0.000818976287046008,0.0204493768617966,0.00127836333508231,0.0127252369311982,0.000755305657697787,0,8.87622300762802e-06,0.00933186688877192,0.00028850197792127,0.0416918601736013,0.101417152412258
1021,0,0.00145797105640407,0.000104657547142906,0.000474749748580021,0.0187545270844287,0.000826032317452427,0.0203745605317272,0.0303518952330221,0.0121990248188566,0.00077362705098162,0,9.60591478879774e-06,0.00932872166734359,0.000279569147579726,0.0421786875471515,0.137113629665459
1022,0,0.00148855107460703,0.000102557868305915,0.00046001807116632,0.0204335047499106,0.000826632817760163,0.0203462099724607,0.00128714209716062,0.0124096979239787,0.000768544004768694,0,1.03356065699675e-05,0.0093434569864353,0.000265996694939321,0.0425374893523443,0.110280137220408
1023,0,0.00151913109280998,0.000109040480948872,0.000467167628815919,0.0189098639099534,0.000815657031094209,0.0203593074094525,0.0767705742081766,0.01247076035669,0.000773709624235043,0,1.10652983511372e-05,0.00924191040061322,0.000279761013760456,0.043465654372089,0.18519360282699
1024,0,0.00154971111101294,0.000100219794616506,0.000480537430233155,0.0189010444733215,0.000831483854159791,0.0202603135177386,0.00128007773942922,0.012578301337201,0.000792629253026868,0,1.17949901323069e-05,0.00932042430150471,0.000300898891249979,0.0571639322695417,0.123571368963168
1025,0,0.00158029112921589,0.000106433986325289,0.00047773810854372,0.0198478746845562,0.000820024199215737,0.0202786702662414,0.0305324085308609,0.0127344147619322,0.00080317650035931,0,1.25246819134766e-05,0.00923375253510802,0.00416006340653578,0.057745251704161,0.158332624494969
1026,0,0.00161087114741885,0.000116047223873127,0.000488199246242367,0.0197690040225924,0.000829282118611631,0.020252017527584,0.00122409621427531,0.0128744978308193,0.000784786099995781,0,1.32543736946463e-05,0.00931633674044117,0.00428012904198458,0.0579490268798753,0.129507548467408
1027,0,0.0016414511656218,0.000104616755731447,0.0004844791632647,0.0189742760399369,0.000832850049173582,0.0201741236034362,0.0102070819248902,0.0128036199211188,0.000791573551177965,0,1.39840654758161e-05,0.00923527646263666,0.00419399231069034,0.0584008243878913,0.137858149401046
1028,0,0.00167203118382476,0.000115359412739477,0.000487366917989796,0.0190121207650325,0.000823991563565404,0.0201276522123109,0.147497226517071,0.0127636784568306,0.000787617740588784,0,1.47137572569858e-05,0.00928389911859403,0.00416495399691728,0.0589698879671575,0.275720499609879
1029,0,0.00170261120202771,0.000111795776380317,0.000497641206856563,0.0199680769298754,0.00082251665871435,0.0201074676963249,0.00121534030046984,0.012892446193573,0.00079365360511827,0,1.54434490381555e-05,0.00924791834417382,0.00415957891412407,0.0596270951663438,0.13116158544302
1030,0,0.00173319122023066,0.00010348905040121,0.000487113526915278,0.0196935549352879,0.000832180967188293,0.0200829132630956,0.00122431135562762,0.012868477931286,0.000798388177007751,0,1.61731408193252e-05,0.0092588134551138,0.00417066880671657,0.0481154515255647,0.119384727355255
1031,0,0.00176377123843362,0.000114243826899512,0.000486490701097254,0.0189705030097423,0.000840448811274911,0.0200551965843357,0.000841093915482938,0.0128245188791442,0.000793220052130952,0,1.69028326004949e-05,0.00926047005125016,0.00415519128923667,0.0487386219444568,0.118860673136085
1032,0,0.00179435125663657,0.000108568262035279,0.000466367378962469,0.0188616279309824,0.000836097001888721,0.0199316401798112,0.000836813745675699,0.012823136114563,0.00078491396077777,0,1.76325243816647e-05,0.00918839077572558,0.00414353266246657,0.0493788116033894,0.119171883397296
1033,0,0.00182493127483953,0.000107783787633583,0.000452233819531013,0.0195700375470573,0.000822992648283243,0.0199121711518897,0.000838628547581988,0.0126602131584964,0.000796528691929499,0,1.83622161628344e-05,0.00920529754733413,0.0041736890104116,0.0499941112604126,0.120376980661563
1034,0,0.00185551129304248,0.000113506627607841,0.000469549045694671,0.0195964417264874,0.000834016144886907,0.0199397893505036,0.00083331308226865,0.0126467226234418,0.000801470247869527,0,1.90919079440041e-05,0.00917688575326113,0.00418615522225244,0.0506329105875493,0.12110536361281
1035,0,0.00188609131124544,0.000113892148979281,0.000466114615800722,0.0195938792114211,0.000847641950771709,0.0199160054634484,0.10347526790054,0.0125410506167742,0.000797469303989299,0,1.98215997251738e-05,0.00923022031068675,0.00416788885553068,0.0512637986890594,0.224319141977972
1036,0,0.00191667132944839,0.000115483497888949,0.000450474380724982,0.0188830256574953,0.000836163967026319,0.01985588990694,0.0919448523222839,0.0127326327081189,0.000792124792869794,0,2.05512915063435e-05,0.00912648414124874,0.00416335344285665,0.0518985291013806,0.212736236539789
1037,0,0.00194725134765135,0.000108488064441471,0.000458551757538319,0.0188539347073133,0.000846409025154805,0.0198946088102062,0.091794791858193,0.012568103494361,0.000794356239592641,0,2.12809832875133e-05,0.0092241258782964,0.00418677449200336,0.052534523258523,0.213233199916562
1038,0,0.0019778313658543,0.000130504173604075,0.000488026300921847,0.0195794144255684,0.000833524514124492,0.0210355680114284,0.0920923948236654,0.0126698602027333,0.00078997900122247,0,2.2010675068683e-05,0.00911547250832286,0.00418118631598237,0.0531513750643197,0.216067147382816
1039,0,0.00200841138405726,0.000118946486927437,0.000449072161193153,0.0202716698748063,0.000847592366323436,0.0209624272503277,0.0919982876557247,0.0124784640550024,0.000812214270570884,0,2.27403668498527e-05,0.00915706158130845,0.00418110953081585,0.0537894321315541,0.217097429115462
1040,0,0.00203899140226021,0.000119617849935735,0.000455926751214512,0.018847139622324,0.000838117113077938,0.0209816217031623,0.0916544226794717,0.0126183170294139,0.000795626461679977,0,2.34700586310224e-05,0.00909840946106303,0.00416482626188484,0.0544187088828169,0.216055195276936
1041,0,0.00206957142046316,0.000110762688414751,0.00046568667415232,0.0189321497193853,0.000839658828356463,0.0209254036424353,0.091784062776349,0.0124257361584589,0.000793782677114493,0,2.41997504121921e-05,0.00913549374134237,0.00420639174737749,0.0550111170379669,0.216724016862229
1042,0,0.00210015143866612,0.000117457909842299,0.000455271174681102,0.0196388433904537,0.000837718319630829,0.0209036314684477,0.0916693050964957,0.0124956799701767,0.000802559480566351,0,2.49294421933618e-05,0.00912000858108776,0.0041995562892284,0.0556847980192388,0.218049910580709
1043,0,0.00213073145686907,0.000120873404316345,0.000462173724874829,0.0188438381946288,0.000849649479558513,0.0209182166649145,0.0915053697667241,0.0123544307046665,0.000795602890558883,0,2.56591339745316e-05,0.00906145218193213,0.00420925632586945,0.0562818421816682,0.217559096110556
1044,0,0.00216131147507203,0.000114167665675946,0.000462604803300226,0.0188041195628148,0.000839653857355366,0.00397699427062038,0.0916328116366811,0.0123083367607597,0.000795588017474586,0,2.63888257557013e-05,0.00911346310382676,0.00419297583609201,0.0569240274675931,0.201352443283022
1045,0,0.00219189149327498,0.000111177861056108,0.000468869476381582,0.0188106515249694,0.000834505090283295,0.00398914758069713,0.0932096683106198,0.0123611725660402,0.000780564672813464,0,2.7118517536871e-05,0.00910233223452796,0.00421513585912588,0.0575403697112696,0.203642604898596
1046,0,0.00222247151147794,0.000122397617671953,0.00047008446367511,0.0186437044730563,0.000843506312834327,0.00400573377587701,0.0931946829327033,0.0122353634414589,0.000801368524261526,0,2.78482093180407e-05,0.00906576485009898,0.00419649150944249,0.0581832357227269,0.204012653344603
1047,0,0.00225305152968089,0.000112664328078877,0.000446061176964491,0.0193215300913581,0.000837707625338832,0.00481145213090988,0.0234746665865991,0.0123821968766831,0.000794768599904628,0,2.85779010992104e-05,0.00903484487799711,0.00420147916624058,0.0587831356921396,0.136482136582994
1048,0,0.00228363154788385,0.00011492784051877,0.000461341456048993,0.0195821404230388,0.000839960634041617,0.00479538340138578,0.000907483419659281,0.0123600005212026,0.000790819545212998,0,2.93075928803802e-05,0.00904271879378582,0.00418533911081564,0.0594398492331705,0.114832903519645
1049,0,0.00792926944032473,0.000116351474232301,0.00046615962024496,0.0195632592390953,0.000836301361790971,0.00478022042865826,0.000905404286911809,0.0122057276805022,0.000789769241558266,0,3.00372846615499e-05,0.00896351038611803,0.00420233391967812,0.0600250522510886,0.120813396614865
1050,0,0.00847565947857343,0.000115049990323652,0.000450574902055141,0.0187734725983989,0.000846550470923333,0.00477761698516949,0.000912211560452173,0.0121702779728707,0.000761224538127665,0,3.07669764427196e-05,0.00903378184839294,0.00420780615564414,0.0561645512749899,0.116719544752364
1051,0,0.0084870835701142,0.000121165467016571,0.000458212992993052,0.0187919274769778,0.000848640981067776,0.00478133966325429,0.000911522503926214,0.0120514523364843,0.000760974234865008,0,3.14966682238893e-05,0.0090164630014679,0.00420903612955732,0.0567891990635449,0.117258514089493
1052,0,0.00850444784492196,0.000124879950272107,0.000463237255705416,0.019483654726273,0.000847661629966097,0.0047808702392579,0.000865844727303879,0.0121710044640097,0.000757925975525634,0,3.2226360005059e-05,0.00898096826911721,0.00423404127548934,0.0574379891200055,0.118684751837853
1053,0,0.00849168712735904,0.00011928255462603,0.000423218389244892,0.0137206830352139,0.000840715839844635,0.00477225616392092,0.000872278025621681,0.0121825197375341,0.000755154539785569,0,3.29560517862288e-05,0.00899620634770946,0.0042189451532917,0.0580610387236065,0.113486941689545
1054,0,0.00849363515902803,0.000113819173659005,0.000447826872621738,0.0131747390526649,0.000846085967808126,0.00476473613924397,0.000867365384839612,0.0120974411776791,0.000758775100009926,0,3.36857435673985e-05,0.00893611929823581,0.00420008444915249,0.0586834196091374,0.113417733127648
1055,0,0.0084828251399194,0.000122537747711934,0.000461058478923307,0.00214964014000718,0.000843688950605006,0.00472589944288757,0.000875634852670502,0.0120804055214348,0.000767467151874817,0,2.07854842351225e-06,0.00895008690422219,0.00412068158666529,0.0593013079725209,0.102883312437866
1056,0,0.00845531020398213,0.000119898983873826,0.00357452849639697,0.00135123950957249,0.000844035265318695,0.004751783980382,0.00086050615170651,0.0119970960367201,0.000753831874646248,0,5.21449983710518e-06,0.0089649664931722,0.0040773838934342,0.120508796235398,0.166264591624441
1057,0,0.0106924704331977,0.000121257079147801,0.00366941888941921,0.00897063288810864,0.00081301669097184,0.00469585474748117,0.000875309063538663,0.0119936593363469,0.000749074347856522,0,8.35045125069812e-06,0.00888113202375478,0.0040404896064589,0.0734708969557172,0.12898156251325
1058,0,0.00844019537459067,0.000119194916739211,0.00367721075877481,0.00970097000200733,0.000810645099538927,0.0252447536245861,0.00087591415920041,0.0119562213817246,0.000755513761105172,0,1.1486402664291e-05,0.00901031954935881,0.00401687072501041,0.0740029883186603,0.148622284073961
1059,0,0.00840964758301922,0.000125537549718966,0.00367882168130715,0.250306870038066,0.000810794847337217,0.0248970174291394,0.000879540566342861,0.011960315813495,0.000754835799216507,0,1.4622354077884e-05,0.00891517693001705,0.00400540684669494,0.074102096686785,0.388860684125217
1060,0,0.00839952774984159,0.00012350033868942,0.00368943077142224,0.246111953221065,0.000807855317820135,0.0236541274260518,0.000882335503981537,0.0119902942904054,0.000759892969967544,0,1.77583054914769e-05,0.00890237285169885,0.0039963457317309,0.0746464946361638,0.38398188911433
1061,0,0.00836593093060231,0.000123703091453662,0.00368335916919012,0.245051613825079,0.000821576922411064,0.0231001974557604,0.000830062482614961,0.0118320026540739,0.000750970735924556,0,2.08942569050698e-05,0.00888599052026376,0.00396284128379194,0.0751870766400217,0.382616219968092
1062,0,0.00835287511307364,0.000131581113930107,0.00364588580929214,0.243647615619295,0.000820310668599248,0.0227371266638503,0.000815783706954834,0.0118415759090518,0.000762894521044711,0,2.40302083186628e-05,0.00886036757575344,0.00394985721487735,0.0758089684460743,0.381398872570116
1063,0,0.00836381985820901,0.000122886470222887,0.0073175645195475,0.237559348414717,0.000808281985037329,0.02241610159565,0.000805298169135635,0.0117243796515668,0.000759240849972379,0,2.71661597322557e-05,0.00880057764672905,0.00390403293289564,0.0643279780942283,0.366936676347643
1064,0,0.00903742680730206,0.000125769889226702,0.00689839045539806,0.241680609973691,0.000815279072067618,0.022117499430153,0.000827124837515293,0.00307560994025952,0.000752519698489114,0,3.03021111458486e-05,2.0333059629946e-05,0.00391452270108734,0.0649536118448083,0.354248999820774
1065,0,0.00965024849369722,0.000126482039275784,0.00682843246502468,0.236772588704008,0.000813388628668873,0.0220021540191276,0.000821397735102552,0.0032012746055996,0.000750576452663194,0,3.34380625594415e-05,2.51022638919549e-05,0.00391748492416656,0.0655807026315257,0.350523271025311
1066,0,0.00867417075382669,0.000129487871339279,0.00676549343829623,0.234338620274689,0.000817443503414352,0.0219058604959483,0.00082183510650756,0.00305468301232458,0.000746293538315626,0,3.65740139730345e-05,2.98714681539638e-05,0.00390109037557312,0.0662096359691559,0.347431059821517
1067,0,0.0120207146132828,0.000128675008015444,0.00680260809062178,0.235870822503621,0.000812176173930382,0.0535876662712642,0.000828849498180511,0.00317793919635709,0.000740469555969069,0,3.97099653866274e-05,2.11830327874351e-07,0.00391047783597497,0.066833429873263,0.384753750416194
1068,0,0.0126314323628387,0.000125395086277708,0.00686294921293013,0.235964743753566,0.000810929423288823,0.0509950490589169,0.000833976425609649,0.00310776071821587,0.000742498285378587,0,0,7.15562233265449e-06,0.00386338027563915,0.067479014978482,0.383424285203476
1069,0,0.0134406735362651,0.000123988580831525,0.0068639606046219,0.238342821248877,0.000817512696398942,0.0480416176453084,0.000831269757882708,0.00308854518801913,0.000751699196116223,0,0,1.40994143374346e-05,0.00385794951118347,0.0680891136506427,0.384263251030484
1070,0,0.249661072856141,0.000124022422709605,0.00689027494711786,0.236975583418936,0.000820046085957335,0.0472919436532901,0.000842883046170609,0.00308280375856121,0.000743998720628249,0,0,2.10432063422148e-05,0.00386316201743913,0.0687156072528346,0.619032441386128
1071,0,0.254878175879833,0.000128475800572259,0.0069241006836099,0.239307929044302,0.000823211773150135,0.0475305946720625,0.000826212487563561,0.00311566467137596,0.000750196347027375,0,0,2.79869983469949e-05,0.00388452603924111,0.0693455835068041,0.627542657903889
1072,0,0.249000751158263,0.000125848394818457,0.00689585899280535,0.23466736288661,0.000812873195494377,0.0476115083470871,0.000823276578587779,0.00301537532709104,0.000744465309516278,0,0,1.02838970578683e-05,0.00384415114913547,0.0699906873127571,0.617542442549224
1073,0,0.256646338340606,0.000131422644595102,0.00692049244921651,0.23379042253557,0.000823039283456956,0.0477823133748658,0.000829750970996716,0.00305936637292595,0.000757272399486686,0,0,2.69697093861586e-06,0.0038653612214877,0.0705919712931451,0.625200447857291
1074,0,0.256928528091788,0.000133013803759759,0.0069739872010933,0.234860910380795,0.000828813130952184,0.0474756868546461,0.000792384639755597,0.00306127387615187,0.000756156684075574,0,0,6.98220164569243e-06,0.00383323110919162,0.0712414722462729,0.626892440220128
1075,0,0.257632223520661,0.000140972308356534,0.00696270925802342,0.235495973435518,0.000817137353039855,0.047737425167645,0.000805476985495551,0.00311980281330512,0.000752764033092671,0,0,1.1267432352769e-05,0.00384943668236899,0.07186383242457,0.629189021414429
1076,0,0.256578513257215,0.000127850299934743,0.00696405965407066,0.229476491212753,0.00081392609774112,0.0474377866656352,0.000817118888694294,0.00316796385210561,0.000758669471519678,0,0,1.55526630598456e-05,0.00383443815367729,0.0724787915012045,0.622471161717611
1077,0,0.256886285218559,0.000132763192015603,0.00696471307359063,0.237858465379293,0.000818801348970069,0.0471244298653981,0.000798402651173974,0.00310323607554188,0.000747604069990462,0,0,1.98378937669222e-05,0.00383234068620683,0.0731074036944678,0.631394283148975
1078,0,0.257274873925212,0.000135503864101335,0.0069226033127606,0.237494444049982,0.00081394243602826,0.0473291923641503,0.000791132950984318,0.0030653644029968,0.000755790043078291,0,0,2.41231244739987e-05,0.00382756966317011,0.0737333583393547,0.632167898476292
1079,0,0.257200367432278,0.000134986279606163,0.00698122983748357,0.239316279188065,0.00082194233933202,0.0467370678973017,0.000797540036962245,0.00303887719180026,0.000753485972898485,0,0,2.84083551810753e-05,0.00382786438491421,0.0743621239767938,0.634000172892617
1080,0,0.257272858925435,0.000102251891027709,0.00697171532123377,0.00816603834800615,0.000818936575382353,0.0472725745862642,0.000806884884917905,0.00319489502232507,0.000743872894270952,0,0,3.26935858881519e-05,0.00381360671002041,0.00481386895199029,0.334010197696762
1081,0,0.258355536718258,9.63885297766824e-05,0.00699915925549704,0.00824999345881951,0.000817020730145435,0.0468607947235264,0.000794252563123949,0.00316918144203413,0.000755430478864847,0,0,0,0.000212257600120119,0.00438400112795092,0.330694016628117
1082,0,0.25752236504542,0.00010641824219997,0.00697785032087677,0.00894808546277369,0.00614091378183126,0.0469895067634046,0.000864591577991863,0.00312557410860017,0.000748773589884546,0,8.43646844821496e-07,6.3556370793982e-06,0.000262116598623273,0.00418023298061631,0.335873627756147
1083,0,0.259770303715974,0.000103286310927465,0.00693884751563926,0.24318668529867,0.0114953609150432,0.0468777782946837,0.000839865107779089,0.00319035555630201,0.000761148721546293,0,1.68967118725008e-06,1.27397389006989e-05,0.000233488859021834,0.00449063942121711,0.577902189126892
1084,0,0.260079569102115,0.000108125440285662,0.00694589738525578,0.243947945323734,0.0168497803391079,0.0464811310271772,0.000838912737466613,0.00325299628862126,0.000751188029653381,0,2.53569552967867e-06,1.91238407219996e-05,0.000222770654164985,0.00485426798751214,0.584354243851345
1085,0,0.259347584397884,9.77177658944308e-05,0.00696223446928397,0.00830094558668201,0.0221843337494953,0.0468679952106546,0.000835675319940607,0.003269249866963,0.000746356551965558,0,3.38171987210725e-06,2.55079425433003e-05,0.000240459759045006,0.00508884707987626,0.3539702894201
1086,0,0.258360895004794,0.000100997776138714,0.00693649360377865,0.00835516375006699,0.0275384123905046,0.0463939073881717,0.000836927896501906,0.00303324615444413,0.00074190607866135,0,4.22774421453584e-06,3.1892044364601e-05,0.000262020460345026,0.0050434260044436,0.357639516296429
1087,0,0.25824939804384,0.000114645854522152,0.00392803938444161,0.00898765871464461,0.032891103151641,0.0466881434870585,0.000843768221588765,0.00318046808562602,0.000753334274166795,0,5.07376855696442e-06,3.82761461859017e-05,0.000236294901309317,0.00504851860414158,0.360964722637724
1088,0,0.258238512957362,0.000116782520830781,0.0039379524089815,0.00916411409138392,0.0382426600517588,0.0464365547919596,0.000847830784193496,0.00325102958151858,0.000766813914347023,0,5.91979289939301e-06,4.46602480072024e-05,0.000237185545683575,0.00498516746599658,0.366275184154922
1089,0,0.257695466242421,0.000112864270578695,0.00389034159224476,0.00843350984017639,0.0435966979642902,0.0461929524200599,0.000847197337730771,0.00311833300473814,0.00077776442987229,0,6.76581724182159e-06,1.87024149321747e-05,0.000253721042532061,0.0180678281797748,0.383012144556593
1090,0,0.257385331802353,0.000128927532597837,0.00392086085483599,0.0083619507795194,0.0489329301027398,0.0465139265890163,0.000847839408536431,0.00310948749719345,0.000750381520902424,0,7.61184158425018e-06,4.21523267111783e-05,0.000236054307443288,0.0223578153215089,0.392595269884942
1091,0,0.258002846830599,0.000120503830931123,0.00390301560288013,0.00904102887414258,0.00825425329952143,0.0208098436247238,0.000841642964809607,0.00311089606627548,0.000748844560239962,0,8.45786592667876e-06,1.91702929460794e-05,0.000258388935935741,0.0222787841068011,0.327397676855733
1092,0,0.257930240316447,0.000126647320532933,0.00390155736943643,0.00906271928812964,0.00808124709039878,0.0208053551973646,0.000844467857441668,0.00321015298401464,0.0007714197361205,0,9.30389026910735e-06,2.78479703770974e-05,0.000252966036609294,0.0217476890234545,0.326771614080596
1093,0,0.257442637509599,0.000138228403686119,0.00390292152480223,0.00900027349042617,0.00765733627621086,0.0207349275841755,0.000847739560977372,0.00321403130507088,0.000728132752128482,0,1.01499146115359e-05,3.65256478081153e-05,0.000257078314014279,0.0215401691841069,0.325510151467617
1094,0,0.0175650960922565,0.000131310796157907,0.00390895543152415,0.00837761173172384,0.00752636620796333,0.00394907315833648,0.000849500993159197,0.00319319456208584,0.00072733470609752,0,1.09959389539645e-05,4.52033252391332e-05,0.000228880699488416,0.0212631614319681,0.0677766850749543
1095,0,0.0172433019270638,0.000142430169552823,0.0038879259657163,0.00827124003015548,0.0074737929791761,0.00394245175883876,0.096807993924413,0.00321156672436619,0.000731655594061991,0,1.18419632963931e-05,5.38810026701511e-05,0.0002686983051991,0.0214492069166958,0.163495987261206
1096,0,0.0172696010717672,0.000118822515989939,0.00386855269946183,0.00914213759131724,0.00737987657371948,0.00394040267523392,0.092493849784945,0.00319628094732617,0.000730103361106607,0,1.26879876388217e-05,6.25586801011691e-05,0.000241600368405822,0.00944778878685105,0.147904263043864
1097,0,0.0169130751268557,0.000101466536063763,0.00387424696400183,0.00967877540746928,0.00734655247107403,0.00477271715712208,0.0913230868876263,0.00316957801005039,0.000732921952122264,0,1.35340119812503e-05,3.25277978367478e-05,0.000239617598533755,0.00953328702202249,0.14773138694276
1098,0,0.00988284114647092,0.000102637746431136,0.00388880485588054,0.00847817733160945,0.00730327481833392,0.00359710532975893,0.0910589109901526,0.00322590650349714,0.000722823748136497,0,1.43800363236789e-05,3.6675884273043e-05,0.000232630863481022,0.00959720528325504,0.138141374537604
1099,0,0.0110123489532316,9.82029433563899e-05,0.00392113352660416,0.00843577095899361,0.00728082297777215,0.00352539057714504,0.0908758615093428,0.00319265159324091,0.000729184650075091,0,1.52260606661074e-05,4.08239707093383e-05,0.000260525273317264,0.00959738363557933,0.138985326630034
1100,0,0.010793242789048,9.27028129545285e-05,0.00389998310485376,0.00908041994760772,0.00728153220188442,0.00356853627919045,0.091035268953352,0.00318526951475918,0.000712461718744912,0,1.6072085008536e-05,4.49720571456335e-05,0.000239571116652329,0.00957792285425463,0.139527955435456
1101,0,0.0117193477498798,0.000106067110083408,0.00387682368325386,0.00925283709057061,0.00726089201970773,0.00356141999682849,0.090875803544412,0.00315192681309303,0.000709805668210879,0,1.69181093509646e-05,4.91201435819287e-05,0.000262890018379809,0.00963293553490729,0.14047678748226
1102,0,0.0852206642327796,0.000101197933982083,0.00388106175879254,0.00848922285847166,0.00722941687351605,0.00357840297052848,0.0908367887261545,0.00321559580296696,0.00070925487844745,0,1.77641336933932e-05,5.32682300182239e-05,0.000263925051700988,0.00965057872963357,0.213247142180686
1103,0,0.254241110680691,0.000100910361813366,0.00386511923124477,0.00847650073216689,0.00720631686419136,0.00356661343609333,0.090711603125888,0.00315010871423738,0.000714553304545827,0,1.86101580358218e-05,5.74163164545192e-05,0.000267194289357058,0.00964423695839276,0.382020294173112
1104,0,0.254821002307662,0.0031371383823719,0.00388673822108855,0.0231545495735889,0.00719128434962065,0.00351882106687594,0.0905906761212007,0.00312963741298098,0.000714747863529717,0,1.94561823782504e-05,6.15644028908144e-05,0.000245213204790449,0.00967475853974816,0.400145587628727
1105,0,0.254222755035987,0.00285524534073055,0.00389131558584918,0.259396832842601,0.00716994935777084,0.00356567471042368,0.0906803201678414,0.0031636601243999,0.00072071777201215,0,2.0302206720679e-05,6.57124893271096e-05,0.000265196521396792,0.00966522200422728,0.635682904159288
1106,0,0.255213512602908,0.00285517414418831,0.00387587567008741,0.260061558284515,0.00714373911251725,0.00356927735024587,0.0907450231246053,0.00316804741997856,0.000719624191699246,0,2.11482310631075e-05,6.98605757634048e-05,0.000253198162436146,0.00959515556957632,0.637291194439584
1107,0,0.256449174450468,0.00290392318450079,0.00389360423551077,0.261121856040376,0.007113135598302,0.0227866977452513,0.0908141658374374,0.00307634464327638,0.000730702889117262,0,2.19942554055361e-05,7.40086621997001e-05,0.000256769508537969,0.00968375974148579,0.658926136791869
1108,0,0.256462351739259,0.00286052670915747,0.00386589259675632,0.262212562302497,0.000990895518188852,0.0242020235999498,0.0906555843007432,0.00313222502967037,0.000737567572786983,0,2.28402797479647e-05,7.81567486359953e-05,0.000241912850320406,0.00969067760410789,0.655153216851822
1109,0,0.256475529028051,0.0028652186836156,0.00387064918491686,0.260114505138463,0.0013249713365245,0.0226968055617421,0.0903714513026105,0.00313826316110123,0.000756361736895447,0,2.36863040903933e-05,8.23048350722905e-05,0.000503136758032694,0.00966824232382663,0.651891125354941
1110,0,0.256287481538677,0.00287253053154178,0.0038697364354085,0.25125243819217,0.00166096622785486,0.0219114873449009,0.0905893192580132,0.00306374498556839,0.000745015510046858,0,2.45323284328219e-05,5.10598971524566e-05,0.00047977345593565,0.00966905479384702,0.64247714049955
1111,0,0.256646625839747,0.00286620740079501,0.000456030208697747,0.24929317688982,0.00200149555693022,0.0218414901188255,0.0903841288496453,0.00316093149744845,0.000754866876227003,0,2.53783527752505e-05,5.57981251781269e-05,0.00048520943796377,0.00966350698148375,0.637634846135538
1112,0,0.25659694780144,0.00282992731110371,0.000461890584862124,0.254793207713402,0.00234636663818478,0.0214523656071697,0.0903644964743707,0.00309572510778502,0.0007471911562155,0,2.62243771176791e-05,2.909951477606e-05,0.000485307562270396,0.00962089494863739,0.642849644797335
1113,0,0.256563167356859,0.0028296618284412,0.000449536518131242,0.255311006567835,0.00267013594486275,0.0211401636771204,0.0903238795864842,0.00315444475187068,0.000735143686921672,0,2.70704014601076e-05,3.6606293854217e-05,0.00052942269064276,0.00965790650758315,0.643428145812066
1114,0,0.258337547284401,0.0028262169204808,0.000472274418977905,0.253999349400044,0.00301897321941167,0.0208925275233658,0.0903914433641394,0.00305827595113645,0.000742498529199447,0,2.79164258025362e-05,4.4113072932374e-05,0.000529453451968791,0.00962272526000788,0.643963314821869
1115,0,0.257701222246814,0.00282024518025399,0.000470975396162676,0.249973626999927,0.00335016606310146,0.0207851195477681,0.090466932832213,0.00308993909595082,0.000743321428905657,0,2.87624501449648e-05,5.16198520105309e-05,0.000255548887630786,0.00963232482723202,0.639369804808115
1116,0,0.258917173323759,0.00280236347323617,0.000464385911597292,0.254841705668037,0.00368892265172332,0.0207024500464934,0.0900017581101291,0.00307828676363774,0.000752341021491561,0,2.96084744873934e-05,5.91266310886879e-05,0.000309795632356357,0.00961044156292958,0.645258359270966
1117,0,0.259701871360071,0.00280381294800035,0.000456525043963806,0.25470897913269,0.00402472858811769,0.0205470238894901,0.0902097217231218,0.00319745796299672,0.000747873868793427,0,3.0454498829822e-05,6.66334101668449e-05,0.000517082365120748,0.00958977753457595,0.646601942325938
1118,0,0.259498582605276,0.00279410389107709,0.000454596509158722,0.253664930859467,0.00435755639998489,0.0215201612904295,0.0901247514896958,0.00306460162521767,0.000759800248635467,0,3.13005231722506e-05,4.02709052678696e-05,0.00046574300832724,0.00951566236462834,0.646292061720338
1119,0,0.260054448737839,0.00279249020311617,0.000454569741498583,0.251146951245487,0.00469731845020499,0.0215136152308679,0.0903793543810629,0.00311711225733041,0.000753007745615345,0,3.21465475146791e-05,4.83895305560771e-05,0.000272079020319023,0.00954193728880266,0.644803420380215
1120,0,0.261506690179198,0.00278622528991489,0.000463359938532852,0.25035431510762,0.00504257161586369,0.0215047082679867,0.0903147226032903,0.00313988041044437,0.000768151800874423,0,3.29925718571077e-05,5.65081558442845e-05,0.000249547511868708,0.00482654038920442,0.641046213842499
1121,0,0.262134754846192,0.00278460604421494,0.000459939099188592,0.0204283101252925,0.00537604660284245,0.0214510891768998,0.0903454177956661,0.00320987121408493,0.000761172347567021,0,3.38385961995363e-05,6.4626781132492e-05,0.000273735074850163,0.00482846560453846,0.412151873308669
1122,0,0.261858028129139,0.00278455789936552,0.000440334057859963,0.0201733626310908,0.0057076083815659,0.0213371090731239,0.0901260248224867,0.00310367205695163,0.000754232110027159,0,4.64639982563836e-07,7.27454064206995e-05,0.0002482237961219,0.0132192880745151,0.419825651078651
1123,0,0.261338801781284,0.00278348196757592,0.000465921574380859,0.0197091192874463,0.00605337221434907,0.0213609612090633,0.0902875252926378,0.00315914075788183,0.000754084173273265,0,1.16547850190145e-06,8.0864031708907e-05,0.000260133487163595,0.0131667055078462,0.419421276763113
1124,0,0.263185351890645,0.00276192800050604,0.000452731541752921,0.0197329194027132,0.00639274501456278,0.0211864908823447,0.0903873134766404,0.0031153228805549,0.000749824493525543,0,1.86631702123907e-06,8.89826569971145e-05,0.000250446682450365,0.012848415846101,0.421154339085815
1125,0,0.263057358197287,0.00276965459125158,0.000467972102109595,0.0202639926172698,0.00672210892650624,0.0212283993745196,0.0899538565545008,0.00306698909178256,0.000739571814334162,0,2.56715554057669e-06,6.09061707481179e-05,0.00026910585678739,0.0125798440383425,0.421182326490979
1126,0,0.262449838868268,0.00276756331529175,0.000454278254771318,0.0203881272670221,0.00707362762768287,0.0211702151986331,0.0898567620256747,0.00307833597469375,0.000743124536627839,0,3.26799405991431e-06,6.93711061005795e-05,0.000272783728695573,0.0125100714399451,0.420837367337467
1127,0,0.263026632390497,0.00276613918548328,0.000479672777086932,0.0194918415373116,0.00739864341644707,0.0211338321220493,0.0898870769868346,0.00314533347077693,0.000749298389556293,0,3.96883257925193e-06,7.78360414530412e-05,0.000258552379372388,0.0124815600093406,0.420900387538788
1128,0,0.26317340846162,0.00276477086824694,0.00354241679761489,0.0195467085051195,0.00774294519822404,0.0210782723594479,0.0898170224709471,0.00317141536368183,0.000745092689613587,0,4.66967109858955e-06,5.26023246967468e-05,0.000260852514308731,0.0124618883489984,0.424362065573618
1129,0,0.26348841104208,0.00276493585604657,0.00368448700252117,0.0203044500853858,0.00806398370374058,0.0223404086654421,0.089711802626587,0.00310959180857233,0.000766030092965962,0,5.37050961792717e-06,5.99814598876324e-05,0.000270876282199284,0.000298442964037753,0.414868772099084
1130,0,0.26455724931352,0.00276958088233328,0.00367524623489204,0.0203122660141436,0.00840919884709744,0.0223866504713755,0.0902037498377047,0.00308689163751628,0.000768576877504722,0,6.07134813726478e-06,6.7360595078518e-05,0.000274042237377084,0.000293979104524185,0.416810863401205
1131,0,0.264170039486044,0.00275996756365013,0.00369055771414741,0.0196783653177237,0.00874221040947836,0.0224309679413568,0.0896289079531517,0.00316407493551508,0.000774511790602691,0,6.7721866566024e-06,4.33152562791484e-05,0.000272348615449176,0.000294250006097723,0.415656289176153
1132,0,0.263899805550523,0.00275308246185057,0.00367744891758969,0.0196184814399067,0.00908365277614041,0.0224526291264248,0.0898898626482826,0.0031668132871115,0.000761503695595322,0,7.47302517594002e-06,6.58183365299769e-05,0.000271394917376048,0.000283885800347956,0.415931851982854
1133,0,0.26588505263136,0.00275657233008379,0.00366969855251062,0.0203560999878264,0.00942411905934242,0.0223934941122341,0.0899624489611325,0.00321898831257844,0.00075081086057192,0,8.17386369527764e-06,3.89575154962975e-05,0.000259731549713257,0.000291062126239097,0.419015209862784
1134,0,0.0245711136087879,0.00274931670256701,0.00364467349561891,0.0203971464699076,0.00977117535934116,0.0223836868515291,0.0898192362663307,0.00315257103092748,0.000758120729092549,0,8.87470221461526e-06,7.40326201397514e-06,0.000281536621897668,0.000303643207945424,0.177848498308174
1135,0,0.266157092640087,0.00274972177212575,0.00362281195013355,0.0195991813494977,0.0101070939495935,0.0223373131367416,0.0895669509484069,0.00309673081383133,0.000772783087982293,0,9.57554073395288e-06,9.76014882785793e-06,0.000295323033027534,0.000283489755083923,0.418607828126073
1136,0,0.2666924182742,0.00274712302587676,0.00358778161229961,0.0194756009380231,0.0104395211060557,0.0223677401926518,0.0900168128767491,0.00308573067686271,0.00075704610368543,0,1.02763792532905e-05,1.21170356417407e-05,0.000266075060061719,0.000281371679928184,0.419739614961289
1137,0,0.266513260088134,0.00274337743955382,0.00356910254771179,0.0203743258439363,0.0107747530971883,0.0223016254376606,0.0897382824427147,0.00311410058987592,0.000762072059514046,0,1.09772177726281e-05,1.44739224556235e-05,0.00028980873845468,0.00028949320713531,0.420495652632108
1138,0,0.26720977313883,0.00274134248988938,0.00357425896141812,0.0203392104396309,0.0111066954833549,0.0222443427207453,0.0911523052083676,0.003055087606898,0.000752625088437713,0,1.16780562919657e-05,1.68308092695063e-05,0.000272382282806167,0.000296863606042252,0.422773395891981
1139,0,0.267638648665201,0.00272851772192356,0.0035875706864042,0.0194461479416444,0.011456287828407,0.0222702581173648,0.0910890044664307,0.00304167455844804,0.000772277488866982,0,1.23788948113034e-05,1.91876960833891e-05,0.000295362917150582,0.000297654815264577,0.422654971798
1140,0,0.157358370351479,0.00273546369119942,0.00356349616846793,0.0194144611704044,0.0117789822894187,0.0543542499579197,0.0913492219234183,0.00322938502084961,0.000772731056516372,0,1.3079733330641e-05,2.15445828972719e-05,0.00420001292423734,0.000308732550865313,0.349099731421004
1141,0,0.0395964888253398,0.00272187174004075,0.00354024293694905,0.0204366531005498,0.0120872759481532,0.0497899922969514,0.0916969627711352,0.00316842776804835,0.00077504602959024,0,1.37805718499786e-05,2.39014697111547e-05,0.00425944493916567,0.000290692964476315,0.228400781361961
1142,0,0.0285410037182981,0.00273461237504059,0.00353579644441434,0.0201777061520276,0.0124366749875804,0.0402610555343674,0.0916499608651357,0.00319598267866621,0.000760295972027682,0,1.44814103693162e-05,2.62583565250375e-05,0.00421835686929565,0.000297688316784706,0.207849873680533
1143,0,0.0290993211295341,0.00272401908916469,0.00353248693406796,0.0193757716979917,0.0127723715960627,0.0312972333008018,0.0918034022761418,0.00311057740484709,0.000750691184228695,0,1.51822488886538e-05,2.86152433389203e-05,0.00425378526477975,0.000293797726366082,0.199057255096214
1144,0,0.0296830100528191,0.00271716029277227,0.00353949218302924,0.0193862459972651,0.0130948954386982,0.0315182176462418,0.0914855059534923,0.00318449811740693,0.000781201625028495,0,1.58830874079914e-05,3.0972130152803e-05,0.00422325890814258,0.000290816815012834,0.19995115824747
1145,0,0.030614073726461,0.00270970592800248,0.00351731741665043,0.0200696521690647,0.0134446473991041,0.0316223883072254,0.0912907728871491,0.00314271190583406,0.000772376760183409,0,1.65839259273291e-05,3.33290169666858e-05,0.00421653514832314,0.000288795424722868,0.201738890015615
1146,0,0.030347090640073,0.00272155634889605,0.00352610664277763,0.0202268420296292,0.0137918156210654,0.0316662855516224,0.0912943569661723,0.00309671561901664,0.000780541290005569,0,1.72847644466667e-05,3.56859037805686e-05,0.00424460535065881,0.000286865470431893,0.202035752198576
1147,0,0.0312104256011848,0.00269942556116005,0.00351223131744197,0.0202068841244961,0.0141195204149038,0.0322043678734125,0.0916303487409281,0.00322206328374391,0.000761706478842886,0,1.79856029660043e-05,3.80427905944514e-05,0.00423844928017052,0.000298314460681932,0.204159765530527
1148,0,0.0311415807268251,0.00270565312010265,0.00351348295060476,0.0193900804930322,0.0144660450935951,0.0324037551734385,0.0915151440238842,0.00310226151857147,0.000771268830769301,0,1.86864414853419e-05,4.03996774083342e-05,0.00424868585086153,0.000300349706711667,0.20361739360729
1149,0,0.0318277612701751,0.00271355330536643,0.00349249493554555,0.0193179532991793,0.0148083828146659,0.0323816134248544,0.0918483755050387,0.00317696059547348,0.00077900209226416,0,1.93872800046795e-05,4.2756564222217e-05,0.00422524429343386,0.000288134585492369,0.204921619965716
1150,0,0.0318619028240194,0.0027005833031839,0.00352376896605759,0.020270142476467,0.0151440598162269,0.032351279727388,0.0919220139377677,0.00312536325441255,0.000770739091462691,0,2.00881185240172e-05,4.51134510360998e-05,0.00423404134682571,0.000298456374543272,0.206267552687915
1151,0,0.032460621002702,0.00270587124866898,0.00350281794742706,0.0208442645559464,0.0154807324653391,0.0323385856982278,0.0917909407160058,0.00315016588966559,0.000784978597392358,0,2.07889570433548e-05,4.74703378499826e-05,0.00423950053160895,0.000309316507109664,0.207676054454987
1152,0,0.0329842627931375,0.00269739206531926,0.00350982384199948,0.0193723787203584,0.0158140557167139,0.0321867545101049,0.0914828485827378,0.00312757522857697,0.000788847323021225,0,2.14897955626924e-05,4.98272246638654e-05,0.00428075654151426,0.00029115772449682,0.206607170068207
1153,0,0.0332298170204894,0.00268806519567107,0.00347396706240313,0.0194347363468055,0.0161543088861091,0.0321178870063632,0.0903206913218414,0.00322252710913688,0.000775054164726666,0,2.219063408203e-05,5.21841114777482e-05,0.00425683560104976,0.000302051206111051,0.206050315666267
1154,0,0.0334753712478412,0.0026830714046223,0.00350231530178901,0.0201783821749364,0.0164853899781459,0.0320294890237281,0.0902416768082919,0.00310057406895856,0.000767103052772401,0,2.28914726013676e-05,5.45409982916309e-05,0.00427018270668182,0.000294308348345985,0.207105296587007
1155,0,0.033720925475193,0.00269727253148428,0.00349582249950038,0.020175008276595,0.0168305515759548,0.0315833328925836,0.090231015424505,0.00318447479710048,0.000760552103453741,0,2.35923111207052e-05,2.50547627490526e-05,0.00424074592475356,0.0132693264495121,0.220237675024506
1156,0,0.0348461381228337,0.000118669758750927,0.00348201376326009,0.0193418819951323,0.0171754178844303,0.031694979816623,0.0899525302849102,0.00317822875215558,0.000786407289580204,0,2.42931496400429e-05,3.53326941181511e-05,0.00425299209941198,0.0132258684921664,0.218114754103013
1157,0,0.035437641687465,0.000117179061997161,0.00347995984404252,0.0193358301503186,0.0175128541972743,0.0312188558706828,0.0903904774943803,0.00304787638310753,0.000782850797311065,0,2.49939881593805e-05,4.56106254872496e-05,0.004231015181212,0.0127658729712784,0.218391018252716
1158,0,0.0179031823387455,0.000119321896792977,0.00347074440521145,0.0201569531358502,0.0178434770349267,0.0522053122497279,0.0902400880515803,0.00315673141689852,0.000777506094046624,0,2.56948266787181e-05,5.58885568563481e-05,0.00423861737341582,0.0125796062821683,0.222773123662899
1159,0,0.0191509778772475,0.00012042185587523,0.0034402116899257,0.0201758883693693,0.0181662559170508,0.0501748478850279,0.0899572061158506,0.0030723014130174,0.000778126121593961,0,2.63956651980557e-05,2.60396657928446e-05,0.00424227729612368,0.0125267511470012,0.221857701019074
1160,0,0.0184479652913234,0.000116091627863572,0.000461620238742422,0.0192554241847351,0.0184879784502796,0.0498349656051528,0.0902647356047382,0.00316278521957867,0.00077496430376856,0,2.70965037173933e-05,3.13461605141846e-05,0.00423594621908401,0.0125115718471267,0.217612491256625
1161,0,0.0192563516323769,0.000121315060479434,0.000476193667838159,0.0193040919913534,0.0188348938721569,0.0492533587987642,0.0901713144238832,0.00313724781881969,0.000777972785972879,0,2.7797342236731e-05,3.66526552355247e-05,0.00425129448335235,0.00846594992768284,0.214114434460152
1162,0,0.0186421277804033,0.000125547598250492,0.000457398929704394,0.020077386709845,0.0191608210785261,0.049448352820524,0.090084118315591,0.00311708099774886,0.000755342288026458,0,2.84981807560686e-05,4.19591499568648e-05,0.0042312283650366,0.00472059459288651,0.210890456807256
1163,0,0.016185619264327,0.000115395519868688,0.000469921853278551,0.0200223049755184,0.0194992113613531,0.0487107716443677,0.0904210697008123,0.00317518633136518,0.000757647283921422,0,2.91990192754062e-05,4.72656446782049e-05,0.00422866201963899,0.00475486207537939,0.208417116693784
1164,0,0.0184388433120535,0.000123395097953465,0.000481076187588191,0.0192027245415074,0.019846589102807,0.0483321246805198,0.0904410724289564,0.00320391810025038,0.000770626514124798,0,2.98998577947438e-05,5.2572139399545e-05,0.00418751880350022,0.00465607538505622,0.209766436151512
1165,0,0.0192287990356773,0.000123370216227979,0.000487967445209031,0.0192268702271137,0.0201851795281119,0.0485588624863191,0.0900473591283119,0.00312250597884667,0.000773461232303062,0,3.06006963140814e-05,5.78786341208851e-05,0.00419957704709411,0.00453251310428402,0.210574944759934
1166,0,0.0188275478567831,0.000129338226214288,0.000455167545316215,0.0199776120997379,0.0205250920962521,0.0480834646130343,0.0902463937087215,0.00315593297335003,0.000763726810179289,0,3.13015348334191e-05,6.31851288422252e-05,0.00424534922889166,0.0043422904952883,0.210846402317444
1167,0,0.0179157741851519,0.000124722647879038,0.000482817157869476,0.0200079494779111,0.0208531048295585,0.0481337107377364,0.0902146767048162,0.00319874431894343,0.000776191107895304,0,3.20023733527567e-05,5.50870151804796e-05,0.00423837383174293,0.00450602161556797,0.210539176003606
1168,0,0.0183637425981581,0.000116995337655855,0.000456127458137723,0.0191306218904718,0.0211953264335829,0.0478278755904916,0.0901640015552343,0.00309340336186407,0.000769297935669703,0,3.27032118720943e-05,3.1375150797103e-05,0.00423665890269767,0.00463663000536055,0.210054759431994
1169,0,0.0190314210718046,0.000129063522969929,0.00383027845808065,0.0190858810637373,0.0215333099785947,0.0473872120803415,0.0903725303598559,0.00311150927799323,0.000750751666541647,0,3.34040503914319e-05,3.5717805309447e-05,0.00421498069109635,0.0047211332096018,0.214237193236318
1170,0,0.0183240524663028,0.000132119442773032,0.00373593909565988,0.0200513884696964,0.0218684990036807,0.0477158905678504,0.090263007668353,0.0032353675038408,0.000743334790654705,0,3.41048889107695e-05,4.0060459821791e-05,0.00424878278763236,0.00475525984809637,0.215147806993273
1171,0,0.0186332270583549,0.000138070067190272,0.00375650737105698,0.0199624649546395,0.0222066659662935,0.0215809959574538,0.090331109134286,0.00312557159826895,0.000744755604959011,0,1.25122823211408e-06,4.44031143341351e-05,0.00424458776978484,0.00477754226590151,0.189547152090755
1172,0,0.0184053178218973,0.000124197761462068,0.00371854775578292,0.0190919545153752,0.0225451454940947,0.0215486112187649,0.0903451908848946,0.00313772910141735,0.00074894132244952,0,2.69876431079451e-06,4.87457688464791e-05,0.0042303025967751,0.00476749014651775,0.188714873152589
1173,0,0.0184694913837128,0.000128866300386997,0.0037547236561844,0.0190927343848686,0.0228837059260421,0.0214925884888631,0.0901035014596156,0.00316610636387293,0.000749215309844893,0,4.14630038947494e-06,1.9263434151739e-05,0.00424568547206465,0.00480857582662906,0.188918604306626
1174,0,0.0187047608743303,0.000127492353744285,0.00378387614219578,0.0194939662061605,0.0232208972274191,0.0214035855667418,0.000819566742491458,0.00309309788455038,0.000749696284142778,0,5.59383646815537e-06,2.2856038754824e-05,0.00423741012579104,0.00479743436705764,0.100460233649848
1175,0,0.0183088479931293,0.000127983403207456,0.00378372009062939,0.0199586833837571,0.0235544415429938,0.0214260460699584,0.000780268062059914,0.00311362851605233,0.000750659838587216,0,7.0413725468358e-06,2.6448643357909e-05,0.00425198729542823,0.00480539040050912,0.100895146612217
1176,0,0.018223484352543,0.000130645353457957,0.00378197060976051,0.0193546446331364,0.0238990221157037,0.0214439886388542,0.000840930538427202,0.00314726502336716,0.000755482870095881,0,8.48890862551623e-06,3.0041247960994e-05,0.00421060609629307,0.00483697654468281,0.100663546932908
1177,0,0.018503431196638,0.000125280175630764,0.00381576097847763,0.0190534150480864,0.0242395760856397,0.0213555032320296,0.000846797016677484,0.00308071355202683,0.000757490666411619,0,9.93644470419666e-06,3.36338525640791e-05,0.00422712274474677,0.00480717622631402,0.100855837219947
1178,0,0.0183919041510573,0.000126482019956729,0.00379069378262911,0.0195897233013182,0.0245676205144037,0.0201515085996828,0.000885195686321522,0.00324490289145492,0.00076492141192852,0,1.13839807828771e-05,7.45831806145613e-06,0.00419837137884833,0.00482277764387854,0.100552943680324
1179,0,0.0182318563014898,0.000119323913345627,0.00379636977659062,0.0198727070907193,0.0249097399577129,0.020077958091112,0.000883268044834773,0.00324500648732027,0.0007422201253116,0,1.28315168615575e-05,1.54930652214925e-05,0.00422261430199236,0.00481906988480428,0.100948458557317
1180,0,0.0186657402405524,0.000120507738677495,0.00385589039903694,0.0195682555554968,0.0252378202450693,0.0200497370872772,0.000835424634714878,0.00313500828683711,0.00075584812707726,0,1.4279052940238e-05,2.35278123815288e-05,0.00422537531121703,0.00483819492657933,0.101325609417858
1181,0,0.0182148234043178,0.000122309081814101,0.00387547120123481,0.0190752510396506,0.0255877809405589,0.0200377171386267,0.000909492066514444,0.00320096826914034,0.00074980933308671,0,1.57265890189184e-05,3.15625595415652e-05,0.0042291403829184,0.00480908185943682,0.10085913386586
1182,0,0.0180503769771572,0.000121406155653565,0.00390776054735725,0.0190126076722754,0.0259293857966484,0.0199460243824913,0.000863758206957752,0.00315795793705679,0.000750963880428468,0,1.71741250975988e-05,8.18898508337127e-06,0.00421555182497056,0.00481953779902154,0.100800694290199
1183,0,0.0182154379442576,0.000116757710386547,0.00391635453778804,0.0198684600166552,0.0262619660139722,0.019968930260647,0.000889237674177478,0.0031919410107108,0.000754643650424682,0,1.86216611762792e-05,1.99728583004791e-05,0.00422047137675924,0.00482079218445557,0.102263586899711
1184,0,0.0180449350681189,0.000145133394909894,0.00392791180945826,0.00959416519497835,0.0266040919971263,0.0199803525515166,0.000904184400899888,0.00310068587455512,0.0199377456308973,0,2.00691972549597e-05,3.17567315175869e-05,0.00423663129746331,0.00482092063158495,0.111348583780281
1185,0,0.0177873392843576,0.000109976281606631,0.00392766879148576,0.00867490548872337,0.0269126696442737,0.0199339338473025,0.000851610359763095,0.00307709964889917,0.0193961413280639,0,2.15167333336401e-05,2.94076375317246e-05,0.0042127733289947,0.00485463859701281,0.109789680971349
1186,0,0.256726329072545,0.000122539628338079,0.00391382618420655,0.00865639110574017,0.027266296698136,0.019834666847726,0.000910986443394565,0.003112271700101,0.0191462641000076,0,2.29642694123205e-05,2.22804449359182e-06,0.00422448425264195,0.00484482357029548,0.348784071917039
1187,0,0.0179006623161933,0.000125640612849411,0.00394456182433915,0.0094315332370589,0.027608570222282,0.0198660949048705,0.00087478584465807,0.00312851800160425,0.0187544965202294,0,2.4411805491001e-05,4.9164730591495e-06,0.00422577169335355,0.00482803505318073,0.110717998509169
1188,0,0.0181144974109489,0.000142051401495761,0.00393053283416869,0.00943351931635513,0.0279196498729739,0.0198244087855002,0.000859603945928811,0.00311295089689355,0.0186032346891484,0,2.58593415696814e-05,7.60490162470719e-06,0.00419034063421444,0.0178225140601364,0.123986768090959
1189,0,0.0185130617833725,0.000128844135381379,0.00392446834152516,0.00864889728766145,0.0282523678883367,0.0197800352303941,0.000906306379107903,0.00314519764496363,0.0185138314924505,0,2.73068776483618e-05,1.02933301902649e-05,0.00421312678339651,0.0177220666292506,0.123785803803679
1190,0,0.0179412654792542,0.000129270375165481,0.00386966336557606,0.00861972669116503,0.0286008568968802,0.0197164398596319,0.000809787281480882,0.00325544317987425,0.0184688870344857,0,2.87544137270423e-05,1.29817587558226e-05,0.00424986968589413,0.0172921546883437,0.122995100710234
1191,0,0.0185327327067627,0.000129485502652018,0.00388456359308665,0.00948057248372605,0.0289264538335319,0.0197087387004134,0.000835032792583154,0.0031874518619308,0.0184973345576592,0,3.02019498057227e-05,1.56701873213802e-05,0.00422060288064542,0.0171213422137431,0.124570183263862
1192,0,0.0180320018927225,0.000139155955636356,0.0039109406928768,0.00950588040267626,0.0292598781043363,0.00278138968441862,0.000819029711482493,0.00322011183714791,0.0186244134021241,0,3.16494858844031e-05,1.83586158869379e-05,0.00421621900618545,0.0170407430489736,0.107599771840352
1193,0,0.0181627895585037,0.00013065140592459,0.00380570904938814,0.0212088758125945,0.0295934495788329,0.00282425742843634,0.000802759105761125,0.00324837618770327,0.018620992179991,0,3.30970219630836e-05,2.10470444524956e-05,0.00422760841328869,0.0170248302725626,0.119704443059402
1194,0,0.018117083146766,0.000123294965337791,0.00389065183936279,0.00221056372690567,0.0299409790059192,0.00281612276347751,0.00084253600863473,0.00312964502632691,0.0185139353197651,0,0,2.37354730180533e-05,0.00421085922712978,0.000302617895840352,0.0841220243984839
1195,0,0.0180875807336264,0.000130899445888159,0.00385768933288239,9.74295624315052e-05,0.0302770932091427,0.00277293601284464,0.000797125562616468,0.00313867095331702,0.0184551431467378,0,0,2.6423901583611e-05,0.00418946240310139,0.000289563216925015,0.0821200174810971
1196,0,0.0180632038590561,0.000140403937358623,0.00386778946452639,0.00784867196581493,0.00819507077602926,0.0028210385503976,0.000812881610533137,0.0106194442182899,0.0183785851523381,0,0,2.91123301491687e-05,0.00418207749472398,0.000290054553635126,0.0752483339128522
1197,0,0.0169506870498678,0.000132480192543459,0.00385465967419148,0.00224220652941423,0.00768475360752119,0.00281264728307496,0.00083934701716032,0.0105425817318611,0.0185080023168155,0,0,3.18007587147264e-05,0.00419731483725855,0.000307534066611666,0.068104015065035
1198,0,0.0174341881635444,9.80160919261467e-05,0.00389956763078454,0.00139643168153357,0.00754300766457553,0.00492392273549696,0.000808951742619732,0.0104457485705953,0.0183768618794785,0,0,3.4489187280284e-05,0.00421380373459737,0.000298774398475266,0.0694737634809076
1199,0,0.0181601099598338,9.25350973224913e-05,0.00387132282601336,0.0013811167348221,0.00746456346023704,0.00485977630132226,0.000783866337547286,0.0104525188045118,0.0183526051370918,0,0,0,0.00421036974963751,0.000301259224060143,0.0699300436323996
1200,0,0.0102979145010123,0.000100131185458635,0.00388525473319529,0.00992264569596386,0.0074062073154513,0.00482856702537219,0.000783221718590254,0.00323540412409546,0.0182295234254275,0,0,0,0.00419502160390858,0.000297900001089912,0.0631817913295652


==> data/pvdata.dat <==
t,Var2_1,Var2_2,Var2_3,Var2_4,Var2_5,Var2_6,Var2_7,Var2_8,Var2_9,Var2_10,Var2_11,Var2_12,Var2_13,Var2_14,Var2_15,Var2_16,Var2_17
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0.0166666666666667,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0.516666666666667,0,0,0,0,0,0,0
37,0,0,0,0,0,0.0166666666666667,0,0,0,0.983333333333333,0,0,0,0,0,0,0
38,0,0,0,0,0,0.516666666666667,0,0,0,0.483333333333333,0,0,0,0,0,0,0
39,0,0,0,0,0,0.983333333333333,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0.483333333333333,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0.0166666666666667,0,0,0,0.0166666666666667,0,0,0,0,0,0,0
42,0,0,0,0,0,0.516666666666667,0,0,0,0.516666666666667,0,0,0,0,0,0,0
43,0.0166666666666667,0,0,0,0,1,0,0,0,1,0,0,0,0.0166666666666667,0,0.0166666666666667,0
44,0.516666666666667,0,0,0,0,1,0,0,0,1,0,0,0,0.516666666666667,0,0.516666666666667,0
45,1,0,0,0,0,1,0,0.0166666666666667,0.0166666666666667,1,0,0,0,1,0.0166666666666667,1,0.0166666666666667
46,1,0,0,0,0,1,0,0.516666666666667,0.516666666666667,1,0,0,0,1,0.516666666666667,1,0.516666666666667
47,1,0,0,0,0,1,0.0166666666666667,1,1,1,0,0,0,1,1,1,1
48,1,0,0,0,0,1,0.516666666666667,1,1,1,0,0,0,1,1,1,1
49,1.01666666666667,0.0166666666666667,0,0,0.0166666666666667,1,1,1,1,1,0,0.0166666666666667,0,1,1,1,1
50,1.51666666666667,0.516666666666667,0,0,0.516666666666667,1,1,1,1,1,0,0.516666666666667,0,1,1,1,1
51,2,1,0,0.0166666666666667,1,1.01666666666667,1,1,1,1,0,1,0.0166666666666667,1,1,1,1
52,2,1,0,0.516666666666667,1,1.51666666666667,1,1,1,1,0,1,0.516666666666667,1,1,1,1
53,2,1,0,1,1,2,1,1,1,1,0,1,1,1.01666666666667,1,1,1
54,2,1,0,1,1,2,1,1,1,1,0,1,1,1.51666666666667,1,1,1
55,2,1,0.0166666666666667,1,1,2,1.01666666666667,1,1,1.01666666666667,0.0166666666666667,1.01666666666667,1,2,1.01666666666667,1.01666666666667,1.01666666666667
56,2,1,0.516666666666667,1,1,2,1.51666666666667,1,1,1.51666666666667,0.516666666666667,1.51666666666667,1,2,1.51666666666667,1.51666666666667,1.51666666666667
57,2,1.01666666666667,1,1,1.01666666666667,2,2,1.01666666666667,1,2,1,2,1,2,2,2,2
58,2,1.51666666666667,1,1,1.51666666666667,2,2,1.51666666666667,1,2,1,2,1,2,2,2,2
59,2.01666666666667,2,1.01666666666667,1.01666666666667,2,2.01666666666667,2,2,1.01666666666667,2.01666666666667,1,2,1.01666666666667,2,2,2,2.01666666666667
60,2.51666666666667,2,1.51666666666667,1.51666666666667,2,2.51666666666667,2,2,1.51666666666667,2.51666666666667,1,2,1.51666666666667,2,2,2,2.51666666666667
61,3,2,2,2,2,3,2,2,2,3,1.01666666666667,2,2,2,2,2.01666666666667,3
62,3,2,2,2,2,3,2,2,2,3,1.51666666666667,2,2,2,2,2.51666666666667,3
63,3,2.01666666666667,2,2.01666666666667,2.01666666666667,3.01666666666667,2.01666666666667,2.01666666666667,2.01666666666667,3,2,2,2,2.01666666666667,2.01666666666667,3,3
64,3,2.51666666666667,2,2.51666666666667,2.51666666666667,3.51666666666667,2.51666666666667,2.51666666666667,2.51666666666667,3,2,2,2,2.51666666666667,2.51666666666667,3,3
65,3.01666666666667,3,2,3,3,4,3,3,3,3.01666666666667,2,2.01666666666667,2.01666666666667,3,3,3,3
66,3.51666666666667,3,2,3,3,4,3,3,3,3.51666666666667,2,2.51666666666667,2.51666666666667,3,3,3,3
67,4,3,2.01666666666667,3.01666666666667,3,4,3.01666666666667,3.01666666666667,3.01666666666667,4,2.01666666666667,3,3,3.01666666666667,3,3.01666666666667,3.01666666666667
68,4,3,2.51666666666667,3.51666666666667,3,4,3.51666666666667,3.51666666666667,3.51666666666667,4,2.51666666666667,3,3,3.51666666666667,3,3.51666666666667,3.51666666666667
69,4,3.01666666666667,3,4,3.01666666666667,4.01666666666667,4,4,4,4.01666666666667,3,3.01666666666667,3,4,3.01666666666667,4,4
70,4,3.51666666666667,3,4,3.51666666666667,4.51666666666667,4,4,4,4.51666666666667,3,3.51666666666667,3,4,3.51666666666667,4,4
71,4.01666666666667,4,3.01666666666667,4,4,5,4,4,4,5,3,4,3.01666666666667,4.01666666666667,4,4.01666666666667,4.01666666666667
72,4.51666666666667,4,3.51666666666667,4,4,5,4,4,4,5,3,4,3.51666666666667,4.51666666666667,4,4.51666666666667,4.51666666666667
73,5.01666666666667,4,4,4.01666666666667,4.01666666666667,5.01666666666667,4.01666666666667,4.01666666666667,4.01666666666667,5,3.01666666666667,4.01666666666667,4,5,4.01666666666667,5,5
74,5.51666666666667,4,4,4.51666666666667,4.51666666666667,5.51666666666667,4.51666666666667,4.51666666666667,4.51666666666667,5,3.51666666666667,4.51666666666667,4,5,4.51666666666667,5,5
75,6,4.01666666666667,4.01666666666667,5,5,6,5,5,5,5,4,5,4,5.01666666666667,5,5,5
76,6,4.51666666666667,4.51666666666667,5,5,6,5,5,5,5,4,5,4,5.51666666666667,5,5,5
77,6.01666666666667,5,5,5,5,6,5.01666666666667,5.01666666666667,5,5.01666666666667,4,5.01666666666667,4.01666666666667,6,5,5.01666666666667,5.01666666666667
78,6.51666666666667,5,5,5,5,6,5.51666666666667,5.51666666666667,5,5.51666666666667,4,5.51666666666667,4.51666666666667,6,5,5.51666666666667,5.51666666666667
79,7,5.01666666666667,5,5.01666666666667,5.01666666666667,6.01666666666667,6,6,5.01666666666667,6,4.01666666666667,6,5,6,5.01666666666667,6,6
80,7,5.51666666666667,5,5.51666666666667,5.51666666666667,6.51666666666667,6,6,5.51666666666667,6,4.51666666666667,6,5,6,5.51666666666667,6,6
81,7,6,5,6,6,7,6.01666666666667,6.01666666666667,6,6,5,6,5,6,6,6.01666666666667,6
82,7,6,5,6,6,7,6.51666666666667,6.51666666666667,6,6,5,6,5,6,6,6.51666666666667,6
83,7.01666666666667,6,5.01666666666667,6.01666666666667,6.01666666666667,7.01666666666667,7,7,6.01666666666667,6.03333333333333,5,6.01666666666667,5.01666666666667,6.01666666666667,6,7,6.01666666666667
84,7.51666666666667,6,5.51666666666667,6.51666666666667,6.51666666666667,7.51666666666667,7,7,6.51666666666667,7.03333333333333,5,6.51666666666667,5.51666666666667,6.51666666666667,6,7,6.51666666666667
85,8,6.01666666666667,6,7,7,8,7,7,7,8,5.01666666666667,7.01666666666667,6,7.01666666666667,6,7,7
86,8,6.51666666666667,6,7,7,8,7,7,7,8,5.51666666666667,7.51666666666667,6,7.51666666666667,6,7,7
87,8,7,6.01666666666667,7,7,8,7.02810567734682,7.01666666666667,7,8,6,8,6.01666666666667,8,6.01666666666667,7.01666666666667,7
88,8,7,6.51666666666667,7,7,8,7.87127599775155,7.51666666666667,7,8,6,8.12130434782609,6.51666666666667,8,6.51666666666667,7.51666666666667,7
89,8.02271694684234,7,7,7.01666666666667,7.02268088001814,8,8,8,7.01666666666667,8.01666666666667,6,9,7,8,7,8,7.01666666666667
90,8.70422535211268,7,7,7.51666666666667,7.70310728056249,8,9,8,7.51666666666667,8.51666666666667,6,10,7,8,7,8,7.51666666666667
91,9.05770340450087,7.01666666666667,7,8,7.01666666666667,8.01666666666667,9,8,8,9,6,11,7,8,7.01666666666667,8,8
92,10,7.51666666666667,7,8,7.51666666666667,8.51666666666667,10,8,8,9,6,11.5871559633028,7.1406935033878,8,7.51666666666667,8,8
93,12,8,7.01666666666667,8.01666666666667,8,9,11,8,8.01666666666667,9,6.01666666666667,12.0798084596967,8.06127450980392,8.01666666666667,8,8.01666666666667,8
94,12.5953608247423,8,7.51666666666667,8.51666666666667,8,9,11,8,8.51666666666667,9,6.51666666666667,13.5515041020966,9,8.51666666666667,8,8.51666666666667,8
95,14,8,8,9,8.01666666666667,9,12,9,9,9,7,14.0774593338497,9.05431830526888,9,8,9,8.01666666666667
96,16,8,8,9,8.51666666666667,9,12,9.42166910688141,9,9,7,15,10,9,8,9,8.51666666666667
97,18,8.01666666666667,8,9.06662225183211,9,9.01666666666667,13,11,9,9.01666666666667,7,16,11,9.86807387862797,8,9,9
98,18,8.51666666666667,8,10,9,9.51666666666667,13,12,9,9.51666666666667,7,16,11,10,8,9,9
99,18,9,8.01666666666667,11.1721170395869,9.01666666666667,10,13.0280269058296,13,9,10,7,16.0166666666667,11.0166666666667,10.0911577028259,8.01666666666667,9.0261917234154,9
100,18,9,8.51666666666667,13,9.51666666666667,10,13.8688340807175,13,9,10,7,16.5166666666667,11.5166666666667,11,8.51666666666667,9.81194342587742,9
101,18,9,9,15,10,10,15,14,9.02977963073258,10,7,17,12,13,9.01666666666667,11,9.01666666666667
102,19,9,9,16.7848557692308,10,10,15,14,9.92316855270995,10,7,17.268407310705,12,14,9.51666666666667,11.1254523522316,9.51666666666667
103,21,9.01666666666667,9,18,10.0362976406534,10.0166666666667,15,14.0289351851852,10,10,7.01666666666667,19,13,15,10,12,10
104,22,9.51666666666667,9,18.3759008359758,11,10.5166666666667,15,14.8969907407407,11,10,7.51666666666667,20,14.5083333333333,16,10,12,10
105,24.0601322910403,10,9.01666666666667,19,11,11,15,15.0169981302057,11.2544529262086,10.0166666666667,8,21.0166666666667,16.125,16.0173973556019,10,12,10
106,25.3313350242103,10,9.51666666666667,18.7584226646248,11.3191696399611,11,15,15.526942036376,12,10.5166666666667,8,21.5166666666667,17.4928400954654,16.5393180236604,10,12.3526244952894,10
107,26.0293599530241,10,10,20.0311429461227,12,11,15,17.0200040008002,13,11,8,22.0431592576608,19,17.0296559905101,10.0166666666667,14.0752445447705,10
108,26.9101585437463,10,10,20.9654313298038,12,11,15.3718865063894,17.620124024805,14,11,8,22.6231953801732,20,17.9193357058126,10.5166666666667,16,10
109,27.0267737617135,10.0166666666667,10,22.0284575981787,12.0494071146245,11.0166666666667,16.0194061711624,18,14.0274348422497,11,8.01666666666667,23.0166666666667,21.0235849056604,19.0166666666667,11,18,10.0166666666667
110,27.8299866131191,10.5166666666667,10,22.8821855435401,13,11.5166666666667,16.6015913060353,18.3650098532954,14.8504801097394,11,8.51666666666667,23.5166666666667,21.7311320754717,19.5166666666667,11,20.0503355704698,10.5166666666667
111,29.0256607646908,11,10,22.9110715873722,13.9408284023669,12,17.1075268817204,19.0208681135225,15.036075036075,11.0166666666667,9,24,23,20,11,24,11
112,29.7954837054144,11,10,23.2216854535695,15,12,18.6334693877551,19.6469115191987,16,11.5166666666667,9,24.789375,23,20,11,27.6773162939297,11
113,31.0166666666667,11,10.0166666666667,24.024154589372,15,12,19.1024590163934,20,16.053050397878,12,9,25.0710732054016,23.0356887937188,20.0274499039253,11.0166666666667,31.1824817518248,11
114,31.5166666666667,11,10.5166666666667,24.7487922705314,15,12,21,21.1043409000398,17.6445623342175,12,9,25,24.1561026715558,20.8509470216854,11.5166666666667,33.0901929893659,11
115,32.0166666666667,11.0166666666667,11,25.0166666666667,15.0226193168966,12.0166666666667,22.0246426811237,22.0329272308199,18.0201694231545,12,9,24,25.0513610683102,22.0167785234899,12,34.0233208955224,11.0166666666667
116,32.5166666666667,11.5166666666667,11,25.5166666666667,15.7011988237955,12.5166666666667,22.7639231148349,23,18.6252521177894,12,9,23,26.4550118389897,22.5201342281879,12,34.722947761194,11.5166666666667
117,33.0236016049091,12,11,26.0382848392037,16,13,23,24,19.0242306760359,12.0166666666667,9.01666666666667,23,27.0557103064067,23.0295159386068,12,36.0297619047619,12
118,33.7316497521831,12,11,27.1868300153139,16,13,23,24.3563685636856,19.7511509571117,12.5166666666667,9.51666666666667,24.434184675835,28,23.9149940968123,12,36.9226190476191,12
119,34.9043977055449,12,11,28.0316455696203,16.0166666666667,13.0596302921884,23,25.0376222723852,21,13,10,28.3508771929825,28.0333333333333,24.0649772579597,12.0166666666667,38.0451263537906,12
120,33,12,11,28.9810126582278,16.5166666666667,16.293542074364,23,26.1322561340515,21.1068678780413,13,10,33,29.0333333333333,25.7253717472119,12.5166666666667,39.2997626314005,12
121,32,12,11.0166666666667,30.0624609618988,17,22,22,27.0341180484476,22.0166666666667,13,10,34.0777000777001,30.0166666666667,27,13,41.0335570469799,12
122,30.9312101910828,12,11.5166666666667,31,17,29.531561461794,21,28,22.5166666666667,13,10,36.1397211509938,30.5166666666667,27.4862344582593,13,42.0397350993377,12
123,28.876390605686,12.0166666666667,12,32.040899795501,17,36.355871886121,19,28.0166666666667,23.0166666666667,13,10.0166666666667,37.0267522739433,31.0231267345051,28.0370644922165,13,43.0166666666667,12.0166666666667
124,28.3441425650015,12.5166666666667,12,33.2967829632986,17,42.3070707070707,18,28.5166666666667,23.5166666666667,13,10.5166666666667,37.8293204922418,31.7169287696577,29.1489992587102,13,43.5166666666667,12.5166666666667
125,30,13,12,35.0251319426992,18.028019052956,46,17,29.0237755587256,24.0234192037471,13.0166666666667,11,38.0483325277912,33.0532197977648,30.0282246683601,13,44.0166666666667,13
126,32.2169919632606,13,12,35.7790902236743,18.8685906416363,46,18,29.7370423204945,24.7259953161592,13.5166666666667,11,39.4983083615273,34,30.8749647191646,13,44.5166666666667,13
127,36,13,12.0166666666667,37.0283527076836,20.0166666666667,46,20.2145922746781,31,25.0333333333333,14,11,40.0180864532465,35.0595592614652,31.0278784499582,13,45.0514535631592,13.0166666666667
128,40.1042713567839,13,12.5166666666667,37.8789339381911,20.5166666666667,43.6628019323671,23,31,26.0333333333333,14,11,40.5606800506421,36.0079171741778,31.8642319487037,13,46.5950604579367,13.5166666666667
129,44,13,13.0881057268722,38.0586854460094,21,42.0166666666667,26.2785515320334,33.0388651379712,27.0325732899023,14,11,40,38.0296384113811,33.0166666666667,13.0166666666667,48.0593471810089,14
130,45.3169319826339,13,14.8097165991903,39.8192488262911,21,42.5166666666667,30.4086496028244,34.1999241274659,28,14,11,39,38.9187907528157,33.5166666666667,13.5166666666667,49,14
131,47.0166666666667,13.0166666666667,18.2638522427441,41.025779840165,20.0315159155373,43.0508905852417,32.1307189542484,35,28.019747235387,14.0166666666667,11,39.0166666666667,40.0242306760359,34.0333333333333,14.0257665550116,50.0166666666667,14
132,47.5166666666667,13.5166666666667,22.643391521197,41.7991750451147,20.9769933816577,44.2698907956318,34.1123354759718,35,28.6121642969984,14.5166666666667,11,39.5166666666667,40.7511509571117,35.0333333333333,14.7987632053594,50.5166666666667,14
133,48.0349528137015,14,27.3610108303249,43.0238265427686,20,49.1277139208174,35.0678886625933,36.0413821642872,29.0289603243556,15.017853954651,11.0166666666667,40.0575705238918,42.0210526315789,36,16,51.0249190132071,14
134,49,14,32.7663316582915,43.738622825828,20.1428571428571,50.9702680067002,36.8425686172967,37.282847092903,29.8977700550246,15.5534725941796,11.5166666666667,42.1852173913043,42.6526315789474,36.709872804361,17,51.7724894094194,14
135,49.0318268618714,14,37,45.0259134490801,21,47,39,38.0232666356445,30.043840420868,17,12,44.0562429696288,44.0260620276257,38.0328083989501,18.1483679525223,53.1240694789082,14.0166666666667
136,49.986632718014,14,39.5750286368843,45.8033169214822,21,44,40.2796820665673,38.7212657049791,31.3805762081784,22.3421052631579,12,46,44.8079228563982,39.0176151761518,21.2988614800759,56.1163594470046,14.5166666666667
137,52.0437062937063,14.0166666666667,41,47.027495188342,22.0241080038573,42.0374953130859,41.0166666666667,40.021978021978,33,33,12,48.1098901098901,46.0214086919289,40.0187020759304,24.0516929439132,58.0282805429864,15
138,53.5471698113208,14.5166666666667,41.559721877328,47.8523508386032,22.7473481195757,43.4356136820926,41.5166666666667,40.6813186813187,34.3457804331591,42,12,49.6892076502732,46.6636694497966,40.5797643538433,25.6024812613078,58.8766968325792,15
139,56.0394011032309,15.0166666666667,43.0271960837639,48.0434782608696,23.070126227209,47.0674763832659,42.0333333333333,42.0255558395093,36.0451875282422,49.3300330033003,12.0166666666667,52,47.0523697302959,40.0166666666667,25,60.0456516776992,15.0166666666667
140,57.1762860727729,15.5166666666667,43.8430785966821,49.3478260869565,24.2262996941896,48.5959484346225,43.0333333333333,42.7922310247892,37.2342223395828,52.8458927359131,12.5166666666667,53.1560426882031,48.6234616391726,40.5166666666667,21.61866359447,61.4152020086738,15.5166666666667
141,58.0751032669921,16,45,51.023137436372,26,51.0596480763495,44.0166666666667,44.0166666666667,38.0383288616328,55.0272257010618,13,55.0257532835437,49.048971596474,41.0685871056241,18.8901098901099,63.0285795941698,16
142,60.2233009708738,16,45,51.7172605275335,26,52.8490903668357,44.5166666666667,44.5166666666667,39.1447950457092,55.8439967329159,13,55.7983517898532,50.5181194906954,43,18,63.8859674192626,16
143,62.05382131324,16,43.8470948012232,53.0220994475138,26.0538502961766,56.1709401709402,45.0333333333333,45,40.0240442414042,57.0273897562312,13,57.024485798237,51.0463284688441,44.0384763370527,21,65.042689434365,16
144,63,16,43.3166823751178,53.6850828729282,27.9857256145916,61.5768566493955,46.0333333333333,45,40.7453714835297,57.8490824431663,13,57.7590597453477,52.4361825341672,45.2149292149292,24.0178799489144,66.3233724653148,16
145,61.8161764705882,16,44,55.0454752160073,29.1206272617612,68.148588410104,47,45.0333333333333,42.0166666666667,59.027940765577,13,59.0263921879124,54.0191938579655,47.1082251082251,27.1960784313725,67.068073519401,16
146,58.2647849462366,16,46.8628912071535,56.4097316962256,30.3771781899944,70.2239031770045,47.1948334889511,46.0333333333333,42.5166666666667,59.8661637328863,13,59.8181578252837,54.595009596929,49,32.5006165228113,69.1102791014295,16
147,56.8188405797101,16,51,57.0429184549356,31.0671140939597,71.9815259560318,49.0537056928034,47.0345542501728,43.0333333333333,61.0179985601152,13.0166666666667,61.0415023863872,56.0195809672998,50.0437445319335,34.04502476362,70.0453617600363,16.0166666666667
148,55,16,52.1798642533937,58.3304721030043,30.4406364749082,71.427304636985,50.4707224334601,48.0663232453316,44.0333333333333,61.5579553635709,13.5166666666667,62.2865739780037,56.6070099862933,51.3560804899388,35.7043269230769,71.406214561125,16.5166666666667
149,57,16,53.0422297297297,60.0227686703097,28.9255398361876,71,52.0537923614847,49,45.0229515721827,61.7032640949555,14,63.0388651379712,58.0221533008418,53.0263296471827,37,72.0368935620734,16.9833333333333
150,61.5278350515464,16,54.3091216216216,60.7058287795993,28,70,53.6456815816857,49,45.7114987376635,59,14,64.2048192771084,58.6867523260966,53.8162190626646,36,73.143700424276,16.4833333333333
151,66.0417710944027,16,55.0333333333333,62.0370576246063,27.8626373626374,68.7368421052632,55.0428540818513,49.0166666666667,47.0530082162735,55.5689655172414,14,65.0394321766561,60.0200642054575,55.0189358076122,36.0441111601235,74.0500834724541,16.0166666666667
152,67.2949039264829,16,56.0333333333333,63.1487863627941,26.1386430678466,62.3269230769231,56.3284765373902,49.5166666666667,48.6432547044792,47.6600790513834,14,66.2223974763407,60.6219903691814,55.587010035978,37,75.5525876460768,16.5166666666667
153,68,16,57.0474833808167,64.0425985090522,23.8687664041995,54.7876857749469,57.0290528762347,50.0441306266549,50,37.6563573883162,14.0166666666667,68.0226039783002,62.02251238181,57.0202922077922,39.1639344262295,77.0207684319834,17
154,66.4592470004137,16,58.4719848053181,65.3205537806177,22.1666666666667,47.3593984962406,57.9006391632772,51.3680494263019,50.0317195325543,31.3632986627043,14.5166666666667,68.7007233273056,62.6978838361099,57.6290584415584,43,77.6438213914849,17
155,67.0444444444445,16.0166666666667,60.0201207243461,66.0381170192491,22.0413052457662,44,59.0529287226535,53.066181336863,51.0515198351365,31,15,69.0389408099688,64.042653017701,58.0410930758167,46.0325945241199,79.0371540033439,17
156,68.6573859242073,16.5166666666667,60.6237424547284,67.1816275967219,23,46.9936305732484,60.6407904022583,56,52.5971148892324,35,15,70.2071651090343,65.3222435487311,59.2738853503185,47.0109140518417,80.1517741036597,17
157,72.2257336343115,17,62.0178157847853,69.0440819925061,25,50.8533724340176,62.0216356555604,57.1287001287001,53.0347765605982,42,15,72.0197394393999,66.0370713623726,60.0363768643143,48.0823723228995,81.0377714825307,17.0166666666667
158,78.6918604651163,17,62.5522893283449,70.3665417676879,27.914373088685,48.2526785714286,62.6707053223713,60,54.0780733785429,50.1973094170404,15,72.6119226213976,67.1492122335496,61.1276827937432,51,82.1709159584514,17.5166666666667
159,81.0566037735849,17,64.0256278831368,71.0203541624262,29,45.8827667057444,64.0423818605637,61.0374391613628,56.0219538968167,57.0956022944551,15.0166666666667,74.0429461026412,69.0186497575532,62.0395647873393,54,84.0241254523522,18.0271002710027
160,82.7547169811321,17,64.7944643772424,71.6309790352127,29,45.8494897959184,65.313837677474,62.1288675277861,56.6805708013172,59.3110516934046,15.5166666666667,75.3313291818767,69.5781424841477,63.2265084075173,55,84.7478890229192,18.840108401084
161,84.0417710944027,17,66.039331366765,73.0414507772021,29,43.8812351543943,66.0244738130201,63.0444444444444,58.0202716399757,64.207468879668,16,76.0566251415629,70.0430292598967,65.0417536534447,53.9152542372881,86.0479156684236,19
162,85.2949039264829,17,67.2192723697148,74.2849740932643,29,45,66.7586882036221,64.3777777777778,58.6284208392459,66.6967044284243,16,77.7553793884485,71.3339070567986,66.294363256785,52,87.4853857211308,19.1787029170207
163,87.0484378784209,17.0166666666667,68.0534759358289,76.0411607326611,28.0166666666667,51.0588754783633,68.0445235975067,66.0304506699147,60.0298062593145,66,16.0200642054575,79.0267379679144,72.0431592576608,67.0338983050847,44.5614035087719,89.0423818605637,19.9804113614104
164,88.5015742310487,17.5166666666667,69.6577540106952,77.2759827124923,28.5166666666667,52.8251398292611,69.380231522707,66.9439707673569,60.9239940387481,64.3149461518256,16.6219903691814,79.8288770053476,73.3379369874838,68.0491803278688,35.2987421383648,90.313837677474,19.3927522037218
165,89.0447327219861,18,71.0460723335637,78.0545107658763,28.8849252013809,51,71.0398485754134,68.0455477112275,62.0449135414327,63,17.0166666666667,81.0424989375266,75.0544810678289,69.057290174735,29,91.0461041954818,19
166,90.3867143815701,18,72.4282423404745,79.6898337421641,30.7421093148576,48.0818713450292,72.2353058378163,69.4119790480528,63.392319784415,60,17.5166666666667,82.3174670633234,76.6889131026968,70.775995416786,27.5193598347961,92.4292300599354,19
167,92.0459981600736,18,73.0575815738964,81.0390777647519,33.0207339829981,42.7584541062802,73.0388349514563,70.0397456279809,64,55.6268656716418,18,84.0382628658887,78.0364564345607,72.0430941607412,34.4484304932735,94.0204164965292,19.0599161174356
168,93.4259429622815,18,74.785028790787,82.2114107073076,33.6427534729422,40.0269807280514,74.2038834951456,71.2321144674086,64,45.9718969555035,18,85.1861488425483,79.1301494713817,73.3359189829778,47.0046082949309,94.6329113924051,20.5311804008909
169,95.0411607326611,18.0166666666667,76.0362844702467,84.0412626366825,34,45.1574803149606,75.0449236298293,73.021815008726,65,43,18.0166666666667,86.0520969002344,80.0423728813559,74.0455373406193,60,97.0460511167396,22
170,96.2759827124923,18.5166666666667,77.1248185776488,85.279141737157,34,50.7544483985765,76.392632524708,73.6762652705061,65.3699761025418,45,18.5166666666667,87.6150039072675,81.3135593220339,75.4116575591985,69.280205655527,98.427584618927,22
171,97.0482741974415,19.0166666666667,78.0308071472582,86.0478354460655,36.2132196162047,59.4149377593361,78.0278396436526,75.0460617227084,66.0166666666667,53.5154639175258,19.0166666666667,89.05382131324,82.045756119881,77.0423908435778,74.0946073793756,100.035254715318,21.9576988155668
172,98.4965001206855,19.5166666666667,78.9550215650031,87.4828988280316,40.9703588143526,66.7314974182444,78.8630289532294,76.4279134039613,66.5166666666667,66.9523809523809,19.5166666666667,90.6684607104413,83.4184397163121,78.3141161509114,75,101.092896174863,20.7072394590294
173,100.050025012506,20,81.0263296471827,89.0544662309368,46.1459854014599,70.1824817518248,77.9219359875098,77.0335908632852,67,79.2055498458376,20,92.0467617488894,84.0588235294118,80,74.0333333333333,102.060569351908,20
174,101.550775387694,20,81.8162190626646,90.6884531590414,49.5779944289694,71,76,78.0406880582203,67,83.9592684954281,20,93.4496142155717,85.8235294117647,80.1948334889511,75.0333333333333,103.877649909146,20
175,103.035720664404,20,83.0416146483562,92.05,52,65,75.9537465309898,79.0536001429337,67,88.1694915254237,20,94.0565291124929,87.0360490266763,82.0333333333333,75.9529190207156,105.033333333333,20
176,104.107340596535,20,84.2900540990429,93.55,51.8610451306413,58,75,80.6616044309451,67.2306284319707,91.7597484276729,20,95.7524024872809,88.1175198269647,83.0333333333333,75.3076923076923,106.033333333333,20
177,105.06586169045,20,86.0166666666667,95.02357378595,51.1129305477132,50.7237569060774,74,82.0435161009573,69.0674308833446,94.0564015792442,20.0166666666667,97.0445235975067,89.0431965442765,84.0506585612969,76,107.024764735017,20
178,107.041712403952,20,86.5166666666667,95.7307873644507,53.6285173799953,44,74.4667475728155,83.348999129678,71.0903573836817,95.6512883435583,20.5166666666667,98.380231522707,90.3390928725702,85.5704154002026,74.1016949152542,107.767706785537,20
179,108.044752741105,20,87,97.042689434365,55.0896860986547,40,75.0900090009001,84.0538793103448,73.0637755102041,97,21,99.046403712297,92.0342524404864,87.0429092469427,71,109.049382716049,20
180,109.387334974267,20,87,98.3233724653148,57.5782652043868,38.060396039604,77.7902790279028,85.6702586206897,76.256880733945,97,21,100.438515081207,93.0618256550779,88.3301866552242,68.5019920318725,110.530864197531,20
181,111.038707180182,20,87.0166666666667,100.047370914259,59.1788908765653,34.0895255147717,81.1683501683502,87.0451875282422,80,96.9124343257443,22.0196772924046,102.045045045045,94.0536049316537,90.0541125541126,66.9374609130707,112.035423308537,20
182,112.19992258564,20,87.5166666666667,101.468498342018,63.9165029469548,36.7723984418475,84.9238451935081,88.4008133755084,83.0737365368683,95.9136276391555,22.6099960645415,103.396396396396,95.6617528812651,91.6774891774892,68.7773938795657,113.098122564648,20
183,113.033585222502,20,88.0415886878769,103.033333333333,68.6060606060606,40,87.1291989664083,89.0662544169611,85.0388424936881,93.8825371965544,23,104.037216226275,96.0400881940269,92.0520471894518,71,114.044493882091,20
184,114.041141897565,20,89.2892493241838,104.033333333333,74.2564102564103,42.8,90.1539162112933,91.0538869257951,86.2041173043309,90.1727272727273,23,105.153703014514,97.2427340148326,93.6134628730049,65.0717948717949,115.379310344828,20
185,116.019619383951,20.0246426811237,90.1201923076923,105.04147656574,75.0357781753131,47.0991080277502,94.0716845878136,92.0333333333333,87.0566679259539,85.7198879551821,23.0166666666667,107.022784233311,99.0216684723727,95.024313153416,62.1317523056653,116.0395256917,20
186,116.608200902492,20.7639231148349,92.8930348258706,106.285773537951,75.6637265711136,48.6997578692494,95.5630585898709,93.0333333333333,88.7567057045712,79.7752293577982,23.5166666666667,107.706311232627,99.6717226435536,95.7537077558959,65.1766917293233,117.225296442688,20
187,118.039556962025,21.0333333333333,96.0437636761488,108.042034468264,75.0241021932996,49.1564945226917,98,94.0440625688478,90.035739814153,76.7245179063361,24,109.050318685005,101.042435815829,97.0342114266165,71.2724795640327,118.034217279726,20.0166666666667
188,119.226265822785,22.0333333333333,97.3566739606127,109.303068516183,75.7471679922873,51.6948694869487,99.2796124184299,95.3659396342807,91.107934238742,75.8174242424242,24,110.559879235156,102.315510290685,98.0605542251112,82,119.060735671514,20.5166666666667
189,120.048065368902,23,99.0663570006636,110.05149330587,79.197628458498,53.3616636528029,101.042417815483,97.0467180565289,92.0649139889646,74.8694516971279,26,112.03355704698,103.026184865148,100.026954177898,95.1003344481605,120.06022282445,21
190,121.490026435953,23,100.709103049188,111.596292481977,82.8459016393443,55,102.314952279958,98.4482597523943,94.0065090784515,75.7225092250923,29.1116816431322,113.079470198675,103.811730819586,100.835579514825,98.0730897009967,121.866907557964,21
191,123.035341933204,24.09765625,102.037965072134,113.040559724194,89.1536098310292,59.9543269230769,103.035056967572,99.0333333333333,95.0333333333333,75.7206703910614,34.1052631578947,115.016966406515,105.035267148651,103.033333333333,100.033333333333,123.033333333333,21
192,124.095599929316,26,103.176917236143,114.25735145001,92.3499627699181,70.0473457675753,104.086765994741,100.033333333333,96.0333333333333,71,39.7223974763407,115.525958601968,106.093281608182,104.033333333333,101.033333333333,124.033333333333,21
193,125.024832381425,29.1851851851852,104.054510765876,115.045903144365,94.8922413793103,75.1642036124795,106.023474178404,101.041305245766,97.0705218617772,71,41,116.052328623757,107.049788399303,105.049689440994,102.035087719298,125.02510670349,21
194,125.769803824187,33.5652467883705,105.689833742164,116.422997475327,93.8983890954151,78.7382920110193,106.727699530516,102.280462618753,99.1861777150917,70.8135922330097,40.1128909229596,117.622187336473,108.543440378392,106.540372670807,103.193873594416,125.778307808185,21
195,127.016666666667,37.240192153723,108.03300330033,118.016666666667,93.0674308833446,87.2881844380403,108.035223670306,104.033333333333,101.033333333333,62.9332443257677,40.05897965202,119.038827412153,109.033333333333,108.033333333333,105.12746972594,127.033333333333,21.018234865062
196,127.516666666667,42,109.051871063357,118.516666666667,95.5298245614035,90.6374745417515,109.0919337795,105.033333333333,102.033333333333,62.6238317757009,41.8283692126216,120.203649776742,110.033333333333,109.033333333333,107.89610769681,128.033333333333,21.565280816922
197,128.05,42.0847457627119,111.042854081851,119.037243947858,99.1615508885299,87.7370517928287,111.033333333333,106.034083162918,103.037565740045,61.8135487880671,45.1264222503161,121.033333333333,111.016666666667,110.033333333333,109.034334763948,129.016666666667,22.042034468264
198,129.55,43,112.32847653739,120.154562383613,104.920716112532,84.768115942029,112.033333333333,107.056578050443,104.164537941397,58.0436177036562,50.8679245283019,122.033333333333,111.516666666667,111.033333333333,110.064377682403,129.516666666667,23.3970264317181
199,131.034770514604,43.0869565217391,114.033333333333,122.020977554017,109.054884742042,77.7777777777778,113.036337209302,108.035746201966,105.05,54,58.4901960784314,123.026130128038,112.036643459143,112.037643515904,111.033333333333,130.043715846995,25.0968992248062
200,132.077885952712,45.8648648648649,115.033333333333,122.650304174533,111.074401008827,75.6147829487681,114.126453488372,109.108132260947,106.55,51.7915690866511,65.9326599326599,123.810033969166,113.135947233419,113.166948993036,112.033333333333,131.355191256831,27.5528281750267
201,133.016666666667,49.08038585209,116.049019607843,124.033333333333,113.019809825674,74.0733137829912,115.033333333333,110.05,108.033333333333,53.0836120401338,71.3663003663004,125.033333333333,114.016666666667,115.033333333333,113.056904400607,132.033333333333,29
202,133.516666666667,50.390243902439,117.519607843137,125.033333333333,113.61410459588,72.5341753343239,116.033333333333,111.55,109.033333333333,56.5615384615385,75.3321428571429,126.033333333333,114.516666666667,116.033333333333,114.764036418816,133.033333333333,29
203,134.037257824143,51,119.033333333333,126.036357025995,115.035007876772,69.9082568807339,117.043243243243,113.039131285463,110.041382164287,56.8323554065381,83.2257336343115,127.027181299266,115.022888532845,117.042881646655,116.033333333333,134.017873100983,27.9419448476052
204,135.154992548435,48.6303751143641,120.033333333333,127.127067805853,116.08524417994,65.2107023411371,118.340540540541,114.213069849345,111.282847092903,54.0720194647202,90.4455172413793,127.842620277249,115.709544518196,118.329331046312,117.033333333333,134.554066130474,26.200290275762
205,136.061996280223,50,121.026239832065,127.251256281407,117.047404598246,66.8482549317147,119.033333333333,115.038102495713,112.042363905952,46.8935604044705,99,129.039408866995,117.034252440486,119.045850527281,118.042417815483,136.022316447222,26
206,137.921884686919,52.9351535836177,121.813434794017,128.964655480186,118.469542545627,65.1981676280964,120.033333333333,116.181177367118,113.313281084516,45.553966189857,106.651731160896,130.221674876847,118.061825655078,120.421366345713,119.314952279958,136.69180986387,26
207,138.033333333333,58,123.043224551545,130.033333333333,119.033333333333,66,121.033333333333,117.036337209302,114.048065368902,54.2570694087404,112,131.03355704698,119.016666666667,122.035682426405,120.047114252061,138.017082336864,27.0383582662064
208,139.033333333333,65.6011235955056,124.339961097904,131.033333333333,120.033333333333,66.848275862069,122.033333333333,118.126453488372,115.490026435953,58.5229989134372,114.829787234043,132.040268456376,119.516666666667,123.106155218555,121.460541813899,138.529552442774,28.2171806167401
209,140.016666666667,76.6410256410256,125.033333333333,132.020622808827,121.036907178446,71,123.033955857385,119.023568230026,117.033333333333,61.8626373626374,119.142857142857,132.041684035015,120.04786979416,124.037929072634,123.019619383951,139.038476337053,29.0343524562006
210,140.516666666667,89.8077803203661,126.033333333333,132.639307073623,122.144122531832,77.8592964824121,124.052631578947,119.730615130804,118.033333333333,57.6386333771353,124.9670781893,133.292205085452,121.483963618956,125.175801251659,123.608200902492,140.192766448634,30.0611848494658
211,141.069589422408,100.42194092827,127.025987525988,134.037907505686,123.022588660492,83.2282062984938,125.042016806723,121.035650623886,119.043355733796,55.1838235294118,127.14064697609,135.033333333333,123.018885741265,126.044345898004,125.042256496936,141.036893562073,31
212,143.072296865003,107.690909090909,127.805613305613,135.17513267627,123.700248475265,87.0521376433785,126.302521008403,122.105169340463,120.34402774767,59,131.206119162641,136.033333333333,123.585457979226,127.374722838137,126.309951405029,142.143700424276,32.1827242524917
213,144.033333333333,114.227100681302,129.035707909302,136.025125628141,125.029231218942,91,127.0394788788,123.039471087428,121.039816842524,60,134.130208333333,137.021786492375,124.035236081748,129.021141649049,127.04086636698,143.03784295175,34.0473933649289
214,145.033333333333,121.002297794118,130.106945188359,136.778894472362,125.906167787197,96.1920122887865,128.223845242795,124.223603710282,122.234322118256,60,139.071368597817,137.675381263617,125.092318534179,129.655391120507,128.266857376379,144.173131504257,36.3432835820896
215,146.042399830401,127.10460251046,131.034554250173,138.019766752323,126.037460198539,103.42194092827,129.038248231019,125.021514629948,123.053966540745,56,144.277392510402,138.029002320186,126.022988505747,131.044111160123,129.034861425832,145.052110474205,39.0224466891134
216,147.314394742421,130.21822272216,132.071181755356,138.612769322,127.161266154711,111.122370936902,130.185695161599,125.666953528399,124.672962763087,50.4058234758872,149.033524121014,138.899071925754,126.712643678161,132.367445963829,130.080704200802,146.615424700365,39.695847362514
217,148.016666666667,132,133.042716787698,140.018132366274,128.03438198384,120.158982511924,131.033333333333,127.018011527378,126.033333333333,48.0706214689266,152.046609182009,140.023679848449,127.024588148512,133.024230676036,131.0235349494,147.042725913266,43.2257336343115
218,148.516666666667,132.247355573637,134.324220418625,140.562103354488,129.065841499054,128.530108588351,132.033333333333,127.558357348703,127.033333333333,49.9620108540417,153.444884642275,140.734075301918,127.762232603885,133.751150957112,131.729583431396,148.324503311258,51.6486486486486
219,149.037495313086,129,135.016666666667,142.023196474136,130.033846674564,134.170068027211,133.042238648363,128.050420168067,128.016666666667,53.261780104712,155.020341741253,142.023551577956,129.016666666667,135.017568517217,133.033333333333,149.021003990758,59.2493765586035
220,150.162354705662,127.155129274395,135.516666666667,142.719090698214,131.049246911491,138.942486085343,134.309398099261,129.563025210084,128.516666666667,54.660510328068,155.630593978845,142.730098916627,129.516666666667,135.544624033732,134.033333333333,149.651123713506,71.3848238482385
221,152.033869602032,131.108932461874,136.052151238592,143.044345898004,132.026511134677,145.161290322581,135.036907178446,131.021565667457,129.046533271289,55,157.047721307564,144.025119316755,130.053233963269,136.053806833468,135.025647601949,150.078003120125,84.2645502645503
222,153.049957662997,134.191270860077,137.616688396349,144.374722838137,132.821845174974,150.734228187919,136.144122531832,131.66853569118,130.442531409958,49.5907859078591,158.479360534479,144.778698819392,131.650252861326,137.668011837503,135.795075660426,152.418096723869,94.0648769574944
223,153.04506534475,139.128452151574,138.033333333333,145.04169272462,134.016666666667,157.062578222778,137.033433634236,132.033333333333,132.019731649566,47,159.036650174088,146.033333333333,132.035549235691,138.037502343897,137.0250501002,153.019436345967,102.371057513915
224,154.397025687247,143.726148409894,139.033333333333,146.292474463206,134.516666666667,159.110536044362,138.036442661317,133.033333333333,132.611681136543,45.0652511651994,160.136155396738,147.033333333333,133.102026306434,139.162572660791,137.776553106212,153.602526724976,109
225,155.04067520846,146.047505938242,140.042292239374,147.042043304604,135.036449790414,161.037523452158,139.033333333333,134.037237013591,133.040461258345,50.1890359168242,162.023623907394,148.037593984962,134.038044512079,140.053092646668,138.04495392223,155.028628685943,112
226,156.260931462274,147.472684085511,141.311059420596,148.303342442716,136.129943502825,162.163227016886,140.033333333333,135.154347421337,134.254299008699,59.705035971223,162.732341129223,149.165413533835,135.179379874453,141.645872046722,139.393571589121,155.887489264243,112
227,157.041788549937,150.066312997347,142.038314176245,149.033333333333,137.033333333333,163.045146726862,141.016666666667,136.016666666667,135.033333333333,70.5524861878453,164.034054146092,149.033333333333,136.037091988131,142.033333333333,141.016666666667,157.033333333333,114.118203309693
228,158.295445048057,151.306717666746,143.187739463602,150.033333333333,138.033333333333,164.399548532731,141.516666666667,136.516666666667,136.033333333333,84.258064516129,165.055678528861,150.033333333333,137.149851632047,143.033333333333,141.516666666667,158.033333333333,116.465201465201
229,159.036212203513,152,144.018765246763,151.036310820625,139.035038542397,165.033333333333,142.026816840976,137.050658561297,137.017510068289,97.1923076923077,166.018860807243,151.034141345169,138.020777062123,144.02538071066,142.020483408439,159.017448961787,122.235017626322
230,160.12257830889,152.152866242038,144.581722649653,152.106592729513,140.086194814296,166.033333333333,142.83132207026,138.570415400203,137.542812116967,105.936575052854,166.584685024519,152.055682188212,138.644088925826,144.786802030457,142.634985661614,159.54091781539,128.66875
231,161.047789725209,154,145.040941658137,153.033333333333,141.029472443266,167.033333333333,144.033333333333,140.016666666667,139.016691704223,111,165.944382647386,153.046904315197,139.018539117538,146.018037518038,144.033333333333,160.033333333333,130.114416475973
232,162.481481481481,155,146.269191402252,154.033333333333,141.913645741232,168.033333333333,145.033333333333,140.516666666667,139.517442830913,111.155601659751,165.309852451214,154,139.574712643678,146.559163059163,145.033333333333,161.033333333333,133.589653145209
233,163.046718056529,156,147.033333333333,155.049975012494,143.038774718883,169.0481000481,146.022143489814,141.037693177535,140.038722168441,112.371747211896,165.983333333333,155.022119000221,140.056593095642,147.057012542759,146.03368704733,162.043591979076,135.105152471083
234,164.448259752394,157.042606516291,148.033333333333,156.549225387306,144.202016285382,170.491101491101,146.686448184234,142.168488503581,141.200387221684,113,165.483333333333,155.685689006857,141.754385964912,148.767388825542,147.044298467239,163.351351351351,138.205330700888
235,165.041203131438,158.02459419577,149.050748540979,158.016666666667,145.033333333333,171.060569351908,148.033732501265,143.018811136193,142.036390101892,122.711743772242,164.948453608247,157.033333333333,142.046739892498,149.033333333333,148.016666666667,164.035587188612,141.04935834156
236,166.277297074578,158.762420068864,150.573204770363,158.516666666667,146.033333333333,172.333180041389,149.045707539214,143.583145221971,143.128093158661,136.686274509804,164,158.033333333333,143.448936667446,150.033333333333,148.516666666667,165.103202846975,142.540513336688
237,167.023142791021,160.033333333333,151.033333333333,159.033333333333,147.016666666667,173.034668053389,150.035398230088,144.05,144.033333333333,147,164.033333333333,159.022031284424,144.020584602717,151.033333333333,149.036271309394,167.025733401956,144.024137098721
238,167.717426521639,161.033333333333,152.033333333333,160.033333333333,147.516666666667,174.074709655053,151.097345132743,145.55,145.033333333333,146.77680798005,165.033333333333,159.68296981714,144.638122684232,152.033333333333,150.124410591222,167.797735460628,144.748250060343
239,168.0789577576,162.02538071066,153.033506449992,161.055248618785,148.069881201957,175.022784233311,151.047744091669,147.020881186051,146.035688793719,144.95766299746,166.065082980801,160.033333333333,146.02302555837,153.039714058777,151.035211267606,168.041536863967,146.043057050592
240,170,162.786802030457,154.03869994974,162.71270718232,150,175.706311232627,152.480066841728,147.647316767592,147.093183239525,144.764766839378,168.019940915805,161.033333333333,146.713792309463,154.167145318782,152.091549295775,169.28764278297,147.334768568353
241,170.033333333333,164.039032006245,155.018214936248,163.039054872095,150.028760425654,177.036556388229,153.036456434561,148.016666666667,148.033333333333,150,168.033333333333,162.029949086553,148.018034265104,155.019069412662,153.039880358923,170.035435861091,148.020470829069
242,171.033333333333,165.156486329261,155.564663023679,164.210701034954,150.891573195283,178.133248035094,154.130149471382,148.516666666667,149.033333333333,158.45376344086,169.033333333333,162.928421683139,148.559062218215,155.591151792525,154.23629112662,171.087476400252,148.634595701126
243,172.049164208456,166.021340162185,156.035765379113,165.028003360403,152.023657440265,179.028081999438,155.058224163028,149.060569351908,150.030998140112,164.016666666667,169.951432734337,164.036192544336,149.0363174142,157.017724211273,155.03765060241,172.03937007874,149.059008654603
244,173.524090462144,166.661545027742,157.108726752504,165.868104172501,152.733380648214,179.870541982589,156.804949053857,150.877649909146,150.960942343459,164.516666666667,168.087642418931,165.121968874412,150.125839840203,157.549450549451,156.132775119617,173.161849710983,150.829268292683
245,174.035236081748,168.033333333333,159,167.038314176245,154.020678246485,181.05,157.061500615006,151.047258979206,152.031338138515,165.041118421053,169,166,150.052164840897,158.030665440049,157.046533271289,174.025967281226,152.018382352941
246,175.092318534179,169.033333333333,159,168.187739463602,154.641025641026,182.55,158.906519065191,152.465028355388,152.971482293952,163.893191755153,169,167.187219730942,151.617110067814,158.950628641521,158.442531409958,174.804985717995,152.569852941176
247,176.04260758415,170.040144520273,158.852289512555,169.023304591004,156.038044512079,184.019904458599,159.047698545194,154.037147102526,154.042735042735,161.033333333333,169.016666666667,168.042826552463,153.020145044319,160.021810250818,159,176.0234082397,154.02881014117
248,177.320835108649,171.244480128462,154.455968688845,169.722442321137,157.179379874453,184.617038216561,160.478654901026,155.151560178306,155.324786324786,162.033333333333,169.516666666667,169.327623126338,153.624496373892,160.676117775354,159.347107438017,176.725655430712,154.89311437626
249,179.025542784163,172.065445026178,149.039502271381,171.050838840874,158.041963911037,186.053676865271,161.033333333333,156.016666666667,156.033333333333,163.061881188119,170.039793076005,171.016666666667,155.033333333333,162.020028039255,161.034340659341,178.051124744376,156.025157232704
250,179.791826309068,174,150.224570412799,172.280932308455,159.198230577827,187.299008943679,162.033333333333,156.516666666667,157.033333333333,164.944587628866,171.264492753623,171.516666666667,156.033333333333,162.620869216904,162.06456043956,179.584867075665,156.779874213836
251,180.04870920604,174.047505938242,152.277008310249,173.0284738041,160.021857923497,188.042301184433,163.037495313086,157.035561877667,158.033333333333,171.284090909091,151.152542372881,172.03597769383,157.016795431643,164.033333333333,163.046685340803,180.033333333333,158.016666666667
252,181.509985387238,175.472684085511,156.639566395664,173.882687927107,160.677595628415,189.221818181818,164.162354705662,158.102418207681,159.033333333333,176.155216284987,124.007633587786,173.115308508725,157.52065838092,165.033333333333,164.447245564893,181.033333333333,158.516666666667
253,182.033333333333,176.033333333333,165.056038105912,175.04870920604,162.019538882376,190.043754101947,165.033333333333,159.033333333333,160.04016064257,178.03903962522,110.906191369606,174.016666666667,158.034916201117,166.04914004914,165.026364355392,182.045693397304,159.044503782822
254,183.033333333333,177.033333333333,166.737181283273,176.509985387238,162.605705353654,191.356377160359,166.033333333333,160.033333333333,161.244979919679,179.210228381808,110.287539936102,174.516666666667,159.082402234637,167.523341523342,165.817295017137,183.416495316427,160.379617267468
255,184.040758100673,178.046114825917,168.022909507446,177.027374760471,164.017053206003,192.017876296031,167.02988643156,161.073773515308,162.021326508851,180.027012425716,129.862068965517,175.06865774116,160.022862368541,168.052938062467,167.027793218455,184.035676061363,161.034608063679
256,185.263501120848,179.429559603413,168.710194730813,177.848617574596,164.528649386085,192.554165176975,167.926479378362,163,162.661121774366,180.837385197191,163.182795698925,177,160.708733424783,169.641079936474,167.861589772096,185.092899593369,162.072849974044
257,187.016666666667,180.040758100672,169.973808276585,179.035310734463,165.054585152838,194.045372050817,169.017334026694,163.022593764121,163.0733406674,182.018928639031,190.132802124834,177.048983590497,161.024160425223,170.053619302949,169.042589437819,186.019271535941,163.05
258,187.516666666667,181.263501120848,169.188056574123,180.084595959596,166.692139737991,195.236037934668,169.537354827526,163.700406687754,165.113962725328,182.586787809956,191.447303220888,178.518491305413,161.748973181928,171.298669891173,170,186.597417614184,164.55
259,188.033333333333,182.055570991942,172.016666666667,181.045351473923,167.052083333333,196.016666666667,171.035574528638,164.042345966547,166.020132876988,184.037907505686,192.055762081784,179.045372050817,163.024044241404,172.034352456201,170.029524653085,188.024539877301,166
260,189.033333333333,183.722700750208,172.516666666667,182.40589569161,168.578431372549,196.516666666667,172.090624020069,165.312724962947,166.624119186632,185.17513267627,193.728624535316,180.406533575318,163.74537148353,173.064926142219,170.915264245645,188.760736196319,166
261,190.028935185185,184.040832993058,173.042544139545,183.035733428622,170.019634792853,197.090171325518,173.016666666667,167.016666666667,167.033333333333,186.020691082144,195.068446269678,181.033333333333,165.016666666667,174.016666666667,172.034476814342,189.04625346901,167.020100502513
262,190.896990740741,185.26582278481,174.318868325888,184.107736287297,170.608678578441,198.810500410172,173.516666666667,167.516666666667,168.033333333333,186.641423546451,197.165350673479,182.033333333333,165.516666666667,174.516666666667,173.068781244613,190.433857539315,167.623115577889
263,192.045085662759,186.038117019249,175.046728971963,185.025,171.047927150731,200.023568230026,174.034476814342,168.033333333333,169.070077084793,187.048649963513,200.162206001622,183.016666666667,166.024431957,175.031836994588,174.033333333333,191.021065936381,168.035267148651
264,193,187.181627596722,176.448598130841,185.775,172.485741672658,200.730615130804,175.068781244613,169.033333333333,171,188.508148868888,202,183.516666666667,166.757390666992,175.986946832219,175.033333333333,191.653044027807,169.093281608182
265,193.05,188.033333333333,177.024289531212,187.033333333333,173.03807348182,202.018684603886,176.036120642947,170.021706099414,171.033333333333,189.055679287305,203.034680076296,184.023752969121,168.033333333333,177.018214936248,176.043840420868,193.034141345169,170.049079754601
266,194.55,189.033333333333,177.752975467573,188.033333333333,174.180277936417,202.579222720478,177.119739931371,170.672889081832,172.033333333333,190.310180780209,204.075082365181,184.736342042755,169.033333333333,177.564663023679,177.220220489379,194.058381700239,171.521472392638
267,196.020292207792,190.034554250173,179.033333333333,189.033333333333,175.018076644975,203.033333333333,178.043869269577,171.055157198014,173.02421893921,191.033333333333,205.033840947547,186.033333333333,170.017946877243,179.024154589372,178.036390101892,195.027056277056,173.033333333333
268,196.629058441558,191.071181755356,180.033333333333,190.033333333333,175.560375994215,204.033333333333,179.359947356876,172.709873138445,173.750787115524,192.033333333333,206.047619047619,187.033333333333,170.556353194544,179.748792270531,179.128093158661,195.838744588745,174.033333333333
269,197.033333333333,192.028409090909,181.038880248834,191.018864365214,176.033333333333,205.044111160124,180.045392646391,173.046029919448,175.03681207436,193.053705692803,207.056673278549,188.024277737315,171.033333333333,181.035236081748,180.036370249136,197.016666666667,175.019665683382
270,198.033333333333,192.880681818182,182.205287713841,191.584795321637,177.033333333333,206.367445963829,181.40717203813,174.426927502877,176.141174305172,194.664876476907,208.756871635024,188.752609856761,172.033333333333,182,181.127477723222,197.516666666667,175.609636184857
271,199.039200313603,194.03307972213,183.035167926851,193.02849002849,178.021944261576,207.083090984628,182.016937669377,175.031338138515,176.0516395559,196.027457440967,210.022212350067,190.020798668885,173.026546323334,183.033484011385,182.04933399112,198.082987551867,177.016666666667
272,200.215209721678,195.02586496473,184.090205732372,193.883190883191,178.680272108844,208.458073458073,182.525067750678,175.971482293952,177.600826232894,196.851180669962,210.688582852066,190.644758735441,173.822936023361,184.038004352921,183.270072992701,199.395203336809,177.516666666667
273,201.041059330733,196.02732987155,185.033585222502,195.038834951456,179.031635558368,210.037878787879,183.04260758415,178,178.051098620337,197.021663778163,211.964138425677,192.038986354776,174.033461602811,185.033333333333,184.033333333333,200.032175032175,178.035676061363
274,202.27283925272,196.847226018038,186.041141897565,196.203883495146,179.980702309396,211.174242424242,184.320835108649,178.010576595019,179.584057230455,197.67157712305,210.888291195983,193,175.037309687134,186.033333333333,185.033333333333,200.997425997426,179.092899593369
275,203.038439361907,198.038292169251,187.033333333333,196.063877355478,181.046587467971,212.033755274262,185.067613252197,179.031104199067,181.026730820636,199.033333333333,209.855769230769,193.033333333333,176.04500450045,187.019076688287,186.018060321474,202.025866528712,180.046403712297
276,204.191620219104,199.187057246793,188.033333333333,197.980198019802,182.444211507105,213.04641350211,187,179.964230171073,181.828655439722,200.033333333333,205.755747126437,194.033333333333,177.395139513951,187.591377336894,186.559869965685,202.801862390067,181.438515081207
277,205.01831166453,200.051988562516,189.016666666667,200.016666666667,183.046008741661,214.035298270385,187.044543429844,181.039277297722,183.022680880018,201.04530011325,201.892588614393,195.029052876235,178.027979854505,188.049115913556,187.040120361083,204.016666666667,182.058224163028
278,205.567661600439,201.611645438004,189.516666666667,200.516666666667,184.426270991488,215,188.380846325167,182.217596229379,183.703107280563,202.404303510759,198.828555976203,195.900639163277,178.867375489647,189.522593320236,188.243731193581,204.516666666667,183.804949053857
279,207.04059265273,202.043497172684,190.032310177706,201.042096400758,185.047270148901,215.082068116537,189.050276520865,183.016666666667,185.016666666667,203.022079929344,195.84962406015,197.016666666667,180.016666666667,190.053504547887,189.034182191078,205.064913988965,184.032562683165
280,208.258372234626,203.216427992434,191.001721170396,202.30498842349,186.46537461593,217.291941875826,190.558572146807,183.516666666667,185.516666666667,203.684477809671,189.83556638246,197.516666666667,180.516666666667,191.658640984484,190.059647923432,207.006509078452,185.009900990099
281,209.016666666667,204.016666666667,192.030478512649,203.016666666667,187.033333333333,218.018274853801,191.016666666667,184.033333333333,186.033333333333,204.033607797009,189.079744816587,198.041911148366,181.028669724771,192.018646280067,191.033333333333,208.028256569652,186.016666666667
282,209.516666666667,204.516666666667,192.944833892106,203.516666666667,188.033333333333,218.566520467836,191.516666666667,185.033333333333,187.033333333333,205.041841707276,191.472089314195,199.153284671533,181.88876146789,192.578034682081,192.033333333333,208.875953659226,186.516666666667
283,210.028457598179,205.041649312786,194.016666666667,204.033984706882,189.016666666667,219.033333333333,192.033333333333,186.016666666667,188.041779820347,206.016666666667,196.236966824645,200.030385900942,182.021701388889,193.06468305304,193.016666666667,209.0507743082,187.03801558639
284,210.88218554354,206.291128696377,194.516666666667,205.053525913339,189.516666666667,220.033333333333,193.033333333333,186.516666666667,189.29517443075,206.516666666667,202.014989293362,200.941962929201,182.672743055556,195,193.516666666667,210.574003554202,188.178483178103
285,211.05,208.018618506796,195.033333333333,206.041919932928,190.023457658926,221.035727045373,194.034199726402,187.050087653393,190.026766595289,207.05,207.206753962784,202.033333333333,184,195.051440329218,194.043715846995,211.019964064684,189.016666666667
286,212.55,208.577173710668,196.033333333333,207.299517920771,190.727187426695,222.107538406574,195.060191518468,188.552717255197,190.829764453961,208.55,213.650263620387,203.033333333333,184.145550972304,196.594650205761,195.355191256831,211.618886005191,189.516666666667
287,214.01871607711,209.033333333333,197.033333333333,208.039896269699,192.037828636278,223.045485558335,196,189.033721126286,192.023441162682,210.038321517532,220.311203319502,204.025081514923,185.030248033878,197.049382716049,196.024795437639,212.040941658137,190.061900340452
288,214.580198390417,210.033333333333,198.033333333333,209.236784360662,193.172687724608,224.410052308392,196.265078560568,190.045354914854,192.726676043132,211.187967043495,226,204.777526962629,185.937689050212,198.270440251572,196.768658566824,213.269191402252,191.918910554008
289,215.04253509145,211.017639795378,199.033467202142,210.044365572316,194.016666666667,225,197.46511627907,191.030275507115,194.018399264029,211.033858134417,227.033333333333,206.019376089905,187.016666666667,199.017102787754,198.033333333333,214.021303792075,192.05
290,216.205261715538,211.54683365673,200.037483266399,211.375332741792,194.516666666667,226,198.498703543647,191.938540720557,194.570377184913,212.049602166921,228.033333333333,206.600658787057,187.516666666667,199.530186420387,199.033333333333,214.660417554325,193.55
291,217.053864799354,212.054995417049,200.033333333333,212.043374539146,195.033333333333,227.018195050946,199.041220115416,192.056529112493,195.059288537549,213.059329575794,229.037950664137,207.040841331427,188.035093876119,200.057438253877,200.027397260274,216.034506556246,195
292,218.669808779962,213.704857928506,201.033333333333,213.344610713511,196.033333333333,227.56404657933,200.277823577906,193.752402487281,196.837944664032,214.8392168496,230.176470588235,208.26608127425,189.087910159677,201.78058587019,200.849315068493,217.065119277885,195.118541033435
293,219.016666666667,215.016666666667,202.042453831458,214.016666666667,197.021758050479,229.030712530713,201.033333333333,195.017630465444,197.033333333333,216.016666666667,231.052219321149,209.020218358269,190.016666666667,202.033383408446,202.018580453363,218.016666666667,196.038387715931
294,219.516666666667,215.516666666667,203.316068775207,214.516666666667,197.674499564839,229.952088452088,202.033333333333,195.546544428773,198.033333333333,216.516666666667,232.618798955614,209.626769106349,190.516666666667,203.034885661826,202.575994054255,218.516666666667,197.145802650957
295,220.037828636278,216.016666666667,205.016666666667,215.017488632389,199.038744672608,230.033333333333,203.016666666667,196.019245573518,199.016666666667,217.016666666667,233.164203612479,210.043734966105,191.033333333333,204.016666666667,203.016666666667,219.024956326429,198.016666666667
296,221.172687724608,216.516666666667,205.516666666667,215.542147604057,200.201084850833,231.033333333333,203.516666666667,196.596612779061,199.516666666667,217.516666666667,234,211.355783949267,192.033333333333,204.516666666667,203.516666666667,219.773646119291,198.516666666667
297,222.027449903925,217.040625634776,206.016666666667,217.048508367693,200.058207217695,232,204.060204695966,197.042069835928,200.041649312786,218.050137879168,235.026116479499,212.042662116041,193.028818443804,205.056721497448,204.072674418605,221.026455026455,199.041288191577
298,222.850947021685,218.259394678042,206.516666666667,218.503759398496,201.804423748545,233.171529968454,205.866345574955,198.304164913757,201.291128696377,219.554274254199,235.809610864455,213.206783369803,193.893371757925,206.315553457635,206.252906976744,221.820105820106,200.279933938893
299,224.033333333333,220.024660912454,207.04659832246,219.016666666667,202.036724201249,234.033333333333,207.016666666667,199.042698548249,203.017513134851,220.034989503149,236.066800267201,214.039016777214,194.099403578529,207.037664783428,206.092038656236,223.027601435275,201.027948574623
300,225.033333333333,220.764488286067,208.444547996272,219.516666666667,203.138450238707,235.033333333333,207.516666666667,200,203.542907180385,221.077021005729,238.035262807718,215.20952009364,196,208.167608286252,208,223.855644493514,201.866405813304
301,226.016666666667,221.060771801884,209.040281973817,220.033333333333,205,236.051098620337,208.033333333333,201.020416496529,204.016666666667,222.050276520865,239.016666666667,216.021654395842,196.035880875493,209.017680339463,208.033333333333,224.530516431925,203.022670596237
302,226.516666666667,222.883925858402,210.248741188318,221.033333333333,205.308322663252,237.282710858274,209.033333333333,201.632911392405,204.516666666667,222.481106971794,239.516666666667,216.671286271113,196.206088992974,209.548090523338,209.033333333333,226.0847098687,203.702788483337
303,227.016666666667,223.016666666667,211.016666666667,222.0400080016,206.016666666667,238.037126415445,210.035242290749,203.016666666667,205.053696080186,224.016666666667,240.048007681229,217.021070375053,197.016666666667,210.033333333333,210.016666666667,226.016666666667,205.016666666667
304,227.516666666667,223.516666666667,211.516666666667,223.24024804961,206.516666666667,239.150918878782,211.092511013216,203.516666666667,206.664578485771,224.516666666667,241.488238118099,217.653181626633,197.516666666667,211.033333333333,210.516666666667,226.516666666667,205.516666666667
305,228.05,224.035945363048,212.033333333333,224,207.040933278756,239.024691358025,212,204.016666666667,208.02591344908,225.042744176106,242.033333333333,218.093896713615,198.041407867495,212.027056277056,211.033333333333,227.044434570096,206.045620437956
306,229.55,225.114306254493,213.033333333333,224,208.268931641424,239.765432098765,212,204.516666666667,208.803316921482,226.325069459286,243.033333333333,219.412360688956,199.28364389234,212.838744588745,212.033333333333,228.377471672962,207.414233576642
307,231,226.023736055068,214.057372346529,226.055463117027,209,241.059049306171,213.020185708518,205.106382978723,209.076775431862,227.097943192948,244.023046784974,220.03738317757,200.037693177535,213.035124692659,213.049285362247,229.0761614623,209.016666666667
308,231,226.735817707097,215.778542742398,226.379405455103,210.218228867165,242.83052849129,213.625756964069,207.292682926829,211,228.220479431785,244.714450334178,221.127819548872,201,214.088865472427,214.269705363888,230,209.516666666667
309,232.045516613564,228.05,216.10718113612,228,211.036961744594,243.033333333333,215.0199960008,208.016666666667,211.057670126874,229.024026910139,246.032669062398,222.036805299963,201.042964554243,215.056148231331,215.034188034188,231,210.041442188148
310,233.411015020482,229.55,216.920314253648,228.505319148936,212.145814082425,244.033333333333,215.619876024795,208.516666666667,212.787773933103,229.74483421432,247,223,202.331901181525,216.305056314402,216.056910569106,231.901800327332,210.03781512605
311,234.023041474654,231.021929824561,218.033333333333,229.058927519151,213,245.056290458767,216.039564787339,209.036839196905,213.041288191577,230.047382136934,247.05,224.025271670457,204.016666666667,217.037140204271,217.03612716763,232.042863266181,212.016666666667
312,234.714285714286,231.679824561404,219.033333333333,230.826753093695,214,246.745004221784,217.226508407517,210.142015104071,214.279933938893,231.468846244966,248.55,224.78342178418,204.516666666667,218.151346332405,218,233.328761251607,212.516666666667
313,235.033333333333,232.040104271105,220.017825311943,232,214.033333333333,247.021687269573,218.02446782481,211,215.018185124568,233.021213406873,250.033506449992,225.032185387834,205.020772746157,219.033333333333,218.047539814595,235.016666666667,213.023386342376
314,236.033333333333,233.243232404251,220.552584670232,232.403846153846,215.033333333333,247.672305356756,218.758502569122,211,215.563738861611,233.657615613067,251.03869994974,225.997747022852,205.643955130868,220.033333333333,219.473734252436,235.516666666667,213.724976613658
315,237.025906735751,234.037979491075,222.016666666667,233.518134715026,216.034662045061,249.017988846915,220.03471017008,212.052590060479,217.022701475596,234.038211692778,252.025419420437,227.034758428919,206.063211125158,221.053490238032,220.033534540577,236.057077625571,215.047014574518
316,237.80310880829,235.177364223319,222.516666666667,234.577021276596,217.07452339688,249.557654254362,221,213.630291874836,217.703745743473,235.184562476118,252.788002033554,228.077511296489,207.3435943866,222.658197378978,222,237.769406392694,216.457451810061
317,239.018211619013,236.023457658926,223.059066745422,235.354609929078,218.027847396268,251.025100401606,221.053262316911,214.091240875912,219.033333333333,236.06468305304,254.032851511169,229.030703101013,208,223.016666666667,222.078895463511,238.029498525074,217.041313778145
318,239.564560189401,236.727187426695,223.988155668359,236.24843161857,218.863269284322,251.778112449799,222.651131824234,216,220.033333333333,237,255,229.951796131409,208.139130434783,223.516666666667,223.344803854095,238.914454277286,218.280727122495
319,241.044111160124,238.03959611958,225.058668231153,238,220.041806020067,253.016666666667,224.016666666667,216.033333333333,221.022451728783,238.062111801242,255.050125313283,230.033333333333,210,224,224.02732987155,240.024813895782,218.058835065699
320,242.367445963829,239.227479706989,226.818715165738,238,220.726323927329,253.516666666667,224.516666666667,217,221.696003592277,239.925465838509,256.553884711779,231.033333333333,210,225.047619047619,224.847226018038,240.769230769231,219.823887036674
321,242.033333333333,240.016666666667,227.016666666667,239,221.033333333333,254.035758984445,225.016666666667,217.034199726402,222.042283298097,240.033333333333,257.041736227045,232.028232636928,211.016666666667,226.018024513338,226.017621145374,241.022381378693,221.043402777778
322,243.033333333333,240.516666666667,227.516666666667,232,222.033333333333,255.10852851779,225.516666666667,218.060191518468,223.16414294367,241.033333333333,258.293823038397,232.875211744777,211.516666666667,226.558759913482,226.546255506608,241.693822739481,221.658914728682
323,244.041356492969,241.025940337224,228.016666666667,192.455598455598,223,256,226.042025635638,219.037488284911,224.033333333333,242.016666666667,259.058668231153,233.037636432066,212.352941176471,227.043994720634,227.033333333333,242,222.039761431412
324,245.282051282051,241.804150453956,228.516666666667,138.775933609958,223.361711919006,256.417319670484,227.30279470477,220.16213683224,225.033333333333,242.516666666667,260.818715165738,234.166729394053,212.979771328056,228.363836339639,228.033333333333,243.410688884373,223.232604373757
325,246.029061319384,242.143163922691,229.049394912324,83.7678571428571,224.06478781989,257.033333333333,228.053490238032,220.033333333333,226.028801843318,243.044782803403,261.023923444976,235.029061319384,214.022482014388,229.016666666667,229.016666666667,244.041042478966,224.04158004158
326,246.900900900901,243.012987012987,230.531242282045,41.0353773584906,225,258.033333333333,229.658197378978,221.033333333333,226.892857142857,244.388266905508,261.741626794258,235.900900900901,214.696942446043,229.516666666667,229.516666666667,245.272316847938,225.288981288981
327,247.052603892688,245.017146776406,231.059790732436,28,225.042544139545,259.033333333333,230.08389261745,222,227.037551633496,245.040858018386,263.065445026178,236.033760972316,216.031377470976,230.065331010453,230.069076675109,246.031289111389,226.016666666667
328,248.63072067333,245.531550068587,232.853512705531,28,226.318868325888,260.033333333333,231.396838602329,223.21833161689,228.261911896913,246.266598569969,263.648221343874,237.808695652174,216.972701600251,232.025261324042,232.141376928391,246.969962453066,226.516666666667
329,250,246.043668122271,233.033372267646,28,227.033990482665,261.061633281972,232.033333333333,224,230.038543071883,247.016666666667,264.018031013343,239.043402777778,217.032701111838,233.019700551615,233,247.056116722783,227.046093569947
330,250,247.353711790393,234.034540297013,28,228.047931713723,262.91063174114,233.033333333333,224.93166328974,231.194835228368,247.516666666667,264.558961413631,239.107933950866,218,233.610717100079,233.755555555556,248.739618406285,228.428900668357
331,250.044043162299,248.034867503487,235.016666666667,28,229,263.072621641249,234.0249500998,226.074571215511,231.02756339581,248.063856960409,266.016666666667,240.033333333333,219.023052097741,235.016666666667,234,250.016666666667,228.135869565217
332,251.365338031271,249.080892608089,235.516666666667,28,229.881819934452,264.370386452453,234.773453093812,227.377548830221,231.854465270121,249.979565772669,266.516666666667,241.033333333333,219.714615029968,235.516666666667,235,250.516666666667,230.158444573418
333,252.022109219545,250.016666666667,236.034199726402,28.0166666666667,231.035112359551,265.024993751562,236.03610760065,228.016666666667,233.030553009471,250.042131872762,267.040741495213,242,219.053981106613,236.02756339581,236.034025178632,251.029841838257,231.018399264029
334,252.685385805881,250.516666666667,236.663479923518,28.5166666666667,231.760683760684,265.774806298425,237.119335620148,228.516666666667,233.947143293614,251.306088055614,268.262986351599,242,220.673414304993,236.854465270121,237.054780537598,251.925096985974,231.570377184913
335,254.039200313602,251.037243947858,237.06309148265,29,233.03812428517,267,238.016666666667,229.017102787754,234.479591836735,252,269.06105006105,243.03985651654,221.093852651337,238.016666666667,238.024313153416,252.040559724194,233.033333333333
336,255,252.154562383613,238.955835962145,29,234.181852840259,268,238.516666666667,229.530186420387,235.926919518964,252.993421052632,270.526427061311,244.235552012754,222,238.516666666667,238.753707755896,253.25735145001,234.033333333333
337,255.137174211248,253.057853630315,240.023185717598,29,235,268.033333333333,239.016666666667,230.033333333333,237.049019607843,253.022801302932,271.037341299477,245.016666666667,223.028977108085,239.016666666667,239.063011972275,254.033333333333,235.016666666667
338,256,254.793462539774,240.718757245537,28.8780487804878,235,269.033333333333,239.516666666667,231.033333333333,237.265636870094,253,272.157580283794,245.516666666667,223.898290350623,239.516666666667,240,255.033333333333,235.516666666667
339,257.016666666667,255.027793218455,241.046136101499,29,234.821364773133,270.039494470774,240.033333333333,232.016666666667,238.033333333333,255.044464206314,274.016666666667,246.016666666667,224.187617260788,240.089726334679,242,256.022291573785,236.033641715727
340,257.516666666667,255.861589772096,242.430219146482,33.739837398374,228.060567010309,271.224328593997,241.033333333333,232.516666666667,239.033333333333,256.378390395731,274.516666666667,246.516666666667,225,242,242.237020316027,256.691038787338,237.042893187553
341,258.016666666667,256.016666666667,243.016666666667,60.8691588785047,229.773242630385,271.033333333333,242.033333333333,233.018635855386,240.034141345169,257.031084861672,275.016666666667,247.033333333333,225.051626226123,242.016666666667,243.016666666667,257.016666666667,238.017705382436
342,258.516666666667,256.516666666667,243.516666666667,112.938596491228,213.442477876106,272.033333333333,243.033333333333,233.577711516959,241.058381700239,257.963630711843,275.516666666667,248.033333333333,226.222311611692,242.516666666667,243.516666666667,257.516666666667,238.548866855524
343,259.081333875559,257.106326422116,244.022507314877,177.75,194.698795180723,273.016666666667,244.016666666667,234.070101647389,241.033333333333,258.016666666667,276.033333333333,249.016666666667,227.020036064917,243.058479532164,244,257.6996996997,239.033333333333
344,260.221077654517,259,244.697726761197,225.514388489209,189.404220107571,273.516666666667,244.516666666667,235.208098987627,242.033333333333,258.516666666667,277.033333333333,249.516666666667,227.621118012422,244.613003095975,245.226573426573,259,240.033333333333
345,262.018402649982,259.024697456162,246,251.669344042838,186.956331877729,274.031269543465,245,236.033333333333,243.186567164179,259.033333333333,278.016666666667,250.038955979743,228.033333333333,245.043299415458,246.016666666667,259.040766408479,241.098231827112
346,262.570482149429,259.765621141022,246.490750816104,259.368495077356,186,274.969355847405,246,237.033333333333,244.46925329429,260.033333333333,278.516666666667,251.310515584037,229.033333333333,246.342281879195,246.516666666667,260.263758662862,241.2109375
347,263.018439977872,260.016666666667,246.102197240675,261.032562683165,188.940298507463,276.034299434059,246.05055611729,238,245,261,279,252.052132701422,230,246.964876033058,247.017458100559,260.05,242.033333333333
348,263.571639314033,260.516666666667,247.620449264136,262.653846153846,192,277.063282455839,247.567239635996,238,245.331643235769,261,280.00548696845,252.945454545455,230,247,247.541201117318,261.55,243.033333333333
349,264.026350461133,261.104712041885,249.022311468095,262.100300902708,210.455696202532,277.064703979295,248.048638132296,239,246.044843049327,262,281.035279590757,254,231.016666666667,249.017853954651,248.057770075101,263,244.033333333333
350,264.816864295125,263.120412496209,249.691655510933,263.56338028169,220.053475935829,278.912621359223,249.264705882353,239.516285329744,246.73275862069,263.064998830956,282.093667313459,254,231.516666666667,249.55347259418,249,263.665191740413,245.033333333333
351,266.03453038674,264.019131432944,250.033333333333,264.077101002313,235.763358778626,279.02084636231,250,240,247.03957261575,264.033333333333,283.016666666667,254.032583903552,232,250.016666666667,249.980392156863,264.033333333333,246
352,267.07044198895,264.593074421274,251.033333333333,265.838187702265,246,279.646237231603,251,242,248.071545603495,265.033333333333,283.516666666667,254.956090651558,232,250.516666666667,252,265.033333333333,246
353,268,265.016666666667,252.033333333333,266.028011204482,246,280.061728395062,251.044702726866,242.027670171555,249.007766334628,266,284.033333333333,255.714932126697,232.029351335486,251.016666666667,251.757869249395,266.019164430816,246.064620355412
354,268.629287598945,265.516666666667,253.033333333333,266.868347338936,247,281.337294332724,252.385784532857,242.857775318207,250.020766503461,266,285.033333333333,256.208731241473,232.909891400059,251.516666666667,252,266.594097355309,248
355,269,266.091575091575,254,267.507614213198,247.25641025641,281.864864864865,253.022271714922,243.033333333333,251.016666666667,266.069252077562,286.025947067981,257.016666666667,234.051007396072,252.044873233116,253.595238095238,266.954545454545,248.3367003367
356,269.002064693737,267,254,268,248.479166666667,282.46036036036,253.690423162584,244.033333333333,251.516666666667,268,286.804359107421,257.516666666667,235.581229278245,253.39107022661,254.147193347193,267.400950216897,249.056296778392
357,270.033517680576,268.081967213115,255,269.021404109589,249,283.042863266181,254.033333333333,245.036859565057,252.030284675954,268.052192066806,287.00519112789,258.051098620337,236,254.067590402163,254.120264582081,268.052465897167,250.028818443804
358,271.039048097872,269,255,269.66352739726,250,284.328761251607,255.033333333333,246,252.938824954573,269.617954070981,288.420953279849,259.282710858274,236.223529411765,255.925357331922,255,268.87104622871,250.893371757925
359,271.054495912807,270.033333333333,255.068917987595,270.949109414758,250.955555555556,285.033333333333,256.032562683165,245.061481709192,254.041554124247,270,289.018037518038,260.052137643379,237.047036688617,256.024189646831,256.023353573097,269.064703979295,252.055309734513
360,272.689373297003,271.033333333333,257.788844621514,269.422391857506,251,286.033333333333,257.009900990099,246.905932984937,255.288177851652,270.751916198263,289.559163059163,261.320346320346,238.458137347131,256.749879051766,256.723960765997,271,253.714601769911
361,274,272.039580447259,258,260.449339207048,253.051975051975,287.108873162765,258,249.017403411069,256.016666666667,273.016666666667,290.089928057554,262.050251256281,239.033233632436,258.017452006981,258.040306328093,272,253.055897149245
362,274.724528301887,273.226993865031,258.301610541728,241.374365482234,254,288.30428769018,258,249.539505743126,256.516666666667,273.516666666667,292.231991525424,263.557788944724,240,258.541012216405,259.249496170899,271.258928571429,254.732811626607
363,275.01924187031,273.040032025621,260.016666666667,217.075785582255,255.032061558192,289.028161081386,258.08431703204,250,257.034048348655,273.962588851478,292.91423670669,263.077639751553,240.059154096421,259.036982248521,259.030175015088,273.039984006397,255.016666666667
364,275.596497979604,274.171901770417,260.516666666667,197.701438848921,255.993908303944,289.872993522951,260,250.886712865321,258,273.924590163934,293.434309053778,265,241.833776989057,260.149206349206,259.935425467713,273,255.516666666667
365,277.023348120476,275.020454080589,261.056401579244,186.798792756539,256.033715441672,291.016666666667,260.033333333333,252.036258158086,260,274.043327556326,294.021390374332,265.033333333333,241.050339793607,261.026888948642,261.065963060686,274.036791758646,256.046093569947
366,277.723791734765,275.634076498261,262.748448956571,184.139041633936,257.027420446852,291.516666666667,261.033333333333,253,260.305428716388,275.813417190776,294.663101604278,266.033333333333,242.560533601812,261.833557407905,263,275,257.428900668357
367,279,276.016666666667,263.0226039783,183.214316330904,258.016666666667,292.068989306657,262.035746201966,253.040477636106,261,276.067294751009,296.032206119163,267.024342745862,242,262.052938062467,262.4662004662,276,258.06882312457
368,279,276.516666666667,263.700723327306,188.866141732283,258.516666666667,293.052516411379,263.108132260947,254.254806719288,262.432040736389,278,296.998389694042,267.754625121714,243.532788443262,263,264.264146155798,276.687,259
369,280.016666666667,277.094517958412,264.033383408446,199.353356890459,259.036516341063,294.02962962963,263.051242633871,254.021017234132,263.05021340698,279,298.033333333333,267.076834421821,244.042844901457,264.033333333333,264.908088235294,278.029507229271,260.041017227235
370,280.516666666667,279,265.034885661826,214.1953125,260.132006572941,294.918518518519,264.588521650013,254.651534258092,264.55661561637,279.937010443864,299.033333333333,269,244.121621621622,265.033333333333,266.148786904414,278.914724107406,261.271534044299
371,281.016666666667,279.06447453256,265.036989088219,238.043956043956,261.016666666667,296.016666666667,265.016666666667,256.016666666667,264.036764705882,280.042301184433,300.016666666667,269.044943820225,245.028417163967,265.705882352941,266.802631578947,279.016666666667,260.05
372,281.516666666667,280.472462448794,266.146661734788,261.505791505792,261.516666666667,296.516666666667,265.516666666667,256.516666666667,265.139705882353,281.388266666667,300.516666666667,270.393258426966,245.880932082978,265.730584467574,267.298500241896,279.516666666667,261.55
373,282.051759834369,281.016666666667,266.033333333333,278.664451827243,262,297,266.041710114703,257.046554934823,264.089485458613,281.024758603615,301.016666666667,270.063471913678,246,267,268.018618506796,280.0340367597,263.016666666667
374,283,281.516666666667,267.033333333333,283.271799628943,262.360641139804,297.350503919373,267.293013555787,258.443202979516,266.154761904762,281.767516712057,301.516666666667,271.967629324024,246.611428571429,267,268.577173710668,281.055139550715,263.516666666667
375,284.128205128205,282.022441651706,268.033333333333,279.5085995086,263,298.026631158455,268.055834729202,258.071658903619,266.952380952381,282.01719099192,302.023769907297,272.033333333333,248,267.550964187328,269.040485829959,282.021706099414,264.086281276963
376,284.415588954911,282.695691202873,269.033333333333,261.689564068692,264,298.825565912117,268.392011147236,259.362068965517,268,282.532920749527,302.736867126218,273.033333333333,248,268,270,282.672889081832,265
377,285.041771094403,284.018351991191,270.022753128555,242.476439790576,264.034234851078,299.075557234605,269.037257824143,260.087108013937,269,283.045126353791,304.033333333333,274.019474196689,249.020964360587,269.033927056828,271.017304031839,282.547511312217,266.016666666667
378,286,284.568911726922,270.70534698521,227.510835913313,265,300.225906735751,270.154992548435,261,270.103831891224,284.028846153846,305.033333333333,274.603700097371,249.649895178197,270.051738761662,271.536424987022,283,266.516666666667
379,286.171086398631,286.016666666667,271.016666666667,219,265.239234449761,301,271.016666666667,261.016666666667,271,284.053676865271,306,275,250,271,272.033333333333,284.016666666667,267.033881077418
380,287,286.516666666667,271.516666666667,215,266,302,271.516666666667,261.516666666667,271,285.663982823403,306,275.590277777778,250.658703071672,272,273.033333333333,284.516666666667,268.050313399966
381,287.05,287,272.033333333333,215,267.050838840874,302.026525198939,272.025700334104,262.033333333333,271.059488399762,287.016666666667,306,276.018935807612,251.15479876161,272.039292730845,274,285.032552083333,268.025765434164
382,288.55,287,273.033333333333,216.977732793522,268,302.822281167109,272.796710357235,263.033333333333,272.844140392623,287.516666666667,307.282888229476,276.587010035978,251.584351271047,273.218074656189,274,286,269.029613518488
383,290.016666666667,287.033333333333,274.035460992908,221.412881915772,268.034500603761,304.018395879323,273.033233632436,264.067704807041,273.016666666667,288.035823034211,308.025667351129,277.961240310078,253,273.063171193936,274.036603221083,286.069637883008,270.02552974215
384,290.516666666667,288.033333333333,274.164467897977,231.754761904762,269.069518716578,304.570272259014,274,265,273.516666666667,289.110514060541,308.79568788501,277.103554868624,253.788343558282,274,274.159574468085,287.971428571429,270.791422006638
385,291.018632383082,289.021654395842,275.035746201966,242,270.040217172733,305,275.030321406913,265.038580246914,274.070671378092,289.805447470817,309.916943521595,278.137931034483,254,274.046937338653,275.861878453039,288,271
386,291.577603875536,289.671286271113,276.108132260947,265.89552238806,271.246732354715,305.380597014925,275.939963614312,266,276,290,309.26917338108,279,254,275.45505749824,276.477177456917,289,271
387,292,291,276.043103448276,281.961538461538,271.069204152249,306.036948087936,277,266.04482294935,276.033863867254,290.021303792075,311.016742005692,280.21645021645,254.029594554602,276.038299502106,278.016666666667,289.018608113137,273.016666666667
388,292,291,277.336206896552,293,273,307.14539072603,277,267.389511429852,276.916143753565,290.660417554325,311.519002176461,280,254.917431192661,277,278.516666666667,289.576851507257,273.516666666667
389,292.037250884708,291.021542438604,278.033333333333,293,273,308.033333333333,277.101419878296,267.02446782481,278.016666666667,292,313.048449612403,281,255,277.078554595444,279.016666666667,291,274.033333333333
390,293.154777425964,291.667815596726,279.033333333333,293.179864253394,273.13844325609,309.033333333333,278.273547094188,267.758502569122,278.516666666667,292.973655913979,313.98578680203,280.828519491012,255.379944802208,278,279.516666666667,290.995991983968,275.033333333333
391,294.035137034434,293.016666666667,280,294.102249488753,273.75024975025,309.983333333333,279.018835938972,268.017793594306,279.06478781989,293.022914757104,313.016666666667,282.035784576847,256.017185083348,278.018828845792,280.053064473335,291.029761904762,276
392,295.089248067463,293.516666666667,280,294.696581196581,266.609925990422,309.483333333333,279.583914108118,268.551601423488,279.186046511628,293.710357470211,313.516666666667,283.109321882269,256.532737583777,278.583694219544,281.644998673388,291.922619047619,276
393,294.037299515106,294,280.016666666667,295,249.263888888889,309.024073182475,279.087719298246,269.066533599468,279.091157702826,294.025886616619,314,283.843014128728,257.021088148461,279.045955882353,280.888392857143,291.423728813559,276.03812428517
394,295.187555953447,294,280.516666666667,296,235.977564102564,309.746268656716,280.931818181818,270,280.124407582938,294.802485115195,314.523646165156,283.228518222932,257.653732602278,279.482018250134,281,293,277.181852840259
395,296.1108033241,295.056116722783,281.02186270223,297,231.859649122807,310.579710144928,282,270.956747404844,280.185528756957,295.019455252918,315.075357950264,284.029824038175,258.042140750105,281,281.169204737733,293,278.043754101947
396,296.691652470187,295.719835197175,281.67774376913,298,230,312,281.360951961216,272,281.788617886179,295.603112840467,316.612481857765,284.924545183418,259,281.610849585295,283,292.433333333333,279.356377160359
397,297.025490695896,296.075585789872,282.530516431925,297.62893081761,228.761564139247,312.143678160919,282.045330915684,272.02079002079,282.052854122622,296.016666666667,316.033333333333,285.930410577592,259.01977066034,282.428571428571,283.19267822736,294,279
398,297.790211572776,296.43267223382,283,298.136390708755,221.536231884058,312.583984375,283.405258386219,272.644490644491,283.644131963223,296.516666666667,317.033333333333,285.363616414308,259.612890470542,282.569482288828,283.682156133829,293.405570060923,279
399,298.158227848101,297.133779264214,283.027427317608,299,200,314.021290185225,284.030778701139,273.034494653329,283.089365504915,297.066622251832,318.016666666667,286.035087719298,261,284,284.086843247938,295,279.081967213115
400,298.944273179986,298,283.850246845858,300.214943151056,186.309090909091,314.659995741963,284.954139735303,274.069334253191,284,298,318.516666666667,287,261,284.346257889991,285,295,281
401,299.03234152652,298.043687199651,285,301.016666666667,179.363636363636,315.026130653266,285.016666666667,275,284.4,299,319.036866359447,288.018355359765,262,285.0267594327,285.106194690265,296,281.045248868778
402,300,299.354303189166,284.97725268912,301.516666666667,182.185185185185,316,285.516666666667,275,285,299.639053254438,320.142857142857,288.569016152717,262,285.829542413701,287,297.770609318996,282
403,300.057355893318,300.034106412005,286.016666666667,302.044964028777,196.374311926606,317,286.02822466836,275.024015369837,286.881164587047,300.371747211896,320.026371308017,288.708955223881,262.106007067138,285,287,297.031094527363,283.959935897436
404,301.778032692859,301.057298772169,286.516666666667,303.393884892086,202.907407407407,317,286.874964719165,275.744476464938,286.38768115942,300.278757346767,320.817510548523,288.452623631559,263.701219512195,286.059662775616,286.884927066451,297.963930348259,283.453881278539
405,302.041101520756,300.049875311721,287.020267531415,303.034952813702,204.212598425197,317.166389351082,287.05,277.034083162918,288.02948982601,302.017639795378,321,289.134138162307,264.855072463768,287,288,299.031545741325,284.095057034221
406,303.274147143444,301.546134663342,287.628293473855,304.083537224747,197.387755102041,318.910874200426,288.55,278,288.914184606311,302.54683365673,322,290.166953528399,264.677419354839,288,288.588522588523,299.977917981073,286
407,303.049431537321,302.042444821732,289,304.955436720143,186.247863247863,319,288.675496688742,278.117370892019,289.032299741602,302,324.020189783969,291.016666666667,265,288.03765060241,290.269541778976,300.030931023817,286
408,304.532377656945,303.179644389945,289,304.454569677591,176,319,289.469058952765,278.466019417476,290.000344708721,303,324.625883303049,291.516666666667,265.542403222197,289.167168674699,291,300.958861738324,286
409,305,304.016666666667,290.026164311879,306.033333333333,190.916030534351,319.05182689816,290.063694267516,280.016666666667,291.016666666667,304.03307972213,325.078125,292.023196474136,266.019168104275,289.877750611247,291.472295514512,301.046860356139,286.016666666667
410,305,304.516666666667,290.811093668237,307.033333333333,200,320.606633842964,290.35691318328,280.516666666667,291.516666666667,305,325,292.719090698214,266.594211232509,289.286558345643,291.437439379243,302,286.516666666667
411,305.036390101892,305,291.026997840173,308.018968133536,205.19267822736,322.016666666667,291.041442188148,281.018910741301,292.021281123643,305.026055237103,326,293.892857142857,267,291.031695721078,292.027382256298,302.072167428434,287.099800399202
412,306.128093158661,306,291.836933045356,308.588012139605,205.539598108747,322.516666666667,292.284707832574,281.586232980333,292.659714832943,305.807712350182,326,294.791441093065,268,291.982567353407,292.848849945235,304.237190281453,288.095863427446
413,307.035739814153,306.049091801669,292.04347826087,309.3125,209.762470308789,323.058962264151,293,282.201207243461,294.041459369818,307,327.035842293907,295.033090668431,268.059970014992,293.042544139545,294.032938076416,304.037950664137,290.040584415584
414,307.515406162465,307.521845851743,293.347826086957,310.535266974291,219.684210526316,324.827830188679,294.200209369275,282.375,295.285240464345,307.204334365325,327.739276703112,296.4375,269.859070464768,294.318868325888,295,304.188679245283,291
415,309,309,295,306.953974895397,228.848484848485,324.075187969925,295.36496350365,283.129701686122,296.135869565217,309.018443378827,329.94499449945,297,269.810606060606,294.076716532413,296.022941041523,306.923017705928,291.527704485488
416,309,309.330259222333,295,292.411504424779,262,326,296,284.741675075681,297,309.571744743637,330.697954271962,297,270.495175607873,294.306923625981,296.711172287222,306.405405405405,292.294029850746
417,310.016666666667,309.029126213592,296.821826280624,272.376623376623,274.137931034483,326.017863522687,296.020424836601,285.027972027972,296.812030075188,310.051229508197,330.031075201989,298.037509377344,270.060975609756,295.033333333333,297.686390532544,306.031269543465,293.033333333333
418,310.516666666667,310.031719532554,296.238845144357,244.929475587703,290.314880650076,326.553769203287,296.63316993464,285.867132867133,297.454981353223,311.588114754098,330.963331261653,298.861439312567,271.890243902439,296.033333333333,297.964864864865,306.969355847405,294.033333333333
419,311.016666666667,311.0814000814,297.047136460052,218.25705794948,292.894736842105,327.02279462047,297.063492063492,286.042992261393,299.016666666667,311,332.026824034335,299,272.871134020619,296.838187702265,299.046663555763,308.019972039145,295
420,311.516666666667,312.742130750605,298.461230261607,203.605283605284,292.893203883495,327.706633234557,298.968253968254,287.332760103181,299.516666666667,311.586736756975,332.831545064378,300,272.22641509434,297.608187134503,299,308.619133213501,295
421,312.045840018336,312.782135076253,299,195.87460815047,293,328.006636038795,299.031725888325,287.043591979076,300.026371308017,313.024078979051,334.018453589223,300.055096418733,273,298.038292169251,300.016666666667,310,296.016666666667
422,313.421040568416,313.463161791929,299,192.112852664577,294,329,299.983502538071,288.351351351351,300.817510548523,313.74644835059,334.572061265916,301.707988980716,274.06313416009,299.187057246793,300.516666666667,310,296.516666666667
423,313.056850483229,314.021973192705,299.059049306171,195.253164556962,294.253731343284,329.059171597633,300.037147102526,288.05382131324,301.024758603615,313.033333333333,334.884659746251,302,274.5625,299.031279324367,301.030506406345,310,297.038925652005
424,314,314.681168973852,300.83052849129,204.710900473934,295,330.834319526627,300.85,289,301.767516712057,314,335.808148373366,302,274.464044253227,299.969659055364,301.945698596705,310.494897959184,298
425,314.037425149701,314.724637681159,300.033333333333,223.80701754386,295,331.019766752323,301.029010733972,289,302.96829422955,315,336.016666666667,303,274.63503649635,301,302.438709677419,310.053981106613,298
426,315.948717948718,315.49274094805,301.033333333333,245.73,295.17136659436,331.612769322,301.899332753119,290.015834348356,302.017121116043,315.66,336.516666666667,302.593220338983,274.402643899752,301,302,311.673414304993,298
427,316,316,302.016666666667,272.847457627119,297,331.074571215511,302.016666666667,290.6875,303,316.016666666667,337.016666666667,303,276.036324010171,301.057736720554,302.280112044818,311.031515915537,299.016666666667
428,316,316,302.516666666667,297.141592920354,297.099375900144,332.038831218762,302.516666666667,290.723107569721,303,316.516666666667,337.516666666667,303.393786127168,276,301.304055675546,303.236966824645,311.976993381658,299.516666666667
429,316.043131334915,317.022331397946,303.016666666667,313.389105058366,297.222717149221,332.5085995086,303.059347181009,292.030039050766,304.085251491901,317.157232704403,338,303.918542336549,277,302.036496350365,304.03335557038,313,300.040201005025
430,317.337071382359,317.692273336311,303.516666666667,319.766162310867,299.422680412371,332.480937891534,304.839762611276,292.931210573746,305,318,338,305.111111111111,277,303.491002570694,305,313.886904761905,301.246231155779
431,318.016666666667,318.040048057669,304.027502750275,304.991228070175,299.099601593625,333.06882312457,305.016666666667,293.033875338753,306.039292730845,318.924242424242,339,306.016666666667,278,303.083240843507,306,314.073099415205,302.016666666667
432,318.516666666667,319,304.852585258526,277.946619217082,301.179401993355,335,305.516666666667,294,307,319.258784621745,340.704225352113,306.516666666667,278.425059476606,305.580466148724,306.656782334385,314.385854968666,302.516666666667
433,319.016666666667,320.018224895207,305.310344827586,249.193548387097,300.087565674256,335.883855981417,306.071530758226,294.04158004158,307,319,341.032351989647,307.018304960644,279,303.181818181818,306.912049252419,314.350649350649,303.034246575342
434,319.516666666667,320.564971751412,305.288343558282,225.382716049383,300.335644937587,335,307.052956751986,294,308.113699389906,319,342,307.567453779974,279.754640839387,305.728349046262,308.121478339897,314,304.061643835616
435,320.016666666667,321,306,210.102040816327,302,336.025100401606,307.016666666667,295.208768267223,308.095877277085,320.046040515654,343,308.019627085378,279.120918984281,307,309.043649061545,316,305
436,320.516666666667,321.889957264957,307,203,302.746185336807,336.778112449799,307.516666666667,296,309.883838383838,321.3125,343,308.608439646712,280,307,310,316.745077720207,305
437,321.035285815102,322,307.145137880987,201.554054054054,302.879032258065,338.017232465966,308.016666666667,296.056785917093,310,321.497512437811,343.033333333333,309,280.075987841945,307,310,316.356506238859,305.040625634776
438,322.093860268172,321.429028815368,308,204.572815533981,303,338.534206444942,308.516666666667,298,310.982608695652,322,344.033333333333,309.580235720762,281,307,309.358690844759,318.507314974182,306.259394678042
439,321.079872204473,322,309.020354162426,213.580046403712,304.067430883345,339.016666666667,309.016666666667,298,311,323.983333333333,345.025516713447,310,281.684542586751,307.056038105912,310.055679287305,318,307
440,322.337549933422,323,309.630979035213,223.576086956522,305.282442748092,339.516666666667,309.516666666667,298,312,323.483333333333,345.791018116867,310,281.841928593226,308.737181283273,311.726057906459,319.111111111111,307
441,322.964144854787,323.049937578027,310,246.787401574803,305,340.016666666667,310.038925652005,298.137174211248,312.016666666667,323.042881646655,345,311.019409937888,282.049309664694,309.016666666667,311.814471243043,319.278551532033,307.033333333333
442,322.191269576808,324.548064918851,310,275.132352941176,305.230565136641,340.516666666667,311.206695212145,298.755162241888,312.516666666667,324.329331046312,346.618322981366,311.601708074534,283.908011869436,309.516666666667,311.9453125,319.696875,308.033333333333
443,323.24,324.039872408293,310.069444444444,304.314285714286,306,341.029664787897,311,299.094607379376,313.052882072977,324.037209302326,346.016666666667,311,283.313971742543,310.315457413249,313,319,309.016666666667
444,324.593810444874,325,311.858461538462,323.814814814815,307.322523322968,341.9196084248,311.480343980344,299,314.639344262295,325.153488372093,346.516666666667,311,284,310.260431654676,312.443037974684,320.128205128205,309.516666666667
445,325.016666666667,324.666666666667,312,329,303.867612293144,341.964170548191,312.03065603924,300.093109869646,314.155520995334,325.042799058421,347.037320395596,312.848024316109,283.545454545455,310.731182795699,313,320.507614213198,310.035701535166
446,325.516666666667,324.976870748299,312.630405405405,330.47191011236,290.642335766423,342,312.950337216432,301.227065712427,315,326.326770811042,348.156932263482,312.378881987578,284.578443113772,312.422346368715,314,320.141949152542,310.085173501577
447,326.018416206262,327.0181587071,312.042034468264,330.14064697609,283.987854251012,343.016666666667,313.059241706161,301.092592592593,316.286944045911,326.107009095773,349.034644032565,312.745547073791,285,312.081967213115,314.061652281134,321.097608589556,311
448,326.570902394107,327.562919920102,313,331,238,343.516666666667,313,301.945945945946,317,327,350.073965009527,313.570668369519,286,313,315.338842975207,322,311
449,326.701492537313,327,313.09573958832,331,216.934959349593,343.800399201597,313.043792423911,302,316.751861042184,327.035124692659,350.204081632653,314,285.899497487437,313.017135023989,315.063171193936,322,312.016666666667
450,326.239140170175,327,314,330,206,343.152277795476,314.357565141231,302.531914893617,317.640043763676,328.088865472427,350.472439512461,314.666190135811,287,313.53118574366,316.442071386776,322.976301115242,312.516666666667
451,327,327.102880658436,314.01798237727,332,201.42726231386,345.018024513338,314,302.827288428325,317.248138957816,329,351.016666666667,315.054127198917,287.029949086553,314.016764459346,316.079978672354,323.082568807339,313.033590863285
452,327,328.070175438596,314.557453695379,333,194,345.558759913482,316,303,319,329,351.516666666667,316.677943166441,287.928421683139,314.519698239732,318.479338842975,323.00088691796,313
453,328.769053117783,328.738636363636,315,332.36231884058,193.087719298246,346,316,303.139664804469,318.963275798751,330,352.035587188612,316.087489063867,288,315.833333333333,317.052356020942,324.021973192705,314.022411474675
454,328,329.396210701645,315.527352297593,334,197,346,316.150909090909,305,319.033149171271,330,353.103202846975,316.668843283582,287.307692307692,316,318.623036649215,324.681168973852,314.694755714926
455,328.016666666667,330,316,334,207,347,316.959644874899,304.248120300752,320,330,353.111982082867,316,288.06435006435,316,318.767441860465,325,315.016666666667
456,328.516666666667,330,316,334,220.185185185185,347,316.081115335868,305,320.317807574688,330.641509433962,353.252173913043,316.32526756631,288.839779005525,316.125,319,326.27608982827,315.516666666667
457,329.016666666667,330.016666666667,316,334.020454080589,243.204819277108,347.020193861066,317.062715584823,304.855072463768,321.022446689113,331.016666666667,352.943661971831,317,288,316.02637826431,318.683544303797,325,316.016666666667
458,329.516666666667,330.516666666667,317,334.634076498261,268.790496760259,347.626009693053,318.944183129508,306.922298664508,321.695847362514,331.516666666667,353,317.851831896552,289,316.817726193616,320,326.452504317789,316.516666666667
459,330.016666666667,331.016666666667,317,336.021390374332,299,348.075872534143,318.043233895374,305.075557234605,322.038744672607,332.018635855386,354,318,289.050125313283,317.084530853762,320,326.053219797765,316.908088235294
460,330.516666666667,331.516666666667,318,336.663101604278,311.243078366964,348.642583732057,319,307,322.41645021645,332.577711516959,354.40119760479,319,289,318,320.254210526316,326,316
461,331.017406440383,332,318.032743942371,336.3663003663,313,349.033090668431,320,307,323,332.606060606061,353.658536585366,318,290,316.87725631769,320.198198198198,327.020408163265,316.428265524625
462,331.539599651871,332.510699001427,319,335.210526315789,312.868421052632,349.040943789035,320,307,323,333,354.549898167006,318,289,318.421520675856,321,327,317.624821343497
463,330.411764705882,332.016666666667,318.733333333333,336.827882960413,305,349,320,307.034317089911,323.081967213115,333.038955979743,355.016666666667,319.416666666667,288.901185770751,318.020635575733,321.044247787611,326.908256880734,318.016666666667
464,332.4430574227,332.516666666667,318.034620505992,336.968250913989,302,349,320,307.158355205599,323.788095238095,333.374464772285,355.516666666667,319.154034229829,291.085872576177,318.639702847709,321.835410399656,327.716253443526,318.516666666667
465,332.887387387387,333.297619047619,319.037814331632,338,297.166666666667,349.089847259659,321.78813559322,307.603174603175,323.778210116732,333.789473684211,356.080906148867,319.894736842105,290.767441860465,319,322.15503875969,328,319
466,332.860759493671,334,320.172244280582,339.248140043764,294.533333333333,351.36,321.086038449417,309,325,333.165334186121,356.364760432767,320,291.846674182638,320.648270787344,322.771873322598,328.764135702746,320.675
467,333.935979513444,334.393700787402,320.022501906941,339.061500615006,294,350.526315789474,322.033333333333,309.82332155477,325.511508951407,335.05875440658,358.173553719008,321,291.146092037984,321.051840331778,323.722222222222,329,320.057372346529
468,333,334.922619047619,320.916870415648,339.365458750964,293.102722772277,351.163043478261,323.033333333333,309.619676214197,326,336.821386603995,357.6,322.462199312715,291.43095599393,322.607050285122,324.363057324841,329,321
469,334.020610057708,335.033333333333,322.016666666667,340.058072009292,294,352.034825004353,324,309.085836909871,326,336.040584415584,358.064205457464,322.156494522692,292.176263219741,322.052673163023,324.831081081081,329,321.80198019802
470,334.638911788953,336.033333333333,322.516666666667,341.800232288037,295,353.079575134947,324,310,326.338709677419,337,359.99036918138,322.32293986637,294,323.632868053727,324.041036717063,330,322.235030335004
471,334,336.940828402367,323,342.396825396825,298,353.076569678407,324,310,327.27397260274,337.52,359.016666666667,323,294.072437522637,322.054436581383,326,332,323.092678405931
472,335,336.683639792551,323,342,299.555084745763,353.139721150994,324,310,328.2,337,359.516666666667,323.277161862528,294,323.463678516229,326.614476789929,331,323.290433080499
473,335.031897926635,336.076045627376,323.063979526552,342.061538461538,304.30303030303,354.057372346529,325.242718446602,311.026631158455,328.033014196104,338.14164305949,359.784946236559,323.063211125158,294.45652173913,323.027166530834,326.082034454471,331.435028248588,324.070472163495
474,335.988835725678,337.769971126083,324.983365323097,342.003421727973,310.832843497428,354.318288669488,325,311.825565912117,329,338.115537848606,360.01394083645,324.959544879899,294,323.842162455854,327.184018007878,332,324
475,336.034620045006,338,324.01871607711,343,318.171086398631,354.983333333333,325.027262813522,312.02642007926,330,339.017755681818,361,323.045085662759,295,325,328,332.5670995671,324.837209302326
476,337.073221395188,338,324.580198390417,343,320,354.483333333333,325.845147219193,312.819022457067,330,339.550426136364,361,324.320754716981,295,325,328,332.822228522824,325
477,337,338.016666666667,325,343.103092783505,320.100200400802,354.136054421769,326.050200803213,313,330.826446280992,339.186219739292,361.061671292014,324,295.851851851852,325.030609121518,328.046926325669,332.185873605948,325
478,337,338.516666666667,325.857923497268,344,321.829686013321,354.941666666667,327.556224899598,313,329.838464970995,338.468182651751,362.911810052421,324.592592592593,294.584745762712,325.948882767065,328.098096632504,333,325
479,337.033333333333,339,325.442477876106,344.016767270288,321,356,326,313.016666666667,331.157232704403,339.16583747927,362,324.027555800496,296.023463162834,325.093984962406,328.024319066148,332.720670391061,325.033333333333
480,338.033333333333,339.157221737867,326,344.51978537894,321.468085106383,356,326,313.516666666667,331.458045225192,340,362,324.854229815376,296.727358047865,326,328.753891050584,333,326.033333333333
481,339,339.553571428571,326.671232876712,345,321.428571428571,356.031104199067,328.934579439252,314,332.042176296921,341.05711022273,362.188679245283,325.539170506912,297,326,329.050607287449,333.955830388693,327
482,339,340.874083656749,326,344.465592972182,322.181586402266,356.964230171073,328.449494949495,314.135876042908,333.531772575251,340.096774193548,363.924242424242,326,297.49189611404,327.388888888889,330.188596491228,333.68487394958,327.073319755601
483,339,340.280898876405,326.960552268245,345.479166666667,322.983333333333,356.972360420122,328.016666666667,315,333.01951981261,341.02756339581,364.951714147755,326,297.894736842105,327.121654501217,331,334,326.967320261438
484,339,340.604667124228,327,329.327586206897,322.483333333333,356.14317302377,328.516666666667,315,333.605114190904,341.854465270121,364,326,297.638766519824,326.386102403344,330.161528150134,334,327.99451303155
485,339.02758032414,341,328,300.381877022654,322.220750551876,356.966821499668,329,315,333,341.982104509664,364.413223140496,326,296.909255898367,327,330.016666666667,334.204498977505,327.05230125523
486,339.880580039807,341,327.367364746946,268.87374749499,323,357.969946480033,329,315,333,341.445239799571,364.92978518756,326,296,326.214835333949,330.516666666667,333.065721649485,327.289389855428
487,338.51690821256,341.023551577956,328.02052545156,240.076023391813,323.016666666667,357,329.062932662052,314.812030075188,333.046565774156,341,364.534391534391,327,297,328,330.954914337241,334.507614213198,327.96776273372
488,339,341.730098916627,328.636288998358,205.495956873315,323.516666666667,357,330.078947368421,315.926124638877,334.443538998836,342,364.814432989691,327,297.10551558753,327,330.123456790123,333.222543352601,327.000644745326
489,340.083963056255,341.955908289242,329.017831669044,188.852941176471,324,357.200803212851,330.034971148802,316,333.746835443038,343,365.039269585706,327.9375,297.692307692308,328.98727735369,332,334.545454545455,328.016666666667
490,340.672392638037,342.705882352941,329.552781740371,180.965700965701,323.974559686888,357.890429042904,331.084105612869,316.363636363636,335,342.590625,366.217357156882,329.649384885765,298.509353741497,328.20987654321,332,334,328.516666666667
491,340.311526479751,342,329.016666666667,180.146950771492,324.361663652803,359,331.10111223458,317.029515938607,335.024437927664,343,365.06230529595,328.131578947368,298.622641509434,329,331.224971878515,336,329.035984166967
492,341,343.097014925373,329.516666666667,186.673927392739,325.261333333333,360,331.694362017804,317.914994096812,335.757575757576,343.037513397642,366.931464174455,329,299.802559414991,329.87863038826,333,336.222222222222,330
493,341.94708994709,343.969001859888,330,198,326,360,332.034317089911,318,337.03275466754,344,367.034305317324,329.161812297735,299.018709073901,330,333.052826201796,336.069108500346,330
494,341.53490990991,343.039057656541,330,219.755274261603,327,360,333.063829787234,318.198634388579,337,344,367.041955731748,330.477500491256,299.579981290926,330.519689987432,334,337,330
495,342,343.363057324841,331.016666666667,255.785714285714,327.016666666667,360.049566294919,333.016666666667,318,337.075159714393,345,368,330,299.845679012346,330.871886120996,334.037721614485,337,331.393939393939
496,342.886339937435,345,331.516666666667,285.03164556962,327.516666666667,361.536555142503,333.516666666667,318.98478332782,338.438524590164,346,368,331,300.703865155478,332,334.192218619731,338.064858490566,330
497,343.065420560748,345.363636363636,332.016666666667,318.784615384615,327.852071005917,361.016666666667,333.363057324841,320.040192926045,338,346,368.030515715594,331,300,332,335,337.06447453256,332
498,344,345.642857142857,332.516666666667,338.638225255973,328.453963472039,361.516666666667,334,320.848178137652,338.175199089875,345,368.945987183399,331.316107751512,300.211742321283,332,335,338.998710509349,332.823529411765
499,344,346.058343057176,332.955791335102,350.593220338983,328.868593955322,362.018125793003,334.408284023669,320,339.201207243461,345.033333333333,369.016666666667,331.8476770754,300.945652173913,331.081665986117,336,338.905033238367,332.920382165605
500,343.021090909091,347.808634772462,333,352.509523809524,328.712138728324,362.561899583107,334,320.682621502209,340.412226584408,346.033333333333,369.516666666667,331.377548830221,301,332.930267062315,335.122762148338,337.759879563417,333.144037780401
501,345,346.042345966547,333.092764378479,352.133868808568,329,362,334.111111111111,321.094073377234,339.840510366826,346.90243902439,370,332.085836909871,300.16,333.617283950617,336.224215246637,339,334.016666666667
502,345.114893617021,347.312724962947,333.079545454545,353,329,362.619047619048,334.435018050542,321,339.833333333333,347,370,331.036199095023,301.586770428016,333.034620505992,338,339.913961550583,334.516666666667
503,344.064829821718,347,333.96757457847,352.078431372549,329.107142857143,363,335.078926598264,322.036140224069,340.095465393795,347.060295447694,370.027746947836,334,302,334,337.826388888889,339.138504155125,335
504,345.001582278481,347.707903780069,333.088397790055,353.926315789474,330.419773095624,363,336.12439862543,323,341.5,348.869158878505,370.860155382908,333,302.546690518784,334,337,338.064935064935,335
505,345.021739130435,348.028993911279,334.020920502092,354,329.21875,362.782978723404,337.016666666667,322.184501845018,341.079554494829,348.723756906077,371.058737151248,333.117370892019,302.972368057474,333.25,337.733333333333,340,334.653594771242
506,345.673913043478,348.898811249638,334.648535564854,354.205479452055,330,364.632121329963,337.516666666667,323.61345591308,341.616161616162,348.496621621622,372.820851688693,334,302.143409781708,334.331154684096,338.869022869023,340,335.021262234222
507,346.17825311943,348.016666666667,336,355,331.874450721908,365,337.939503932244,323.07393715342,342,348.833333333333,372.04659832246,334.147590361446,302.824253075571,335.037693177535,339.218818380744,340,336.08210180624
508,346.465536306672,348.516666666667,336,355,331.632720414899,365,338,324,343.63321799308,349.15350877193,373.371428571429,335,304.764705882353,335.742331288344,339.12037037037,340.525601750547,336.865930128396
509,346.752168525403,349,336,356.16077170418,333,365.578034682081,339,324.039936102236,344,350.276923076923,373.636363636364,334.054406964091,304.467289719626,337,340.044701986755,341.212314225053,336.033333333333
510,346.773006134969,350.671936758893,336,356,333,365.793701242415,339,324.36398467433,344,350,374,335.686615886833,304.972972972973,337,341,341.047619047619,337.033333333333
511,347.620493358634,351,337.910828025478,358,333,366,339,325.810606060606,344.018559762435,351.019554165037,373.97118985883,335.493670886076,304.056433408578,337,341.022588660492,342,337.985401459854
512,347.129651860744,349.082788671024,337.903146509341,358,333.620111731844,367,339.120679199515,325.934210526316,344.575352635486,351.606179116152,373.10688562374,336,305.61744966443,338,341.700248475265,342,336.575288626873
513,348,351.048239266763,337.034494653329,357.032082130253,333.961538461539,367.138504155125,340.010188087774,325.844720496894,345.859747545582,352,375,336.033852403521,305.036023054755,338.032393909945,341.043859649123,342,338.039215686275
514,348,351.385958254269,338.069334253191,357.994546037857,334,366.767268862912,341,326,345.45117335352,351.446280991736,376,337,305.524207011686,338.315789473684,342.359649122807,343.370212765957,339.21568627451
515,347.919484702093,351.06600660066,338.353356890459,358.050607287449,334.134770889488,368,340,327.079617834395,346.048402710552,351.016666666667,376,337,305.092764378479,338.489795918367,343,344,339.053333333333
516,347.346014492754,351,339,358,334,368,340,326,346,351.516666666667,376,336.528852388156,306,337.088888888889,343,343.270833333333,340
517,347.978531558609,351.055493895671,338.946033459255,358.139082058414,334.074738415546,367.838709677419,340.539083557951,327,345.709302325581,352.039339103068,375.983333333333,336.9,306,339.0796812749,342.186991869919,344.050890585242,339.042444821732
518,347.334478316874,352,339.300530631934,358.159090909091,335,368,341,327,347,353,375.483333333333,336.650574712644,306,339.00618556701,343,344.431757016532,340.315789473684
519,348.471698113208,352,339.621212121212,358.026560424967,335,368.016666666667,340.931082012405,327.04347826087,347,353,375.068119891008,337.90234375,306,339,342.08389261745,343,340.019932230417
520,348.448878753326,352,339,358.823373173971,335.472222222222,368.516666666667,341.361233480176,327.375611927014,347.428571428571,352,377.222222222222,336.265385983636,306.977491961415,338.399103139013,343,344.904136572554,340.617899142914
521,349.226757369615,352,339.016666666667,359.024283632831,336,368.983333333333,341.963741841914,328,348,352.016666666667,376,337.960583366181,306.030413625304,338.978046103183,343,343.249687890137,341
522,349.23117709438,352,339.516666666667,359.752792617776,336,368.483333333333,342,328,348,352.516666666667,376,337,306.942822384428,338.319429198683,343,344,340.096854562442
523,349.967855994857,352.978452919629,339.951667472209,359.039146604032,336,368,342.393939393939,329.388888888889,347.833610648918,353.51282051282,376.061199510404,337.798076923077,306,339.051948051948,342.963503649635,344.031181789835,341
524,349.003535840566,352.332040508511,339,360.213544724995,336.175283732661,368.743362831858,343.03337969402,328,347.788491446345,354,377.897184822521,338.628978007762,306,339.061792300226,342.519593613933,344.966635484877,341
525,350,354,340,360.016666666667,337,368,342.97197309417,327.966295921807,348.061513225343,354.016666666667,376.039785160135,339,306.167504187605,340.022846698652,344.054929964296,344.016666666667,341.016666666667
526,350.241106719368,354,341,360.516666666667,337,369.626893939394,342.131165919283,326.955173576003,349.906909985647,354.516666666667,377.233339964193,339,307.420740063956,340.708247658213,345.702828893161,344.516666666667,341.516666666667
527,350.016666666667,354,341.016666666667,361.06435006435,337.866041527127,370.883990719258,343,328.295652173913,349.116822429907,355.080515297907,377.841772151899,339,307.960998439938,341.019105846389,345,345.076103500761,342.078186082877
528,350.516666666667,354,341.516666666667,360.837443946188,337.4,370,343.946142649199,329,349.409617486339,355.95920502092,377.034090909091,338.190854870775,308,341.592281238059,344.25,344.625,341.586345381526
529,350.983333333333,354.049776007964,342,361.032840722496,337.959216965742,370.137931034483,342.137931034483,328.857142857143,350,355,378.561403508772,339,306.151860288535,341.914744933613,345,345.036751194414,341.098039215686
530,350.483333333333,355.034993270525,342,360,338.387596899225,370.901460988499,342.483159722222,329,350.125,354.409039548023,378,339.542944008107,307.623425692695,340.495774647887,345,345.390041493776,342.567944250871
531,350.035423308537,354,342,361,337.615384615385,370,344.021440823328,329.033096926714,350,355.016666666667,378.016666666667,339,307.770642201835,341,344.242424242424,345,342.684931506849
532,351.098122564648,354,342,361,337.598925092375,370,344.664665523156,329.097315436242,350,355.516666666667,378.516666666667,339,307.729967069155,341,345,344.944850163687,342.796128012643
533,351,354.157232704403,341.772209567198,361.044662795891,337.912816041848,370.963208241354,344,330,350.016666666667,355.856115107914,378.7920997921,339,308,342.022737608004,345.975874547648,344.989898989899,343
534,351,354.336996336996,342,361.09204758923,337.802642444261,370,344,330,350.516666666667,355,378.251810136766,339,308.193484306714,342.704865848113,345.252110977081,345,343
535,351.949748743719,355.063291139241,342.089365504915,361.926226484692,338.867724867725,370.112930547713,344.264058679707,330,351,355,379.063131313131,339,308,341.089047195013,346,345,343.033333333333
536,351.827861832715,354.673376029277,342,362,338.714109825166,371.846403110823,345.792180451128,330,351,355.476456504389,379,339,308.69014084507,342,346.465432098765,346,344.033333333333
537,351.094876660342,355.972067039106,342.919935948759,362.294985250738,338.232018561485,370.971534301167,345.016666666667,330.04482294935,351.067159167226,356,380,340.086355785838,307.809885931559,342.31746031746,346.268817204301,345.047573739296,344.953531598513
538,352,355.13407821229,342.389087844955,361,339,370.11756333618,345.516666666667,330.71114599686,352,355.97124600639,380,339,308,343.985119047619,347.140477914555,345.175040518639,344.478125
539,351.128865979381,356.3861003861,343,363,339.029078220413,371.023940627244,346.046019328118,330.039651070579,351.688473520249,356.02712967987,380,340.169491525424,309.489583333333,343,346.261096605744,345.492385786802,344.253807106599
540,352,356.126979199006,343,363,339.9014248328,371.742159444577,346.241234955521,331.779527559055,352.386292834891,356.841020075963,379.686274509804,340.057692307692,309.83660130719,342.832941867293,347.718592964824,347.9625,345.225219369516
541,352,356.966239027684,343,364,340,372.228310502283,346.9750499002,331,353,356.340715502555,380,341,308.146198830409,343.991359177954,348.596774193548,346.032331070158,346
542,352,355.953409858204,343.430367314869,364,340,372.04958378574,346.226546906188,331,353.74358974359,356.313342318059,381,341.198169769643,308,343.290751985054,347.771929824561,347,346
543,352.034831069314,356.323624595469,344,364,340,371.016666666667,347,332,353,357,381.039872408293,341.033158813264,308.868247694335,343.915469146238,348,347,345.72602739726
544,353,356.518227529855,344,364,340,371.516666666667,347,332,353.64,358,382.236044657097,341.291803278689,309,343.395581492288,348,346.90756302521,345
545,353.020764119601,356.041788549937,344,364.759615384615,340.02988643156,372,347.041999160017,332,353.98304222486,357,380.011271574498,341.106269925611,309.248756218905,344.028935185185,349,346.071073205402,345.048449612403
546,353.643687707641,357.211906230722,344,364.438419829589,340.926479378362,372,347.313875168388,332.265636870094,353.474308970663,357,380.539626629095,342,309.821808510638,344.896990740741,349,347.294117647059,346.501937984496
547,354,357.113250283126,344,365.945945945946,341,372.016666666667,348.017777777778,333.020859407593,354.095328884652,357,382,342,309.082644628099,344,349.04004004004,348.023288309269,347
548,354,358,344,365.681034482759,341,372.516666666667,348.551111111111,333.646641635378,355,358.047306176084,382,342,310.4,344,350.241241241241,348.721937587331,346
549,354,358.957244655582,344.254777070064,366.232018561485,342.3,373.075757575758,349,333,356,359.02857959417,382.017780938834,342.850299401198,310.983333333333,346,350,348.02996703626,348.085397096499
550,354.111979166667,359,345.667635658915,366,343,374.77962962963,349,333,356,359.885967419263,382.551209103841,342.551900584795,310.483333333333,346,350,348.928978124064,348
551,355.399399399399,359,346.333333333333,366,343,374.977836879433,349,333.017979144193,356,359.021317416329,383,343,310.016666666667,346,350.049590875279,347.411764705882,348.080742834073
552,354.568079350766,359,346,366,343,374.312943262411,349,333.557353469975,356.574322883344,359.660839906203,382.906899418121,343.880268199234,310.516666666667,346.320519221168,351.537317133647,347.5,348.497307001795
553,354.01880759827,359,345.677419354839,366.02420721375,342.127145581691,374,349,333.584795321637,356.003452243959,359.857244825125,383.727148703956,342.83970856102,311,345.15625,350,348.769230769231,348.774520856821
554,354.583035546361,359,346,366.750423626241,342.150554675119,374,350.95340167754,333.975516449885,357,358.533762057878,384,342.184706213101,311,345.941176470588,351,347.909090909091,348.297916666667
555,354.673202614379,358.93896713615,346.915966386555,367,343.983333333333,373.561403508772,349,334,356.145137880987,359,383.983333333333,343,311.700680272109,346.939467312349,351,348.531914893617,348.107411385607
556,354.980723706459,359.25,346,366.647411852963,343.483333333333,373,349,334,356,359,383.483333333333,343,310,345.123486682809,351,348,349
557,353.932478055368,359,345.870298313878,366,341.507462686567,373.960536700868,349,333.02326122354,355.382716049383,360,383,343,310,346,350.918831168831,348.111111111111,349
558,353.357838795394,358.332524271845,346.28628907459,365.890290037831,342,373.607433217189,348.083148909263,333.721097929751,356.061224489796,359,383,342.504983388704,310.048713738369,346,351.648038875391,348,349
559,354,358.029761904762,345.933774834437,365.979291778836,334.63981042654,372.625,349,333,356,358.193548387097,383,341.943214082907,310.026178010471,345.939975990396,350.034770514604,348.70802919708,348.979645837574
560,353.672613307618,358.922619047619,346,365.358045143922,318.5,373.704198473282,349,333.622543950362,356,358.376559139785,383,342.450858034321,310.02,344.139255702281,351.077885952712,347.863577863578,348.369020964787
561,354,359,345.971988795518,366.361663652803,308.619047619048,373.065420560748,349.065789473684,334.047370914259,356.4,359,383.042122999158,343,311,346.837662337662,351,348,348.94301994302
562,354,359,345.131652661064,366.189189189189,300.339130434783,374,349.483412322275,334.746777862017,358,359,383.907477820025,343,311,345.460966542751,351.049391069012,348.702222222222,349.48623853211
563,353.968876439465,359.040306328094,347.830508474576,367,301.932325738777,373.941520467836,349.063492063492,333.917931883463,358,359,383,343,309.909008189263,346,350.928850942725,348.408450704225,348.29197080292
564,353.035169623405,359.477224350788,346.976683937824,367,299.902097902098,372.187134502924,348.842105263158,332.266253869969,357,359,382.37220785328,341.925650557621,309.324324324324,346,350.859169732002,348.372015546918,349.108139090562
565,353.934911242604,358.921296296296,346.721448467967,366.066489361702,299.093023255814,373.018950161076,350.983333333333,333.273224043716,357,359.016857720836,382.927927927928,342.201438848921,310.298850574713,347.678571428571,350,347.815498154982,348.06559527714
566,353.383333333333,358.247058823529,345.090909090909,366.159420289855,299.066037735849,373.587454993367,350.483333333333,333.995187680462,357.699401794616,359.52258934592,382.287009063444,343,310,347.865671641791,351.361655293859,348,348.014610941216
567,354.022883295195,358.920255183413,346.080064051241,366.597014925373,301.36170212766,373.016666666667,350,334.444444444444,357,359.944903581267,382.931295087599,342.953810623557,310.970743124634,346.983122362869,352,348.990099009901,348.981329350261
568,354.70938215103,358,347,367.504103967168,301,373.516666666667,350,333.14606741573,357,359.339943342776,381.917475728155,343.140684410646,310.093036863663,346.476793248945,351,347,348.421209858103
569,354.090909090909,359.02885170225,347.07524454477,368,311.869565217391,374.030257186082,350.050087653393,334.210526315789,357,359,383.023137436372,343.035335689046,310.921507064364,347,351,347.561403508772,349.049677098857
570,354.528735632184,359.894402769763,346.319568277804,367,308.410256410256,374.937972768533,351.552717255197,335,358.211663066955,359,383.717260527534,345.091666666667,311.171814671815,347,351.565217391304,348.333224543081,349.240391334731
571,353.047169811321,360,347,367.83831851253,313.62893081761,374.025432349949,350.936102236422,334.953553181607,360,359.497487437186,383.016666666667,344,311,347.649122807018,351.038895371451,348.072580645161,349.129115558425
572,354.723467458817,359.69680077557,347,368,318.85,374.788402848423,351,334.329758713137,359,360,383.516666666667,343.652849740933,310.939423388403,348,352.205756514975,348,350
573,355,360.047438330171,347.017937219731,368.627560521415,330.242152466368,374.09789525208,351.016666666667,336,359,359.958982772765,384,343.438202247191,310.087719298246,347,352.271002710027,347.714285714286,349.949109414758
574,354.427430093209,360,347.556053811659,368,344,375,351.516666666667,334.020325203252,359.961894393032,359,384,343.651789865179,311,347.03037569944,352.836335160532,349.072765072765,350
575,355.127551020408,359.15503875969,348,368,345,373.921630094044,351.983333333333,335,357.151209677419,360.95081160846,384,344.983333333333,311,348.068106312292,352.769911504425,348.073313782991,350.529100529101
576,355.208670095518,361,348,368,344.912280701754,374.150556531927,351.483333333333,335.513043478261,359.153225806452,361,384,344.483333333333,311,348,352.744787322769,348.739380849532,351.830357142857
577,355.651567944251,360,347.908172635445,368.203389830508,344,375,351.057736720554,336,359.09765625,359.966431688486,385,344.49504950495,311.075414781297,348,353,348.081168831169,350.796812749004
578,355.025525525525,360,347.302374301676,368,345.508928571429,375,352.358490566038,335.340823970037,359.701327433628,360.062992125984,385,344.210843373494,311.793804453049,349,353.081651806664,349.872483221477,351.752168883748
579,356,360.044662795891,347.045724737083,368.529411764706,346,374.958540630182,352.06968641115,335.770642201835,360.228915662651,361.559139784946,385.12277470841,344,311,348.088222320247,354.245989304813,350,352
580,356,360,348.86,370.75,346,374.217090069284,352.342592592593,336,361.095902353967,361,385.683006535948,346,312.939594148183,349.571428571429,353.359281437126,349.03071672355,352
581,356.052273915316,361.031766200762,348.77519379845,370,346,375.218340611354,352.975369458128,335,361.30487804878,362.045537340619,386.045998160074,345.285714285714,312,349.046146746654,355,350,352
582,356,361.984752223634,349.746381182147,370.846330275229,347,376.484742647059,352.23645320197,336,362,362.418181818182,387.383193277311,343.466926070039,312,349.805017921147,354.328367875648,350.694444444444,353.010576595019
583,354.854862119013,361,349.949622166247,368.347222222222,345.914273467638,375.804113614104,352,335.628252788104,361.214592274678,361.021616947687,385.949887246304,343.78813559322,310.127659574468,348.540540540541,354,349,353.52380952381
584,355,361,348.21792693288,370,346.603903559127,374.709523809524,353,335.511440107672,360.4,361.670125378297,384.44650463543,344,311,348.923322683706,354.808774834437,349.102127659574,351.647571606476
585,356,361,349.134199134199,369.038182512409,345.907407407407,374.913644214162,352.039745627981,336,360.181488203267,361.277777777778,385.597585513078,344.123915737299,311,348.159489633174,353.136612021858,348.306278713629,350.11320754717
586,356,359.345337937839,348,369.593625498008,345.47853736089,374,353.232114467409,336,360.615384615385,360.778119237861,385,344,311,349.823751178134,354,349,351.700724887815
587,354.666666666667,361.16583747927,348,370,346.16501650165,375.083032490975,352.963963963964,335.959316517494,361.558659217877,360.901088031652,385.159663865546,345,312.875,349.72972972973,355.638989169675,349.955927721463,351.941798941799
588,354.556603773585,361.941298057048,349,354.251655629139,346.970954356846,375.93665158371,352.105263157895,335.769944341373,362,362,386,344.884042553191,311,349.07568359375,353.786096256685,349,351.349321266968
589,354.279329608939,361,349,345.875486381323,346.455040871935,374.983333333333,352,336,361,360.955156950673,385.956747404844,344,311.739130434783,350,353.441340782123,348.652892561983,352.97269251775
590,355.549034456645,361,349,334.930232558139,346.971497584541,374.483333333333,353.833333333333,335.873949579832,360.769230769231,361,384.659169550173,343.339419978518,311.994623655914,349.701938187533,353.102272727273,348.06976744186,352.153468050246
591,354.775028121485,361,348.441340782123,324.897727272727,345,374.424628450106,352.111856823266,335,360.96155324875,361,385.948572897917,343.212314225053,310.820466786355,347.900398406375,353.494845360825,346.980123235937,352
592,354.314851485149,359.768605001506,348.219010918433,318.527777777778,344.903538536112,372.945222405272,352.347826086957,335,360.910588235294,361,384.405759835433,343.803536345776,311,349,353,346.383820314053,350.074803149606
593,353.78431372549,359,348.876160990712,316.808061420345,344.473684210526,373.136425648022,351.983333333333,335,360.907019990702,359,384.134328358209,343,310.302325581395,347.905347846664,352.958350687214,346.824868651489,351.03125
594,354,359,347,318,344.15,373.030769230769,351.483333333333,334,359.346153846154,359,384.462062011596,343,310.106893880713,348,352,346.079487179487,350.54593373494
595,353.836333878887,359,347.020206102243,326.571428571429,344.049455984174,372.514563106796,351,335,361,360,383.215982721382,343,310,347.016666666667,352,346,350.626959247649
596,354,359,347.626389169529,336.714285714286,345.533135509397,372.992342342342,352,335,361,360,383.425,344,310.218973359324,347.516666666667,353,346.268482490272,350.161607400983
597,354,359.653594771242,347.625,339.315151515152,345,372.090826521344,352.167504187605,336,360.503778337531,360,383.960364645264,342.020545239036,309.802761341223,348.018539117538,353,347,351
598,354.636974789916,359.719387755102,348.559512652296,349.267716535433,345,373,351,334,360.572403497547,360,383,343,310.135188866799,348.574712643678,353.414953271028,346,351
599,354,359,346.108166576528,365.704225352113,345,373.876998769988,351,335,360.412698412698,360.024443901247,384,342.921135646688,310,347.973732597846,352.859550561798,345.857142857143,352.056818181818
600,354,360,347.382092198582,367.597859327217,345,373,350.887889688249,334.817913094886,361,360.757760938646,385.481049562682,341.433637284701,311,347.185710533228,353.856594110115,346.574162679426,352
601,354.0624024961,359.852233676976,347.982623805387,368.194174757282,345,373.099099099099,352.028653295129,334.112866817156,361.709219858156,359,384,342.613636363636,310.8712998713,348,353,347.021240441801,352
602,355.934477379095,359.819047619048,347.461337966985,368.466765140325,345,373,352.888252148997,335,360,359.339015151515,384,343.881329113924,311,348.501383125864,353.745202558635,347.658453695837,352
603,354,360,347.983333333333,369,345,372.983333333333,351.765807962529,334.960536700868,360.978345604158,359.959208647767,383.979300351894,343,310.11961722488,347.85401459854,352.950372208437,346.13986013986,351
604,353.655367231638,359.234042553192,347.483333333333,368.779220779221,344.135135135135,372.483333333333,351.031700288184,335,360.328713728887,358.735468080767,383.358310908715,343.683690280066,310.736988202637,348,353,345.172858818928,350.405375754251
605,353.069832402235,359,347,369,344,372.046382189239,350.932065217391,334.6875,360.95840266223,358.974899598394,383,342.902629016553,309.083056478405,347.901088031652,353.602409638554,346,350.056401579244
606,353.60270498732,358.392307692308,347,368,344,372.497088406564,351.80343980344,334.57528957529,359.710482529118,358.221887550201,384,343.753289473684,310,348.133293484758,353,347,351.748448956571
607,353.02186270223,359,348,368.489130434783,345,372.083333333333,351.539170506912,335.191570881226,361.027292576419,359.938800489596,383,342.892857142857,310.099304865938,348.918467183041,353.068446269678,346.260416666667,351
608,353.67774376913,359.048843187661,348,368.646464646465,345,372.30612244898,351,333.426679744973,361.846069868996,358.102815177479,383.372025955299,341.779291553133,308.291666666667,347.652631578947,352.142314990512,344.78431372549,351
609,352.859254046446,359.799196787149,347.185528756957,368.702380952381,344.45045045045,371.355871886121,352.016764459346,334.831223628692,361.041666666667,358,382.944582986977,341.5,310,347.899799599198,352.683544303797,344.183673469388,350.217391304348
610,352.633879781421,358.221052631579,348,368.237337192475,344.367364746946,371.287377228083,352.519698239732,333.462761728068,360.533253802565,357.223587223587,381.282072596287,343.011111111111,310,346.600490196078,352.774797255147,345.482593856655,351
611,352.261096605744,358.641577060932,345.824253075571,367.3,345,372.078492935636,352.555555555556,334,361.448430493274,359.021101498206,383,342.1443001443,310,347.518134715026,353,345.076804915515,351
612,352.696897374702,358.285198555957,347,369,345,372,351.83506126296,334.778523489933,361.550847457627,359.654146444398,383,343.857552924291,309.809322033898,348.260679079956,352.927346938776,345.032395566922,351
613,353.970873786408,360,347.016666666667,368.805447470817,345,372.017467248908,352.016666666667,334.100857286939,362.970297029703,358.721448467967,383.263157894737,342.604743083004,308.943396226415,347.92461364493,353.056242969629,345.440528634361,351
614,354,360,347.516666666667,368,345.823975720789,373,352.516666666667,335,360.420650095602,358,382.747933884298,341.717479674797,309.533775078226,347.666666666667,354.743532058493,345.042253521127,351
615,353,359.285714285714,348.068775790922,367.913344887348,345.031615554853,372,351.769230769231,335,361.983333333333,359,383.713467048711,342,308.970674486804,346.923780487805,353,344.369565217391,351
616,353,359.039298990972,348,368.723577235772,345.980082200443,371.535211267606,352,334.723224144277,361.483333333333,358.672727272727,382.296052631579,341.026518966096,308.090909090909,346.417322834646,353,344.125340599455,351
617,352.573065902579,358.533333333333,347,368.3300330033,344.57264957265,371,352,334,361.020193861066,359.068965517241,382.065384615385,342,308.262812089356,346.40119760479,352.012219156484,344.397590361446,351
618,353.905487804878,359.662288930582,347,361.858974358974,344,371,352,334,361.626009693053,358.105351170569,382.459988144635,342,309,347.13358778626,353.194718171068,344.584564860427,351
619,352.333333333333,358,346.956082564778,363.548328816622,345,371.042881646655,351.016666666667,334.035803795202,361.019455252918,359,382.91270187691,342.305810397554,309,348,352.930131004367,344.145772594752,351
620,353,357.790243902439,347,352,345,371.305521966949,351.516666666667,334.91352739726,361.603112840467,359,381.142811399296,343,309.709677419355,348,353.595238095238,345,351.639175257732
621,353,359.058343057176,347,335.546279491833,345,372.04816955684,352,335,361.917695473251,359.636363636364,383,341.064205457464,310,348,353,345.874134675897,352
622,353,359,347,321.770833333333,346,371.907188353048,352,335,361,360,383.043010752688,342.99036918138,310,348,354,343.644112946191,352
623,352.924896733008,358.153139356815,347.039920159681,318.65034965035,344.983333333333,372,351.453125,333.931365820178,362,358.604743083004,383.967679379444,340.975609756098,308.137931034483,348.115207373272,353.924184988628,344.459459459459,352
624,352.094881398252,359,346.634095634096,311.877192982456,344.483333333333,371.936170212766,351.888208269525,333.707664884136,361,359.555555555556,383,341,309,348.899746192893,353.207343412527,344.462664443209,352
625,352.975921020949,359,347,311,344.055218111541,370.518518518519,351.258397932817,335,363,359,383,342,309.931787175989,348.021781746896,353.025926886181,344.79633401222,352
626,352.25355164941,358.485452586207,347,311,345.185622016288,371,351.352040816327,334.138269402319,363.451763140386,358.300884955752,384.918623883559,342.244915254237,309,348.675234153779,353.80373347161,345,352.204905063291
627,352.538106235566,358.930167597765,347,311.046948356808,345.983333333333,370.174520069808,352.658703071672,334.984615384615,362,359.035292041645,383.07299270073,341,308.888888888889,347.970553592462,353.99231678487,345.076103500761,352.796296296296
628,352,358,347,313,345.483333333333,371,351.222222222222,333.130298973672,362,360.094053290983,383,342.594594594595,308.978947368421,347.087161366313,353,345,351.109589041096
629,351.963768115942,359,347.666666666667,320,345.454545454545,370.926470588235,351.622641509434,334.078033554428,362,359.031675641432,383.069204152249,341.941037735849,308.581589958159,347.959644874899,353.209205020921,344.877600979192,351.750623441396
630,351.600682593857,358.373134328358,347.968794326241,326.412213740458,345,371,352.73682766191,334,362,359.981944884384,383.593843098312,341.566143497758,308.742038216561,347.83467230444,352.824324324324,344.179632248939,352
631,352,358.708333333333,347,331.866666666667,346,372,351.965659340659,335,362.082372322899,359.1001001001,383.363057324841,340.509803921569,308.746192893401,347.977111467155,353.959489568564,343,352.114155251142
632,351,358.766515204474,346.394851657941,340.185430463576,345.557578740157,371.601534951255,351,333.637187653111,361.839012925969,358.478957915832,383.820199778024,341.615598885794,308.076086956522,347.290455481804,352.744176625481,343,351.301615798923
633,351.98001598721,358,346.746192893401,360.369822485207,344.421965317919,370.881656804734,350.982958418541,333.962873584555,361.980445834963,357.97149372862,382.610687022901,340.490566037736,307.793650793651,347.227272727273,352.955644267022,342,350.016666666667
634,351.380495603517,357.711508951407,346.549228944247,367.136133452487,344,369.61231281198,350.471710974778,332.849081121218,361.393820883848,357.116305587229,382.566666666667,340.9890260631,307.482076637824,345.750250417362,351.624972277667,342.333333333333,350.516666666667
635,350.444444444444,356.983333333333,346,367.868247694335,343.874371859297,369.921166732361,349.970014992504,331.975657254138,361.814643188137,357,381.945024738868,339,306,345.529411764706,351,341.124146492862,350.565217391304
636,350.334338174842,356.483333333333,346,367,343.185606060606,369,349.070464767616,331.245374878286,360.398688915375,357.224565756824,381,338.888888888889,306.485788113695,345,352,341.432432432432,350
637,350,355.954296160878,346,366,342.926686217009,367.959497772378,350.06123698714,331.866220735786,359.625468164794,355.720588235294,380.781181619256,338.17667844523,306,344.215517241379,350.861111111111,341,350.058021467943
638,350,355.987369985141,344.795886075949,366.924050632911,342.107692307692,367.393258426966,350.221198156682,331.182484725051,359.586400194979,355.82243902439,380.317073170732,339.463395225464,306,344.04347826087,350.446727549467,340.182873730044,351.798665506237
639,349.208333333333,356,344.333333333333,366,342.979541734861,368.085836909871,350.969192852742,331.225225225225,360.921073401736,355.596774193548,379.983333333333,337.958053691275,305.521531100478,344.981332835542,351,340.032992411745,349.977861412442
640,350,356,344,366.736030828516,342.365793780687,367.240687679083,350.044978434997,332.394392523364,359.607594936709,355.699350649351,379.483333333333,337.774624373957,305.2470657277,344.421317901811,351,340.966494845361,349.313703785698
641,350,355.593495934959,344.983860121049,365,342,367.778270509978,348.877600979192,330.963194700037,359.983333333333,356,379.826446280992,338,305,343.983333333333,350.844115354638,340.887133182844,347.965940054496
642,350,355,343.975117686617,365,342,367.599303135888,349,330.588850174216,359.483333333333,355,379.958091286307,338,305,343.483333333333,349.281572676728,339,348.645695364238
643,348,355,342.983333333333,365,341.983333333333,366,349.016666666667,330.945975148568,359.04215851602,355.040567951318,378.964726631393,338.016666666667,305,343.12285012285,350,339.549450549451,348
644,347.366171003717,354,342.483333333333,363.486161251504,341.483333333333,366,349.516666666667,329.808612440191,359,354.522362869198,377.051357540072,338.516666666667,305,344,350,339,348
645,347.427767354597,354.114876507754,342.025709964712,365.034211426616,341.119688809096,367,350,330.053504547887,360.05980861244,355.07701193685,378.371747211896,338.940529289325,305.051921079958,344.142857142857,350.118906064209,339.137931034483,348.118413262285
646,348.823118058412,355,343.538060830113,366.263865546218,342,367,350,331,360.980021030494,356,379.192857142857,337.156407969075,305,345,350.157517899761,340,349.276595744681
647,348,354.060096153846,344.93769470405,365.025233409034,342,367,348.571428571429,331,360.835526315789,355.5,379,337.877825290165,305.133333333333,343.45045045045,350,339.721448467967,349
648,348,355.862980769231,343.940337224384,365.78223568004,341.734831460674,367,348.87326943557,330.26311844078,359.812824956672,355.904411764706,378.672385810341,338,304.226635514019,344.211902304782,349.081606217617,338.146341463415,349.136270491803
649,347.776286353468,354.812558575445,342.777777777778,364.110987791343,342.025813113061,366,349,330.064267352185,359.860529986053,355.126742712294,378.406504065041,336.78892733564,305.049900199601,344,351,339,348.057421762848
650,348,354.688311688312,343,365,342.800206504905,366,349,331,359.363476733977,355.398128654971,378.935064935065,337.379056950398,304.864253393665,344.128205128205,350.939880507842,339,349.780074648292
651,347.980984978133,354.982152418347,343.11350737798,365.917830731306,341.950690335306,366,349.91789819376,330.957752429235,360,354.039215686275,379.029815146094,336.979520786402,304.951667472209,344,350,339,349
652,347.410534322114,354.446724968767,343.86498973306,365.172459304883,342,366,348.819444444444,330.136390708755,360.763250883392,355.46575688653,379.924269528921,336.365144378456,304.739041794088,344,351,339,349
653,346.965457685665,353.96199163816,343.025799793602,364.016666666667,340.981624402793,365.983333333333,349,330.965475573969,359.983333333333,354.051334702259,378.016666666667,336.354838709677,304,343.886234357224,350,338.576271186441,349
654,347,354,343.799793601651,364.516666666667,340.430356486586,365.483333333333,347.993831391364,329.929742793026,359.483333333333,355,378.516666666667,336,304,343.120525059666,349,338,349
655,346.867637326274,352.970938680616,342.962413080248,364.914675767918,341.666666666667,364.952785646837,347,329.080224628961,359,354.958788378323,379,336.322580645161,304,343.859154929577,350.099502487562,337.429184549356,348.957912457912
656,346,352.099099099099,341.83480548769,363.677764565993,341,364,347,329.829045168668,359,353.722439728003,379,335,304,344,349.415278342137,337.526315789474,348.803149606299
657,346.025445292621,353,342.946921443737,362.961788307222,340,363.983333333333,346.977949283352,328.973190348525,358.971687429219,352,377.990024937656,335,303.135317997294,342,348.978637043367,336.696048632219,348.734042553192
658,346.788804071247,352.782271468144,341.354564755839,363,340,363.483333333333,346.316427783903,328.16890080429,358.122310305776,352,377,334.205111821086,301.784381915903,342,348.337748344371,336,348.81512605042
659,344.16168148747,351.666666666667,341.942313239112,361.925925925926,339.649122807018,362.962278385515,346.220507166483,328,358.18018018018,351.923488905891,376.919678714859,334,301.803921568627,341.877192982456,348.99649122807,335.602409638554,347.056179775281
660,344.362048894063,351.646125686394,340.21171041246,362,338.306010928962,361.608695652174,345.57052921503,326.496208930076,358,351.4,376.105882352941,334,300.437427173153,341.788025108643,349,336,347
661,343.878048780488,350.930362116992,340,361.016666666667,338.949277200101,361.949341438703,345.053662463107,327.926686217009,356.936708860759,351.884393063584,375.907918968692,334,300.263157894737,340.745547073791,348,335.85593220339,346.983333333333
662,342,350,339.992586812329,361.516666666667,337.427593203145,361,346.663536356319,327,356.755656108597,351.794655414909,375.84,334.15852613539,301,341,347.97880794702,336,346.483333333333
663,343.28818443804,350,339.049019607843,362.114155251142,338.071326676177,361,346.972550096075,328,357,352,374.507462686567,333.983333333333,301,341,348.823943661972,335.940029985008,346
664,344,351.866279069767,340.519607843137,362.715025906736,339.14983974359,363,346.149052978315,328,357.502463054187,352,377,333.483333333333,302,342,349.306034482759,334.140929535232,346
665,343.526066350711,350.111111111111,339.955377063811,361.05042864347,338.050864699898,361.982203239011,345.136054421769,328.05249343832,357.313479623824,351.805447470817,376.721835883171,333.250626566416,301.82347749338,340.018867924528,347.983333333333,335.791231732777,345.914675767918
666,343.92662116041,350.79468845761,339.893157262905,362,339.576805696846,361.448300409325,346.736547085202,327.708699902248,357,350.660115606936,375.566666666667,333.252652854977,301,340.535351670666,347.483333333333,335,345
667,344.117647058823,350.9375,339.956408020924,361.934768427919,339,360,344.929478138223,326.900596421471,357.79674796748,350.823008849557,374.781181619256,332.852941176471,301,339.935691318328,346.968513853904,334.6,345.11013215859
668,342.626288659794,349.0625,338.648648648649,361.313632781718,337.449896541531,359.584839835078,344.404444444444,325.731584258325,355.87037037037,349.039249890973,374.135593220339,331.593939393939,299.076525670003,338.006430868167,346.023929471033,332.50495049505,345.882121807466
669,340,347.955888839876,338.878345498783,358.901960784314,336.171526586621,359,342.916874480465,324.159663865546,355.792960662526,347.943977591036,372.837530463038,329.937636420331,299,338.341296928328,345,332.042753313382,343.789473684211
670,340,347.289473684211,337.454460966543,358.817427385892,335.947008547009,358.150186567164,342,324.072727272727,354.655172413793,347.747826086956,372.902791145332,328.066729030246,297.814218841428,339.618038576474,344,332.803101633896,344.476606363069
671,339.354838709677,346.983333333333,336.975710468788,357.873417721519,335,357,343,322.97643732328,355.387596899225,348.796541200407,371.978880675818,329.93190330269,298.114810562572,338.367647058824,345.334448160535,331.894792214624,343.493827160494
672,339.666283084005,346.483333333333,336.247024532427,358,334.947368421053,357.823155216285,342,322.269557021678,353.872180451128,347.745222929936,371.34530095037,328.682008368201,297.033644859813,337.25548245614,343.670357751278,330.724011713031,342.75
673,339.016666666667,345.968132568515,336,357.016666666667,334.116686114352,356.983333333333,342.023239600279,323,353.161290322581,346.164383561644,371,329.000469043152,297.046339202966,337,343,330.874765184721,343.017015484091
674,339.516666666667,345.012109623964,335,357.516666666667,334.161026837806,356.483333333333,342.720427608645,323,354.319259838415,346.448844884488,371.531496062992,329.423400129282,298,337,343.412683823529,329.032404406999,343.527480006806
675,339.068965517241,347.06589785832,335.084961767205,357.929378531073,335,356,342.023369946249,324,354.875776397515,346.14164305949,372.074019245004,329.931082012405,297.264705882353,338,344.887133182844,330.051921079958,342.887323943662
676,340,347,336.465578424415,357.080532656944,335,356,342.724468333723,323,354.039417025505,347.912298054731,371.108307045216,329.55023923445,298,338,344.643776824034,329.514705882353,342.047619047619
677,339.150829562594,346,336.064102564103,357.960333201111,334.88358556461,356.016666666667,341.983333333333,323,354.771167048055,346,371,329,297.917012448133,337.958000839983,343.773242630385,330,342
678,339,346,336,357.288238878732,335,356.516666666667,341.483333333333,323,354,346,371.597413096201,329,298,336.670025188917,344,330,342
679,339.166805671393,345.956672443674,335.933020763563,358,335,356.87063389392,341.096711798839,323,354.103626943005,346.975621647977,372,329,297.748110831234,336.973684210526,344,329.204545454545,341.977543229284
680,339,346,335.107623318386,358,335,356,342,323,354.775,346.244271087274,371,328.923566878981,297,336.184210526316,343,329.91388400703,341.303840107792
681,338.963989917177,346.068073519401,335,357.084602368866,334.816513761468,355.527704485488,342,322.957654033453,354,346.760765550239,370.970777323203,328,296.125313283208,337,342.960380348653,329.638989169675,341
682,337.96,345.659540595861,335,358,334,356,342,321.687275037053,354,346,370.094097019287,328.504167953072,296.891304347826,336.097697573118,342,328.726634928589,341
683,338.95530726257,345.418410041841,334.983333333333,357,334,355.983333333333,341.983333333333,322.964304836695,354,346,369,327.979591836735,296.892857142857,336.907834101382,342,327.845916795069,340.967824967825
684,337.614525139665,345.592610837438,334.483333333333,357,334,355.483333333333,341.483333333333,321.893449937533,353.701468189233,345.379984951091,368.95,327,295.175512104283,335.556242274413,342,327.595507933237,340.002574002574
685,336.696055684455,344.818016378526,333.981985227887,356.957609156422,333.93654822335,354.983333333333,340.957283212302,320.971485600228,353.940334128878,344.942922374429,369,326.947033898305,295.938912645082,335,341.89701338826,327.666666666667,339.972557628979
686,338,343.55603842635,333.441542064493,355.188455008489,333.964285714286,354.483333333333,339.166666666667,320.116053607072,352.249770431589,344.223776223776,368.290322580645,325.358050847458,294.106291997557,334.85394581861,341,326.546799116998,339.149286498353
687,336.958385351644,343.963309484498,333.356506238859,355.872122762148,332.065420560748,353.907192575406,338.961165048544,319.948586118252,352,343.963937973314,367.967341606793,325.90552668871,294,333.909502262443,340,325.040273862263,338
688,335.709945900957,342.862594019446,333,354.108108108108,332,352.351595006935,338,320,352,343,367,325,292.851985559567,333,340,325.568965517241,338
689,335,342,332.983333333333,354.069108500346,331.896587383661,352.981804949054,338.983333333333,319.983333333333,351.326599326599,343.036363636364,367,324,294,333.018939393939,340.017085255425,325.054112554113,338.035198873636
690,335,342,332.483333333333,355,331.295256270447,352.43595342067,338.483333333333,319.483333333333,351.120145631068,342,367,325.677374301676,294,333.587121212121,340.529642918162,325.812056737589,339.091165082717
691,335.044702726866,342.072886297376,332,354.044503782822,330.040307101727,352,338.077760497667,319.395256916996,352.064184852375,343.023207240659,367.079239302694,325.728260869565,294,334.040966816878,340.983333333333,326.041614648356,338.469483568075
692,335.497536945813,342.186991869919,332,355.379617267468,316.344234079174,352,340.321044546851,321,353.98973042362,343.719424460432,367.793333333333,325,294,334,340.483333333333,325,339.080476900149
693,335.929032258065,342.982078853047,332.020627062706,354,315.599037690457,351.983333333333,339.948078920042,319.9604743083,352.928418038654,343.958106409719,366.972406181015,324.969733656174,293,334,339.962949240459,325.438202247191,338
694,335,342.444444444444,332.639438943894,354,307.557041991825,351.483333333333,338.390446521288,319.539855072464,351.625482625483,343,366.144591611479,324.061743341404,292,333.591262135922,339.42981186686,324.986842105263,338
695,334.033311125916,341.956859361519,331.983333333333,353.966666666667,304.584717607973,350.983333333333,338.673202614379,318.982794218858,351.096993210475,342.960768928992,365.263157894737,324,291.972640218878,332.728997289973,339.947173798204,324.861878453039,338
696,334.051826677995,340.662640207075,331.483333333333,352.966666666667,297.609079445145,350.483333333333,337.029490616622,318.466620784584,351.607647058824,341.783836798745,365.287315333673,323.490990990991,291.151846785226,332,338.362387744321,323.15625,338
697,333.858757062147,340.912816041848,330.977411339508,352.055865921788,295.81981981982,349.983333333333,337.243309002433,318.78125,351,341.032175032175,364.903567984571,323.071787508973,291.27027027027,332.228571428571,338.819168173599,323.429184549356,336.966566365764
698,332.833333333333,340,330.299751524735,352.18329132157,293,349.483333333333,335.832943013271,317.411965811966,350.793956043956,341.997425997426,364.103853690398,322.512195121951,291.430148619958,330.413112164297,338,322.290468986384,336.921369689283
699,331.656357388316,339.798792756539,329.964054636952,351.677419354839,291.074074074074,348.074074074074,335.021276595745,316.864682002706,348.067069081154,340.796875,364.480769230769,322.366666666667,289,331.79674796748,337.224852071006,322.73544973545,336.94623655914
700,331.384275618375,339,330,351.050458715596,292.811111111111,348.582181259601,335.659574468085,315.703703703704,347.552747946936,336.032,363.928571428571,321.933333333333,289.855670103093,329.358974358974,336,321,335.004310344828
701,331.882766705744,338.602409638554,328.7557997558,350.163636363636,292,347.84544049459,335,314.924731182796,347.73474801061,339.142857142857,362,321.215517241379,289.741602067183,329.912126537786,336,321.111111111111,335.016666666667
702,330,336.881720430108,328,350.460203696718,293.283242708848,346.259528130671,334.382978723404,315.881474710542,347.516381766382,338.250631844987,362,320.051108374384,289.974264705882,328.766983199416,336,320.998417721519,335.516666666667
703,330.18018018018,337.936628643853,327.109649122807,350.929552659387,293.710144927536,345.982486865149,334.892933618844,316.32,346.569230769231,337.970273483948,361.963010911781,320.047619047619,288.347222222222,328.93449066492,335.960191082803,320.90980156344,335.947257383966
704,329.103658536585,337,327.758443779393,348.867647058824,297.24085106383,345.457092819615,334,314.028281363307,346.318561335902,337.078478002378,360.853338265212,318.013269819667,288.078254597908,327.921568627451,334.765923566879,318.203848466627,334.343553243909
705,328.983333333333,336.917218543046,326.924981245311,347.611620795107,302.202643171806,344.927219796215,334,313.889012208657,345.016666666667,336.83948635634,360.621928166352,319.371747211896,288,326.983333333333,333.983333333333,318.944237918216,332.054229934924
706,328.483333333333,336.813464235624,325.416545718433,348.058171745152,310.370716510903,344.33547008547,333.182361425922,313,345.516666666667,336,359.526123301985,318.332361516035,288,326.483333333333,333.483333333333,317.271375464684,333.681127982646
707,327.930410577592,335.943993279194,325.980415197807,347.507389162562,310.615877080666,345,332,312.921445404556,345.926308032424,335.928418038654,359.961165048544,317,287,326,333,316.982117310443,332.899193548387
708,327,334.263791654999,325.392871132002,346,311.539057456424,343.307463795024,332,312,345,335.414849428868,358.693430656934,317,286,326,333,316.445636623748,331.771004942339
709,327,334,324.983333333333,346.895506792059,322.818346957312,343,331.973544973545,311.152542372881,343.969696969697,334.874450721908,357,316.160256410256,286,325.983333333333,332.916247906198,316,330.958540630182
710,327,333.418189545261,324.483333333333,346.397375820056,323.212412264499,343,331.179894179894,312,343.060606060606,334.01197053407,357,316.771186440678,286,325.483333333333,331.424936386768,315.142857142857,330.773313674899
711,326.972936400541,334.925317401046,324,346.925925925926,324,343,332,312.0171762281,344,334.025947067981,357,316.328859060403,286,325,332,315.26455026455,330.047348484848
712,326.161028416779,334,324,347,324,343,332.177959791512,312.53246307111,344,334.804359107421,357,316.729140722291,286,325.302640487475,332,315.560875216638,331.555056179775
713,327,333.983333333333,323.946552645644,346.12315270936,323.106837606838,342.041528239203,332.515738498789,312,344.061842918986,334.132100396301,357.10781671159,307.964705882353,286,325.959167006942,332,317.061614294516,332
714,326,333.483333333333,324.194444444444,346.653562653563,323.070175438596,343,331.473594548552,312,345.917130488559,334.358974358974,358,298.900857249348,285.732272069465,324.80100914538,332.076433121019,315.144597887896,332
715,325.890470974808,333.18281535649,325,345.946466809422,325,341.983333333333,331.93552546744,312,345.316455696203,334.845797995374,358.946395068346,293.72191323693,285,325.866844207723,332.94234649755,315.230414746544,331.932915921288
716,324.504854368932,332.766666666667,325,344.284271284271,324,341.483333333333,330.001289490651,310.205245153934,344.945857795173,334,357.338247118735,287.028766086298,284.220508866615,325,331.212741424041,314.644351464435,329.920393559928
717,324,332.190476190476,323.90243902439,344.117096018735,323.032299741602,341,331,311.7425997426,344.310559006211,333.944720840243,357,284,284.979554283378,324.991930060525,331.983333333333,314,329.983333333333
718,323.138989169675,332.989417989418,323.576923076923,344.094890510949,323.666666666667,341,329.840568862275,309.401290322581,344,332.741251848201,357,279.055555555556,284.366182784707,324.487558843309,331.483333333333,314,329.483333333333
719,322.928622412562,331.960111687276,322.937830276655,344,321.949622166247,339.952414941708,329.962070927366,309.918233851186,343,332.931082012405,357.061690314621,277.20202020202,282.983333333333,323.829642248722,330.919224555735,313.295774647887,328.977831966305
720,323,330.03,321.072738576313,343.780154486037,321.548186528497,338.524863192957,328.824198748341,308.278571428571,343,331.399193548387,355.412213740458,277,282.483333333333,322.634916864608,330.398230088496,311.368421052632,328.312790955442
721,323.152905198777,331.436681222707,322.084602368866,343.929849175728,322,339.948024948025,329,308.933687002653,342,331.907791609036,354.012482662968,277,282,322.915218312844,329.945175438596,311.744897959184,327.9528524281
722,323.116928446771,330.663309744148,321,342.344696969697,321,338.190871369295,328,307.85798816568,341.779310344828,329.93608779858,353.9890260631,277,281,321.497315436242,328.300438596491,310.889025137952,328
723,320.98275862069,329,320.628252788104,341,319,337,327.961044020257,306.912280701754,340.095419847328,328.983130904183,351.648660518226,277,280,320.983333333333,327.96151625938,309.981658107117,326.932088285229
724,320.465517241379,329,320.347222222222,341,319,337,326.79236462797,306.253521126761,340.189499589828,328.47705802969,350.413566739606,280.011388119421,280,320.483333333333,326.807004040793,309.431401320616,325
725,320,328.983333333333,318.941877361232,340.966666666667,318.983333333333,335,326.957264957265,306.953863898501,339,328.966666666667,352,283.075757575758,279.980574980575,319,325.980999429983,309,324.980445834963
726,320,328.483333333333,317.198198198198,339.966666666667,318.483333333333,335,325.675213675214,305.569780853518,339,327.966666666667,352,287.298952013238,279.397824397824,319,325.41098232947,308.839606253619,324.393820883848
727,319.945100192149,327.963543565439,317.621212121212,339,318.284090909091,334.95394888326,324.966588706983,304.942627653471,338.9599919984,327,350.975454099165,294.453488372093,278.983333333333,319,325.983333333333,308,324.983333333333
728,318.298105956629,327,318,339,317.760330578512,333.572415381073,325,304.386033519553,337.75975195039,327,350.239077074129,306.013144240747,278.483333333333,319,325.483333333333,308,324.483333333333
729,318,326,317.983333333333,338.833333333333,316.983333333333,333.983333333333,324.982316534041,304,337.983333333333,326.983333333333,350,308.761006289308,278,318.50495049505,325,307.026539278132,324.022040996253
730,318,325.603231017771,317.483333333333,338.505551042513,316.483333333333,333.483333333333,324.451812555261,303.762488218662,337.483333333333,326.483333333333,350,308,277.320916905444,317.959320518552,324.631352619234,307.822717622081,324.683270883844
731,316.975192259985,325.983333333333,316.983333333333,337.933020763563,315.966666666667,332.981936416185,324,303.172413793103,337,325.937185929648,349.983333333333,308,276.980824544583,318.179856115108,324,306.153139356815,323.973530968767
732,316.230960059539,325.483333333333,316.483333333333,337.649641577061,314.966666666667,332.440028901734,324,303.068779501011,337,326,349.483333333333,308,276.405560882071,316.675,323.506645817045,307,323.179460031763
733,315.977924944812,325,316.026716537537,336.9699969997,312.918918918919,331.983333333333,323.950322901143,302.975996159386,337,325.056274620146,348.983333333333,307.447513812155,277,317.115646258503,324.428571428571,307,323.982970027248
734,315.315673289183,324,316.828212663639,336.069906990699,304.76392251816,331.483333333333,322.46000993542,302.255880940951,336.909375979931,325.564655172414,348.483333333333,306.431097560976,276.887254901961,316.308258811152,323.292682926829,305.114171479343,323.472070844687
735,315,323.914929817099,314.964336661912,335.983333333333,301.732381801963,330.934683213586,322,301.581589958159,335.944367176634,323.919517102616,347.95513683266,306,276,315.983333333333,323.378881987578,305,322.507614213198
736,314.578606158833,323,313.765254237288,335.483333333333,296.911465892598,330.189964157706,322.640319071791,302,334.275382475661,323.186513629842,346.609241812472,305.35393258427,275.875883739199,315.483333333333,322,304,322.520739809661
737,314,322.983333333333,314,335,292.837332248882,329.983333333333,321.960753532182,300.975944190522,335,324,346.88344988345,305,275.983333333333,315,322.983333333333,302.980642663569,321.983333333333
738,314,322.483333333333,314,335,289.460407239819,329.483333333333,321,300.254269906182,335,324,346,304.830459770115,275.483333333333,314.945990722333,322.483333333333,302.399922570654,321.483333333333
739,313.952550415184,321.981336319522,313.983333333333,334.931647300068,286.870466321243,328.958488999585,320.899142713061,300,335,322,345.725274725275,304,274.959935897436,313.983333333333,321.957591178965,302.937616968185,320.971231300345
740,312.5290628707,321.421425905188,313.483333333333,334.250945179584,284.426837491571,328,320.112328767123,299.889521640091,334.729009552539,321.692967884828,346,303.030303030303,273.758012820513,313.483333333333,320.685326547922,302,320.108170310702
741,310.972291493489,319.9659632403,312.941002949853,332.62893081761,281.484536082474,327.076452599388,318.983333333333,298.983333333333,333.943883277217,321,344.983303249097,302.466666666667,273.927457381211,312.950396825397,320.935358758888,301,319.962839093274
742,310.141036298144,319,311.171091445428,332.042109740536,281,326.022911051213,318.483333333333,298.483333333333,332.031452358927,320.023943661972,344.306407942238,303.701095461659,273,312.630769230769,319.007389162562,300,318.84801189149
743,310,317.911268855368,310.972987574284,331.554016620499,281,326.916701374427,317.970422951789,298.080710250202,332.898734177215,319.957428693061,342.92795389049,301.346405228758,272.733333333333,312.765807962529,319.975810353169,300.124533001245,318
744,310,319,310.162614802809,328.050025786488,281.365217391304,325.715391229579,317.083111505472,297,331.809453471196,318.627586206897,342.207786116323,297.300448430493,271.868263473054,311.927109974425,319.250120948234,299.708014726706,318
745,309.996341228577,317.944413563091,310,321.356499356499,282.977711738484,324.966666666667,316.974868057301,296.551569506726,331.953628564804,318.96015936255,342.752168525403,287.649859943978,270.961685823755,310.952830188679,318.490909090909,298.970282317979,316.976139346218
746,309.418640477566,317.034941763727,309.522067363531,309.276346604215,282.139630390144,323.966666666667,316.220909776326,296.913793103448,330.562485508926,318.825185185185,341.937142857143,279.669322709163,269.590792838875,309.537735849057,317.010889292196,298.078751857355,316.260319732761
747,308.835796387521,317.907407407407,308.94623655914,306.85401459854,285.962686567164,322.973698053656,314.052631578947,294.949341438703,329.972557628979,317.61759082218,340.938893981057,273.791144527987,268.971056439942,308.964936886395,316,296.589970501475,314.983333333333
748,307.658536585366,316,307.333333333333,303.793650793651,284.479704797048,322.184639663335,314.40022172949,294.637254901961,329.149286498353,316,339.105713412771,269,268.102749638206,307.913043478261,316,296,314.483333333333
749,306.877750611247,315.888080581981,306.943977591036,298.679281590763,287.06105006105,321.927553730983,313.14064697609,294.189035916824,327.960396039604,315.878123095673,338.92599901332,266.242718446602,267.874213836478,307.80563654033,315.958071278826,296,314.131578947368
750,306,314,306.016975308642,294,288.892551892552,319.754165660469,313.997066219614,293.33935483871,327.670411985019,314.995225102319,336.705969412926,264.198838896952,268,307,315.326500732064,295.097416744476,314
751,306,314.053191489362,305.022075055188,290,292.241984271022,319.299850074963,314.983333333333,293.079113924051,328.30303030303,315.03624501631,337.061614294516,265,269.103092783505,307.143781452193,315.035298270385,296.048007681229,314.243309002433
752,306,314.501217730151,305.684326710817,288,300.36690647482,320.660592255125,314.483333333333,294,328.632359354557,315.713432835821,339,264,269,308.503191489362,315.774016081253,296,314.211956521739
753,306,314.961802902979,306.018288222385,287.864130434783,307.089206066012,320.144927536232,313.977344811962,294,328.037721614485,315.983333333333,339,266,268.961486616599,308.094741828517,316.046168051708,295.966799468792,315
754,305,314.127481389578,306.566934893928,288,306.255264509502,321,313.29768917082,294.347583643123,328.956937799043,315.483333333333,339.717244484467,266,267.806085114577,308.499095373482,315.522012578616,294.129032258065,314.715342871238
755,305,314.932795698925,306.952505343149,287,306.933510638298,319.92940345923,313.859943977591,292.932226363944,327.964323938637,314.939921898468,337.974012474013,269,267.885321100917,306.903428295509,314.943598420756,294.966666666667,313.933244325768
756,304.701330108827,313.805970149254,305.527665637616,287,306.096986817326,319.89260897031,312.47113594041,291,326.845161290323,313.137578852508,337.194386694387,273.857740585774,266.851224105461,306.829333333333,313.251551043429,293.966666666667,313.872705386699
757,304.024090580583,312.902818270165,303.958193979933,287.335570469799,305.866131191432,319.02223704692,312.960952752831,292.123915737299,326.979381443299,313.845679012346,336,279.904761904762,266.563318777293,305.89010989011,313.246913580247,292.97797841885,312.976047904192
758,304.746807998073,312.894679695983,303.516104868914,290.251417769376,305.277665995976,319.689348454525,311.789535337759,292,326.360824742268,313,336,288.35960591133,265.218181818182,304.650832072617,312.90249897583,292.317330984365,312.25748502994
759,302.965659340659,312.049372384937,304.920823436263,293,304.204498977505,317.924442765395,311.924981245311,290.812030075188,326.930118798043,312.888205701509,335.63436928702,293.934469200524,265,304.850187265918,311.965120334845,292.957164275005,311
760,302,311.423997303674,303.275691699605,297,299.852173913043,317,310,291.453091684435,325.955823293173,312,334.992424242424,294.716666666667,264,303.942307692308,311.912015137181,291.672092525166,311
761,301.908759124088,311.71671388102,303.079491255962,298.362056480811,290.819168173599,316.537634408602,310,288.948612538541,324,312,334.553571428571,293.03008423586,264.047619047619,303.767981438515,311.85401459854,291.026961445133,310.818181818182
762,300,310,301.147324113049,304.247100802855,286.680965147453,315.022325581395,310,289,324.60328687331,310,333.236329935125,293.932611311673,264.233652644731,303,310.146084337349,291.835804799137,310
763,300.95983935743,310,301,308.712250712251,282.717514124294,315,309.951124144673,289,324,310.049285362247,333.034904013962,292.916597164304,264.756097560976,303.913941480207,311.051759834369,290.896587383661,309.95320542817
764,299.755020080321,310,301,320.648839556004,277.033250207814,315,309,288.768494342907,324,311,334.743772241993,291.482008368201,263.017987152034,301.771637816245,310.110492845787,290.883338409991,308.54936827328
765,298.905303030303,309.862068965517,300.928469241774,320.78125,271.531981279251,314.875853507138,307.568181818182,287,323,309.396825396825,332.916492693111,288.89816700611,261.612403100775,301,309.8778998779,289.785407725322,308.85590778098
766,296.699132111861,306,299.47012987013,318.886402027027,264.042462845011,311.295363480252,305.76522644456,285,320,306,330,288,260,298.741820345033,306.493288590604,287.484895033282,306.663767452506
767,295.966666666667,304.966666666667,296.928774928775,317.79381443299,243.80303030303,310,304.971846846847,284.92693619094,319.671052631579,305.954648526077,328.680272108843,288,259.405063291139,298.965986394558,305.957761351637,286.448430493274,305.978499247474
768,294.966666666667,303.966666666667,296.124087591241,318,211,310,304.127252252252,282.735021919143,319.105449854886,304.59410430839,327.508058864751,286.266666666667,258.019565217391,297.933054393305,304.690601900739,284.144883096972,305.333476671684
769,293.948559670782,302.897645854657,296,315,195,307.859550561798,302.87293519695,282.961375048281,317.90375360924,303.958053691275,326.960799686397,286.361010830325,257.531914893617,296.787234042553,304,283.848139711465,304.971354912632
770,293.046431642304,301.689976689977,295.069792802617,314.830985915493,191,307.573521432447,301.22604750467,281,317.346860643185,302.69966442953,326,284.070028011204,256.183810103469,295.223723723724,303.777896995708,282.580357142857,304.112002291607
771,292.018395879323,300.925925925926,293.958272480701,313,212.912621359223,305.863387978142,301.915966386555,280.921752738654,315.818181818182,301.968,324.920063948841,284,255.165975103734,294.00234741784,302.229411764706,281.275862068966,303.667774086379
772,292.570272259014,300,292.706446901732,314,243.864197530864,305,301.603663613655,281,316,301.008,323.74269005848,279.531042128603,255.962264150943,294.564304461942,302,281.689279731993,301.378504672897
773,291.974772956609,300.958965941732,292.983333333333,313.676470588235,267.319727891156,305.983333333333,301.035285815102,280.924981245311,316,301,323,270.570077386071,255.962630792227,294.945459503681,301.983333333333,281,301.893842887474
774,291.217961654894,300,292.483333333333,313,263.820689655172,305.483333333333,301.457364341085,280.377548830221,316,301,323,262.781322698571,254.716814159292,293.309244614126,301.483333333333,281,300.978278358809
775,291.933422103862,299.964614295825,291.983333333333,313,246.843930635838,304.983333333333,300.942657342657,280.965659340659,315.559471365639,300.874055415617,322.982474588153,258.817518248175,254.970149253731,292.978942935355,301.115473441109,280.856011519078,299.976145038168
776,290.770685579196,299.198198198198,291.483333333333,312.234375,216.236559139785,304.483333333333,300.446551724138,279.93543956044,314.096795079314,299.717289141726,322.456712232737,254,254.074626865672,292.347230995999,301,279.732693279434,299.260496183206
777,290.983333333333,298.975502204802,290.983333333333,311,183.038461538462,303.93031358885,299.898580121704,278.983333333333,314.666666666667,298.979732468585,321.922690374952,252,254,291.924981245311,299.983333333333,278.966136132746,298
778,290.483333333333,298.240568348849,290.483333333333,311,152.725888324873,302.635268346112,299.466527196653,278.483333333333,314,298.371706526145,320,251,254,291.236771779797,299.483333333333,277.011588275392,298
779,289.966666666667,297.983333333333,289.983333333333,311,128.365079365079,302,298.983333333333,278,313,297.983333333333,320,250,253.944903581267,291.625468164794,299,277.967710687762,298
780,288.966666666667,297.483333333333,289.483333333333,311,117,302,298.483333333333,278,313,297.483333333333,320.268191928821,251,253,290.26207256591,297.617302052786,277.5,298
781,288,297,289,310.963741841914,119,301.983333333333,298,277.94499449945,312.983333333333,297,319,253,252.092857142857,290.983333333333,298.976230092703,277,297.983333333333
782,288,297,289,310,120,301.483333333333,298,276.294829482948,312.483333333333,297,319,253.966651009864,252.927631578947,290.483333333333,298.263132873782,276.503909643788,297.483333333333
783,287.983333333333,296.977797513321,288.983333333333,309.738766980146,107.671140939597,300.983333333333,297.968533668974,276.945175438596,311.983333333333,296.983333333333,318.983333333333,258.227272727273,251.978103788045,289.983333333333,296.983333333333,276.151515151515,296.983333333333
784,287.483333333333,296.311722912966,288.483333333333,303.405913978495,121.582010582011,300.483333333333,297.0245437382,275.300438596491,311.483333333333,296.483333333333,318.483333333333,265,251.321217429385,289.483333333333,296.483333333333,276.023340040241,296.483333333333
785,286.975973089861,295,287.983333333333,300.704316972206,152.111111111111,299.978118161926,295.972840847366,275.945799457995,310.970879440885,296.342465753425,317.983333333333,271.488758553275,250.93842364532,288.897854954035,296,275.825632083697,295.964726631393
786,286.25516578568,295,287.483333333333,292.774267399267,186.764940239044,299.321663019694,295.158066268332,274.319783197832,310.097262667443,294.943667443667,317.483333333333,277.116308470291,249.091133004926,289,296,273,295.234811165846
787,284.960560047328,294.945593035909,286.974093264249,284.850790808714,220.877192982456,298.966638865721,294.966666666667,275,310,293.966666666667,316.902818270165,276.110253583241,248.965505346671,287.952255908331,294,272.963989917177,293.980103461998
788,283.777361467166,292.853192115328,286.19689119171,280.374515070128,244.01329394387,297.965804837364,293.966666666667,273.504435554009,309,292.966666666667,315.583383625025,276.575168583895,248.12687585266,286.519933158272,294,271.883687432481,293.383207321926
789,283.947145877378,291.983333333333,284.973411326775,277.898408398239,237.409448818898,295.979895456373,292.979022445983,272.959595959596,308.983333333333,292,314.983333333333,275.983333333333,248.941037735849,286.156985871272,293.966666666667,271.814814814815,292.968384445147
790,282.82982791587,291.483333333333,284.175751130019,275.698305084746,224.107238605898,295.376759147567,292.349695825467,272,308.483333333333,292,314.483333333333,275.483333333333,248,286,292.966666666667,271.136752136752,292.019917799557
791,282,290.950956351153,283.965576592083,273.919935948759,208.032258064516,294.983333333333,292,271.983333333333,307.966666666667,291.983333333333,314,274.92404101785,246.983333333333,285.966666666667,292,270.946120689655,291.907663896584
792,282,290.580568720379,282.932874354561,273,202,294.483333333333,292,271.483333333333,306.966666666667,291.483333333333,313.867224880383,274,246.483333333333,284.966666666667,292,269.32974137931,291.240954580446
793,281.961104628549,290.983333333333,282.983333333333,271,215.028277634961,294,291.956915122792,271.234741784038,306,290.963629750864,312.908172635445,273.963898916968,246,284,291.97668997669,268.983333333333,290.983333333333
794,280.794243485025,290.483333333333,282.483333333333,271,228.974937343358,294,291,270.555342780544,306,289.872522276778,312,273,246,284,291.277389277389,268.483333333333,290.483333333333
795,279.969632553902,289.926344218021,281.958027282267,270.734042553192,214.926470588235,293.756690997567,290,269.930458970793,305.969512195122,289,311.943788645306,271.983333333333,245.204498977505,283.915433403805,290.930216329379,268,290
796,279.058609170969,287.716670758655,280.698845750262,270.225328009127,202.282608695652,292,289,268.544217687075,305.05487804878,289.505524861878,310.63452211127,271.483333333333,245,282,289.950819672131,268,290
797,279,287.017027073046,280,271.086880973067,197.485436893204,290.983333333333,289,269,302.966227625802,288,310.870466321243,271.078864353312,244.958376690947,281.983333333333,289,266.983333333333,289
798,279,287.52783926443,280,272.884063590539,205.945292620865,290.483333333333,282.984293193717,268.498710232158,303.034941763727,288,309.502824858757,270.728277247614,243.709677419355,281.483333333333,289,266.483333333333,289
799,276.980638915779,286.971371314057,279.966666666667,275.091960063058,238.520833333333,289.906191369606,267.925595238095,267.944781888459,303.970562260818,287.90229604299,309.962756052142,269.983333333333,242,280.946940219314,288.874921826141,265.954607353609,288.950884086444
800,276.399806389158,286.112510735757,278.966666666667,279.318291700242,257.689393939394,289.583105022831,262.833810888252,266.692289329196,303.087430085369,286.477661334804,308.909090909091,269.483333333333,242,279.355146798727,287,264.59282796187,286.153846153846
801,275.966666666667,285.920127795527,277.983333333333,283.253036437247,274.923076923077,287.963201471941,257.87714987715,265.781659388646,301.848714069592,285.884393063584,307.967648010353,268.916666666667,241.944211994421,278.977929816817,286.934318555008,263.965156794425,283.874213836478
802,274.966666666667,284,277.483333333333,290.007859949982,279,286.859245630175,256,265.144951140065,301.090163934426,284.539555555556,307.056603773585,267,240.270571827057,278.315824321342,285.470085470085,263,281.771144278607
803,274,283.951714147755,276.920286966919,290.406175771972,278,286,254,265,300.018982536067,284,306.983333333333,267.955693398316,240,278,285,263.916851441242,280.076923076923
804,274,284,275.508771929825,295.050114641336,278,286,254.87323943662,265,300.588458618071,284,306.483333333333,266.660270880361,240,278,285,261.422394678492,282.922155688623
805,273.970760233918,282.955347175709,275.963235294118,296.048030739673,278,285.969173859433,256,264.923664122137,300.961285327139,283.964374777342,305.965541006203,266.65811965812,239.953073674331,277.846743295019,284.956043956044,260.954627949183,282
806,273.093567251462,281.615762446975,274.860294117647,295.626180836707,276.439135077416,285.044389642417,259.09900990099,262.568,299.799845141309,282.817567567568,304.931771192281,264.486295681063,238.54528390427,275.751684810783,283.637362637363,260.215246636771,276.720670391061
807,270.978425026969,279.980574980575,273.950174389636,293.183673469388,274.889770723104,283.908800729594,262.356633380884,261,297.933065595716,280.95777027027,303.953227315248,263,237.983333333333,274.930118798043,282.947326836977,259.947739743925,264.110294117647
808,270.33117583603,279.397824397824,272.726270974205,292.645454545455,271.582892416226,281.919758959721,272.443037974684,261,297,279.79845814978,302.550046772685,263,237.483333333333,274,281.367131946273,258.379932061667,258
809,269.983333333333,278.045330915685,272,292.642857142857,265.675324675325,280.983333333333,281.07513148009,260.944351697273,296.979440789474,279,301.441340782123,262.94562262099,236.955406911929,273.966666666667,281,257.966666666667,249.6
810,269.483333333333,279,272,291.230524642289,258.257383966245,280.483333333333,281,259.27490261547,296.362664473684,279,301,262,235.617614269788,272.966666666667,281,256.966666666667,245.498455836936
811,268.926847110461,278.955456570156,271.961627014582,291,253.887766554433,279.971354912632,279.866666666667,258.977851605759,294,278.876543209877,300.966666666667,261,234.983333333333,272,280.922997946612,256,246.813008130081
812,267.872832369942,277.046822742475,271,290,250,279.112002291607,278.512363996044,258.313399778516,294,277.029180695847,299.966666666667,261,234.483333333333,272,278.612936344969,256,254.412196914034
813,267.016666666667,276,269.983333333333,288.449944994499,248.750623441397,279,275.090909090909,257,294.081333875559,277.966666666667,299,261.064061499039,233.983333333333,272,278.983333333333,256,258.657894736842
814,267.516666666667,276,269.483333333333,279.818181818182,247.48951048951,279,260.8397300717,257,294.456654456654,276.966666666667,299,261,233.483333333333,272,278.483333333333,256,250.538461538462
815,267.914015477214,276,268.983333333333,277.756690997567,249,278.980170533413,255.846342962508,257.411522633745,293.97756841633,276,298.983333333333,260.964336661912,233,270.978350292271,277.918233851186,255.974651457541,232.852941176471
816,265.334479793637,275.24405218726,268.483333333333,270.698237885463,249.751885369532,278.385286535792,251.236631837738,257.02709403223,293.304620906236,276,298.483333333333,259.894436519258,233,270.328859060403,277.466666666667,255.214195183777,221
817,266.930410577592,274.978902953586,268,267.868143459916,253.145942790426,276.983333333333,249.898785425101,255.980676328502,292.976640971736,275.943084803643,297.920255183413,258,232.901768172888,269.940670424206,276.966666666667,253.983333333333,211.386503067485
818,264.057904411765,274.345991561181,268,263.912447257384,257.524226503211,276.483333333333,248,255.400966183575,292.275870123803,274.23562891292,296.672922252011,258,232,268.1607831504,275.966666666667,253.483333333333,203.30487804878
819,263.937225360954,274.966666666667,267.58932238193,262.910273665321,262.409165302782,275.966666666667,248,255.878048780488,291.95939910678,273.97591522158,296.036805299963,257.839743589744,231.942987457241,267.964626812876,275.174216027875,252.960015993603,188.565217391304
820,263.412268188302,273.966666666667,266.860759493671,260.218483624944,269,274.966666666667,248,254.871559633028,290.741372310191,273.253371868979,296.293450881612,256.154696132597,230.232611174458,267.497267759563,275.507668312971,251.964973730298,182.086956521739
821,261.901283316881,273,265.896640826873,257.627450980392,268,273.90749306198,250.184162062615,253.224489795918,289.983333333333,272,294.9176276771,254.982814916652,229.983333333333,266.950544015826,274,250.903194578896,171.31847133758
822,261,270.710262062209,264.572668112798,256.710843373494,265.285876993166,272.665787159191,255.9766615931,252.44643711143,289.483333333333,272.111874386654,294,254.467262416223,229.483333333333,266.689969604863,274,249.744926791677,183
823,260.472295514512,270.030413625304,262.98051441933,255.746987951807,265.943502824859,272.9518999519,262.662251655629,252.871216999356,288.916036943745,271.929824561404,292.964125560538,253.967170059094,228.9222999223,265.886813808715,273.921813917123,248.963794351919,188.067615658363
824,259.201748486886,270.942822384428,262.395946999221,255,264.248587570621,271.508898508898,270.443298969072,250.666207213416,287.857611548556,270,291.887892376682,253.394736842105,227.306060606061,264,272.614276636306,247.877624909486,208.111111111111
825,258.959083469722,267.983333333333,262,255,263.97362173569,270.106951871658,271.270072992701,250,287.952015355086,269.920540325785,290.964444444444,251.964209019327,226.954586739328,263.968827930175,271.945711183496,246.937616968185,201.916967509025
826,257.731587561375,267.483333333333,261.691143073429,254.854893908282,263.182273806384,269.724637681159,270,249,285.626928471248,268,289.897777777778,250.971849865952,226.966630785791,263.033665835411,270.317046688382,245.066126013724,186.90618336887
827,256.951219512195,266.957779185138,259.951302654005,255,262.890590809628,268.954212454212,269,247.962560838637,283.971878515186,266.932341001353,288.958368026644,249.9528524281,224.94851994852,261.95817649519,269.966666666667,244.943757030371,183.556328233658
828,256.067317073171,265.691154739287,258.490382274166,255.090474439132,261,267.872021182701,267.162790697674,247,283.128233970754,266,287.806003335186,248.538425271099,223.404118404118,260.703471350899,268.966666666667,243.256467941507,209.676470588235
829,254.892990904227,263.983333333333,257,256.053163211058,260,266.941639918296,267,246,282,264.902056807052,286.937473947478,247.967007588255,222.903053805138,258.946004319654,267.928622412562,242.947229551451,225.027027027027
830,254.312687312687,263.483333333333,257,258.64640734738,259.607038123167,265.190837467172,264.194349315069,245.325343560243,281.958994708995,263.877989706328,285.061692371822,246.980723706459,222,258.973478939158,266,241.877989706328,236.071942446043
831,252.983333333333,262.958574979288,256.966666666667,261.021734405564,258.958428601122,264.954873646209,254.550763701707,243.983333333333,280.971313826736,262.966666666667,284.96387283237,245.981811567843,221.969306322897,257.965415874114,265.966666666667,240.983333333333,221.275362318841
832,252.483333333333,261.715824357912,255.966666666667,261.673766572484,257.711286634795,263.601083032491,246.029176658673,243.483333333333,280.110728628801,261.966666666667,283.880057803468,245.436158603128,221.048496009822,256.927892097527,264.966666666667,240.483333333333,202.226666666667
833,251.983333333333,261.962398947171,254.980590062112,265.259336099585,256.980846581115,262.964626812876,241.905392620624,242.964973730298,279,260.964776329694,283.900398406375,244.983333333333,220.915218312844,256.966666666667,263.983333333333,239.981870920957,189.212598425197
834,251.483333333333,260.834367362286,254.398291925466,266.187378009109,256.406244014557,261.903431199151,239.067171239357,242.984649122807,279,260.843208092486,281.143790849673,244.483333333333,219.896722325294,255.966666666667,263.483333333333,239.437998549674,186.023700623701
835,250.983333333333,259.983333333333,253.983333333333,273,255.983333333333,260.828030954428,236.262467191601,242.966666666667,278.848714069591,259,281.956831426721,243.983333333333,218.983333333333,254.983333333333,262.983333333333,238.966666666667,191.852272727273
836,250.483333333333,259.483333333333,253.483333333333,273,255.483333333333,261,236,241.966666666667,278.872809863725,259,280.661774228362,243.483333333333,218.483333333333,254.483333333333,262.483333333333,237.966666666667,201.272235112142
837,249.974968710889,258.963140434943,252.966666666667,271.96984318456,254.983333333333,260.937603993344,237,240.94923857868,276.97886728656,258.966666666667,279.953767914933,242.981276914435,217.979744784282,253.952505343149,261.926308032424,236.83660130719,199
838,249.224030037547,257.857353483229,251.966666666667,271.065138721351,254.483333333333,259.065723793677,238.26887340302,239.454002389486,276.344885883347,257.966666666667,279.712547528517,242.4195843475,217.372088312741,252.527665637616,261,236,202.872340425532
839,246.983333333333,256.983333333333,250.879518072289,270.756690997567,254,257.966666666667,243.221533008418,238.979545919411,275,257,278.966666666667,241.937166195413,217,252,260.910273665321,235.963099630996,217.237113402062
840,246.483333333333,256.483333333333,251.241970021413,270,254,256.966666666667,249.354545454545,238.365923501739,275,257,277.966666666667,240.052152057807,217,252,259.265030674847,234.792962356792,221.033457249071
841,245.644128113879,255.955516014235,249.939795304034,270,252.833333333333,255.966666666667,259.941944847605,238.949533181933,273.979013641133,256.83948635634,276.722222222222,240.947340705635,216.94022713688,250.951183793019,258.957127545552,234.925009373828,218
842,244.957486136784,255.27345844504,248.668356764231,268,251.693333333333,254.966666666667,258.200290275762,237.435528639919,273.349422875131,255.718349928876,277.48596112311,239.367561874671,215.147041243276,249.486697583598,257.670953912111,233,226.097035040431
843,244.962588851478,253.962804537846,248.310810810811,267.846272098386,250.940511600238,253.966543994647,256.962257029628,236.945434703529,272.981067777357,253.955317247542,274.9604743083,237.963126843658,213.976819656931,248.979123173278,256.983333333333,231.983333333333,224.123915737299
844,243,252.846940673238,247.128404669261,266,249.342903449873,253.06339234723,255.829967918475,235.308475809385,272.413101098069,252.77086656034,273.774703557312,236.856932153392,213.281409364859,248.352818371607,256.483333333333,231.483333333333,225.950443786982
845,242.960753532182,252,245.965835326273,265.929873772791,247.977817213842,251.952673923332,256,234.961028838659,271.961700497894,251.980623910095,273.953106682298,236.926008139105,212.927641099855,247.961225281117,255.933377748168,230.744897959184,228
846,241.783359497645,252,244.940895114452,263.992470910335,247.312333629104,250.532891623284,254.670335429769,233.844496214327,271,251.399341212943,272.546307151231,236.52655538695,211.627977479428,246.797983714618,254.342657342657,229.632911392405,227.83023255814
847,240.923017705928,249.967731526299,243.909706546275,262.957582184517,245.983333333333,250.947131905895,253.940405244339,232.959241899328,270.808978032474,250.120918984281,271.936332767402,233.959167006942,210.939503932244,246.953789279113,253.967266775777,228.852289512555,229.077399380805
848,239.587134502924,250,242.233817701453,261.685047720042,245.483333333333,249.361089082739,252.152562574493,231.736498879152,268.802434975097,249.494831610537,270.026315789474,233,209.667126754083,245.755995828989,253,227,232.700284090909
849,239,248,242.954730647352,262,245,248.983333333333,252,231.966666666667,268,248,269.948757366129,233,209,244.983333333333,252,226.983333333333,238.657894736842
850,239,248,241.108108108108,262,245,248.483333333333,252,230.966666666667,268,248,268.411478349987,233,209,244.483333333333,252,226.483333333333,242.08085106383
851,238.983333333333,248,241,261.983333333333,244.983333333333,247.983333333333,251.983333333333,230,267.966666666667,247.983333333333,269,232.953499186236,208.05540166205,243.963126843658,251.018871485186,226,235.071428571429
852,238.483333333333,248,241,261.483333333333,244.483333333333,247.483333333333,251.483333333333,230,266.966666666667,247.483333333333,269,231.558474773309,208.838635049161,242.856932153392,251.585016040762,226,229.441558441558
853,237.966666666667,247.956169186938,240.983333333333,260.96561801616,243.983333333333,246.966666666667,250.9702999703,229.96328928047,266.103734439834,246.983333333333,268.949100780455,231.052854122622,208.047192071732,242.080710250202,250.966666666667,224.977153301348,216.901098901099
854,236.966666666667,246.641244795091,240.483333333333,259.934158500946,243.483333333333,245.966666666667,250.079299079299,229.478571428571,266.590909090909,246.483333333333,267.422124194096,230.651246620607,207.654924242424,241.612978228704,249.966666666667,224.291752341787,201.190909090909
855,235.959316517494,245.95627459554,239.946595460614,258.646643109541,242.761904761905,244.958728848535,249.966666666667,228.965893587995,265.887005649717,245.935337859683,266.964387464387,230,206.966666666667,240.959266802444,248.944320712695,222.982885504022,190.951156812339
856,234.429499072356,244.64451246174,238.344459279039,256.876244050195,241.852081488043,244.191693290735,248.966666666667,227.942701227831,264,244.583333333333,265.896011396011,229.878708551483,205.966666666667,240.143338954469,248.801792828685,222.469450624679,182.11875
857,233.983333333333,244.966666666667,237.957850368809,248.744897959184,240.983333333333,243,247.954431533379,226.983333333333,263.983333333333,243.983333333333,264.978401727862,228.08467400508,205,239.980597594102,247.983333333333,222.966666666667,182.460317460317
858,233.483333333333,243.966666666667,236.693361433087,242.930680359435,240.483333333333,243,246.587377534746,226.483333333333,263.483333333333,243.483333333333,264.330453563715,228,205,239.398525417152,247.483333333333,221.966666666667,186.999076638966
859,232.929873772791,242.958150240636,235.983333333333,241.879022501815,239.964707958355,242.946817940082,246,225.955237242614,262.966666666667,242.963106437927,263.966239027684,227.949849548646,204.951314508277,237.97717416115,246.966605443313,220.966666666667,194.375939849624
860,231.494023904382,241.70265745972,235.483333333333,238.249697556255,238.905946709017,241.351356142528,246,224.612354521038,261.966666666667,241.856299575724,262.953409858204,225.853192115328,203.490749756573,237.292398995663,245.964768742695,219.966666666667,198.881355932203
861,229.983333333333,240.966666666667,234.95841995842,235.949857930804,237.96546961326,240.933466400532,244.915218312844,223.965083798883,260.958574979288,240.950372208437,262.955156950673,224.95004995005,202.936828806064,236.948625738505,244.949135300102,218.939577039275,191
862,229.483333333333,239.966666666667,233.806675938804,234.445595854922,236.934278350515,238.968603874415,244.006499535747,223,259.715824357912,239.727728983689,261.609865470852,224.689698492462,201.041692987997,235.407397893655,243.423194303154,217.126888217523,168.875789473684
863,228.966666666667,238.979428101214,232.983333333333,233,235.97854997855,237.983333333333,243.966666666667,222.942079351289,259.948038451546,238.955207166853,259.981259370315,223,200.983333333333,234.97331198292,243,217.085689802913,151.540145985401
864,227.966666666667,238.362271137626,232.483333333333,231.657276995305,235.335049335049,237.483333333333,242.966666666667,221.204459889951,258.389191997922,237.611422172452,259.41904047976,223,200.483333333333,234.17267147051,243,216.664985095162,138.282608695652
865,226.981897175959,237.978641606151,231.977319119982,230,234.962106858659,236.97642621405,241.966499162479,220.950445986125,258,236.9818412929,258.795501022495,222,199.945652173913,233.919517102616,241.949874686717,215.967083607637,134.234192037471
866,226.438812454743,237.337889790688,231.296892719438,230,233.825312618416,236.269212635549,240.961857379768,219.463825569871,257.213897028045,236.437080079898,257.264462809917,220.777479892761,198.697115384615,231.92978518756,240.446115288221,215,136.538461538462
867,225.947368421053,235.947437582129,230.936988027725,228,232.93944898577,234.953553181607,239.87684729064,218.946751863685,255.935128121959,235.929253625752,256.939172749392,219.931271477663,197.819004524887,230.931271477663,239.885844748858,212.978531558609,145
868,224.131378935939,234.370565045992,229.046628859483,226.3,231.122918558886,233.507668312971,238,217.703541969918,253.994172094618,234,255.114355231144,218.189620758483,196,229,237.682674199623,212.334478316874,149.707272727273
869,222.965517241379,233.946048017265,228,225.909090909091,229.952974371032,231.960135539167,237.8998998999,216.953509995351,252.951503394762,233.856424982053,253.951597289448,217.89350372737,195.938309685379,228.94917407878,236.909338168631,211,138.796992481203
870,221.935483870968,232.327488535204,226.424309392265,225,228.542205501999,230.764201714172,235.724637681159,215.50688490517,251.496605237633,231.675832127352,252.499515972894,215.08890983349,194.087600246761,227.424396442186,234.764364786505,210.135473766641,133.635714285714
871,220.983333333333,230.983333333333,225.929922915207,224.033333333333,227.983333333333,228.983333333333,234.983333333333,213.983333333333,250.966666666667,229.983333333333,250.983333333333,215.983333333333,194.983333333333,226.983333333333,234,208.983333333333,140.346405228758
872,220.483333333333,230.483333333333,224.634157008528,225.033333333333,227.483333333333,228.483333333333,234.483333333333,213.483333333333,249.966666666667,229.483333333333,250.483333333333,215.483333333333,194.483333333333,226.483333333333,234,208.483333333333,159.637362637363
873,219.963570127505,229.966666666667,223.983333333333,226.033333333333,226.983333333333,227.983333333333,233.983333333333,212.983333333333,249,228.983333333333,249.983333333333,215,193.966666666667,225.983333333333,233.966666666667,207.98119240173,182.416666666667
874,218.890937019969,228.966666666667,223.483333333333,227.033333333333,226.483333333333,227.483333333333,233.483333333333,212.483333333333,249,228.483333333333,249.483333333333,214.802879291251,192.966666666667,225.483333333333,232.966666666667,207.416964453639,195.64238410596
875,217.983333333333,227.983333333333,222.983333333333,228.016666666667,225.958965941732,226.958915365653,232.983333333333,211.983333333333,248.940422996723,227.981644640235,248.963885879379,213.690018598884,191.962192816635,224.957573186254,231.983333333333,206.960676366496,201.395256916996
876,217.483333333333,227.483333333333,222.483333333333,228.516666666667,224.727944193681,225.726376335251,232.483333333333,211.483333333333,247.153112898421,227.430983847283,247.880462260744,206.686683260734,191,223.796047213835,231.483333333333,205.838877639572,208
877,216.952026864956,226.960023985609,221.960127591707,229.095129375951,223.97797841885,224.976851851852,231.95764506565,210.953051643192,246.962135554714,226.955859633635,247.92169146437,195.136069114471,190.964157706093,222.971280873061,230.908088235294,204.935086011035,208
878,215.512832813624,225.760743553868,220.763955342903,231.94901065449,223.317330984365,224.282407407407,230.593844462765,209.498708010336,246,225.631648642684,245.841555426582,180.619718309859,189.903426791277,222.109707064905,229,203.061889250814,185.358974358974
879,214.962962962963,224.93894993895,219.945489234124,236.037551633496,221.938271604938,223.957164275005,229,207.983333333333,245.866932801065,224.964576691463,244.983333333333,168.3,188.342105263158,220.980272243046,228.943899018233,202.792531120332,158.982352941176
880,213.851851851852,223.665950590763,218.310166257836,236.793965110797,221,222.672092525166,229,207.483333333333,244.719693555656,224,244.483333333333,156,188.074585635359,220.388439534425,227.260869565217,202,149
881,212.983333333333,222.983333333333,217.959919839679,236,220,221,228.963208241354,206.983333333333,243.983333333333,223.945125297238,243.965887770766,146.421965317919,187,219.964093357271,226.983333333333,201.973096583266,156.305
882,212.483333333333,222.483333333333,217,236,220,221,227.859455481972,206.483333333333,243.483333333333,222.298884214377,242.94252089374,147.568690095847,187,218.886894075404,226.483333333333,201.165994081248,173.351351351351
883,211.952550415184,221.979110089827,216.961955487921,235,219.955377063811,220.933132731528,226.947534102833,205.967948717949,242.867021276596,221.956691208315,241.965747559514,158.592885375494,186.933110367893,218.90763546798,225.973488865323,199.958796868562,199.666666666667
884,210.5290628707,221.352412784625,215.820620125547,234,218.616688978135,219,225.373557187828,205.00641025641,241.495230729569,220.657427457774,240.938174344922,164.492537313433,185,216.136699507389,225.178154825026,198.811642877134,215.205020920502
885,209.928057553957,219.950470529965,215.910913140312,232.263157894737,217.961722488038,217.951479864144,223.966375252186,203.767981438515,239.957689866723,219.958428601122,239.940458469783,173.529411764706,184.979296066253,215.95187680462,223.95764506565,197.940529289325,220.936528086322
886,208.629067245119,218.464586428925,213.772303595206,231.237196765499,216.813397129187,217,222.957632817754,202.296670030272,238.688385868415,218.711286634795,238.154212563263,169.094276094276,184.35817805383,214.508180943215,222.686997035155,196.156407969075,219.032370675976
887,207.966666666667,217.941469124963,212.952244508118,229.990469858156,215.961036430937,215.949354266903,221.983333333333,201.960899315738,238.883855981417,217.95852343426,237.806576402321,160.236641221374,182.96707276918,213.983333333333,221.926980649872,195.962249905625,217.044424700133
888,206.966666666667,216.185542873866,211.519579751671,229.325576241135,214.792129359049,214.429982273993,221.483333333333,200.787878787879,237,216.808024519365,235.839849406313,156,182.058768656716,213.483333333333,220.895061728395,194.829747074368,215.541680843824
889,205.965277777778,215.983333333333,210.96879875195,228.958246346555,213.972752043597,213.955663932609,220.983333333333,200.965806120704,236.942028985507,215.925093632959,234.96875,159.361663652803,181.960876369327,212.956634865568,219.903241412675,193.943003704759,212.156739811912
890,204.923611111111,215.483333333333,210.032761310452,227.705636743215,213.155313351499,212.625581910885,220.483333333333,199.939989741836,235.202898550725,214,234.03125,163,180.787167449139,211.655680832611,218,192.233114847535,197.663865546218
891,204.950690335306,214.960598896769,208.983333333333,225.674902470741,212.946018893387,212.963463646328,219.946680885097,198.95939910678,234.983333333333,213.983333333333,233,170.359712230216,179.983333333333,210.966666666667,217.983333333333,191.983333333333,186.940446650124
892,203.471400394477,213.675332177932,208.483333333333,219.949798296728,211.326585695007,211.867373036171,218.347107438017,197.819903873339,234.483333333333,213.483333333333,233,172.920127795527,179.483333333333,209.966666666667,217.483333333333,191.483333333333,181.895561357702
893,202.983333333333,211.983333333333,207.966666666667,217.8983997968,210.977492685123,209.983333333333,217.958592132505,196.982462293932,233.95075104654,212.966666666667,232.947492780257,174.684931506849,178.97476022211,208.983333333333,216.931247851495,190.966118922582,177.908759124088
894,202.483333333333,211.483333333333,206.966666666667,214.850393700787,210.302273238803,209.483333333333,216.808926080893,196.456331111891,232.473282442748,211.966666666667,231.372276187976,174.007874015748,178.217566885411,208.483333333333,215.061792300226,189.949686600034,171.926136363636
895,201.957145918149,210.983333333333,205.966633299967,211.938637758233,208.983333333333,208.954096855635,215.963133640553,195.980256663376,231.981903727832,210.966666666667,230.966666666667,175.138121546961,176.960063897764,207.966666666667,215.961006044063,188.976359338061,157.233716475096
896,200.67152346261,210.483333333333,204.965632298966,210.097770505216,208.483333333333,207.577002524673,214.857142857143,195.387956564659,231.439015562794,209.966666666667,229.966666666667,175.93112467306,175.761980830671,206.966666666667,214.791187365958,188.267139479905,147
897,199.931833674165,209.949135300102,203.983333333333,208.822380106572,207.948466889977,206.962363567934,213.970317601662,193.953959484346,229.969604863222,208.975161450571,228.95287464656,179.943396226415,175.946977730647,205.928057553957,213.947943779282,187.950124688279,148.10764262648
898,197.945857795173,208.423194303154,203.483333333333,206,206.402473589281,205.833270605947,213.079845651529,192.572744014733,229.057750759878,208.23000496771,227.539114043355,181.413431269675,174.356309650053,204,212.38625715773,186.453865336658,160.245901639344
899,196.97476022211,207.957374254049,202.933466400532,204.926035502959,205.939191243539,204.945578231293,211.957788096243,191.966854491216,227.937421777222,206.968243886948,226.948953547728,179,172.84555984556,203.967447916667,210.963702359347,184.965132496513,174.680511182109
900,196.217566885411,206.678601875533,201,203,204.114928549711,203.312925170068,210.798678050124,190.972175662085,226.060075093867,206.015560495395,225.417559979581,178.280058651026,168.212355212355,202.99043715847,209.874773139746,184,176.337016574586
901,194.966666666667,204.983333333333,200.944582986977,202,203.966666666667,201.966666666667,209.983333333333,189.983333333333,225.971807160981,204.966666666667,223.964651820431,175.449035812672,172,201.966666666667,208.965034965035,183.946524064171,182.224215246637
902,193.966666666667,204.483333333333,199.282072596287,200.891282051282,202.966666666667,200.966666666667,209.483333333333,189.483333333333,225.126021990414,203.966666666667,222.914538000631,173,172,200.966666666667,208,182.342245989305,188.688442211055
903,193,204,198,198.905464170921,202,200,209,188.983333333333,224.983333333333,203,222,172,171.983333333333,200,207.983333333333,181.983333333333,188.763358778626
904,193,204,198,196.069389298544,202,200,209,188.483333333333,224.483333333333,203,222,167.70251177394,171.483333333333,200,207.483333333333,181.483333333333,187.947899159664
905,192.977262391996,203.95865205706,197.983333333333,194.898270600203,201.955976227163,199.983333333333,208.959100204499,187.980563654033,223.959150326797,202.966666666667,221.966666666667,153.986486486486,170.959316517494,199.962420142803,206.959903769046,180.97871434653,181
906,192.295134151887,202.718213768865,197.483333333333,192.718889439762,200.635263042043,199.483333333333,207.732106339468,187.397473275024,222.733660130719,201.966666666667,220.966666666667,133.333333333333,169.738812042311,198.835024426907,205.757016840417,180.340144742444,177.010899182561
907,191.942396313364,201.940670424206,196.932065217391,191.964285714286,199.96869129618,198.939117199391,206.949482192473,186.891363389462,221.951409135083,200.928901528617,219.937343358396,127.239837398374,168.945711183496,197.969669396421,204.945355191257,178.962783773725,184.990099009901
908,190.214285714286,200.1607831504,195.640459363958,190.90625,199.02943018159,197.112633181126,205.433947966658,184.77706323687,220.735667174023,199,218.658492279746,128.810062893082,167.317046688382,197.059751289051,203.695443645084,177.875339571385,191.457142857143
909,189.927536231884,199.908466819222,194.95852343426,189.894291754757,197.902248289345,195.92774566474,203.979570990807,183.948612538541,219.900596421471,198.820788530466,217.957173447537,125.235294117647,166.92443324937,195.921228830248,202.953660797034,176.955791335102,191.715909090909
910,187.753623188406,197.760157273919,193.597546728972,188.573802928374,196.165360659032,194,203.366700715015,182.715342871238,217,196.593775593776,216.791268758527,127.711934156379,164.657430730479,193.837908119041,201.754815200416,175.629531388152,184.712423979149
911,186.965974821368,196.970938680616,191.955927721463,188,194.974489795918,193.948427024239,201.949736114602,181.952752185211,216.979227253843,195.961051606621,215.948744233726,138.328947368421,164.939209726444,192.963296017618,200.824868651489,174.948373773877,182.866488651535
912,185.947402809539,196.099099099099,190.633759365359,188,194.209183673469,192.401237751418,200.441819552651,180.535317741554,216.356044869132,194.792599805258,214.411071245515,136,163.115501519757,191.862176546155,199.53416835513,173.399586990191,182
913,184.947437582129,194.973347547974,189.981171154208,187.878640776699,192.971598977563,191.948266942576,199.95739241585,179.962483586569,215.92596248766,194.953671531156,213.950884086444,126.6,161.970879440885,190.963510308338,198.905213270142,172.96336996337,182.213903743316
914,183.370565045992,194.173773987207,189.416305780456,187,192.119568304459,190.396275219865,198.679164891351,178.836991183643,213.704837117473,193.563817465833,212.477406679764,119.528455284553,161.097262667443,189.868819558475,197.586450960566,171.864468864469,187.723172628305
915,181.983333333333,192.947602829447,188,187,190.970734562482,189.934683213586,197.962278385515,177.966666666667,212.966666666667,192.92173232455,210.959308240081,116.420168067227,160.983333333333,188.983333333333,196.966666666667,170.983333333333,189.963556851312
916,181.483333333333,191.375687712864,187.693430656934,187.126769045468,190.092771436933,188,197,176.966666666667,211.966666666667,190.573702061049,209.738555442523,118,160.483333333333,188.483333333333,195.966666666667,170.483333333333,189
917,180.983333333333,190.966666666667,185.983333333333,188.016666666667,189.966666666667,187.966426053383,196.963820549928,175.983333333333,210.982773471146,189.983333333333,208.983333333333,116.520833333333,159.976448422044,187.95337995338,194.979495591552,169.961187657675,188.206611570248
918,180.483333333333,189.966666666667,185.483333333333,188.516666666667,188.966666666667,186.95920765486,195.878437047757,175.483333333333,210.465977605512,189.483333333333,208.483333333333,127,159.269901083373,186.554778554779,194.364363338118,168.796817387929,186.745118191161
919,179.958237627897,188.982142857143,184.95504607777,188.966666666667,187.961810196677,185.959863536022,194.941280093952,174.102564102564,209.955937431152,188.95530726257,207.93954050786,141.428571428571,157.964875307341,185.966666666667,193.941944847605,167.954586739328,186.057636887608
920,178.705366464815,188.446428571429,183.606428410879,187.966666666667,186.816116097002,184.755769616697,193.179682912507,174.094494338149,208.634060365719,187.614525139665,206.125755743652,131.184738955823,156.911134527573,184.966666666667,192.200290275762,166.763559768299,187.78674351585
921,178.910179640719,186.97658627956,182.957983193277,186.983333333333,186.931623931624,183.961715160796,192.96155324875,173.883040935673,207.965623925748,186.971759390003,204.979026845638,119.221789883268,155.983333333333,183.960301707027,190.97564539698,165.962042133232,189.178571428571
922,176.215568862275,186.274174666354,181.697478991597,186.483333333333,184.943089430894,182.813169984686,191.808150711265,171.675990675991,207,186.124541090088,204.349832214765,108.325714285714,155.483333333333,183,190.245007306381,164.823306130195,189
923,175.966666666667,184.983333333333,179.983333333333,185.966666666667,183.966420416387,181.966244725738,190.979304635762,170.975,206.937014486668,184.964330301409,202.983333333333,105.079044117647,154.957868127238,182.959440275806,189.966666666667,163.966666666667,188.966666666667
924,174.966666666667,184.483333333333,179.483333333333,184.966666666667,182.959032907992,180.95358649789,190.358443708609,170.225,205.04744908671,183.894239343678,202.483333333333,109,153.693911944386,181.74264854999,188.966666666667,162.966666666667,187.966666666667
925,173.979891413634,183.966666666667,178.965439778815,183.983004758668,182.95976664655,179.96353691887,188.983333333333,169.960660896932,203.943149516771,182.971655328798,201.942412899511,117.322751322751,153,179.983333333333,187.962006079027,161.983333333333,186.958298582152
926,173.376633822642,182.966666666667,177.928633143252,183.473147518695,181.75276604305,178.869644484959,188.483333333333,168.780487804878,202.237635019898,182.121315192744,200.214799884826,133.727574750831,151.361663652803,179.483333333333,186.861045130641,161.483333333333,185.805108273182
927,171.951064350379,181.965541006203,176.976862563628,182.966666666667,180.940101826894,177.956188389923,187.966666666667,167.983333333333,201.983333333333,181.94750656168,198.983333333333,137.450549450549,151.966666666667,178.966666666667,185.983333333333,160.962441314554,184.983333333333
928,170.482994861757,180.93608779858,176.282739472466,181.966666666667,179.143156633723,176.641840087623,186.966666666667,167.483333333333,201.483333333333,180.372703412073,198.483333333333,142.821917808219,150.966666666667,177.966666666667,185.483333333333,159.835680751174,184.483333333333
929,169.957053897359,179.976878612717,175.966666666667,180.945024738868,178.971305595409,175.978060552874,185.969202340622,166.934123847167,200.95652173913,179.951538647928,197.955167002914,152.632911392405,149.965022735222,176.969021065675,184.974489795918,158.968464206875,183.941843559174
930,168.668670818123,179.28323699422,174.966666666667,179.295766904893,178.110473457676,175.319877139096,185.045272559285,164.978407557355,199.652173913043,178.497698085777,196.610177090338,156.252049180328,148.923272843044,176.039653035936,184.209183673469,158.022390413119,182.1971503344
931,167.968071519796,178.885909868796,173.951550387597,178.966221921973,176.978682583671,174.763033175355,182.983333333333,163.981755154169,198.926542605289,176.983333333333,195.938360386275,154.682875264271,147.977613610925,174.962448366504,181.949571356531,156.963924963925,181.624853458382
932,167.010217113665,176.682834942312,172.736788617886,177.952879581152,176.339160093797,173.078485370052,182.483333333333,163.434409779237,196.722820763957,176.483333333333,194.089171974522,145.668957617411,147.306021938661,173.835899361622,180.436712052446,155.881673881674,170.370457209848
933,165.945652173913,175.972840847366,171.951667472209,176.96631295267,174.947903099766,171.944964226747,181.93281075028,162.956063268893,195.953682260306,175.910594546267,193.930167597765,137.803921568627,145.983333333333,172.958281184814,179.946048017265,154.953671531156,179.914456800684
934,164.315217391304,175.158066268332,170.501691638473,175.955701532761,173.384996092732,170.293891029169,179.917133258679,161.5574650913,194.755011715699,173.770661706086,191.924744897959,135,145.483333333333,171.706716729245,178.327488535204,153.563817465833,177.791916985254
935,163.957255823894,173.965706447188,168.976706266014,174.983333333333,172.962363567934,169.965558808335,179.957537154989,159.978586723769,193.961097062828,172.983333333333,190.966666666667,129.805068226121,144.963556851312,170.976353747931,177.966666666667,152.983333333333,176.974836436839
936,162.674930540714,172.936899862826,168.277894246448,174.483333333333,171.833270605947,168.932323058378,178.683651804671,159.336188436831,192.794008947676,172.483333333333,189.966666666667,133,143.870262390671,170.26696618586,176.966666666667,152.483333333333,176.219929542023
937,161.962949240459,171.966666666667,167.963503649635,173.966666666667,170.983333333333,167.966666666667,177.961277831559,158.966666666667,191.983333333333,171.954812471758,188.970708845929,130.209205020921,142.983333333333,169.966666666667,175.983333333333,151.945315348159,175.966666666667
938,160.851426454242,170.966666666667,166.868613138686,172.966666666667,170.483333333333,166.966666666667,176.799612778316,157.966666666667,191.483333333333,170.599186624492,188.091974223784,127.092399403875,142.483333333333,168.966666666667,175.483333333333,150.304775792927,174.966666666667
939,160.941600155733,169.974358974359,165.963194700037,171.96386630533,169.95848038198,165.954348322301,175.966666666667,156.978293900586,190.946977730647,169.964664310954,187.937047529116,120.240601503759,141.98017839445,167.9637746785,174.958932238193,148.980872226473,173.966666666667
940,159.18960482772,169.205128205128,164.859035701141,170.879855465221,168.712891841395,164.584797991326,174.966666666667,156.327110918168,189.356309650053,168.904593639576,186.048473402581,112.384364820847,141.385530227948,166.877015033508,173.726899383984,148.407039020658,172.966666666667
941,157.966301600674,168.966666666667,163.966666666667,170.883313885648,167.965427830596,163.983333333333,173.974457215837,154.961977186312,188.952741020794,167.962142721938,185.963976945245,95.4836488812392,140.934554973822,165.96856334486,173.935483870968,147.976207470854,171.983333333333
942,156.955349620893,167.966666666667,162.966666666667,164.134939759036,166.928262748487,163.483333333333,173.208173690932,153.821292775665,187.534971644612,166.826424380087,184.883285302594,76.9354838709677,138.985054347826,165.025463690663,172,147.262431596479,171.483333333333
943,155.976531330674,166.953161592506,161.968051118211,150.526066350711,165.983333333333,162.966666666667,171.983333333333,153,186.983333333333,165.983333333333,183,63,138,163.983333333333,170.983333333333,145.983333333333,170.966666666667
944,155.27247125088,165.548009367681,161.009584664537,145,165.483333333333,161.966666666667,171.483333333333,153,186.483333333333,165.483333333333,183,61,138,163.483333333333,170.483333333333,145.483333333333,169.966666666667
945,154.966666666667,164.983333333333,159.983333333333,145.199866755496,164.966666666667,160.966666666667,170.959250203749,152.937946013031,185.949431099874,164.961456928117,182.957654033453,62,137.95085995086,162.960206923995,169.970361588619,144.961134862029,168.973828840618
946,153.966666666667,164.483333333333,159.483333333333,155.294117647059,163.966666666667,159.966666666667,169.817822899041,151.076326403971,184.432364096081,163.805164771632,181.687275037053,65.5211038961039,136.731399747793,161.831660453112,169.081209247184,143.84622118471,168.188694059147
947,152.970828471412,163.955927721463,158.977016777752,167,162.968592964824,158.969549330085,168.935483870968,150.93265993266,183.92927864215,162.948927477017,179.953347329135,72.8670212765958,135.955752212389,160.964912280702,167.946524064171,142.955066277241,166.977905435263
948,152.095682613769,162.633759365359,158.287520110319,172.503496503497,162.026381909548,158.056029232643,167,148.957095709571,181.914249684741,161.416751787538,178.553767203172,79.1655076495132,134.550802139037,159.920634920635,166.342245989305,141.607054594473,166.315068493151
949,150.974411463664,161.935504675911,156.974153528043,171,160.949899799599,156.936628643853,166.966931216931,147.983333333333,180.932773109244,159.9633296663,177.943003704759,83.3311258278146,132.977623629447,158.961449498843,165.966482319424,140.966571953869,163.983333333333
950,150.206755373593,160.000644953241,156.198759369346,169.88092345079,159.446893787575,155.035487959442,165.974462365591,147.483333333333,178.95867768595,159,176.233114847535,94.6666666666667,132.306332512866,157.804934464148,164.960951902128,139.963730569948,163.483333333333
951,149,158.983333333333,154.983333333333,168.983333333333,158,153.983333333333,164.983333333333,146.983333333333,177.982526646864,158.951690821256,175.983333333333,91.1578947368421,132,156.965144649704,163.966666666667,138.95970179327,162.96221424523
952,149,158.483333333333,154.483333333333,168.483333333333,158,153.483333333333,164.483333333333,146.483333333333,177.45832605277,157.502415458937,175.483333333333,84.6477272727273,131.743971267317,155.926221654424,162.966666666667,137.750755591376,161.828641602116
953,148.936244819892,157.969549330085,153.955918007494,167.968223705116,157.926820343944,152.965588437715,163.948744233726,145.919289749798,176.934959349593,156.943149516771,174.969040247678,82.8281786941581,130.918896999189,154.918732222674,161.927719551861,135.96632996633,160.955377063811
954,147.02358941664,157.056029232643,152.633458232312,167.014934858595,155.77457002457,151.937297996122,162.432452457397,143.823395797842,174.991452991453,155.237635019898,174.040247678019,78.2307692307692,128.820599886814,152.819440519921,159.89699969069,134.914191419142,159.771481777068
955,145,155.955347175709,151.935587761675,164.974046197768,153.97559189651,150.944827586207,160.924528301887,142.92606284658,173.979436561793,153.929577464789,171.933377748168,74.3975903614458,127.972929074174,151.947478991597,158.947257383966,132.963603275705,158.896265560166
956,143.769673704415,154.615762446975,150.003220611916,164.195432130807,153.243348791799,149.289655172414,159,141,173.362533415587,152,169.648493543759,74,127.160801299404,150.371848739496,157.706627680312,131.871701546861,157
957,139.857954545455,152.957939011567,148.962398947171,162.965747559514,151.983333333333,147.966666666667,158.966666666667,140.983333333333,171.966666666667,151.966666666667,168.962490622656,72,126.966666666667,149.983333333333,156.966666666667,130.966666666667,156.966666666667
958,137,151.69610935857,147.834367362286,161.938174344922,151.483333333333,146.966666666667,157.966666666667,140.483333333333,170.966666666667,150.966666666667,167.837209302326,70,125.966666666667,149.483333333333,155.966666666667,129.966666666667,155.966666666667
959,134.794238683128,150.983333333333,146.983333333333,160.966666666667,150.966666666667,145.966666666667,156.983333333333,139.966666666667,169.974418009721,149.980926950219,166.957365167342,69.117508813161,124.966666666667,148.966666666667,154.949558638083,128.966666666667,154.960544486092
960,130.375061850569,150.483333333333,146.483333333333,159.966666666667,149.966666666667,144.966666666667,156.483333333333,138.966666666667,169.206958301356,149.4087354568,165.678320187593,72.3696369636964,123.966666666667,147.966666666667,153.43631778058,127.966666666667,153.77687906885
961,127.983333333333,149.960861056751,145.966666666667,158.963503649635,148.971949509116,143.965788573384,155.95340167754,137.962391876645,168.966666666667,148.966666666667,164.966666666667,74.2537313432836,122.980453479281,146.983333333333,152.983333333333,126.966666666667,152.983333333333
962,127.483333333333,148.786692759296,144.966666666667,157.868613138686,148.130434782609,142.939445774889,154.752464971458,136.834148176006,167.966666666667,147.966666666667,163.966666666667,70,122.394057857701,146.483333333333,152.483333333333,125.966666666667,152.483333333333
963,127,147.966666666667,143.962679604404,157.966666666667,147.966666666667,142.95746490855,153.966666666667,135.983333333333,166.983333333333,146.956111476849,162.983333333333,70.0753064798599,121.982234855214,145.964676792653,151.966666666667,124.948307056087,151.961375048281
964,126.259448416752,146.966666666667,142.843067736518,156.966666666667,146.966666666667,141.681412165036,152.966666666667,135.483333333333,166.483333333333,145.639455782313,162.483333333333,66.6787479406919,121.449280511636,144.91511517829,150.966666666667,123.397518738692,150.802626496717
965,126.963898916968,145.977380683103,142.966666666667,155.964412811388,145.967213114754,140.95444191344,151.956293706294,134.959066721244,165.935546245569,144.969706149652,161.975909419417,69,120.955595026643,143.964776329694,149.963010911781,121.964035245459,149.962042133232
966,126,145.298801176204,141.966666666667,154.896797153025,144.983050847458,139.587699316629,150.645104895105,133.731068358576,164.001933612633,144.0608906392,161.253192001927,73.2405797101449,119.623445825933,142.917431192661,148.853338265212,120.885092609243,148.823306130195
967,126.016666666667,144.963228534657,140.95652173913,153.960792001568,143.955869373345,138.965712326419,149.972253052164,132.945960551202,162.978098992554,142.979338842975,159.958974358974,78.1602564102564,118.946466809422,141.944552259495,147.972413793103,119.955015744489,147.935170178282
968,126.516666666667,143.86008457437,139.652173913043,152.784552048618,142.631950573698,137.937082118978,149.139844617092,131.324777087274,162.321068769163,142.359504132231,158.728205128205,81.9241573033708,117.340471092077,140.281120044358,147.144827586207,118.605488079172,146
969,127,142.953314659197,138.953358208955,151.95913363302,141.955791335102,136.955227221849,147.960591133005,129.966244725738,160.964614295825,140.982190560997,156.983333333333,87.02,116.966403494037,139.947405329593,145.9829960891,116.951361867704,145.959847420197
970,127,141.552754435107,137.752074688797,150.733142623621,140.629531388152,135.612043877323,146.778325123153,128.95358649789,159.903043170559,140.447907390917,156.483333333333,86.654704170708,115.958508315135,138.369565217391,145.472878762115,115.492217898833,144.755270026099
971,127.048157958103,139.954832881662,136.948888320981,148.954607353609,139.948888320981,133.966909331569,145.940387481371,127.972352778546,158.923165578179,139.919484702093,155.919387343813,81.8360655737705,114.980426697984,137.969779389544,144.923488905891,114.956341410172,142.982104509664
972,128.49289670118,138.531959852087,135.415537950422,147.59282796187,138.415537950422,132.973807924782,144.152011922504,127.142936134918,157,137.824800910125,153.824097755044,73.8722466960352,114.393227637502,137.063161075854,142.628156082632,113.646583715346,142.445239799571
973,127.967447916667,136.968543567159,133.970220369267,146.940029985007,136.969870442904,131.943100995733,142.966909331569,125.954504094631,156.907407407407,136.956616052061,152.973161567364,61.7925311203319,112.973009446694,135.94752033587,141.963807455664,111.932432432432,141.926873857404
974,126.98087431694,136.024850581944,133.07683144729,145.140929535232,136.065983730039,130.23613086771,141.973807924782,124.762756443977,154.755208333333,135.655097613883,152.168008588298,59,112.163292847503,134.373130411965,140.895891257337,109.907894736842,140
975,124.950248756219,134.926053734286,131.967007588255,142.975204562361,134.950653836664,128.924906132666,140.950112247443,123.950458261085,153.950236377208,134.949748743719,150.958437240233,64.2050861361772,110.950174389636,133.94923857868,139.949431099874,107.949647532729,139.948665297741
976,123.457711442786,132.707665762879,130.874773139746,142.231341433176,133.47026893659,126.672090112641,139.453479670741,122.464206093634,152.457327693456,133.442211055276,149.15099009901,70.0632530120482,109.455406078724,132.426395939086,138.432364096081,106.439073514602,138.408624229979
977,122.941656942824,132.938214396046,130.926108374384,142.925009373828,133.9238385377,125.96692027787,138.966666666667,121.952026864956,152.899227410144,132.975130564536,148.972360420122,81.5917159763314,109.945916711736,132.940422996723,137.967637540453,105.960815047022,137.915146372507
978,121.191365227538,131.084646277417,128.709359605911,141,132,124.97413503527,137.966666666667,120.512832813624,150,132.229047500622,148.14317302377,85.3954326923077,108.698626836907,131.153112898421,136.996563573883,104.78526645768,136
979,119.983333333333,129.966666666667,127.983333333333,140.966666666667,131.966666666667,123.966666666667,136.983333333333,119.966666666667,149.966666666667,130.966666666667,146.983333333333,76.6923076923077,107.983333333333,129.966666666667,135.983333333333,103.95,135.966666666667
980,119.483333333333,128.966666666667,127.483333333333,139.966666666667,130.966666666667,122.966666666667,136.483333333333,118.966666666667,148.966666666667,129.966666666667,146.483333333333,70.3690095846645,107.483333333333,128.966666666667,135.483333333333,102.45,134.966666666667
981,118.94716449454,127.966666666667,126.966666666667,138.958009657779,129.983333333333,121.966666666667,135.983333333333,117.966666666667,148,128.983333333333,145.966666666667,65.748743718593,106.983333333333,127.983333333333,134.966666666667,100.983333333333,133.983333333333
982,117.36209933075,126.966666666667,125.966666666667,137.69829939114,129.483333333333,120.966666666667,135.483333333333,116.966666666667,148,128.483333333333,144.966666666667,61.3729903536977,106.483333333333,127.483333333333,133.966666666667,100.483333333333,133.483333333333
983,116.966666666667,125.966666666667,124.983333333333,137.9600079984,128.980035935316,119.95,134.966666666667,115.977929816817,147.957636094048,127.965677020765,143.976448422044,62,105.966666666667,126.966409136715,132.983333333333,99.95,132.979850896635
984,115.966666666667,124.966666666667,124.483333333333,136.76024795041,128.381113994809,118.45,133.966666666667,115.315824321342,146.686718915484,126.935987643727,143.269901083373,69,104.966666666667,125.958683238159,132.483333333333,98.45,132.375377795688
985,114.966666666667,123.966666666667,123.966666666667,135.966666666667,127.966666666667,116.966666666667,133,113.966666666667,145.966666666667,125.964689265537,141.940369707812,69,103.983333333333,124.966090200068,131.956896551724,96.9434708875071,130.96751137102
986,113.966666666667,122.966666666667,122.966666666667,134.966666666667,126.966666666667,115.966666666667,133,112.966666666667,144.966666666667,124.905367231638,139.169774919614,68.4864172219375,103.483333333333,123.948796202102,130.788043478261,95.2475975127191,129.992470910335
987,112.938328707986,121.94879672299,121.963336388634,133.968142720612,125.97564539698,114.945054945055,131.130434782609,111.937087134319,143.949924887331,123.939831528279,136.907063197026,66.8444790046656,102.949533181933,122.956952216961,129.973732597846,93.9682640431609,128.980139026812
988,111.088189947579,120.412698412698,120.863428047663,133.012424338961,125.245007306381,113.296703296703,128.63407821229,110.049701163888,142.447671507261,122.134777376655,134.507276507277,65.3727422003284,101.435528639919,121.665518725786,129.185710533228,93.0161853379879,128.384309831182
989,108.773550724638,118.956331877729,118.934895833333,130.983333333333,122.983333333333,111.956043956044,118.751491053678,108.948674080411,140.980276134122,120.939759036145,132.900299102692,61.2673267326733,99.9644697104281,119.964739069111,127.934683213586,90.9561499671125,127.898785425101
990,103.064499213424,117.78167115903,117.299283154122,130.483333333333,122.483333333333,110.557046979866,112.554633012288,107.408896492729,140.388560157791,119.668202764977,130.581964081009,56.5669205658324,98.8985610232724,118.906911142454,126,89.6406489804867,125.699866488652
991,98.9218139171228,116.955035971223,115.973876698015,129.954462659381,121.936183790683,108.955985915493,107.908869987849,106.9037999038,138.947970863684,118.95320542817,129.92337164751,51,97.9544833864361,117.895670318206,125.898631525596,88.9228097259745,124.946077109733
992,95.3998096144693,114.897188417961,115.190177638454,128.143939393939,119.750611246944,107.392961876833,105.174969623329,104.4792144861,137.305833824396,117.10750695088,127.710914454277,49.5659898477157,96.5251117538785,115.405527638191,123.265798045603,86.850689351716,123.328390401726
993,93.0525762355415,111.966124661247,112.956653662766,126.956169186938,118.948533196089,104.94124559342,105,102.961089494163,135.955634427684,114.949405514799,126,49,94.9656770207654,113.965677020765,121.965606190886,85.966176221884,121.966256116079
994,94.9774272504759,110.887963663891,111.785269428649,125.641244795091,117.404529078744,103.178613396005,106.218181818182,101.667294413057,134.624667258208,113.431570958765,126,52.5235457063712,93.9359876437275,112.935987643727,120.933791917455,84.9514628784035,120.953939598448
995,96.944382647386,109.95,110.95,124.966666666667,115.964476021314,101.95,113.371195248701,100.951515151515,134.945205479452,111.978572959074,125.966666666667,55,93.9666666666667,111.949672873679,120.966666666667,82.9666666666667,119.98810919444
996,95.3661148977605,108.45,109.45,123.966666666667,114.898756660746,100.45,118.753492370514,99.4969696969697,133.301369863014,111.335761731305,124.966666666667,56,92.9666666666667,110.439859084046,119.966666666667,81.9666666666667,119.485680790487
997,86.5461422087746,106.981880775503,107.966666666667,122.966666666667,113.966666666667,98.9666666666667,119.983133749368,98.9666555518506,131.966666666667,109.961545856566,123.983333333333,55,91.9772365126337,109.960753532182,118.962020508925,80.9580184718724,118.964444444444
998,70,106.438304040587,106.966666666667,121.966666666667,112.966666666667,97.9666666666667,119.477146230393,97.9663221073691,130.966666666667,108.807921553547,123.483333333333,56,91.2943318916458,108.783359497645,117.822635776681,79.6985726280437,117.897777777778
999,53.1935483870968,105.91826726604,105.955357142857,120.968513853904,111.950124688279,96.9502982107356,118.963590023666,96.9462943071966,129.981238273921,107.95,122.983333333333,57,89.9765533411489,107.946987100194,116.97969130788,78.9524036173251,116.948888320981
1000,45,103.63242330425,104.616071428571,120.023929471033,110.453865336658,95.4592445328032,117.871290733661,95.3351235230934,129.418386491557,106.45,122.483333333333,51,89.2731535756155,106.356600106026,116.370430544273,77.5245121370776,115.415537950422
1001,48.2832861189802,101.960676366496,103.957283212302,118.974535268653,109.944305207463,94.9494566590852,116.944674965422,93.9659979598776,128.967447916667,104.949494949495,121.9359111301,44.6899224806201,87.9724821133737,104.96567112942,114.951231406974,75.9766627771295,114.948836019442
1002,58.1029411764706,100.780967361384,102.675779581375,118.21059332824,108.273461431356,93.4331564316401,115.284923928077,92.9480222294868,127.99043715847,103.434343434343,120.013245033113,39,87.1469455145845,103.939423388403,113.488173616191,75.2765460910152,113.413916602712
1003,69.5050505050505,99.9666666666667,100.966666666667,116.979278905926,106.966666666667,91.9623281220569,113.959058341863,91.9564459930314,126.956265033895,102.939191243539,118.951957722796,38.9162712810494,85.9666666666667,102.946695095949,111.964157706093,73.9448732083793,112.945916711736
1004,76.8411214953271,98.9666666666667,99.9666666666667,116.357646083713,105.966666666667,90.8321717837634,112.730808597748,90.6498257839721,125.644216050733,101.114928549711,117.510689406678,36.4044097125314,84.9666666666667,101.347547974414,110.888888888889,72.3624194348042,111.323418063818
1005,73.6428571428572,97.9600638977636,98.9443620178042,114.949494949495,104.952963311383,88.8880179171333,111.949482192473,88.9722761297477,123.972899728997,98.9733830183657,115.950714637753,38,83.9291282778172,99.9485728979172,109.933796756041,70,109.900049975012
1006,66.5220588235294,96.7619808306709,97.2752225519288,113.434343434343,103.541862652869,85.528555431131,110.433947966658,88.1405600221791,123.159891598916,98.1748735693372,114.47215377033,38,81.9125235997483,98.4057598354333,107.973481033904,68.7473275024295,107.725181295324
1007,61.9305555555556,94.9440089585666,95.9493029150824,111.973642593569,101.953563965637,81.7319034852547,108.92125984252,86.9418266433973,121.952896844089,96.9511480214949,112.921548117155,41.1639344262295,80.9721137757948,96.9341455383602,106.943788645306,66.9434389140272,106.961419753086
1008,60.3575482406356,93.2642777155655,94.4283903675539,111.182920400633,100.560482934757,79.7279305354559,106.798633585041,85.196625945317,120.539802166745,95.485588666341,110.567991631799,43.580204778157,80.1355270496375,94.9787377657779,105.257448004497,66,105.804012345679
1009,66.3372681281619,91.9576540334533,92.9553969669937,108.958097632516,98.9766355140187,78.0166666666667,105.957609156422,82.9786187727176,119.958088851635,94.9361430395913,108.957734573119,46,78.9571550985433,93.9563604625791,103.95670995671,65.9026763990268,103.967416096448
1010,74,90.6872750370527,91.6173059768064,107.701026608003,98.2757009345794,78.5166666666667,104.685883849089,82.3371819542442,118.700754400671,93.0204342273308,107.689771766695,45.5499865265427,77.6718080548415,92.647174339952,102.658008658009,63.6056603773585,102.989423404981
1011,78,89.9454644610071,89.9644444444445,106.96187571483,96.9666666666667,79,102.953249181861,81.9438937722087,117.981402268923,91.9666666666667,105.966666666667,43.5991983967936,76.905153335441,91.9639444744907,101.965517241379,61.6428571428571,101.966666666667
1012,76.2161082078082,88.3093982912198,88.8977777777778,105.818147159741,95.9666666666667,78.4182908545727,101.550724637681,80.2607069384702,117.423470336619,90.9666666666667,104.966666666667,40.8165225744476,74.0597533986721,90.8822787092122,100.931034482759,58.4040590405904,100.966666666667
1013,73.904671115348,87.9431818181818,87.9666666666667,104.957573186254,94.9559277214632,73.6300863131936,100.95,78.9510763209393,115.958394008737,89.9414405621706,103.953757225434,41,71.8778998778999,89.9521531100478,98.9768411301528,54.5633187772926,99.9518536350506
1014,70.3872714962762,86.2386363636364,86.9666666666667,103.684768773865,93.6337593653592,63,99.45,77.4833659491194,114.710214270855,88.1846574272887,102.566473988439,39.5051903114187,69,88.5167464114832,98.2820750347383,50.9244060475162,98.5074626865672
1015,67.95,84.9286733238231,85.9582550615738,101.958839267339,91.9602543720191,50.9394904458599,97.963827093507,76.9428789032749,113.959316517494,86.9510284035259,100.955683580767,40.0940733772342,67.8730964467005,86.9556147359077,96.9584976136128,48,96.9390615478367
1016,66.45,82.9073842302879,84.7059069087873,100.724017287508,90.7678855325914,39.8989898989899,96.8786398987159,75.2292460015232,112.738812042311,85.4818805093046,99.6261910037669,39.9986216402481,67,85.624056813138,95.7134260219963,44.0176991150443,95.1109079829372
1017,64.9615532487505,81.9631540162122,82.9445522594954,98.9600957701516,89.9325008437395,29.8689655172414,95.9659458539077,73.9662731871838,111.937402190923,84.9367288832648,97.9447208402432,38,67.0190876121397,83.9743523980508,93.9678766463219,42,93.9723451327434
1018,64,80.7650639074863,81.2811200443582,97.6599885518031,87.9548896937767,24.0614886731392,94.9443214711391,72.9555189456343,110.059467918623,83.0385953812085,96.2863460475401,39,67.5917159763314,83.2049243395742,93.0041760359782,39.2001488095238,93.1426991150443
1019,65.1398601398601,78.9662047989186,79.9526963103122,95.960899315738,86.9524940617577,28,93.9453551912568,71.9702114983616,108.977095739808,80.9750871948181,94.9518768046198,40,67.9219359875098,81.9671592775041,91.9452054794521,37,91.9340151765094
1020,66.5363166179447,77.9536336731338,78.5335856196783,94.7878787878788,85.5273159144893,30.7510316368638,92.3060109289617,71.0765564492106,108.289967934036,80.2277030393622,93.5081809432146,41.9613025011798,66.6,80.9627749576988,90.3013698630137,35.1825,89.976759851802
1021,66.9833333333333,76.9598232221776,77.9512432959532,93.9443981095357,83.9492772001014,38,90.9460480172646,69.9495331819329,106.950470529965,78.9469073533316,91.9576540334533,46,64.9558498896247,78.9694842844065,88.9474927802573,33,88.9424956871765
1022,66.4833333333333,75.651951011108,76.488542174549,92.2763413956074,82.4275932031448,45.4307228915663,89.3274885352037,68.4355286399193,105.464586428925,77.3541279532785,90.6872750370527,47.0416494845361,63.6313465783664,78.0540128166006,87.3722761879758,31.4083728278041,87.2173663024727
1023,65.9267935578331,73.9416058394161,74.9237804878049,90.9317716624972,81.9447513812155,53.4926108374384,87.9558985667034,66.9501246882793,103.980713596914,75.9666666666667,88.9806013579049,50,61.9325008437395,75.9592833876222,84.9641319942611,30,85.9666666666667
1024,63.7306002928258,72.1897810218978,72.5914163090129,88.8849215374119,80.2872928176796,59,86.632855567806,65.4538653366584,103.402121504339,74.9666666666667,88.3986420950533,50.4249536751081,59.8955792682927,74.7377850162866,83.8880918220947,29.0917469627147,84.9666666666667
1025,61,71.9281953087602,70.8768472906404,87.9486652977413,78.9422132331696,62,84.9568593615186,64.917149958575,102.920191540303,73.9408983451537,86.9447971294507,48.8632946001367,57.8768472906404,73.9346618752042,82.9651324965132,29,83.9706055261611
1026,59.2156432748538,69.7740545715653,68.0780762023735,86.4086242299795,77.2086102282577,62,83.5752308527974,62.808700501952,100.829994275902,72.1678486997636,85.2887110129727,46,54.8676716917923,71.9867301803335,81.9259259259259,28,83.0887713109935
1027,58,68.9572466866182,64.7297297297297,84.95,75.9629355077835,60.8968008255934,81.9505073001732,61.9587118084228,99.9370012599748,70.9717912552891,83.955713020372,44.024931438544,53.9113475177305,70.9780845934692,80.9437728422828,30,80.9543170397442
1028,58,67.6746472851646,62.2105827672506,83.45,74.8510007412899,58,80.46572630537,60.7200660611065,98.0470390592188,70.1255289139633,82.6271036315323,44.7728745948641,53,70.3206223975455,79.2569581107675,31,79.213977566868
1029,56.8944033790919,65.9833333333333,59.8813760379597,81.9666666666667,73.9666666666667,55.9719180005616,79.9627976190476,59.9666666666667,96.9659516513449,67.9666666666667,80.9666666666667,46,54,68.9638467100506,77.9617298124761,32,76.9322951929587
1030,51.2972972972973,65.4833333333333,57.2785254534816,80.9666666666667,72.9666666666667,55.1294580174108,78.8467261904762,58.9666666666667,95.9445011916922,66.9666666666667,79.9666666666667,47.2992,52,67.879248011569,76.8136241867585,31,75.2823347335839
1031,45,64.9666666666667,54.941792782305,79.9696048632219,71.9606840967171,55.04260758415,76.9573833368847,57.979040033536,94.979300351894,65.9658178089216,78.9728997289973,45.9393939393939,53,66.9735169491526,74.9623210248681,31,73.9666666666667
1032,37.5041551246537,63.9666666666667,54,79.0577507598784,70.7812069982308,56,75.6788834434264,57.3502410396143,94.3583109087145,64.9403520765681,78.159891598916,43.5472578763127,51.0018170805572,66.1790254237288,73.8319517709118,31,72.9666666666667
1033,30.8790810157195,62.93961352657,55,76.9296517762926,68.9682741116751,55.9491740787802,74.9384046812442,55.9674373168349,92.9588815789474,64.9162479061977,75.9419616947185,41.8102466793169,48.9274836838289,63.9362244897959,72.9585749792875,31,71.9833333333333
1034,28,61.1280193236715,55,74.9049907578558,68.0164974619289,54.4243964421855,73.090545118571,54.990099009901,91.5731629392971,62.7961637560836,73.7459016393443,40,46.6862385321101,62.2062176165803,71.6174010039041,31.3143264433357,71.4833333333333
1035,28,59.9704927707288,55.3039513677812,72.964234620887,65.9727965179543,52.9598232221776,71.9647141848977,53.9407582938389,89.8841251448436,61.9517490952955,71.970255800119,36,43.8756218905473,60.9360204734485,69.9715747583855,30,70.9579390115668
1036,32.5755627009646,59.0852758925937,56,71.7973333333333,65.1566920565832,51.6519510111079,70.9159823120657,52.1635071090047,86.8501905599531,60.5042219541616,71.0779298036883,34,42,59.0166346769034,69.1188175099488,27.8268625393494,69.6961093585699
1037,37.2770083102493,57.9713302752294,55.9401555954518,69.8915401301518,63.9716794109317,50,69.9098286744815,51.9578947368421,85.9217221135029,58.9652898299202,69.936788874842,33,41,57.9477260846837,67.9173212071104,25.8664886515354,68.9492900608519
1038,41.510593220339,57.1112385321101,55,66.2327746741155,63.1220617388842,49.6746387643249,67.5044943820225,50.7619829284307,83.8408294392523,57.9297851875601,68.0404551201011,32.0731197771588,39.9928106812735,56.0719311962471,65.8098296565205,24.8098296565205,67.4279918864097
1039,45,55.9185999185999,54.9666666666667,60.8230088495575,60.949328604003,48,65.9381570810142,49.9104744852283,82.9614643545279,56.9684243763814,66.9666666666667,33.0551876379691,39.0459031443654,53.713055954089,64.9466097170315,24,65.9554962171785
1040,45.4464592479481,53.8185153824443,53.9666666666667,55.9916201117318,59.4291867240943,47.4156042835288,63.523643603783,47.574358974359,81.7033773861968,56.0211556678244,65.9666666666667,34,40.4229974753271,49.3981233243968,63.3449012279765,24,64.6203827325323
1041,45.8774509803922,52.9745287824758,52.9759384023099,51.0231481481481,58.9372056514914,45.9599839935974,61.9140154772141,45.8575498575499,79.9508237029752,54.956159579132,64.9244998112495,34,40.9564080209242,45,61.9623918766454,23.9628804751299,63.9666666666667
1042,42.0439882697947,52.2103922567499,52.2540904716073,51.7175925925926,57.0533751962323,44.6326405867971,59.6170212765957,43.9647696476965,78.4755347922301,53.5595590212423,63,34,40,42.494233937397,60.868003591739,23,62.9666666666667
1043,35.6904024767802,50.9601434834595,50.9666666666667,53.0570776255708,55.9833333333333,43.9486389316898,57.9494438827098,41.9833333333333,77,51.9833333333333,62.9666666666667,34,37.8296422487223,39,59.9833333333333,21.8531571218796,61.9666666666667
1044,31,49.7644479872459,49.9666666666667,54,55.4833333333333,42.7155193683691,57,41.4833333333333,77,51.4833333333333,61.9666666666667,33.5679913490132,36,36.2239130434783,59.4833333333333,20.4002016129032,60.9666666666667
1045,29,48.9833333333333,48.9833333333333,56,54.9666666666667,41.9833333333333,56,41,76.9620565357617,50.9635833940277,60.9666666666667,31.9698704429045,34.919028340081,33.8877665544332,58.9559762271627,19.825479930192,59.9548226790151
1046,30.3028322440087,48.4833333333333,48.4833333333333,56.9533201840894,53.9666666666667,41.4833333333333,56,41,75.8237526086132,49.871085214858,59.9666666666667,31.0659837300392,33.7943296492071,31.4393468118196,57.6352630420427,19,58.5995030494692
1047,32.1831501831502,47.9739379723743,47.9752781211372,56,52.9661361327464,40.9557815609109,55.9833333333333,40.9809487521433,73.9707431246343,48.9684443041969,58.9672238610292,28.9192245557351,31.79633401222,29.9413833528722,55.964298464834,19,57
1048,36,47.1920771436018,47.2336217552534,56,51.9035116508041,39.6292283882379,55.4833333333333,40.4094113164412,73.093036863663,48.0217734301041,57.9833841980332,26.2403846153846,29.6098303610265,27.3145071982281,54.9065332916536,18.4957432874918,56.7303851640514
1049,38,45.9622071050642,45.9717434303476,55.9833333333333,49.9738971547899,37.96114996115,54.9833333333333,39.9244142101285,71.9402271368799,46.9572009415793,56.9404584697827,24,27.8823529411765,27.1821493624772,53.9393019726859,18,51.7987927565392
1050,36.7297433316558,44.8612469437653,45.1240463407742,55.4833333333333,49.190811798486,36.7956487956488,54.4833333333333,38.0441097364174,70.1470412432756,45.6732291889578,55.1542125632629,23,25,28.7698907956318,52.1183611532625,17.9593119417797,43.9452887537994
1051,35.9666666666667,43,43.9630723781388,54.9571091571949,47.963523618457,35.9666666666667,53.951888381044,36.9416569428238,68.9631743693611,44.9666666666667,53.9479030997656,21,23,32.2427184466019,51.9605833661805,17.0485908649174,34.5024875621891
1052,34.9666666666667,43,42.8552437223043,53.6703838730431,46.8692321721685,34.9666666666667,52.5085398123647,35.4071856287425,67.8584054501933,43.9666666666667,52.3849960927325,21,21,33,50.5964157706093,18,24.1631944444444
1053,34,41.9623564840956,41.9657358231968,52.95497523638,45.9659110277825,33.9643557298164,51.9529743710322,34.9383287079864,66.9453402569008,42.9746707193516,51.9451754385965,20.9515503875969,20,32.932157394844,48.932157394844,17.0572082379863,18
1054,34,40.8330510069641,40.9378105191023,51.6042323277803,44.9432418612579,32.8950276243094,50.5422055019986,33.0881899475794,65.3055479639246,42.2147922998987,50.3004385964912,19.7367886178862,19,31,47.1281501340483,17,17
1055,34,39.9623068224651,39.9664429530201,49.9558693733451,44,32,48.9580536912752,32.9833333333333,63.9500249875062,40.9710731848423,48.9450700357045,18.9264705882353,18.9115826702034,29.9220576773188,45.8562185478073,17,18.0946073793756
1056,33.7044601917466,38.7328951299671,38.9602649006623,48.2245467224547,43.9079524107702,31.5882352941176,47.7651689078386,32.4833333333333,61.6581196581197,40.1032687301128,47.2971711068388,17,18,27.9992897727273,43.6246430924665,17,20.3442028985507
1057,32,36.9746899519109,37.9620996778473,46.9361022364217,42.9479708636837,30.965241571081,46.949005609383,31.9833333333333,58.9194847020934,38.9703352121032,46.9291282778172,15.9595632834614,16.9221183800623,26,42.9549346552501,17,22.1158748551564
1058,31.9121715076072,36.2153885092382,36.8250900132651,45.1405375139978,41.3870967741936,29.9285943003522,45.2429378531073,31.4833333333333,56.8378666666667,38.0803915752002,44.593849416755,15,15,24.9695431472081,41.766992859032,17,23.6708385481852
1059,30,35.9666666666667,35.9807507218479,43.9478351591028,40.9605444860919,28.9833333333333,43.953095684803,30.9833333333333,54.9506660088801,36.9780123131047,42,15,14.9443207126949,23.0202963263649,41,17,26
1060,28.5615284974093,34.9666666666667,35.4032723772859,41.9171624713959,39.7768790688499,28.4833333333333,42.3844197138315,30.4833333333333,53.4598540145985,36.3183817062445,37.5372233400402,15,13.6468995396696,23.6291861173128,41,17,26.8043382027446
1061,27,33.975686846584,33.9803497740224,40.9478079331942,38.9772572208324,27.95,40.9644507643086,29.9738766980146,52,34.8635743519782,34.8956158663883,15,13.0197511356903,24.046468401487,40.9216914643696,16,25.8823529411765
1062,26,33.2462922441041,33.3908429946944,39.3820459290188,38.294973845804,26.45,39.9099466582993,29.1901776384535,52,31,34,15,13.6122852063994,25,38.5260416666667,16,22.9857697283312
1063,25,32.9539382772916,31.9626865671642,38,36.9576271186441,24.9833333333333,39,27.9641062455133,51.9666666666667,26.6987951807229,34.1972386587771,15,13.9833333333333,24.9810534293293,35.8533724340176,15,20.8876404494382
1064,24.5110650069156,31.7364539007092,31,38,35.7787081339713,24.4833333333333,38.6966516741629,27,50.9666666666667,22.2153558052434,36,15,13.4833333333333,24.412656309208,33.4555837563452,15,18.55625
1065,22.9833333333333,30.9584372402328,30.9541494727189,37.9666666666667,34.931926480599,23.9820466786355,37.9591169255928,26,49.9647266313933,21,38,15,13,23,32,14.971558589306,16
1066,22.4833333333333,29.7152236356176,29.6794558772236,36.9666666666667,33.068,23.443447037702,36.7326246933769,24.8707360861759,48.9162717219589,21.1826666666667,37.6174153715137,15,13,20.9717223650386,31.0840872804683,14.1183162684869,15.2251256281407
1067,21.978471474704,28.9406880189798,28.9671916010499,35.9773857982813,31.9440402909905,22.9728776783293,35.9395405078597,23.9423298731257,47.9437886453063,24,36.9698340874811,14.9487442337263,13,18.8958333333333,29.9231360491929,14,14
1068,21.3326157158235,27.0471698113208,27.9823848238482,35.2989597467209,30.3525641025641,22.1592080282072,33.4575026232949,23,45.4534412955466,25,36.0648567119155,13.6455891425046,13,17.4571554770318,27.5344978165939,14,14
1069,20.9833333333333,26.8579545454545,26.9745870393901,34.9543378995434,28.973276322822,21.9586092715232,31,22,39.8381877022654,26,34.9694096053839,13,13,17,26,12.9833333333333,14
1070,20.4833333333333,25.3125,26.2121982210928,33.0784810126582,28.1715660074826,21,27.5144736842105,22,37,26,34.0516977669012,13,13,17,25.3320843091335,12.4833333333333,14
1071,20,24,24.9833333333333,31.9091734786558,27,20.995399188092,25.8901098901099,21.971256108077,33.9584545076859,25.9833333333333,32.9538958045182,12,12.9833333333333,17,24,12.068306010929,13.9833333333333
1072,20,23,24.4833333333333,29.9251523063534,27,20.1834912043302,24.0798319327731,21.108939350388,33,25.4833333333333,31.6298210735586,12.3022291342665,12.4833333333333,17,24,12.1635991820041,13.4833333333333
1073,19,22,23.9800677695834,28.9504459861249,26.9833333333333,19.9625608386372,23.9833333333333,19.97476022211,32.9736703528173,24.9739379723743,30.9513381995134,13,11.9720357941834,17,23.968474148802,12,12.9833333333333
1074,18,20.998417721519,23.3821008570859,27.7282772476143,26.4833333333333,18.809756097561,23.4833333333333,19.2175668854114,32.1837809373354,24.1920771436018,29.3063391968138,13,11.1331096196868,17,23.0226986128625,11.6515389800045,12.4833333333333
1075,17,19,22.9693157410249,26.9833333333333,25.9544626593807,18,23,18.9624060150376,29.9504705299653,23.9654934437543,27.9718864211414,12.9833333333333,11,16,21.9002991026919,11,12
1076,16.4448160535117,18,22.0487879717705,26.4833333333333,24.6654330125833,17.0903890160183,23,18,29,22.9348807221148,27.1284790553837,12.4833333333333,11,16,19.4875478927203,11,12
1077,15.9434389140271,17,21,25.9833333333333,23.9477806788512,17,23,17.9068033550792,29,21.9728629579376,26.9833333333333,12,10,15.9782891880156,17.8986828774063,11,12
1078,15,16.5086206896552,20.732604638763,25.4833333333333,22.7099143206854,16.8089260808926,23,17,29.8090514569126,21.1587516960651,26.4833333333333,11.4790965881788,10,15.3269648284846,16.25097483162,11,12
1079,14,15.971322053341,19.9752903385224,24.9758745476478,22,15.9777034559643,23,15,31.0943396226415,20.9627004848937,25.9485464368408,11,9.98333333333333,14,15.9833333333333,10.9520153550864,12
1080,14,15.1109836535704,19.2340004941932,24.2521109770808,21.8799476611057,15.3088071348941,23,14,32.5816441441441,19.8656620711767,24.4049395420633,11,9.48333333333333,13,15.4833333333333,10,12
1081,13.9748490945674,14,17.9684642068748,23,20.9666666666667,14.9833333333333,22.9704404374815,13,31.9754540991654,19,23.9679897567222,10.9833333333333,9,11.9545247839927,15,10,11.9833333333333
1082,13.2203219315895,13.7171355498721,17.0223904131189,22,19.9666666666667,14.4833333333333,22.0836535619273,12,31.2390770741286,19,23.0076824583867,10.4833333333333,9,11,14.8661710037175,10,11.4833333333333
1083,13,13,16.9460043196544,19.8724489795918,19,13.95841995842,20.9473129610116,11.0246184145741,29.9540441176471,18,21.9429223744292,10,9,11,13.9545867393279,10,10.9833333333333
1084,12.9698996655518,13,16,17.3583583583584,18.6991120218579,13,19.4872013651877,11.7631708517971,28.7583682008368,17.5932705248991,20.6826741996234,10,9,11,12.6283112582781,10,10.4833333333333
1085,12,12.8899889988999,14.8633879781421,16,17.9688084840923,12.9765753103771,18.9390986601705,11,27.9450549450549,16.9506660088801,19.9716553287982,10,9,10.9833333333333,12,9.97563352826511,10
1086,12,12,13.2842465753425,15.6184687566645,17.0330630068621,12.2738346216913,17.9834638816362,11,27,16,19.1213151927438,10,9,10.4833333333333,11.8270584634221,9.24463937621832,10
1087,11.9666666666667,12.9585406301824,12.9327052489906,14.9777728384085,16.9068901303538,11.949924887331,15.9406175771972,11,23.9352750809061,14.9713713140567,18.9815668202765,9.98333333333333,8.98333333333333,10,10.9732905982906,9.95335820895522,10
1088,10.9666666666667,12,12,14.3109579906646,15,11,15,10.4114688128773,23,14.1125107357572,18.4285714285714,9.48333333333333,8.48333333333333,10,10.1720085470085,9,10
1089,10,11,11.9817084324127,13,14,10.9569892473118,14.9283667621776,9,21,13.9352750809061,17.9631268436578,9,8,9.98333333333333,9.98333333333333,9,9.98333333333333
1090,10,10,11.4329614047924,12,13,10.2155771905424,13.1819491118579,9,20.3500340831629,13,16.7833612506979,9,8,9.48333333333333,9.48333333333333,9,9.48333333333333
1091,9.98333333333333,10,11,11,11,10,12,9,18.9671052631579,12,15.9430523917995,8.98333333333333,7.98333333333333,9,9,8.98333333333333,9
1092,9.48333333333333,10,10.7597589730155,10,10,10,11,9,17.9733570159858,12,15,8.48333333333333,7.48333333333333,9,9,8.48333333333333,9
1093,9,9.98333333333333,10,9,9,10,10,8.97232216994188,16.9644001423994,11.9673735725938,14,8,7,8.98333333333333,8.98333333333333,8,8.98333333333333
1094,9,9.48333333333333,10,9,9,9.8751902587519,9.68062622309198,8.14198726819817,15.8484375,11,13,8,7,8.48333333333333,8.48333333333333,8,8.48333333333333
1095,9,9,9.96052112120016,8,8.98333333333333,9,9,8,14,11,12.920445505171,8,7,8,8,8,8
1096,9,9,9,8,8.48333333333333,9,9,8,12.5349344978166,10,12,8,7,8,8,8,8
1097,8,8,8.97842968075928,7.98333333333333,8,9,8,7.97454823110206,11,9.92872416250891,10.9451152579583,7.98333333333333,6.98333333333333,8,7.98333333333333,7.98333333333333,8
1098,8,8,8.33132010353753,7.48333333333333,8,9,8,7.21099516416391,10.204774535809,9,10,7.48333333333333,6.48333333333333,8,7.48333333333333,7.48333333333333,8
1099,8,7.98333333333333,8,7,7.98333333333333,8,7.98333333333333,7,8.96286669142221,8.97027348394768,9.98333333333333,7,6,7.98333333333333,7,7,8
1100,8,7.48333333333333,8,7,7.48333333333333,8,7.48333333333333,7,8,8.07847800237812,9.48333333333333,7,6,7.48333333333333,7,7,8
1101,7.98333333333333,7,7.91896272285251,7,7,8,7,7,7.98333333333333,8,8.97477295660948,6.98333333333333,5.98333333333333,7,7,6.98333333333333,7.98333333333333
1102,7.48333333333333,7,7,7,7,8,7,7,7.48333333333333,8,8.21796165489405,6.48333333333333,5.48333333333333,7,7,6.48333333333333,7.48333333333333
1103,7,7,6.94366197183099,6.98333333333333,6.98333333333333,7.98333333333333,7,6.98333333333333,7,7,8,6,5,7,6.98333333333333,6,7
1104,7,7,6,6.48333333333333,6.48333333333333,7.48333333333333,7,6.48333333333333,7,7,7.80154781647319,6,5,7,6.48333333333333,6,7
1105,7,6,6,6,6,7,6.98333333333333,6,6.98333333333333,6.98333333333333,7,6,5,6.98333333333333,6,6,6.98333333333333
1106,7,6,6,6,6,7,6.48333333333333,6,6.48333333333333,6.48333333333333,7,6,5,6.48333333333333,6,6,6.48333333333333
1107,6.97843433254259,6,5,5.98333333333333,5.98333333333333,6.98333333333333,5.98333333333333,6,6,6,6.98333333333333,5.98333333333333,5,6,6,5.98333333333333,6
1108,6.33146430882036,6,5,5.48333333333333,5.48333333333333,6.48333333333333,5.48333333333333,6,6,6,6.48333333333333,5.48333333333333,5,6,6,5.48333333333333,6
1109,6,5.98333333333333,5,5,5,6,5,5.98333333333333,6,6,5.98333333333333,4.98333333333333,4.98333333333333,5.98333333333333,5.98333333333333,5,6
1110,6,5.48333333333333,5,5,5,6,5,5.48333333333333,6,6,5.48333333333333,4.48333333333333,4.48333333333333,5.48333333333333,5.48333333333333,5,6
1111,5.98333333333333,5,4.98333333333333,5,5,5.98333333333333,5,4.98333333333333,5.98333333333333,5.98333333333333,5,4,4,5,5,5,5.98333333333333
1112,5.48333333333333,5,4.48333333333333,5,5,5.48333333333333,5,4.48333333333333,5.48333333333333,5.48333333333333,5,4,4,5,5,5,5.48333333333333
1113,5,4.97671169073125,4,4.98333333333333,4.98333333333333,5,4.98333333333333,4,5,5,4.98333333333333,4,4,5,4.98333333333333,4.98333333333333,5
1114,5,4.27806241266884,4,4.48333333333333,4.48333333333333,5,4.48333333333333,4,5,5,4.48333333333333,4,4,5,4.48333333333333,4.48333333333333,5
1115,4.98333333333333,4,4,4,4,4.98333333333333,4,4,4.98333333333333,4.98333333333333,4,3.98333333333333,3.98333333333333,4.98333333333333,4,4,5
1116,4.48333333333333,4,4,4,4,4.48333333333333,4,4,4.48333333333333,4.48333333333333,4,3.48333333333333,3.48333333333333,4.48333333333333,4,4,5
1117,4,4,3.98333333333333,4,3.98333333333333,4,4,3.98333333333333,4,4,3.98333333333333,3,3,4,4,3.98333333333333,4.98333333333333
1118,4,4,3.48333333333333,4,3.48333333333333,4,4,3.48333333333333,4,4,3.48333333333333,3,3,4,4,3.48333333333333,4.48333333333333
1119,4,3.98333333333333,3,3.98333333333333,3,3.98333333333333,3.98333333333333,3,3.98333333333333,4,3,3,3,3.98333333333333,3.98333333333333,3,4
1120,4,3.48333333333333,3,3.48333333333333,3,3.48333333333333,3.48333333333333,3,3.48333333333333,4,3,3,3,3.48333333333333,3.48333333333333,3,4
1121,3.98333333333333,3,2.98333333333333,3,3,3,3,3,3,3.98333333333333,3,2.98333333333333,2.98333333333333,3,3,3,4
1122,3.48333333333333,3,2.48333333333333,3,3,3,3,3,3,3.48333333333333,3,2.48333333333333,2.48333333333333,3,3,3,4
1123,3,3,2,2.98333333333333,3,3,3,2.98333333333333,3,3,2.98333333333333,2,2,3,3,3,3.98333333333333
1124,3,3,2,2.48333333333333,3,3,3,2.48333333333333,3,3,2.48333333333333,2,2,3,3,3,3.48333333333333
1125,2.98333333333333,2.98333333333333,1.98333333333333,2,2.98333333333333,3,2.98333333333333,2,2.98333333333333,3,2,2,2,3,2.98333333333333,2.98333333333333,3
1126,2.48333333333333,2.48333333333333,1.48333333333333,2,2.48333333333333,3,2.48333333333333,2,2.48333333333333,3,2,2,2,3,2.48333333333333,2.48333333333333,3
1127,2,2,1,2,2,2.98333333333333,2,2,2,3,2,1.98333333333333,2,3,2,2,3
1128,2,2,1,2,2,2.48333333333333,2,2,2,3,2,1.48333333333333,2,3,2,2,3
1129,2,2,1,1.98333333333333,2,2,2,2,2,2.98333333333333,2,1,1.98333333333333,2.98333333333333,2,2,2.98333333333333
1130,2,2,1,1.48333333333333,2,2,2,2,2,2.48333333333333,2,1,1.48333333333333,2.48333333333333,2,2,2.48333333333333
1131,2,2,1,1,1.98333333333333,2,1.98333333333333,1.98333333333333,2,2,1.98333333333333,1,1,2,2,2,2
1132,2,2,1,1,1.48333333333333,2,1.48333333333333,1.48333333333333,2,2,1.48333333333333,1,1,2,2,2,2
1133,1.98333333333333,1.98333333333333,1,1,1,1.98333333333333,1,1,1.98333333333333,2,1,1,1,2,1.98333333333333,1.98333333333333,1.98333333333333
1134,1.48333333333333,1.48333333333333,1,1,1,1.48333333333333,1,1,1.48333333333333,2,1,1,1,2,1.48333333333333,1.48333333333333,1.48333333333333
1135,1,1,1,1,1,1,1,1,1,1.98333333333333,1,0.983333333333333,0.983333333333333,1.98333333333333,1,1,1.01666666666667
1136,1,1,1,1,1,1,1,1,1,1.48333333333333,1,0.483333333333333,0.483333333333333,1.48333333333333,1,1,1.51666666666667
1137,1,1,0.983333333333333,1,1,1,1,1,1,1,1,0,0,1,1,1,1.98333333333333
1138,1,1,0.483333333333333,1,1,1,1,1,1,1,1,0,0,1,1,1,1.48333333333333
1139,1,1,0,0.983333333333333,0.983333333333333,1,1,1,1,1,0.983333333333333,0,0,1,1,1,1
1140,1,1,0,0.483333333333333,0.483333333333333,1,1,1,1,1,0.483333333333333,0,0,1,1,1,1
1141,1,1,0,0,0,1,0.983333333333333,0.983333333333333,1,1,0,0,0,1,0.983333333333333,1,1
1142,1,1,0,0,0,1,0.483333333333333,0.483333333333333,1,1,0,0,0,1,0.483333333333333,1,1
1143,1,0.983333333333333,0,0,0,0.983333333333333,0,0,1,1,0,0,0,0.983333333333333,0,0.983333333333333,1
1144,1,0.483333333333333,0,0,0,0.483333333333333,0,0,1,1,0,0,0,0.483333333333333,0,0.483333333333333,1
1145,0.983333333333333,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0.983333333333333
1146,0.483333333333333,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0.483333333333333
1147,0,0,0,0,0,0,0,0,0.983333333333333,1,0,0,0,0,0,0,0
1148,0,0,0,0,0,0,0,0,0.483333333333333,1,0,0,0,0,0,0,0
1149,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0
1150,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0
1151,0,0,0,0,0,0,0,0,0,0.983333333333333,0,0,0,0,0,0,0
1152,0,0,0,0,0,0,0,0,0,0.483333333333333,0,0,0,0,0,0,0
1153,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1155,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1157,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1158,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1159,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1161,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1163,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1164,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1166,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1169,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1175,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1177,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1179,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1189,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1194,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1197,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> data/v_droopscheduling.dat <==
tds,V_1,V_2,V_3,V_4,V_5,V_6,V_7,V_8,V_9,V_10,V_11,V_12,V_13,V_14,V_15,V_16,V_17,V_18,V_19,V_20,V_21,V_22,V_23,V_24,V_25,V_26,V_27,V_28,V_29,V_30,V_31,V_32,V_33,V_34,V_35
1,0.99621442979863,0.995771765707318,0.995741171774752,0.995749761454108,0.995705429837581,0.99582791077748,0.995932276711729,0.996006611741701,0.99602517746847,0.995841778834364,0.995323185218963,0.995942103522746,0.995157983333832,0.996033696564386,0.996261682301747,0.995591837025868,0.996001738397805,0.996066916894959,0.996294882439594,0.995920237355852,0.995662068056211,0.995695091564681,0.995669531168429,0.995762453244691,0.99602303772188,0.995728322055799,0.995694023216686,0.995274588836464,0.995224092445913,0.995335046445589,0.995463102118046,0.995342211133804,0.996135054404513,0.9971758808041,0.996142217420289
2,0.996148496695614,0.995657100248663,0.99561902931532,0.99562537433986,0.995580288416057,0.995703146674305,0.99579500124951,0.995867852877039,0.995881574527403,0.995691628416582,0.995155761141438,0.995767697423998,0.994989407295694,0.995881162361333,0.996106565487079,0.995435184144185,0.995836187004124,0.99589800006181,0.996123395601071,0.995749423792674,0.995479075249173,0.995504109845475,0.995476128449283,0.995559965791601,0.995817621251891,0.99551558012295,0.995465576249002,0.99503577956428,0.994980460778813,0.995088237602682,0.995214720490064,0.995093538384636,0.995897029535177,0.996926198734251,0.995902323674358
3,0.996116563410169,0.99560155916722,0.995559874365312,0.995565139034004,0.995519690042119,0.995642726228227,0.99572854119794,0.995800675136506,0.995812040986626,0.995618960228977,0.995074749001136,0.995683300632182,0.994907840606591,0.995807346872235,0.996031507011678,0.995359272789905,0.995755982448574,0.995816170482852,0.996040317155658,0.995666681170286,0.99539037034713,0.995411524149701,0.995382377378085,0.995461790259058,0.995718022695583,0.995412422692121,0.99535477887477,0.994919935177692,0.99486226547697,0.994968490506318,0.995094208547867,0.994972885119114,0.995781584170299,0.996805095245536,0.99578597866034
4,0.996074901146325,0.995529083381572,0.99548269985191,0.995486570324642,0.995440652753163,0.99556391040175,0.995641890468793,0.99571308965326,0.99572135922776,0.995524272131023,0.994969224376393,0.995573352643706,0.994801600136367,0.99571117830077,0.995933734514927,0.995260140775891,0.995651286604136,0.995709365619324,0.995931873223785,0.995558697778766,0.995274463134568,0.995290527193751,0.995259876338597,0.995333460605604,0.995587826187974,0.995277557936063,0.995209869354142,0.994768375940219,0.994707603873638,0.994811774417015,0.994936487422486,0.994814978892294,0.995630589537732,0.996646690521139,0.995633822883155
5,0.996037919725849,0.995464760678438,0.995414196476842,0.995416819296598,0.995370482423635,0.99549394347436,0.995564939780875,0.995635308344439,0.995640845655628,0.995440146073731,0.994875447293221,0.995475655044117,0.994707182531943,0.995625727214625,0.995846847898443,0.995172211774219,0.99555839428172,0.995614593997187,0.995835653569235,0.995462871572261,0.995171701386322,0.995183265834132,0.995151268909361,0.995219717726542,0.995472433389837,0.995158038457926,0.995081486502885,0.994634134956832,0.994570633135107,0.994673000433395,0.994796826214759,0.994675153878494,0.995496819791029,0.996506362535207,0.995499013889524
6,0.996136244365241,0.995635777090849,0.99559633365021,0.995602277946954,0.995557057316886,0.995679974336793,0.995769551666885,0.995842129253339,0.995854925780497,0.995663852888031,0.995124828425969,0.99573545877728,0.994958268735697,0.995852961431846,0.996077903695083,0.99540597186526,0.995805361104959,0.99586656060224,0.996091467920515,0.995717645499959,0.995444877272421,0.995468398452934,0.995439984757209,0.995522073142232,0.995779173099628,0.995475743553305,0.995422737648581,0.994990944946977,0.994934691930281,0.995041845984839,0.995168028865792,0.995046791858581,0.995852388267576,0.996879360806475,0.995857348723507
7,0.996128943275512,0.995623070191983,0.995582809578741,0.995588515732932,0.995543215048474,0.99566616662885,0.995754388869694,0.995826803222114,0.995839047497234,0.995647306732806,0.995106403086969,0.99571625497715,0.994939721059563,0.995836162476451,0.99606083086686,0.995388560488817,0.995786989763932,0.995847824113749,0.996072440091537,0.995698707640389,0.995424491388169,0.995447109601314,0.995418438993053,0.995499482789617,0.99575625128292,0.995451993319008,0.995397195231559,0.994964210338383,0.994907399118715,0.995014180788731,0.995140184579034,0.995018914823971,0.995825770780089,0.996851433111291,0.995830532929487
8,0.99607291060888,0.995525616798911,0.995479013083999,0.995482821112276,0.995436882542512,0.995560147857837,0.995637765708971,0.995708920623765,0.995717035785949,0.995519780356336,0.994964228418509,0.995568143306976,0.99479657206907,0.995706620262904,0.995929104693591,0.995255378512039,0.995646268659672,0.995704249909032,0.995926676465668,0.995553529229888,0.995268876194487,0.995284689712884,0.995253971474054,0.995327261753529,0.995581535270027,0.995271037053638,0.995202847209651,0.994761018076177,0.994700088042103,0.994804152137379,0.994928815137652,0.994807297544884,0.995623270947614,0.99663901021568,0.995626452283337
9,0.996093773544552,0.995561873947213,0.995517662788884,0.995522207692651,0.995476516678533,0.995599644375835,0.995681298186622,0.995752924911673,0.995762530938198,0.995567495031072,0.995017494144107,0.995623603826334,0.99485021571292,0.995755117859785,0.995978450545662,0.995304778179591,0.995698548873809,0.995757614143021,0.995980836088515,0.995607515879027,0.995326460091334,0.995344753819993,0.995314830424196,0.99539089523565,0.995646076896107,0.995337851964792,0.995274493631566,0.99483582717234,0.994776360192432,0.994881376211445,0.995006524031384,0.994885097276278,0.995697910485845,0.996717288270484,0.99570170555723
10,0.996108671817717,0.99558777457273,0.995545261932505,0.995550323185407,0.995504805665126,0.995627841858247,0.995712349133438,0.995784311839399,0.995794997731333,0.995601492441642,0.995055423965246,0.995663106219599,0.994888410450475,0.995789663770051,0.996013590715268,0.995340116547176,0.995735920216169,0.995795752487562,0.996019548919905,0.995646090473071,0.995367698078573,0.995387780443992,0.995358414027486,0.995436496956979,0.995692333950649,0.995385748824824,0.995325891389352,0.994889526126909,0.994831127030677,0.994936842457894,0.99506234120886,0.994940979789298,0.995751459465919,0.996773453943593,0.995755684569608
11,0.996116016152117,0.995600553133794,0.995558866344433,0.995564170931766,0.995518735200916,0.99564173401142,0.995727615362453,0.995799742618848,0.995810978114969,0.995618165602884,0.995073999598241,0.995682462925533,0.994907111047286,0.995806595291836,0.99603080213848,0.995357607225289,0.995754385755564,0.995814588055305,0.99603867504355,0.995665131759374,0.995388159661274,0.995409143610492,0.995380039706038,0.995459159255015,0.995715327044212,0.995409568923679,0.995351494788411,0.994916312359769,0.994858465892595,0.99496454836202,0.99509022545304,0.994968896779814,0.995778139001101,0.996801444288115,0.995782566750681
12,0.996114678310879,0.995598232071945,0.995556387475525,0.995561640536316,0.995516187505797,0.995639198087109,0.995724808199498,0.995796904781625,0.9958080512011,0.995615072902933,0.995070537229167,0.995678862075016,0.99490362229842,0.995803447801552,0.996027595280701,0.995354466050716,0.99575104944044,0.995811179142851,0.996035217913335,0.995661679376466,0.99538451745935,0.995405349903559,0.995376190436485,0.995455147937487,0.995711260429561,0.995405363611009,0.995347001487436,0.994911634664411,0.994853704340277,0.99495973422894,0.99508538225885,0.994964047965089,0.995773459694127,0.996796539480126,0.995777844531495
13,0.996087843381365,0.995551560259354,0.995506677681852,0.9955110215243,0.995465262941829,0.995588423884636,0.995668954875993,0.995740448269623,0.995749617416022,0.995553997172236,0.995002445706914,0.995607927376534,0.994835064070265,0.995741406466912,0.995964507809631,0.995290684171526,0.995683656522129,0.995742419700841,0.995965410031371,0.995592151509269,0.995309992927097,0.995327566797937,0.995297426500355,0.995372671353688,0.995627589071509,0.995318703987699,0.995253929216184,0.99481432747499,0.994754424977955,0.994859153708078,0.994984159686829,0.994862706708312,0.995676483680787,0.996694811549282,0.995680111296546
14,0.996102052435292,0.995576291019355,0.995532996935797,0.995537802627286,0.995492199305461,0.995615294172832,0.995698457598827,0.995770268487067,0.995780514677692,0.995586185537998,0.99503828584537,0.995645283107955,0.994871141496416,0.995774085108461,0.995997717592563,0.995324578643697,0.995719415292972,0.995778887925544,0.996002446208044,0.995629010310161,0.995349684745725,0.995369018633961,0.995339376634287,0.99541666017374,0.995672223992305,0.995364953732206,0.995303674714911,0.994866399818249,0.994807587287943,0.994913043813843,0.995038399086266,0.99491700988686,0.995728323502808,0.996749203986689,0.995732335763324
15,0.996100326728645,0.995573260746119,0.995529803279243,0.995534581647225,0.995488969061012,0.995612052017905,0.995694979376221,0.995766754452979,0.995776825423568,0.995582498199297,0.995034247865246,0.995641046305451,0.99486708914659,0.99577036909907,0.995993970559368,0.9953202825526,0.995714962897182,0.995774370092053,0.995997840528304,0.995624469000385,0.995344524105383,0.995363593337316,0.995333921757856,0.995410850562091,0.995666316082968,0.995358801844398,0.99529695078587,0.994859269015239,0.994800256858399,0.994905567845202,0.99503086695056,0.994909468627589,0.995721305262425,0.996741822343148,0.995725294774693
16,0.996121888884319,0.995610765093943,0.995569745534516,0.995575251331306,0.995529883212973,0.995652847494566,0.995739846890934,0.995812106339181,0.995823770940659,0.995631549251487,0.99508892623254,0.995698010984722,0.994922140936462,0.995820192648952,0.996044631030426,0.995371551903797,0.99576912610434,0.995829629057652,0.996053944015235,0.995680342782132,0.995404443006598,0.995426136145677,0.995397249282744,0.995477173012804,0.995733600728212,0.995428492862664,0.995371810666073,0.994937545342912,0.994880125225453,0.994986487967566,0.995112304454375,0.994991001662957,0.995799306354992,0.99682364768846,0.995803901667173
17,0.995930646617352,0.995278179915414,0.995215494431187,0.995214501174566,0.995166949026011,0.995290997202113,0.995341745567237,0.995409705473331,0.995407315832021,0.995196150540806,0.994603469110174,0.995192306192611,0.994433347725887,0.995377891098393,0.99559485091925,0.99491714688631,0.995288939632987,0.995339690433856,0.995556549110526,0.995184911164508,0.994873601309348,0.994872110530572,0.994836211673268,0.99488975647878,0.99513768532132,0.994811316539742,0.994709044667725,0.994244691966058,0.994173267316753,0.994270399942599,0.994391651119477,0.994269503561295,0.995108750111859,0.996099266105952,0.995107931375312
18,0.995927468577632,0.995272646562558,0.995209608561052,0.995208514511908,0.995160928472569,0.995284989630259,0.995335156602898,0.99540304576588,0.995400411570208,0.995188971135778,0.994595481279057,0.995183978372923,0.99442530807025,0.995370604707788,0.995587448629028,0.994909551104443,0.995280932993635,0.995331526938579,0.995548257040248,0.995176662378805,0.994864695381175,0.994862806659586,0.994826799005958,0.994879878734465,0.995127661433464,0.994800927376703,0.994697861135518,0.994232977459653,0.99416130330877,0.99425826829951,0.994379440184888,0.994257278245274,0.995097094848354,0.996087035409122,0.995096192116108
19,0.995926035054392,0.995270233625577,0.995206753677723,0.995205523700464,0.99515789220222,0.995281977909886,0.995331399012248,0.99539920061843,0.995396289984172,0.995184441916789,0.994589928750912,0.995178016900477,0.994419686559141,0.99536593023947,0.99558261670332,0.994907290698507,0.995278137905065,0.995328531187056,0.995545112319357,0.995173552875686,0.994863135718799,0.994861527560008,0.994825373602991,0.994879123326563,0.995126734898739,0.994800769868951,0.994698887856109,0.994233423890233,0.99416147905523,0.994258265642044,0.994379345815531,0.994257168843896,0.995097561232072,0.996086813200943,0.995096545248453
20,0.995932130369983,0.995280825143466,0.995218050827141,0.995217037223824,0.995169478414372,0.995293524556964,0.995344134535141,0.995412075443881,0.995409607467425,0.995198407988512,0.994605531210466,0.995194269037821,0.994435400001067,0.995380126254417,0.995597061850359,0.994921697118236,0.995295388486642,0.995347103871377,0.995566251420947,0.995192308818297,0.994877752278658,0.994876139573694,0.994840218966245,0.994893608819802,0.995141490907788,0.994815012090288,0.994712485813258,0.994247959238711,0.994176449628797,0.994273521143614,0.994394746248305,0.994272595250127,0.995112049200646,0.996102387203322,0.995111213505551
21,0.995932774652118,0.99528187545945,0.995219436752475,0.995218521359595,0.995170995363021,0.995295027602099,0.995346195456143,0.995414203701479,0.995411961660351,0.995201038133574,0.994608931869933,0.995197991580779,0.994438850398094,0.995382861461973,0.995599910963642,0.994922168241574,0.995294261371376,0.995345124671106,0.995562062626203,0.99519041115187,0.994879442046502,0.994878199339555,0.994842384488378,0.994896201992142,0.995144221509382,0.994818080024242,0.994716286764312,0.994252244664824,0.994180962752042,0.994278186958726,0.994399486239507,0.994277347823131,0.99511629383317,0.996107175950525,0.99511553998242
22,0.995933254744747,0.995282868938141,0.995219932969627,0.995218861196536,0.995171283083361,0.995295345655592,0.995345667936406,0.995413577904009,0.995411035509415,0.995199631322873,0.994606371129782,0.995194975454621,0.99443621095864,0.995381286836053,0.995598154340422,0.994925571263489,0.995299050429781,0.995350688973937,0.995569793245676,0.995195846013415,0.994883400405013,0.994882394492679,0.994846411528206,0.994900858214753,0.995148689074399,0.994823278929997,0.994722593501278,0.994257928561069,0.994186356953944,0.994283391670159,0.994404590500552,0.994282436183223,0.995121980973605,0.996112099832899,0.995121096827936
23,0.995911814715075,0.995245863959765,0.995184777687193,0.99518267325032,0.995134749119281,0.995253706130798,0.995298282052593,0.995365510972984,0.995360756676947,0.995146330007248,0.994545149484358,0.995130547459446,0.994374461897992,0.995326885572577,0.995542561066708,0.994874704040268,0.995244086948425,0.995294179130331,0.995512104344184,0.995138466589922,0.994825078807628,0.994821952453827,0.994784856058535,0.994837609437783,0.995084093565181,0.994757801037501,0.994654250380135,0.994187337377976,0.994115109748674,0.994212234709725,0.994334251726913,0.994210427153622,0.995053888287415,0.996038629866766,0.995052143601913
24,0.995927639072577,0.995273699050365,0.995213266253842,0.995211354524334,0.995163496024744,0.995282421254726,0.995328082940723,0.995395440585438,0.995391119277587,0.995177246882893,0.994577581199727,0.995163584740617,0.994406995688205,0.99535800376601,0.995573896998572,0.994916935983027,0.995287079285031,0.995337462583929,0.995555610402018,0.995181917516168,0.994878806691288,0.994879446704962,0.994842559828537,0.994899736024007,0.995149229976903,0.994823268291691,0.994725374698718,0.994261840876502,0.994191567053595,0.994290490479178,0.994412641037446,0.994290610542534,0.995130439279855,0.9961274888529,0.995128855304989
25,0.995960267936579,0.995330529989751,0.995273497751396,0.99527259867092,0.995225080721038,0.995343843009892,0.995395182235927,0.995463215616115,0.995461124082851,0.99525017700444,0.994658362990089,0.995247558108964,0.994488298255185,0.995432008621108,0.995649066117496,0.994995681092128,0.995369855596328,0.995421766540568,0.995641093874709,0.995267078732769,0.994971938417339,0.994976248640627,0.994940454932796,0.995001824973777,0.995252662232334,0.994930070172758,0.994839412424549,0.994380668067574,0.994312625579301,0.994413022913454,0.994535896363095,0.994414000588196,0.995248864335245,0.996251250992557,0.995248124219814
26,0.995911175934575,0.995245549952857,0.995186810969912,0.995183817824956,0.995135597467236,0.995250768279842,0.995290417506616,0.995357062398472,0.995350433114095,0.995133391961492,0.994525448723903,0.995108095392426,0.994354312937341,0.995312994715633,0.995527636978708,0.994878194977557,0.9952440465597,0.995292811463966,0.995509725409722,0.995136358024242,0.99483210914743,0.994829713104473,0.994791660693823,0.994845755097528,0.99509384033759,0.994765642728733,0.99466245243567,0.994196508012574,0.994125507611446,0.994222918033932,0.994344312277154,0.994222148931379,0.995062919615099,0.996054350878905,0.99506043440576
27,0.995927021593192,0.995273387101887,0.995215441695038,0.995212680942432,0.995164539451752,0.995281633377329,0.995325432219814,0.995392233932655,0.995386136581595,0.995174120565496,0.99457969166827,0.995172713368917,0.994408681601002,0.995353965553531,0.995568869733139,0.994916091741583,0.995284865451494,0.995334986858787,0.995554507345556,0.99517873378026,0.994875450092078,0.994874784260244,0.994836983583779,0.994893456976168,0.995141855308481,0.994815842659687,0.99471679377068,0.994254770040659,0.994186033572154,0.994285523380991,0.994407085759882,0.994284958517792,0.995118287297492,0.996110953856765,0.995115995808897
28,0.995925543723382,0.99527091075712,0.995212496192798,0.995209583122075,0.99516139070334,0.995278518150235,0.995321511419721,0.995388221467075,0.995381856414072,0.995169353856948,0.994573828507077,0.995166433113301,0.994402741197963,0.99534903601578,0.995563763674351,0.994913840564272,0.995282032686186,0.995331938111231,0.995551312240284,0.995175557614527,0.994873993720479,0.994873640379539,0.994835675773289,0.994892888314915,0.995141117732388,0.994815922506704,0.994718162976576,0.99425805519752,0.994190607605871,0.99429147748546,0.994414492093507,0.994290808445176,0.995119093079321,0.996111068964957,0.995116674690634
29,0.995917942971638,0.995258329799643,0.99519679323592,0.995192927697491,0.995144416946718,0.995263095263178,0.995302835324731,0.995369641754611,0.995365958604796,0.995145253192595,0.994542512092078,0.995132205602263,0.994370942690694,0.995323916107747,0.9955375387012,0.994902301936078,0.995266728626299,0.995315219104911,0.995533528381765,0.995158042200875,0.994867377845163,0.994868235528,0.994829245906728,0.994889952419616,0.995136959721236,0.994815984220452,0.994724434201024,0.994267317215954,0.994201002280672,0.994302098714752,0.994424456320836,0.994302427859121,0.995130622506747,0.996129014282105,0.995127410636038
30,0.995929663468598,0.995278991611361,0.995217770860536,0.995213999716729,0.995165521449372,0.995285525690231,0.995325791797656,0.99539265956331,0.995389181086838,0.995168754174381,0.99456675103889,0.995156728697517,0.99439523307378,0.995347514168869,0.995561241586433,0.994931630618301,0.995296423419874,0.995345054482102,0.995563467229295,0.995187960969743,0.994900222221748,0.99490221935302,0.994863332573075,0.994924421780928,0.995171546254833,0.994850888747824,0.994760004954897,0.994303338262218,0.994237229058542,0.994338457304029,0.994460878115776,0.994338865172869,0.995166586821078,0.996165444296273,0.995163453643858
31,0.995948073449795,0.995311693337651,0.995255313843461,0.995251421572229,0.995202904723747,0.995320982844516,0.995365366482049,0.995432858886721,0.99543372194438,0.99521197885761,0.994620679423784,0.995219829792827,0.994449110192088,0.995390600644025,0.995604177270127,0.99497503810534,0.995341302849115,0.995390740153946,0.995611305073088,0.995233552911964,0.994951223758452,0.99495580586638,0.994916790729142,0.994982227887079,0.995231905891985,0.994911818882969,0.994826528239105,0.994371963034682,0.994307255791475,0.994409977408914,0.994532284396546,0.994410263887992,0.995237070778915,0.99624643201496,0.995233836803647
32,0.996158586858221,0.995677972290711,0.995644870795767,0.995647941264865,0.995601764777594,0.995718700335117,0.995802001414639,0.995874116706838,0.995890148816311,0.995688623073464,0.995151088456704,0.995772029624698,0.994983095383769,0.995874638734746,0.996096225687953,0.995477618418765,0.995871544219739,0.995931451789676,0.996160054638038,0.995780152182813,0.995540566284729,0.995571599861911,0.995540098025274,0.995636356670306,0.995895193318515,0.995600371803819,0.995568375172585,0.995148548098587,0.995098977012788,0.995211683079976,0.995338911831114,0.995217805321463,0.996013483108763,0.997059242903468,0.996016049654474
33,0.996173068016396,0.995703919724096,0.995669666372867,0.995672399607783,0.995626111875829,0.995746391598588,0.995830604591774,0.995902485876917,0.995917740283514,0.995719636375813,0.995191142800765,0.99582058274828,0.995022987891231,0.995905283836518,0.996126470776092,0.995516891890315,0.995911429931026,0.995971819794443,0.996202326611554,0.995820245512414,0.995587104708224,0.995619926543162,0.995588063598508,0.995686466169212,0.995947572589005,0.995651288296942,0.995621042662998,0.995204461655765,0.995157164122212,0.995272390321219,0.99540089474897,0.995279973261479,0.996064597257423,0.997108418472456,0.996066882871258
34,0.996180508160947,0.995717239920041,0.995687776199339,0.995690348363755,0.99564400779814,0.995759048087003,0.995842419811246,0.995914205486869,0.995929192665308,0.995730566492516,0.995200941740841,0.995829946232422,0.995032707946937,0.995916038806079,0.996137035545361,0.995536014114227,0.995929935469106,0.99599009909215,0.996220453957331,0.995838393477722,0.995611822460714,0.995646560185033,0.995614524904695,0.995716243511814,0.995977171995692,0.995684288866802,0.995659851616219,0.995247999151293,0.995203741437695,0.995320530634436,0.995448939737518,0.995328008967898,0.996102818448296,0.997145900855024,0.99610496989473
35,0.996158998986676,0.995680568624539,0.99564600489045,0.995647043634433,0.995600189776844,0.99571882465961,0.995798484263829,0.995869970483978,0.995886313019732,0.995682205581216,0.995152486480275,0.995786326420492,0.994983477012026,0.995866039062955,0.9960852591664,0.995489187455234,0.99587700935064,0.995934872107611,0.996163461648978,0.995781880077719,0.995562876497666,0.995596691471806,0.995563004907835,0.995664490715851,0.99592615807426,0.995630332552968,0.995603576991512,0.995189401988879,0.995143405888321,0.995259560909179,0.995388425030111,0.995265768562674,0.996049208932615,0.99709554822957,0.996050083352617
36,0.996233230786366,0.995810176452594,0.99578220202313,0.995785214173592,0.995739024874931,0.99585867198645,0.995949347212125,0.996022139392813,0.996042766008423,0.995844402376012,0.995329913581768,0.995969894026106,0.995161922254422,0.996030326173842,0.996251810315128,0.99567037452726,0.996068007762737,0.996129833998546,0.996363013415502,0.995978516966125,0.995774123648198,0.995817263690655,0.995785707626751,0.995898858710635,0.996163099232447,0.995877400364946,0.995870905769674,0.995470844314197,0.995432194442213,0.995552669074629,0.995682913519314,0.995562282763688,0.996324963344694,0.997381524520276,0.996327481006945
37,0.996248740154362,0.995837647705665,0.995814849320339,0.995817847180387,0.995771654691769,0.995887398193265,0.995979932906777,0.996053416621033,0.996078584214076,0.995874872702847,0.995360191376195,0.996000024555971,0.995192198155332,0.99606077542793,0.996282236093146,0.995708015401887,0.996105541386697,0.996167326172048,0.99640043896763,0.996016003140031,0.995820619743771,0.995866731279065,0.995835161564608,0.99595310975922,0.99621727102764,0.995936473481321,0.995938440468337,0.995543358421508,0.995507841556469,0.99563147219442,0.995763208908459,0.995641042683778,0.996401511478321,0.997469065966319,0.996404017187074
38,0.996326939943323,0.995974528229563,0.995962672668023,0.995967379791529,0.995921764346058,0.996033892168682,0.996138749594772,0.996213352746638,0.996242167754879,0.99604783928056,0.99555795174618,0.996212646645556,0.995390847918576,0.996235546352364,0.996458960648925,0.995898978644123,0.996305228454447,0.996370564446619,0.9966079247841,0.996220697445962,0.996044986316883,0.996100878611901,0.996071155370876,0.99620066456064,0.996469764766214,0.996195320931962,0.99621534884259,0.995835240066296,0.995806420677579,0.995933929528748,0.996066834496093,0.995946660831335,0.996685596714096,0.997761830065875,0.996689525198433
39,0.996326898315984,0.995974698291808,0.99596197860712,0.995966421075822,0.995920717353673,0.996035618007829,0.996141019915967,0.996216167016346,0.996249092941518,0.99604860612605,0.995556724832355,0.996210611716575,0.995389488369354,0.996236028670843,0.996459134329179,0.995897050701696,0.996302256278915,0.996367200265903,0.996604267088725,0.996217112235113,0.996042372286251,0.996098126960716,0.996068118982249,0.996197838552086,0.996466602705946,0.996192565176288,0.996212982141694,0.995834188268114,0.995806373039233,0.995935068046602,0.99606933194522,0.995947589409231,0.996682131993384,0.997757018050505,0.996685840141338
40,0.996083724205922,0.995552448344848,0.995514989568826,0.995510429709615,0.995461702791641,0.995572818514095,0.99562799554596,0.995697181104759,0.995710618536586,0.995483923949879,0.994922726638408,0.995548544048751,0.994750875732966,0.995661777415243,0.995874515134198,0.995325162281881,0.995694630834476,0.995746061293004,0.995972780575505,0.995588374123771,0.995380965875574,0.995409304140216,0.995369588000825,0.995469001429356,0.995725966612807,0.995428759445799,0.995396976985953,0.994981801741242,0.994937877550248,0.995055496471974,0.995183422868713,0.99506052274782,0.995836835138599,0.996876079928047,0.995833046565243
41,0.996314118815074,0.995953766562675,0.995940208520687,0.995942807086482,0.995896487513583,0.996009719450629,0.996107698095622,0.996181627299364,0.996210614733686,0.996009096000989,0.995514784724912,0.996172552575068,0.995346618456748,0.996194544497614,0.996415509737635,0.995875198309836,0.996275063831922,0.996338247662258,0.996575527295168,0.996186618806966,0.9960219739824,0.996078106059578,0.996046114219716,0.996178186738456,0.996447285901655,0.996173138853363,0.996195803904571,0.995818573567565,0.995791654124205,0.995920993381255,0.99605395492377,0.995933756578316,0.996666310465244,0.997742826497338,0.996668483473914
42,0.996366194902623,0.996044567763103,0.996036062916031,0.996040184692957,0.995994377627151,0.99610734833407,0.996213792498953,0.996288722589765,0.996320965728466,0.996123913156622,0.995641288158405,0.996303750086043,0.995473905898113,0.996310976946651,0.996533691936997,0.996002390651008,0.996408272172023,0.996473731444107,0.99671273382814,0.996323392951041,0.996173846762039,0.996236913739742,0.996206565583412,0.996345950571099,0.99661701061074,0.996349022300949,0.99638437850419,0.996014110176103,0.995990422144002,0.996121881122348,0.99625589414719,0.996135895985095,0.996865954198884,0.997950269383072,0.996869395078293
43,0.996392237449764,0.996090929684826,0.996086821633325,0.996090668689628,0.996044772478019,0.996155857311202,0.996265637601533,0.996341106251436,0.996377469772674,0.996178574472231,0.995705602817692,0.996376844770131,0.995538094230215,0.996365332800691,0.996587715347551,0.996069335548617,0.996476112163645,0.996542168354526,0.996783192428596,0.996391611735535,0.996253922339471,0.996321464069514,0.9962908233652,0.996437811580719,0.996711269894768,0.996447168324262,0.996493809916188,0.996130182107527,0.996110801590349,0.996245168814756,0.996380527215891,0.996258975984753,0.996978829465783,0.998072985965273,0.996982041499066
44,0.996398504276756,0.996102113475616,0.99609763170359,0.9961013823594,0.996055454530673,0.996167883399792,0.996277063325784,0.996352453794008,0.996388523116453,0.996189411239475,0.995715605215178,0.996386451835521,0.995548050143216,0.996376063933431,0.996598331679802,0.996085958832713,0.996492307933087,0.99655820005965,0.996799066141635,0.996407565654088,0.996275701467535,0.996345009456308,0.996314265889267,0.996464258107979,0.996737534357956,0.996476597241909,0.996528560568127,0.996171482273929,0.996154890990997,0.99629057414851,0.996427368687996,0.996304269357392,0.997013016391177,0.998106458406587,0.99701614813559
45,0.996388450180057,0.996085189936349,0.996077528050952,0.996080322787694,0.996034075267294,0.996148044999882,0.99625389846244,0.996329371074838,0.996368034965384,0.99616077045513,0.995679634881485,0.996347491237949,0.995511595349989,0.996346401280064,0.996567561202232,0.996067648236804,0.996470190564473,0.996534647572212,0.996774409882029,0.996383213084443,0.996260310113561,0.996330171709038,0.996298399631112,0.996449571304412,0.996721583583923,0.996462605854957,0.996516748376409,0.996162971988972,0.996149130619968,0.996286687676747,0.996422800789459,0.996301347613397,0.99700173579832,0.998090128524029,0.997004071859884
46,0.996410059788956,0.996123467384066,0.996121012268497,0.996123788926491,0.996077537478475,0.996188186899753,0.996296756442691,0.996372212186389,0.99641082518103,0.996207881670517,0.995738275451118,0.996415655552476,0.995570237017005,0.996393484236901,0.996614612547265,0.996121394469972,0.99652383854859,0.996588262806099,0.99682798592182,0.996436821704089,0.996327407547253,0.996400971454388,0.996369182402117,0.996526312290407,0.996801029087078,0.996544129345152,0.996606667299501,0.996257807465551,0.996247036823912,0.996384544973078,0.99652062828698,0.996399184759752,0.997096104606403,0.998195581371391,0.997098425545569
47,0.996440462133517,0.996177365978956,0.996190475317928,0.996193179009735,0.996146906570185,0.996243083795765,0.996351229456984,0.99642663001298,0.996465067121493,0.996261935380152,0.995791778033158,0.996468874865729,0.995623712364498,0.99644744942227,0.996668480617778,0.996194049168756,0.996598158994636,0.996663466777552,0.996905406495002,0.996511976693384,0.996410822897558,0.996486481588674,0.996454617044162,0.99661522160003,0.996889807691232,0.996636496704971,0.99670516401497,0.996363631918971,0.996357478833034,0.996498085850606,0.996634096024949,0.99651441450315,0.997194213023835,0.998293161449455,0.997196473134851
48,0.996498832853507,0.996280014478433,0.996306185557052,0.996309654262165,0.996263642483103,0.996352474340957,0.996469672505631,0.99654628208447,0.996590976415215,0.996389108396277,0.995936472421726,0.996625470014533,0.995768814546635,0.996575420676814,0.996797315121034,0.996334873046149,0.996741960507494,0.996808399890152,0.997051171396532,0.996657569945169,0.996581133216528,0.996665605645448,0.996634569949801,0.996806748727738,0.997085027932658,0.996838848298615,0.996925707533615,0.996600067852573,0.996601878470268,0.996746760571247,0.996884806827787,0.99676370449939,0.99742251424414,0.998525177489678,0.997425410835138
49,0.996540274465777,0.99635344355652,0.996400584631386,0.996403999393184,0.996357974172975,0.996425738878107,0.996542706547433,0.996619291244582,0.996663974041456,0.996461889086148,0.996009003860975,0.996697886210867,0.995841331611023,0.9966481297533,0.996869945044391,0.996436989942374,0.99684386587428,0.996910240393393,0.99715297691795,0.996759381537632,0.996704489059114,0.996795296514715,0.996764207312274,0.996944029782276,0.997222257205977,0.996983748438306,0.997084007496575,0.996771381379391,0.996781302682573,0.996931160252813,0.997070714839506,0.996948095914471,0.997585252971626,0.998698954253639,0.997588104497941
50,0.99655750743087,0.996384045346218,0.996430900395809,0.996434220559376,0.996388165261919,0.996461201062747,0.996583325734697,0.996659851843634,0.996704377217754,0.996510701243886,0.996080474623403,0.9967883098726,0.995912767329555,0.996696831137888,0.996918525276245,0.996476797956976,0.996885292997627,0.996952533912788,0.997197500880052,0.996801602882888,0.996750405786943,0.996843280841536,0.99681209157532,0.996992805942844,0.99727092030904,0.997033365332329,0.997135190772643,0.996822265237651,0.996832042084241,0.996981801578458,0.997121297010606,0.996998675588368,0.997636077023765,0.998749312692358,0.997638849758732
51,0.996604616723095,0.996467505748377,0.996514193457596,0.9965174644524,0.996471396798193,0.99655363334958,0.996688776560093,0.99676597733073,0.996815043862575,0.996633293074478,0.996249336766991,0.996995393337702,0.996081633991564,0.996819347157599,0.997040956556354,0.996593140768393,0.997001391495035,0.997068550686657,0.997313431075385,0.996917596967304,0.996891663729977,0.996991350540261,0.996960113524171,0.997150531533176,0.997428535404666,0.997200803122829,0.997319690703341,0.997021628125729,0.997040694465262,0.997198193011449,0.997342234702155,0.997216778224318,0.997829542811081,0.998942297020993,0.99783227442206
52,0.996680343829884,0.996600616789923,0.996666646254335,0.996670984735247,0.996625280370428,0.996697379152768,0.996846914502452,0.99692480966073,0.996976150393841,0.996810599266408,0.996469789391533,0.997247889873889,0.996302658698935,0.996997767144179,0.997220581043578,0.996770193800253,0.997182622360004,0.997251369432011,0.997497433220788,0.997101333739369,0.997101838215956,0.997212205458908,0.997182123729157,0.997387885668707,0.997669979888224,0.997452911085805,0.997596571365786,0.99731847285654,0.997349206892418,0.997514459479183,0.997662283376408,0.997535671733829,0.998120059403358,0.999249387280994,0.998123678806323
53,0.996803322455213,0.996815986079011,0.996906493067111,0.996913443104505,0.99686862108404,0.99692776462994,0.997094646138705,0.997174257894233,0.997231214624344,0.997077641866813,0.99676854279885,0.997564255085655,0.996602770122811,0.997267565652894,0.997493363411572,0.997065497276081,0.997490212651284,0.997563863006455,0.997815203461021,0.997416051730043,0.997448850007592,0.997575550425855,0.997548288395226,0.997774616486913,0.998062812636677,0.997860422431071,0.998037861348247,0.997789688624139,0.997835787818883,0.998011364575796,0.998162510666593,0.998034729775859,0.998572343852968,0.999714965009855,0.998578134752816
54,0.996853245804317,0.996904356933589,0.99700556696538,0.997012555819852,0.996967751537947,0.99701969263699,0.997191652600515,0.997272009122284,0.997333768384562,0.997179257421395,0.996882216286876,0.997687648569512,0.996716482731161,0.997369203793898,0.997595023980164,0.997192015418145,0.997616863801642,0.997690579345025,0.997941968618572,0.99754282029609,0.997604367792642,0.997740729171766,0.997713514323456,0.997952670239832,0.998246408401356,0.998048977748629,0.998244773861701,0.998010194141342,0.998064700590232,0.998247050765045,0.998399747906352,0.998270469906177,0.998788688076862,0.999931406003012,0.998794510672091
55,0.996919305749999,0.997020650173227,0.997129634522525,0.99713737340028,0.997092825212631,0.997143277853342,0.997325070178716,0.997405920408561,0.99746932596367,0.997325685484578,0.997057742615475,0.997884661306027,0.996892414529327,0.997516410069989,0.997743071383574,0.997357688039551,0.997785474228548,0.99786031266606,0.998112546833796,0.997713204945951,0.997809157212058,0.997957546682789,0.997931145067579,0.998187036802587,0.99848446973949,0.998299319941202,0.998522350334342,0.998306642260468,0.998372345084589,0.998563752500946,0.99872001734135,0.998589552648725,0.999087913531532,1.00023432263712,0.999094358934049
56,0.996989033236319,0.997143848063733,0.997264345089511,0.997272392518764,0.997227953740509,0.997271100256623,0.997457374640547,0.997538410975287,0.997602418775404,0.997464083231344,0.997210110552125,0.998047432745787,0.997044963241663,0.997655113242766,0.997882103026805,0.997537137615651,0.997968046161726,0.998044323622672,0.998299165876106,0.997897501715276,0.998026465696535,0.998186632623965,0.99816057006933,0.998433542283579,0.998734029330075,0.998561947247708,0.998812911239556,0.998611194494944,0.998683992525603,0.998880696171122,0.999038647321505,0.998906723842786,0.999411896386634,1.00057073006135,0.999418597282307
57,0.997049521903533,0.997250570222371,0.997383086878381,0.997391570917634,0.997347283469878,0.997381784172954,0.997573351161705,0.997654680471925,0.997719700392093,0.99758694264321,0.997348068016524,0.998196336512669,0.997183163001335,0.997778418600637,0.998005889591267,0.997691007063014,0.998123624631733,0.998200563325966,0.998455909630553,0.998054129534328,0.998215355586708,0.998385529277303,0.998359942363767,0.998646922779171,0.998950714625291,0.998788403016044,0.999061834779069,0.998864832927377,0.998940193692537,0.999137537985726,0.999295783795886,0.999163949115069,0.999695052320919,1.00085601134245,0.999702115209319
58,0.997094536764406,0.997330293495816,0.997468049619089,0.997476530953572,0.997432246732179,0.997464809713627,0.997661158385258,0.997743191950985,0.997812836928246,0.997679077036705,0.997451823075914,0.998309592650778,0.997286934699821,0.997870532672271,0.998097979737861,0.997808356900004,0.998240909098963,0.998317832921701,0.998573139916411,0.998171415258094,0.998365018227381,0.998543701418545,0.998518116664067,0.998816170421569,0.999125397532199,0.99896639710939,0.999255153316462,0.999068462572751,0.99915023616596,0.999355530680109,0.999516803686993,0.999383681711344,0.999902095036173,1.00106277341289,0.99990915492528
59,0.997137874685781,0.997406897378641,0.997550424061004,0.997559067969658,0.997514841950042,0.997545394944538,0.997745426989743,0.997827555569399,0.997897504797461,0.997768604403383,0.997554196564282,0.998421958437307,0.997389407219218,0.997960217810099,0.998187834181023,0.997918857724708,0.998353983764564,0.998432134591381,0.998689903955144,0.998285870196283,0.998498309835797,0.998683790314007,0.998658384754033,0.998964504532553,0.999276626431423,0.999121738066493,0.999422605120384,0.999242040190225,0.999327505427787,0.999537921861217,0.999700801166272,0.999566187630498,1.00008389491084,1.00125640760181,1.00009108927368
60,0.997184433836019,0.99748946461554,0.997643160032328,0.997651685705693,0.997607424769104,0.997631375935419,0.997836426003648,0.997918479849416,0.997988241215478,0.99786764849237,0.997675698156063,0.9985622667928,0.997510870705255,0.998059116148575,0.998286572399202,0.998036897592587,0.998471532388516,0.998549512489984,0.998807149461498,0.998403168099414,0.998647244135275,0.998843076388997,0.998817548946193,0.999139146807921,0.999456591610009,0.99930946097351,0.999633363866114,0.999472315205241,0.999568616494136,0.999782128734997,0.99994644015886,0.999810316650923,1.00030336364254,1.00147513007886,1.00031045897521
61,0.997235954530186,0.99758110352867,0.997717589640553,0.997725684261351,0.997681283278422,0.997724996945407,0.997933296930287,0.998015062876266,0.998083931483462,0.997970758187362,0.997798831952789,0.998703184458038,0.997633810303811,0.998161742963976,0.998388673323719,0.998193287799419,0.998644051945804,0.998730373074701,0.99900838744339,0.998583697845507,0.998838263708604,0.999046571837601,0.999020587650789,0.999360307821887,0.999679880086203,0.999547389959656,0.999901103360322,0.99976838592452,0.999882643305068,1.00010504685379,1.00027360947902,1.00013463544457,1.00058300206984,1.00175223885278,1.00058973809402
62,0.997101212925236,0.997348158603441,0.997448229822727,0.997450130633401,0.997403651469839,0.997469461630593,0.997650880068522,0.997729254106371,0.997789359285818,0.997661557030867,0.997465371422909,0.998369656533733,0.997297194480511,0.997845945234514,0.998065726681824,0.997896207104616,0.998350219329211,0.99844123694146,0.998744636872098,0.998289358780061,0.998482794720002,0.998676107285471,0.998643456630103,0.998968092927746,0.999282293346411,0.999135716387623,0.999461556089963,0.999313058708994,0.999421977937542,0.999638864047413,0.999804605647992,0.999663311605822,1.00012628433316,1.00126317981377,1.00012787518526
63,0.997086677364789,0.997324907779201,0.997421251317398,0.997420443065265,0.997373059325034,0.997441244952086,0.997616051849946,0.997692631571734,0.997746924158205,0.997624272489614,0.997442275726312,0.99836689876043,0.997272739907192,0.997805756893296,0.998022389392188,0.997873443526432,0.998336565036478,0.998433514150821,0.99875701867403,0.998279379046057,0.998447135588078,0.998638628725886,0.998603066303009,0.998927962594231,0.999241348880851,0.999093282114068,0.999417803327284,0.999272121976816,0.999383348004495,0.999602914797595,0.99976980899618,0.999625130374484,1.00008015996879,1.0012141075523,1.00007949984461
64,0.997185618985999,0.997499214798019,0.997630435851668,0.997630637931371,0.99758360117037,0.997623910199997,0.997809893673881,0.997887117621046,0.997943498715192,0.997832543101068,0.997681458395704,0.998628172467172,0.997512469376401,0.998015073950535,0.998232837265375,0.998109299130835,0.998576302739762,0.998674728272995,0.998999285544606,0.998521472533783,0.998724569946007,0.998927313582556,0.998892846893578,0.999231552771964,0.999548884257194,0.999410093080069,0.999756758132491,0.999628438550281,0.999749752653747,0.999975563131378,1.0001446202274,0.999998577618294,1.00042772604504,1.00156645607275,1.00042790541728
65,0.99726033340344,0.997631647010548,0.997804548955326,0.997804643104426,0.997757578755187,0.997759115408366,0.99794923558358,0.998027080315196,0.998087795385166,0.997975574244363,0.997835221178426,0.998790979516263,0.99766620488747,0.998157962144368,0.998375567492436,0.998284617108988,0.998743123528599,0.998837359323477,0.999152413100589,0.998684039409119,0.998942306334877,0.999154698039062,0.999120123517777,0.999471913664983,0.999794478423568,0.999661189955747,1.0000267686725,0.999910940468478,1.00004010695144,1.00027383942792,1.00044580982768,1.00029673156029,1.00071541177973,1.00186435871008,1.00071550153087
66,0.99732869058367,0.997752739041262,0.997941387316858,0.997941465467189,0.997894402403452,0.9978929108116,0.99810139295898,0.998182796382799,0.998266752762042,0.998140683678356,0.998035150301484,0.999019525339629,0.997866160677581,0.998323023521132,0.998540573367365,0.998441931430937,0.998902311711683,0.998997518910277,0.999314852185477,0.998844210996713,0.999132080621263,0.999350748014296,0.999316163318757,0.999675460128461,1.00000071370777,0.999871081713459,1.00024778869332,1.000139899997,1.00027397984525,1.00051415196206,1.00068761914138,1.00053879611552,1.00094553565933,1.00209423723813,1.00094561212557
67,0.997410460825812,0.997897662619657,0.99809118501864,0.998091169965239,0.998044083094499,0.998054990116456,0.998286460052325,0.998374202810198,0.998499661510865,0.998333854186238,0.99825076250819,0.999253747981959,0.998081763730522,0.998516057755795,0.998733455839582,0.998637044925639,0.999108851913527,0.999209873244211,0.999540917911222,0.999056521362652,0.999357907368345,0.99958459542076,0.999549919016823,0.999920951214771,1.00024870167103,1.00012715251595,1.00052248449591,1.00043167599189,1.00057646836739,1.00082585994697,1.00100224299398,1.00085388885793,1.00122413280916,1.00237186068716,1.00122413190064
68,0.997465438981315,0.997996162192872,0.998190914155222,0.998189685447167,0.998142198766301,0.998165742429037,0.998416042885789,0.998510114996088,0.998679413413337,0.99846518370474,0.9983960985658,0.999414347079117,0.998226518227516,0.998646058741798,0.998862013098152,0.998770911704347,0.999233858109892,0.99933105590655,0.999656029588986,0.999176712898191,0.999528112437484,0.999764325377537,0.999728352116382,1.00011407105057,1.0004429161918,1.00033320476503,1.00075241049054,1.00068352100225,1.00084143944285,1.0010985740215,1.00127711981879,1.00112910389872,1.00145798181467,1.00259910173317,1.00145697323924
69,0.997608956029748,0.998249787687048,0.998462324999871,0.998461732210823,0.998414470809646,0.998431521402959,0.998698838296784,0.998796147419013,0.998985244650436,0.998760234521833,0.998719135893689,0.999758148515119,0.998549930041073,0.998941737005475,0.999158365897977,0.999139803477739,0.999595138206841,0.999688245442451,1.00000219224402,0.999534488876161,1.00000058460122,1.00026966289062,1.00023439116633,1.00066916554396,1.00100684658312,1.00093430671405,1.00143348413357,1.00140201400105,1.00158276237082,1.00185602460718,1.00203791552425,1.00189750886878,1.00216879213386,1.00332351218231,1.00216831241655
70,0.997719341405662,0.998445464147998,0.998678526580945,0.99867778467401,0.998630484081764,0.99863257445687,0.998905846640131,0.999004471641182,0.999202542959843,0.998970735903436,0.998940174072289,0.999988124369784,0.998770932333166,0.999152038292199,0.999368445838614,0.999427563796696,0.999892120034036,0.999989974840909,1.00031527473244,0.999836142196433,1.00035384884978,1.00064409816002,1.00060868006341,1.00107504431677,1.00142064301537,1.00136825460572,1.00191675990328,1.00189981109542,1.00208962979228,1.00236580259791,1.00254750989765,1.00240890872506,1.00266037211471,1.00381382758071,1.00265976908712
71,0.997983610924249,0.998908059681433,0.999171684617883,0.999177004205738,0.999131748671956,0.99913224022027,0.999451547839574,0.999555573912736,0.999775881121685,0.999564060152137,0.999614612656977,1.00070968205552,0.999448518651722,0.999751762600653,0.999975100049062,1.00006922459111,1.00056556858367,1.0006764430738,1.00101781457651,1.00052776406695,1.00110430274558,1.00142722037759,1.00139833584346,1.00190450857416,1.00226331639364,1.00223842262146,1.00285216301214,1.00286593204993,1.00306906507449,1.00334950486975,1.00353686545511,1.00338711038546,1.00363943740914,1.00483495245917,1.0036438622054
72,0.998028477675574,0.998988401592759,0.999269831307577,0.999274223398224,0.999228663396091,0.999210776464348,0.999528400667411,0.999631062565091,0.999844545127648,0.999644187688554,0.999710632486909,1.00082167106777,0.99954409164785,0.999830878566209,1.00005311713383,1.00018876843475,1.00069120368821,1.00080561990647,1.00115737318401,1.00065618948121,1.00125098362664,1.001582561195,1.0015526866446,1.00207301586997,1.00243591938523,1.00241834809408,1.00305302412276,1.00308469160616,1.00329968640286,1.00358958497163,1.00378076683268,1.00362984136362,1.00384511155516,1.00503515223311,1.0038487668233
73,0.998153698916735,0.999209507521419,0.999493675001398,0.999498879924441,0.999453601906321,0.999439488889463,0.999767297865162,0.999870499050551,1.00008583774682,0.999896435131212,0.999992434698801,1.00112502104782,0.999826349426068,1.00008395123656,1.00030707973986,1.00052582878239,1.00105519096396,1.00118277405766,1.0015632046147,1.00103407950243,1.0016479809202,1.00199776091022,1.00196877264479,1.00251689453279,1.00288626760281,1.00288815208947,1.00356743780617,1.0036379626759,1.00387652958509,1.00418624708391,1.00438251792493,1.00423766588324,1.00437203590946,1.00556601807672,1.00437636416916
74,0.998227671402874,0.999340802558771,0.999597771478801,0.999602717045785,0.99955735773781,0.999583064011399,0.999928897409477,1.00003688975127,1.00028401634546,1.00006516131578,1.00018226133862,1.00133290335003,1.00001607956266,1.00025236657815,1.000475154435,1.00073320052908,1.00126932067756,1.0014004581245,1.00178973456923,1.00125158222153,1.00190641843757,1.00227184491025,1.00224258759832,1.00281366457888,1.00318528471864,1.00320666699032,1.00392431536852,1.00402795153894,1.00428735540316,1.0046149960968,1.00481555308433,1.00467835196482,1.00474121866706,1.00593326132603,1.00474533115509
75,0.998287065377207,0.999446037363778,0.999702939311015,0.999707881086469,0.999662525699011,0.99969679821988,1.00005494427262,1.0001643387982,1.00042064886815,1.00020413009093,1.00035587607022,1.00153498203944,1.00018972264329,1.00039130479753,1.0006140566463,1.00088540488823,1.00141942581207,1.00154953234831,1.00193640669369,1.00140067705345,1.0021081851894,1.00248790388764,1.00245864985425,1.00305008994776,1.00342706264593,1.00346117851407,1.00421052340498,1.0043410872027,1.00461590806998,1.00495587082006,1.00516091549294,1.00502441037315,1.00504085065308,1.006243630108,1.00504495944705
76,0.998325144894727,0.99951391891395,0.999816640226661,0.999821149986029,0.999775655997088,0.999769373733844,1.00013470153921,1.00024522888546,1.00050987625841,1.0002900680764,1.00046168660782,1.00165847440851,1.00029533551667,1.00047676277067,1.00069899220729,1.00095062440102,1.00147893521771,1.00160639889457,1.00198813017001,1.0014571932427,1.00218070598891,1.00256074174549,1.00253102695294,1.00312368097743,1.00350553777982,1.00353341997907,1.00428082890021,1.00442234219447,1.00470429785748,1.00504859977109,1.00525637483634,1.00511504287784,1.00511393122721,1.00630317597787,1.00511768203098
77,0.998276723559137,0.999428995627978,0.999739102306757,0.999742662718958,0.999696848397307,0.999686859492369,1.00005654485444,1.00016787912894,1.00043979323254,1.00021515620356,1.00040272148491,1.00161576593219,1.00023588544721,1.00040084542977,1.00062198578015,1.00080476208313,1.00130162527002,1.00141374682351,1.00176204415456,1.00126372112514,1.00203037854608,1.00240773738828,1.00237699904237,1.00296564402575,1.00335452963975,1.003367319743,1.0041015518901,1.0042637485321,1.00455934488014,1.00491333051868,1.00512351860581,1.00498423312175,1.00494912557526,1.00614482316008,1.00495208995475
78,0.998286793548406,0.999446832909641,0.999751637376655,0.999755197086405,0.999709383187528,0.999712644329606,1.00009385116733,1.00020730796105,1.00049304116234,1.00026107090506,1.0004716934835,1.00170372736215,1.0003048690729,1.00044675062155,1.00066787970104,1.00082183044595,1.00129684337539,1.00139799162809,1.00172078393253,1.00124796316569,1.0020773489561,1.00246318973015,1.00243245258914,1.00303087737942,1.00342243415114,1.00344119649183,1.00419057722652,1.00438189175341,1.00469432089485,1.00506361335457,1.00527527115568,1.00514666900667,1.00504716431515,1.00624260399079,1.00505012803159
79,0.998478558225816,0.999784997865612,1.00012189471593,1.00012722775316,1.00008202319974,1.00006865089871,1.00047204632957,1.0005880755772,1.00088686785409,1.00066234554355,1.0009212368908,1.00218706621943,1.00075537712533,1.00084985390755,1.00107295826163,1.00130369474973,1.00179944701583,1.00191019294909,1.00225111450311,1.00176172100259,1.00264964361843,1.00306279417993,1.00303397959468,1.00366813639552,1.00406729513275,1.00411287972993,1.00492080120088,1.00514270679286,1.00547283522306,1.00585386719128,1.00606968505709,1.00594182924505,1.00579366161367,1.00699769080359,1.00579809337332
80,0.998640639172873,1.0000717939463,1.00045736805402,1.00046315786064,1.00041812199044,1.00036408260789,1.00077952413946,1.00089725241084,1.00120624437505,1.00098104332628,1.00126653391327,1.0025525243015,1.00110096296553,1.00116898173251,1.00139254600177,1.00170959170667,1.00219707668833,1.00230349844288,1.00263326570982,1.00215546908985,1.00315271059173,1.00359665582489,1.00356834919584,1.00424599751513,1.00465374661776,1.00473109490398,1.00560927393024,1.00586548815813,1.00621659689416,1.00661515225762,1.00683418526273,1.006713871749,1.00650186737887,1.00771871302283,1.006506676046
81,0.998724580329335,1.00022024397614,1.00062261819085,1.00062873806091,1.00058382034196,1.00052062304805,1.00094744519549,1.00106680208566,1.00138574598908,1.00115947284534,1.00147060054021,1.00277651594575,1.00130523020763,1.00134773178416,1.00157164005876,1.00191892035655,1.00240367095696,1.00250858357854,1.00283405400334,1.00236086146035,1.00341722701694,1.00387798201424,1.00385003874971,1.00455152949783,1.00496506889709,1.00505836953366,1.00597432042568,1.00624915447049,1.00661021269723,1.00701537007739,1.00723912313124,1.00711433429585,1.00688176630791,1.00811113062338,1.0068868474074
82,0.998786914545992,1.00033083333157,1.00074840276514,1.00075439844085,1.00070944543657,1.00063907872634,1.00107744513016,1.00119810680887,1.00152586318667,1.00130163084125,1.00164628637204,1.00298012217997,1.00148088443558,1.0014897294969,1.00171346099569,1.00206950214674,1.00256748875547,1.00267913384094,1.00302052726508,1.00253133526495,1.00359137685102,1.0040585577621,1.0040304874717,1.00473869166592,1.00515737678302,1.00524990942682,1.00617365132015,1.00644376362798,1.0068019555328,1.00719973028142,1.0074263519717,1.00728288745413,1.00709848245846,1.00833784664917,1.00710346031969
83,0.998807923617864,1.0003681506861,1.00079597705199,1.00080189498033,1.00075691830743,1.00068541681857,1.00113494493492,1.00125769362669,1.00159921372666,1.00136733677244,1.00173456880545,1.00308722178134,1.00156914301835,1.00155533975829,1.00177896614674,1.00210397536263,1.00260166373938,1.00271320262327,1.00305452685374,1.00256534460703,1.00362016496783,1.00408319521959,1.00405504247265,1.00475416706285,1.00517824158662,1.00525388914122,1.00615755650462,1.0064094438627,1.00675489885246,1.00713687973395,1.00736652483111,1.00719219975847,1.00708681427819,1.00831472697866,1.00709172789787
84,0.998872473304725,1.00048258176184,1.0009259621252,1.00093184514607,1.00088686320117,1.00080819389871,1.0012698337234,1.00139396248425,1.00174459375217,1.00151493348358,1.0019164828624,1.00329741894707,1.00175107130911,1.00170287090418,1.00192642313438,1.00225944980889,1.00274107482047,1.00284458408978,1.00316731133329,1.00269671813176,1.00381427452715,1.00428872108981,1.00426053790111,1.00497547649133,1.00540485735435,1.00548871687379,1.00641610789805,1.00670467207149,1.00707166892214,1.00747059182012,1.00770468934193,1.00753454248757,1.00735870302386,1.00858604797324,1.00736358718434
85,0.998985044163076,1.0006821488041,1.00114103661948,1.00114685152217,1.00110185747046,1.00101743344353,1.00149306739843,1.00161928065699,1.00198371672897,1.00175073551951,1.00218650276486,1.00359564499286,1.00202110457963,1.00193855463998,1.00216197368559,1.00254900120304,1.00303423571937,1.00313963383998,1.00346688178601,1.00299175827553,1.0041736818521,1.00466997476122,1.00464173144632,1.00538794985042,1.00581986928678,1.00593135593841,1.00691168000488,1.00727731964104,1.00769243126395,1.00813639577067,1.00837337368353,1.00824543385769,1.0078810928678,1.00914123833974,1.00788591949919
86,0.999146025019189,1.00096754448989,1.0014365878173,1.00144231813947,1.00139731047523,1.00131041182134,1.00179510719704,1.00192266935654,1.00229620006869,1.00206090525692,1.00251915140132,1.00394677428054,1.00235376962915,1.00224857407644,1.00247182369161,1.00298448115805,1.00349691554116,1.00361608190321,1.00397548619814,1.00346821152726,1.00470173340116,1.00522672255252,1.00519840734666,1.00598819195743,1.00642253459483,1.00657410377583,1.0076290040719,1.00804992089092,1.00849811025914,1.00897054345219,1.00921185817093,1.00910374838439,1.00861130084771,1.00987032194526,1.00861605586784
87,0.99932534613548,1.00128552354886,1.00176957857044,1.00177517548108,1.00173013971761,1.00163879801751,1.00213681043934,1.00226634445407,1.00265314397132,1.00241461014673,1.00290608405483,1.00436117050631,1.00274070360797,1.00260206811513,1.00282508172947,1.00346311872484,1.00399644156822,1.00412623599881,1.00451060785278,1.0039783354731,1.00526114612448,1.00581321907095,1.00578478074945,1.00661569835501,1.00705221024757,1.0072417378136,1.00836709510413,1.00880891357355,1.00926880412678,1.00974845038325,1.00999397018586,1.00988137358114,1.00934790762358,1.01058260861437,1.00935255075896
88,0.999287829083863,1.00122305595914,1.00170828117827,1.00170949754431,1.00166299822327,1.00156522574026,1.00205125684787,1.0021793101857,1.00256593205382,1.00231697911752,1.00280968093296,1.00427975149847,1.00264209547506,1.00249975080938,1.00271768328335,1.00338690412825,1.00389293359606,1.00401120090535,1.00437898667346,1.00385964000295,1.00518172215402,1.0057357950431,1.00570266168557,1.00654143208764,1.00697218273925,1.00717311563237,1.00831274885591,1.00875738782958,1.00922216709039,1.00970673809427,1.00995219627625,1.00983952138699,1.00928860623839,1.01050030733651,1.00928962814003
89,0.999418264014147,1.00145116720752,1.00195797409044,1.00196255118892,1.00191718470482,1.00181830047611,1.00233728523072,1.0024696774219,1.00287736313384,1.00263507584893,1.0031879321487,1.00469668539381,1.00302209158837,1.00282139639602,1.00304317169915,1.00368528825507,1.00417690071965,1.00428628522163,1.00462557052312,1.00413756302534,1.00555947984238,1.00614039568279,1.006110876309,1.00698333370022,1.00742381191493,1.00764817973943,1.00884257611625,1.00931995056745,1.00980269621452,1.01029821126385,1.01054895336352,1.01043370459026,1.00984151911803,1.01107033694776,1.00984531848927
90,0.999466681352546,1.00153756622188,1.00206004585514,1.00206457050916,1.00201917150696,1.00190978429832,1.00243619338783,1.00256929897727,1.00298157712643,1.002742377827,1.00331806004113,1.00484628320238,1.00315212550499,1.00292871099626,1.00315050794289,1.00380285047465,1.0042727077483,1.0043711219725,1.00468508406315,1.00422227283401,1.00571390684698,1.00630639038979,1.00627678934322,1.00716531995092,1.00761686243849,1.00784142851829,1.00905565658557,1.00954353792934,1.0100316889549,1.01052961469892,1.01078503265489,1.01065646757079,1.01006411472111,1.01129338767667,1.01006785966045
91,0.999545292086476,1.00167701923964,1.00221483770006,1.0022192704554,1.00217384805389,1.00205456834315,1.00258877498558,1.00272179943244,1.0031338163839,1.002907311844,1.00351680189513,1.00507305870615,1.00335085465545,1.00309351651809,1.00331517082091,1.00400468394739,1.00446221785072,1.00455451487726,1.00485445385724,1.00440561707282,1.00596871702267,1.00657440977866,1.00654471897091,1.00745076818495,1.00792114001634,1.00813622124238,1.00936691338082,1.00986695822437,1.01036135248084,1.01086096821417,1.01112078848793,1.01098077377176,1.01038840407973,1.0116168008245,1.01039207248693
92,0.999644159331136,1.0018530954244,1.00239844314093,1.0024020234417,1.00235632539695,1.00223389771843,1.00277361561771,1.00290675546705,1.0033214508134,1.00310013379763,1.00373756567103,1.00531938916118,1.00357122951109,1.00328538817507,1.00350600788303,1.00427587844305,1.00474174649044,1.0048386935986,1.00515140049985,1.004689129716,1.00628138859501,1.00689672806352,1.00686613469169,1.00778652384557,1.00826922013465,1.00848012398699,1.00972593910316,1.01024874366128,1.01075655014876,1.01126711952646,1.01152925547286,1.01139309203545,1.01075253391243,1.01197594871319,1.01075549721015
93,0.999703422874098,1.00195892987404,1.0025172763833,1.00252004743836,1.00247408512672,1.00234271121147,1.0028874692063,1.00302148653946,1.00344369028732,1.00321796653882,1.00387227899897,1.00547047779019,1.00370556114501,1.00340233058512,1.00362198223263,1.00443066624862,1.00490710185141,1.00500978355164,1.00533768899344,1.00485957257828,1.00644244627276,1.00705488042519,1.00702342564331,1.0079366764277,1.00842371193843,1.00862039406689,1.00984968550144,1.01037026258427,1.01087721096401,1.01138286171077,1.01164896204496,1.01149259014512,1.01088193685725,1.01210104977195,1.01088423133158
94,0.999760800747169,1.00206149487118,1.00262721387112,1.00262908664348,1.00258282995873,1.00245649044005,1.00301641078971,1.00315406328153,1.00360190517438,1.00335460847607,1.00403645152985,1.00566008238282,1.00386931240896,1.00353798313537,1.00375655890342,1.00456840727912,1.00504511584084,1.00514840303934,1.00547979427856,1.00499746611643,1.00661017664739,1.00722995030058,1.00719753936658,1.00812151427919,1.00861539577263,1.00881206496035,1.01005422694465,1.01060914552596,1.01113683011417,1.01166081709213,1.01192921088714,1.01178532334789,1.01109144351871,1.01230540578372,1.01109299549084
95,0.999880056032928,1.00227404245826,1.00284615105092,1.00284682618445,1.00280018040145,1.00267424830038,1.00323894990522,1.0033779124251,1.00383696422784,1.00357885768857,1.0042745048542,1.00591308614055,1.00410680735094,1.00376090579563,1.00397803822475,1.00489547360702,1.00537517684664,1.00548061206933,1.00581975306631,1.00532872964582,1.00701864253819,1.0076637981646,1.00763011943229,1.0085929417229,1.00909047489898,1.00931955175319,1.0106261138047,1.01125673283939,1.01182976625736,1.01239536267755,1.01266726990186,1.01256032141594,1.01167134806155,1.0128895305535,1.01167191026045
96,1.00004387058915,1.002564264599,1.0031528829376,1.0031538397267,1.0031073021791,1.00297689442689,1.00355735588355,1.00369860131204,1.00417202660753,1.00391169332953,1.00464388060976,1.00631139203255,1.00447638550775,1.00409398397,1.00431137288935,1.0053243971517,1.00581491744938,1.00592570287776,1.00627658276893,1.00577412197839,1.0075204427503,1.00818836463254,1.00815500524693,1.00915132937931,1.00965715465141,1.00990823582363,1.011267613682,1.01194861467541,1.01254186547908,1.01312287237365,1.01339934422489,1.01329660890684,1.01232719067779,1.01354618175357,1.0123279854058
97,1.00014739449634,1.00274885689364,1.00334418884133,1.00334406130243,1.00329717113787,1.0031697602868,1.00375358383892,1.00389549171591,1.00437565926748,1.00411023514151,1.00485696951536,1.0065397138057,1.00468896846481,1.00429132560497,1.00450740878567,1.00560029218025,1.00611989320587,1.00624586657054,1.00663454567094,1.00609343277923,1.00782268214913,1.00849755592114,1.00846304642291,1.00946978570827,1.00997942764675,1.01023432418452,1.01160815373623,1.01231662369043,1.01291819345637,1.01350677921229,1.01378538637668,1.01368299234701,1.01267178912668,1.01388455112027,1.01267168849355
98,1.00003065713815,1.00254881586398,1.00312959575406,1.00312192132706,1.00307250476629,1.00295783230124,1.00351607711576,1.00365583347975,1.00413825434135,1.00384259937355,1.00456647308742,1.00625450236778,1.00439465411302,1.00401563295813,1.00422298226376,1.00531887497694,1.00583224200978,1.005958824776,1.00636651333911,1.00580007419758,1.00748493107133,1.00814214510818,1.00809954460951,1.00908655031648,1.00959727258871,1.00982276056973,1.01115447385051,1.01185395263893,1.01245671088323,1.01304723684335,1.01332515264661,1.01322248799625,1.0121953943493,1.01336892759021,1.01218906070618
99,1.00027499437792,1.00297769282271,1.00357932521145,1.00357645077228,1.00352865567691,1.00342064346006,1.00401393721122,1.00415892059148,1.00466514906986,1.00437191936107,1.0051433268567,1.00685485899586,1.00497400183001,1.00455001296553,1.00476284033041,1.00592177101099,1.00645583946414,1.00659049825245,1.00700572709603,1.00643583369241,1.00819445144227,1.0088833856391,1.00884594972035,1.00987345304056,1.01039547213074,1.01065052299559,1.0120490510886,1.01280476221707,1.01343234188344,1.01404128891281,1.01432530522015,1.01422716869767,1.01312297487677,1.01433151514125,1.01312060677743
100,1.00032732035506,1.00307193913568,1.00368407141879,1.0036796321826,1.00363132021757,1.00351913430549,1.00411805733628,1.00426413188934,1.00478089016348,1.00448000737779,1.00527405584249,1.00700912085778,1.00510397123702,1.00465640117777,1.00486738265777,1.00605797598948,1.0065660633887,1.00668847272171,1.00707885801749,1.00653252246064,1.00836003642675,1.00905783571803,1.00901873149612,1.01006046141339,1.01058581641269,1.01084867086625,1.01226828509556,1.01306261638618,1.01369759473861,1.01431195788699,1.01459785132895,1.01449999575333,1.01335356960626,1.01458720541525,1.01334991026079
101,0.999788414063476,1.00213745117138,1.00268421604776,1.00265682572597,1.0026008141775,1.00249661250231,1.00297799202525,1.00311037781142,1.00358734863657,1.00321786274991,1.00386081119609,1.00554508119721,1.00367902344211,1.0033698287752,1.00355433897554,1.00479619123539,1.00520557787538,1.00528973215463,1.00564475689392,1.00511448646886,1.00690926721526,1.00755050105783,1.00748677054136,1.00847289658855,1.00897686700341,1.00918997864769,1.01050787334867,1.01125040346837,1.01185169630268,1.01244554625173,1.01272022614205,1.0126184651433,1.01152400582729,1.01268348708724,1.01150138408135
102,1.00060587702129,1.0035638623963,1.00419902147667,1.0041968813051,1.00414935991744,1.00404633518803,1.00467875944803,1.00482982601012,1.00537430873902,1.00507079329143,1.00592788093569,1.00770710443655,1.00575905363584,1.0052495500606,1.00546308294647,1.00675978717914,1.00726089320565,1.00737873822893,1.00775309612929,1.00722480336651,1.0092293068963,1.00997929700999,1.00994268548543,1.01105801365645,1.01159946163516,1.01191549481361,1.0134542361719,1.01435432069398,1.01501947410265,1.01565630291368,1.01595099195827,1.01585460075959,1.01457981857876,1.01585737473767,1.01457805838823
103,1.0002132022819,1.00288200434806,1.00347540064705,1.00345744938381,1.00340462223664,1.00329714422701,1.00384881654155,1.00399090056356,1.00451086225269,1.00415516725895,1.00490389016373,1.00664462541152,1.00472699463636,1.00431710680797,1.00451241647614,1.00583980892614,1.00627246111688,1.00636371286256,1.00671314817948,1.00619648192457,1.0081713176906,1.00887924847773,1.00882567949472,1.00989693861541,1.01042351604198,1.01069971306856,1.01215835951992,1.0130428251965,1.01368766171117,1.01431228424069,1.01459917180967,1.01450126388447,1.01321780865286,1.01439151194759,1.01320299757831
104,1.00029921244166,1.00303612115307,1.00363418350855,1.0036145166815,1.00356112489005,1.00346267833136,1.00401704596392,1.00415938615403,1.00468480294806,1.00432643456147,1.00509647649343,1.0068600617089,1.00491875659886,1.00448650098525,1.00467977554101,1.0060626409298,1.00648639043241,1.00657405825553,1.00691913255545,1.00640543401538,1.00845599394838,1.00918371416298,1.00912832284666,1.01023158939507,1.01076117042155,1.01106330004652,1.01257437929814,1.01350142981637,1.01415628799314,1.01478909251388,1.01507917019865,1.01498002973026,1.01363972416318,1.01481506393345,1.0136235014433
105,1.00045931119668,1.00331994833682,1.00392879352372,1.00390926778634,1.00385593677602,1.00377760414706,1.0043421381887,1.00448595192504,1.00502078568642,1.00466082252022,1.00545473128028,1.00723722100578,1.00527714225535,1.00482098118709,1.0050143491996,1.00644923066205,1.00688324979084,1.00697605636798,1.0073327044042,1.00680761190273,1.00891301039632,1.00966273456056,1.00960751435766,1.01074329864279,1.0112809770118,1.01160425808697,1.01316645826021,1.01412607606666,1.01479157469239,1.01543339265264,1.01572642461428,1.01562951865308,1.01424544490497,1.01544316327108,1.01422934360682
106,1.00060499377935,1.00357871223729,1.00419126645369,1.00417136320133,1.00411791853993,1.0040729587144,1.00464463025096,1.00478954256782,1.00533246811682,1.00496955986696,1.00578313854526,1.0075827349559,1.00560541640721,1.0051292585882,1.00532212162712,1.00679057273186,1.00724652451293,1.00735058191329,1.00773422112778,1.00718188212729,1.00929490216301,1.01005685159875,1.01000124375781,1.01115476642157,1.01169707352134,1.01203110666894,1.01362063428117,1.01462016101108,1.01529997482682,1.01595184540949,1.01624743021633,1.016150951666,1.01471541384468,1.01593250675927,1.01469900454092
107,1.00076044287382,1.00385443576268,1.00448262857487,1.00446275019124,1.00440932738937,1.00437392596011,1.00495513725012,1.00510145147311,1.00565357380527,1.00528870671284,1.00612528617407,1.0079434572271,1.00594763396952,1.00544837543333,1.00564119964073,1.00717209698396,1.0076437638015,1.00775575269425,1.00815772767377,1.00758713659621,1.00974361395653,1.01052652495963,1.01047096346727,1.01165552180493,1.01220306983918,1.01256073224217,1.01420083524914,1.01523489504971,1.01592667676888,1.01658743590807,1.01688740760446,1.01678991568395,1.01531784241828,1.01656780302884,1.01530145871251
108,1.00089980085914,1.00410172582346,1.00473995109633,1.00471999658223,1.00466656036961,1.00464460906627,1.00523474755075,1.00538238649008,1.00594340868941,1.00557634777903,1.00643506527075,1.00827145157837,1.0062574271541,1.00573588378067,1.00592855836532,1.00751594001937,1.00801076885913,1.00813447545316,1.00856382511726,1.00796585521589,1.01014216359136,1.01094190955784,1.01088628412379,1.01209544759529,1.01264808227109,1.01302304423178,1.01470245744463,1.01577480880634,1.01647692417289,1.01714656524714,1.01744933270046,1.01735231388011,1.01585018974816,1.01715456855034,1.01583374778938
109,1.00103531578687,1.00434176003884,1.00499166970908,1.00497212774054,1.0049188407976,1.00489961268273,1.00550142927618,1.00565072557228,1.00622174669736,1.00585386751698,1.00673849210125,1.00859467162232,1.00656111097363,1.00601379732504,1.00620689359481,1.00786307427881,1.0083928515073,1.00853395208208,1.00900273239386,1.00836573715977,1.01053688602438,1.01135090955107,1.01129574238456,1.01252460506397,1.01308570723486,1.01346874139376,1.01517672635783,1.01628505311611,1.01699843976687,1.01767601436879,1.01798194169713,1.01788545082829,1.0163528340233,1.01770317164331,1.01633673613391
110,1.00118456924257,1.00460616626393,1.00526240987756,1.00524327630696,1.00519013812407,1.00516819771575,1.00578154630287,1.00593247114721,1.00651331891231,1.00614472064342,1.00705501519607,1.00893079200368,1.00687789103861,1.00630503734027,1.00649854752156,1.00827465124057,1.00883332757724,1.00898879366987,1.00948996802568,1.00882098937361,1.01103724735349,1.01187934781137,1.01182464044506,1.01309662815941,1.0136633143413,1.01408201173819,1.01586189310437,1.01699734570705,1.01772334399554,1.0184102504875,1.01871922349003,1.01862327046391,1.01711975746787,1.01864826910567,1.0171040039283
111,1.00181939518842,1.00571693768353,1.00644465735229,1.00644249969814,1.00639507680186,1.00636048006579,1.007072245203,1.00723499040935,1.00785649333822,1.007536072628,1.00858601053128,1.01052194605822,1.00841761663436,1.00771436995065,1.00792735590968,1.00983340202248,1.01048033348249,1.01067184716125,1.01121718186042,1.01051839531442,1.01287992195283,1.01380950516766,1.01377300912468,1.01515374430145,1.01574445638713,1.01625593576285,1.01822366266694,1.01945226675013,1.02022174965461,1.02093717828161,1.02125891632174,1.0211670783167,1.01966760740526,1.02155766143895,1.01966583898227
112,1.00147517078532,1.00512175484882,1.00579863382127,1.00577952222141,1.00572641626111,1.00570676853803,1.00633419001963,1.00648717744667,1.00708162973776,1.0067101269361,1.00765453220805,1.00955780866736,1.00747751918949,1.00687036666451,1.00706378222187,1.00904248069255,1.00964603581045,1.00982413403604,1.01037777794864,1.00965647829151,1.01196024636389,1.01285126407834,1.01279662200151,1.01414198420599,1.0147189795829,1.01519648242307,1.01709749720679,1.01827488479164,1.01902162591538,1.01972320270817,1.02003631972712,1.01994285838639,1.01856493735886,1.02056693279236,1.01854921619371
113,1.00209465506505,1.00620479946022,1.00695019481065,1.00694875940202,1.00690160073349,1.00688427648102,1.00761865739866,1.00778461911879,1.00842571032146,1.00810344407292,1.00920408038052,1.01117900454124,1.0090361493775,1.00828241570586,1.00849612191746,1.01053326903745,1.01121401368186,1.01142224402144,1.01200468994068,1.01126950447583,1.01371582379929,1.01468769765368,1.01465200339168,1.01609564761845,1.01669756049926,1.01725682953247,1.01932726024324,1.0206055523117,1.02139883331797,1.02213154577206,1.02245939959363,1.0223669001684,1.02092044622091,1.02312060469093,1.02091927310781
114,1.00222757204725,1.00644068125042,1.00719640563348,1.00719500632705,1.00714787108586,1.00713197633623,1.00787582255103,1.00804316960867,1.00869330227811,1.00836921078325,1.00949265536321,1.0114860224894,1.00932479012931,1.00854817387704,1.00876186559827,1.01088148120027,1.01156603204232,1.0117762022582,1.01236303995629,1.01162354578741,1.01414997678678,1.01514911457174,1.01511347483556,1.01659829842067,1.0172053277229,1.01779858013731,1.01993753256132,1.021238977,1.02204402966965,1.02278703307367,1.02311768079021,1.02302737700404,1.02154778587909,1.02376865486384,1.02154664306055
115,1.00237465579408,1.00670183082009,1.00746746150797,1.00746597411081,1.00741882202682,1.00740172924886,1.00815434624627,1.00832299542545,1.00898190664034,1.00865562264275,1.00980092099073,1.01181231404549,1.0096330627575,1.00883444025151,1.00904796852992,1.01127708399553,1.01196492273977,1.01217684075809,1.01276790771027,1.0120241712754,1.01465121530032,1.01568500118318,1.01564928602131,1.01718859294861,1.01780053063134,1.01844126271277,1.02067216693647,1.02199378712595,1.02280883476484,1.023558920495,1.0238922327951,1.02380070214077,1.02232554525119,1.02463220836387,1.02232433090565
116,1.00206181105483,1.00616064522279,1.00688625611954,1.00686948749178,1.00681721318612,1.00680026309799,1.00747593034799,1.00763523673824,1.00826619769685,1.00789891511856,1.00895155715187,1.01093554768908,1.0087759305675,1.00806146031621,1.00825735315641,1.01056669871672,1.01119820236573,1.01138936635208,1.01196777029008,1.01122389720913,1.01384881890105,1.01485571370504,1.01480365888834,1.01632100496089,1.01691872565922,1.01754143711747,1.01973103833316,1.02100211772588,1.02179632590495,1.0225332400785,1.02285910235619,1.02276616450769,1.02136120514325,1.02367819402378,1.02134743566592
117,1.00215840360694,1.00633147559995,1.0070696086103,1.00705350551111,1.0070014616076,1.00698318842065,1.00767192776815,1.00783306153131,1.00847454794908,1.0081071723232,1.00918757918707,1.01119217365921,1.00901232427982,1.00827039539236,1.00846701940969,1.0108076430117,1.01144556484217,1.01163965154816,1.01222327731766,1.01147477305791,1.0141364221749,1.01515720192167,1.01510586968451,1.01664314788382,1.01724426440658,1.01788280682915,1.02010545456116,1.02139366503553,1.02219812526964,1.02294180498978,1.0232695038345,1.02317860724251,1.02176919290993,1.02414377388636,1.02175597318528
118,1.00272176281223,1.00731666696359,1.00811789645644,1.00811787651095,1.00807124375799,1.00805079140795,1.00884024090241,1.0090132670648,1.00969775872126,1.00937937758341,1.01061495666841,1.01269551293579,1.0104479651069,1.00955964180005,1.00977472496708,1.01217064432361,1.01287542257644,1.0130952342633,1.01370115547707,1.01294391953897,1.01574647155528,1.01684278776338,1.01680867782861,1.01843840874522,1.01906495392741,1.01977697661791,1.02215704440257,1.02353191792981,1.02438067431253,1.02515448357808,1.02549572437115,1.02540728224051,1.02392110013314,1.02644009182576,1.02392109149906
119,1.00284793167396,1.00754073249574,1.00835196169764,1.00835186554684,1.00830521818135,1.00828166369585,1.00907724340498,1.00925159508826,1.00994497343305,1.00962010171899,1.01086627738762,1.01295557378309,1.0106992892232,1.0098002414275,1.01001518480927,1.01251016436318,1.01321833551623,1.01343993436626,1.01405015444223,1.0132886078595,1.01617514979318,1.01729984412681,1.01726566840965,1.0189398002805,1.019571343576,1.02032063068592,1.02277489023567,1.02416369084373,1.02502257778338,1.02580359349822,1.02614754771828,1.02605788065898,1.02456443429543,1.02711431961141,1.02456436339505
120,1.0024184439322,1.00679449629428,1.00755301645,1.00753534469148,1.00748280007623,1.00746637312838,1.0081743997038,1.00833862510072,1.00900382862,1.00862601554838,1.00976238283387,1.01181760380925,1.0095864407876,1.0087874626886,1.00898215021201,1.01149831362669,1.01214124992114,1.01233872892152,1.01293381069157,1.01217265637274,1.0150010558229,1.01607690356243,1.01602393630324,1.01764461222425,1.018259175921,1.01896038577456,1.0213180557122,1.02265123165109,1.02348500943535,1.02425168657203,1.02458674477524,1.02449537269575,1.02304882515555,1.02553248324089,1.02303432853488
121,1.00297690829838,1.0077706019742,1.00859409969114,1.00859306298683,1.00854611317856,1.00852549913448,1.00933457202963,1.00951106932103,1.0102205470155,1.00988896581994,1.01117329438442,1.01329679264377,1.01100588756879,1.01006804828792,1.01028183962632,1.01284390590654,1.01355591954573,1.01377996233624,1.01439801595494,1.01362790649366,1.01658419245023,1.01773220077685,1.0176970368891,1.01940511153424,1.02004586985198,1.02081498776165,1.0233211174702,1.02474997497408,1.02562922457237,1.0264268177683,1.02677580781051,1.02668696954717,1.02513670114238,1.02772362494154,1.02513585928705
122,1.00307232244919,1.00794030576954,1.00877311720723,1.00877176833399,1.0087247226887,1.00870161146765,1.00951640703962,1.00969339167637,1.01040679301697,1.01007750765527,1.01138222595321,1.0135233534669,1.01121469781412,1.01025622164964,1.01046960960991,1.01309749842553,1.01381206615153,1.01403758121903,1.01465975766775,1.013885304948,1.01690057163424,1.01806820446929,1.01803271932767,1.01977151818543,1.02041709334069,1.02120977874471,1.02376599779951,1.02521428209064,1.02610317381504,1.02690761271209,1.02725921319875,1.0271708393779,1.02559303929674,1.02818819387994,1.02559194194922
123,1.00268268909829,1.00726386287234,1.00805234449689,1.00803438292997,1.00798176474159,1.00796177448813,1.00869631511199,1.00886451020559,1.00955637880289,1.00917165591146,1.01037387724031,1.01248382385382,1.01019789251249,1.00933269573865,1.00952693075447,1.01217957280781,1.01283269203751,1.01303551919247,1.01364363311191,1.01286931313424,1.01583362407086,1.01695574012405,1.01690250046971,1.0185928589755,1.01922267976827,1.01997159551909,1.02243995635782,1.02382777306783,1.02469188675968,1.02548010646101,1.02582197919353,1.02573348831852,1.02422105380154,1.02676548328631,1.02420632924282
124,1.00321922790708,1.00820119067859,1.00905448725485,1.00905311752366,1.00900607788701,1.00897917332728,1.00981054652692,1.00998957262748,1.01071642063577,1.01038838154402,1.0117381362918,1.0139162005015,1.0115706563822,1.01056701808393,1.01078031593902,1.01346894938905,1.01419292951609,1.01442323184777,1.01505654933902,1.01427099580676,1.01734366884709,1.01853232754155,1.01849683608911,1.02026316416632,1.02091912388188,1.02172452521036,1.02432127170385,1.02580280797229,1.02671392579037,1.02753466984164,1.02789045605443,1.02780445155724,1.02618699419433,1.02883451324523,1.02618588030172
125,1.00276255390872,1.00740728746086,1.00821561901009,1.00819587688625,1.00814267251147,1.00809627101264,1.0088120038744,1.00897189954434,1.00961371287953,1.00929409131227,1.01052805895069,1.0126697265878,1.01035121101484,1.0094531969649,1.0096453316336,1.01241401574513,1.01306960259656,1.01327458898663,1.01389183231728,1.01310694285596,1.01613038364545,1.01727103165911,1.01721590691876,1.01893267586636,1.01957059451995,1.02033249548154,1.02283959505754,1.02426448168436,1.0251517924174,1.02595702244311,1.02630333701653,1.02621553842811,1.02464769548377,1.02722479445047,1.02463151474144
126,1.00328112009824,1.00831274420451,1.00918081028966,1.00917765420483,1.00913002475935,1.00908605219455,1.00990468834322,1.01007757454311,1.01076840911707,1.0104893267939,1.01187101332189,1.01408099107908,1.01170266414562,1.01066602806867,1.01087722480073,1.01364769934398,1.01437228540123,1.01460380771076,1.01524409150653,1.01445011745922,1.01756610597179,1.01876704088298,1.01872965372641,1.02051484310023,1.02117905154497,1.02198964938102,1.02461174881378,1.02608692390274,1.02701834500848,1.02785464741271,1.0282149459452,1.02812966370725,1.02650482611563,1.02918546615699,1.02650224895594
127,1.0032978464666,1.00834288751914,1.00921982724357,1.00921622837145,1.00916845309351,1.00913829589392,1.00998551594185,1.01016725424521,1.01091663992023,1.01057608055392,1.01197704828044,1.01420425863463,1.01180849583281,1.01075229128618,1.01096295426587,1.01364637664429,1.01437309739458,1.01460591304948,1.0152502319847,1.0144518558722,1.01752835860658,1.01871577610914,1.01867791494416,1.02043965322331,1.02110868294935,1.02188841098607,1.0244652562541,1.0258668287253,1.02680798490753,1.02765131562213,1.02801433192346,1.02792939207274,1.0263697452295,1.02905851298796,1.02636680469658
128,1.00300842400584,1.00784238591213,1.00868173463593,1.00866358931033,1.00861093888876,1.0085835413473,1.00936185438094,1.00953614243798,1.01026831389759,1.00987836223932,1.01119236545823,1.0133944633759,1.01101642569013,1.01003908069834,1.01023295329925,1.01298680237816,1.01366011521033,1.01387328242995,1.01450577376956,1.01370705190532,1.01678229170912,1.01794439396707,1.01789099840611,1.0196333300517,1.02028910597857,1.02105279717267,1.02359274651873,1.02498593535431,1.02590782233604,1.02674053622017,1.0270965321189,1.02701034173279,1.02545481370683,1.0280916225892,1.02543994740655
129,1.00364320408196,1.00895533284298,1.00986065552093,1.00985798709584,1.00981055152126,1.00977393336397,1.01064646694135,1.0108321867032,1.01160573199543,1.01125884825612,1.01271124481734,1.01497727759872,1.0125432771682,1.0114359370474,1.01164753903273,1.01456420514031,1.01530166483234,1.0155395301971,1.01619333803464,1.01538638387316,1.01868865574524,1.01995399751264,1.01991717149422,1.02179750828814,1.02247478822422,1.02336257514725,1.02614249518683,1.02774880962983,1.02871081841311,1.0295701255491,1.0299388284042,1.02985506932399,1.02808240482559,1.03081347302765,1.02808022972358
130,1.00323852954894,1.0082526265082,1.00910605535448,1.00908609298896,1.00903285621861,1.00900329769181,1.00978972514447,1.0099654694194,1.01071122931684,1.01031243615506,1.01165706227894,1.01388973912736,1.01148029276793,1.01047112730712,1.01066279243054,1.01361883444591,1.01429209696865,1.01450622742272,1.01514510831149,1.01433858756609,1.01759622669191,1.01881696203799,1.01876166810269,1.02059740338396,1.02126064061161,1.02210533691653,1.02480224526297,1.0263538200933,1.02729108273065,1.02813472055585,1.02849460258884,1.02840754900572,1.02669308842538,1.0293694792147,1.02667674591151
131,1.00378196844283,1.00920253483031,1.01012040004447,1.01011692777308,1.01006923610432,1.01003413873368,1.01091874484993,1.0111059565375,1.01189106079545,1.0115432868429,1.01303446811027,1.01533477761344,1.01286615266861,1.01171946273795,1.0119300689562,1.0149276168591,1.01566738091551,1.01590685252431,1.01656622496383,1.0157530946696,1.01913311554222,1.02042294098131,1.02038527523115,1.0223012750481,1.02298776832897,1.02389726559364,1.02673222132279,1.02838014626439,1.02936215508826,1.03023620032572,1.03060983091702,1.03052521744204,1.02869790987713,1.03146542882386,1.02869507795497
132,1.00385188525169,1.00932689019381,1.01025440447869,1.0102507432399,1.01020299471788,1.01016671626899,1.01105960443504,1.01124807331392,1.01204182208348,1.01169148592984,1.01320380111142,1.01552200833764,1.0130354192601,1.01186743289746,1.01207778790368,1.01510444742201,1.01584919133898,1.01609128186283,1.01675716355195,1.01593739488128,1.01934666055511,1.02064811093405,1.02061025185356,1.02254397633237,1.02323542076421,1.02415540138678,1.02701761771967,1.02868877655498,1.02967878114498,1.03055803100963,1.03093276441947,1.03085009295304,1.02899485581478,1.03177045914508,1.02899186984362
133,1.00392950373462,1.0094648410057,1.01039709462459,1.01039333693644,1.01034556280496,1.01031327941796,1.01121493844999,1.01140472087765,1.01220728647929,1.01185466903678,1.0133887766602,1.01572511761189,1.01322037710787,1.01203048376839,1.0122406921473,1.01530607851014,1.01605419079402,1.01629804771954,1.01696823978704,1.01614411164359,1.01959301796919,1.02090799987234,1.02087004728003,1.02282315806632,1.02351963951075,1.02445174579911,1.02734416228082,1.02903699396056,1.03003666962988,1.03092426858298,1.03130155725412,1.03121941817205,1.02933776097894,1.03213297851453,1.02933469682702
134,1.00396504978913,1.00952962682029,1.01047147227563,1.01046592303744,1.01041755495834,1.01037919509362,1.01128033105591,1.01147032642517,1.01227818384414,1.01191833421831,1.01346155776815,1.01581102228117,1.01329227668393,1.01209221497242,1.01230032436902,1.01540217468347,1.01614507889978,1.01638722652414,1.01705759367476,1.01623181896613,1.01971513102355,1.02103796918487,1.02099811365422,1.02296550428979,1.02366492163553,1.02460523142379,1.02751896825529,1.0292263647553,1.03023374669973,1.03112740769529,1.03150610884335,1.03142434896929,1.02952655430325,1.03234395553179,1.02952202514088
135,1.00402683391611,1.00963978749763,1.01058522329369,1.0105792172322,1.01053070205139,1.01049640772841,1.01140436808412,1.01159544958942,1.01241141181802,1.01204820230272,1.01361056865495,1.01597715179392,1.01344108426876,1.01222156997842,1.01242912031139,1.01556328638562,1.01630817718004,1.01655157171912,1.01722588149716,1.0163958101614,1.01991491276794,1.02124937590624,1.02120904169178,1.02319333450478,1.02389736516643,1.0248475329382,1.027787108226,1.02951250035977,1.03052882399509,1.03142884009716,1.0318099455337,1.03172860745246,1.02980931778806,1.03264414268132,1.02980441587604
136,1.0040944509596,1.00976041859675,1.01071424078813,1.01070766121425,1.01065896072298,1.01062355997673,1.01153768781338,1.01172977647703,1.01255358669031,1.01218668019518,1.01376728359755,1.01615059709129,1.01359753896361,1.01235940801999,1.01256626161512,1.0157387414145,1.01648514509541,1.01672960865427,1.01740771697676,1.01657339844729,1.02012951024194,1.02147580157052,1.02143486504174,1.02343658136485,1.02414238232001,1.02510687438456,1.02807525277083,1.02982258453523,1.03084909588501,1.0317567805216,1.03214015480072,1.03205927070842,1.0301070039561,1.03295847605929,1.0301016340024
137,1.00433072605732,1.01017479102063,1.01115789000843,1.01115711591273,1.01111037149294,1.01107268643248,1.01202801911882,1.01222527384288,1.01307031727325,1.01271823027939,1.01436484556851,1.01678378758558,1.0141980938394,1.0128970947803,1.01311059427944,1.01631115129306,1.01708599843349,1.01734192687692,1.01803315996924,1.01719061818536,1.02080478167247,1.02218275549467,1.02214802306649,1.02418742162116,1.02490566102468,1.02589633154316,1.02892668652013,1.03071817357343,1.03176572303965,1.032687614844,1.03307738399598,1.03299768738714,1.03099360806042,1.03388189628245,1.03099298593954
138,1.00441852400604,1.01033013472954,1.01132575227525,1.01132565091002,1.01127913848846,1.01123822248975,1.012203871029,1.01240295869342,1.01325853975746,1.01290207449415,1.01456497720316,1.01699505589208,1.01439859362075,1.01308162851305,1.01329587232175,1.01653127374591,1.01731255744369,1.01757141211398,1.01826786580936,1.01742069473422,1.02106743041648,1.02245792448916,1.02242391727767,1.02448107022497,1.02520805570251,1.02620473348016,1.02926030426269,1.03106566296626,1.03212419067866,1.03305536166273,1.03344830232864,1.03336906236775,1.03134606049999,1.03425662237219,1.03134598842318
139,1.00441981288737,1.01033448318805,1.01133295163841,1.01133060489083,1.0112833441257,1.01124540660226,1.01221346023976,1.01241244735902,1.01327223999641,1.01291580315427,1.01460700411028,1.01706753511729,1.0144395079534,1.0130929453069,1.01330457276498,1.01653220489315,1.01730844274438,1.01756588332994,1.01826425939606,1.01741330484743,1.02106433279692,1.02245280086867,1.02241640399462,1.02447149354882,1.02520082507993,1.02618968861426,1.02923789783166,1.03102941484672,1.0320917429199,1.03302541941698,1.03341808114407,1.03333876207758,1.03133024047392,1.03424727257926,1.03132833336211
140,1.00447679532895,1.01043566953689,1.01144454161642,1.01144222981309,1.01139498581096,1.01135256900897,1.01232544089493,1.0125251351351,1.01338949829231,1.01303215629755,1.01473482325118,1.01720459352378,1.01456736542442,1.01320931547411,1.01342095912439,1.01667548608282,1.01745370898457,1.0177121478776,1.01841274990565,1.0175596200255,1.02123535967363,1.02263162783679,1.02259527430697,1.02466034177937,1.02539492341643,1.02638632141249,1.0294481552111,1.03124467639884,1.03231836910989,1.03326050017029,1.03365589385914,1.03357693536706,1.03155231732314,1.03448851062652,1.03155043907003
141,1.00452382791568,1.0105195287397,1.01153755203097,1.01153489828835,1.01148754453448,1.01144396882849,1.01242427776906,1.01262513094635,1.01349781269777,1.01313745719637,1.01486007920084,1.01734730252357,1.01469247141882,1.01331423093583,1.01352545446047,1.0167890287886,1.01757165270215,1.01783248768609,1.01853944221704,1.01767969438769,1.02136334176692,1.02276309231505,1.0227263794317,1.02479636396426,1.02553304803769,1.02652600946694,1.02959461743166,1.03138728740459,1.03246826075107,1.03341658507979,1.03381446966281,1.03373584457031,1.03171763100097,1.03467058439981,1.03171547354869
142,1.00458249987835,1.01062411990898,1.01164590375176,1.01164284778527,1.01159536487449,1.01155261588003,1.01253728297468,1.01273925680146,1.01362014474682,1.01325234522248,1.01498311438373,1.01747821814457,1.01481532618062,1.01342866718539,1.0136393984307,1.01694696175877,1.01772982840449,1.01799100651156,1.0186996765288,1.01783790352607,1.02156067965207,1.02297303483481,1.02293590132639,1.02502428393974,1.02576562638535,1.02676994213698,1.02986704506428,1.03168573370811,1.0327739095535,1.03372686884283,1.03412562720254,1.03404888612299,1.03199537182276,1.03495404865318,1.03199288625675
143,1.00465644610613,1.01075587798798,1.01178127023321,1.011777777453,1.01173015508506,1.0116914207528,1.01268099781669,1.01288335765452,1.01376776304045,1.01340195443034,1.01515188826496,1.01766404599863,1.01498390989559,1.01357778144112,1.01378797289662,1.01714293138232,1.01792781617401,1.01819025137901,1.0189028379867,1.01803681612567,1.02180711783588,1.02323505586389,1.02319746685428,1.02531034264211,1.02605624201819,1.02707813161959,1.03021449982809,1.03206949141761,1.03316606654684,1.03412502225724,1.03452595253178,1.03444796628017,1.03235658294809,1.03533150859852,1.03235374131895
144,1.00474463252664,1.01091288569824,1.01195237126946,1.01194849653553,1.01190075463652,1.0118543589603,1.01285103925128,1.01305450867481,1.01394702899465,1.0135781527689,1.0153475391843,1.01787678793997,1.01517940236842,1.0137535390001,1.0139632489075,1.01737376097715,1.01816082689977,1.0184245782918,1.01914108800759,1.0182708614161,1.022093291301,1.02353843877502,1.02350045413081,1.02563910977576,1.02638956329784,1.02743038176879,1.0306083357688,1.03250323163656,1.03360777780708,1.03457225093727,1.03497540830592,1.03489782082922,1.03275400362553,1.03573070159901,1.03275085090437
145,1.00483617125417,1.01107523082165,1.01212075754358,1.0121171806906,1.0120695458105,1.01202706893828,1.01303468607755,1.01323973007102,1.01414192270895,1.01377186135828,1.01556595313895,1.01811446626538,1.01539800052952,1.01394753329767,1.01415754931831,1.01761012314028,1.01840210338665,1.01866820534776,1.01938946535113,1.01851477135258,1.02238214665841,1.02384404153108,1.02380638449533,1.02596895507189,1.02672492753585,1.02778214945831,1.03099827724913,1.03292574799066,1.03404130306125,1.03501391683246,1.03541971835059,1.0353427355001,1.03316099182928,1.03615779903733,1.03315808323685
146,1.0049716482222,1.01131353919577,1.01237788177355,1.01237690795116,1.01233015275058,1.01228330728514,1.01331259852122,1.01352002749854,1.01443221225328,1.0140728865656,1.01590900017994,1.01848369029256,1.01574240111521,1.01425129872084,1.01446428110136,1.01794259117509,1.01874855169885,1.01902042085284,1.01974901841783,1.01886919478916,1.02277819829121,1.02425900336656,1.0242241288811,1.02641159548085,1.02717332396016,1.02825005408669,1.03150793318107,1.0334602442392,1.03458702070053,1.0355679459433,1.0359764888644,1.03590184987838,1.03370085028198,1.03673897724185,1.03370006738346
147,1.00504335779526,1.01144136933069,1.0125143925035,1.0125129466955,1.0124660403562,1.01241938576443,1.01345535632806,1.01366385223186,1.01458405760181,1.01422133388743,1.01607633323696,1.01866795976385,1.01590952619941,1.01439921359891,1.01461161555367,1.01812610293478,1.01893395228547,1.01920702944643,1.01993951240223,1.01905544004522,1.02300170490154,1.0244946023288,1.02445923396804,1.02666315783678,1.02742941620315,1.02851567070011,1.03179868577204,1.03376930398734,1.03490524209899,1.03589310915354,1.03630351151905,1.03622956642343,1.03400025791152,1.03704211769363,1.03399909011119
148,1.00500265420907,1.0113721802215,1.01243886150339,1.01243393684042,1.01238586709136,1.01234194962743,1.01336730700424,1.0135756103461,1.0145020569765,1.01411776424917,1.01595782798669,1.01854821134696,1.01578926757089,1.01429192941059,1.01450030431677,1.01803828227933,1.01883433137165,1.01910320463127,1.01983399198534,1.0189487188878,1.02290443751659,1.02439392292967,1.02435485199838,1.02655773065856,1.02732482254371,1.0284051367864,1.03168265746312,1.03365138858518,1.03478616775001,1.03577406014581,1.0361846445739,1.036108999767,1.03387952800951,1.03691871798783,1.0338755209251
149,1.00516304523819,1.01165364811259,1.01274309825343,1.01274198876982,1.01269520501226,1.01264668628281,1.01370034826659,1.0139118234524,1.01485077819925,1.01448074487862,1.01637184210811,1.01899195516489,1.01620525086705,1.01465893998343,1.01487167897184,1.01842596032,1.0192407309982,1.01951715574239,1.02025661278563,1.0193658905934,1.02336131154883,1.02487191532773,1.02483691739241,1.02706628166452,1.02784063965711,1.02894119099617,1.03226319709102,1.03426358326411,1.03541314176698,1.03641060886959,1.03682461417649,1.03674956438209,1.03448545654404,1.03754917360108,1.03448456370983
150,1.00489756046824,1.0111933748265,1.01225196012853,1.01223830401789,1.01218731434107,1.0121398628546,1.01313193972786,1.01333590083416,1.01425291521247,1.01384982326689,1.01566949914509,1.01827089823367,1.01549653888979,1.01401466561558,1.01421293359213,1.01780864477102,1.01857805128339,1.01883786713053,1.01956787308628,1.01867611049341,1.02265058183123,1.02413206697634,1.02408370184064,1.02628421055002,1.02705073884678,1.02812018970312,1.03138634674784,1.03334982969636,1.03448388145929,1.03547148296646,1.03587978950521,1.03580365312096,1.03357468737547,1.03659766170351,1.033563552991
151,1.00497337223352,1.01132803237805,1.01239689849904,1.01238325950828,1.01233228216082,1.01228039316854,1.01327909089685,1.01348443865071,1.01441049554739,1.01400119650191,1.01583207895236,1.01844252302161,1.01565915383641,1.01416603074292,1.01436428696847,1.01800624842823,1.01877946077532,1.01904120499741,1.01977563387973,1.01887949313492,1.02288903825655,1.02438348206135,1.02433514502469,1.02655396265458,1.02732297340512,1.02840725673824,1.03170378678059,1.03369017430363,1.03483472549831,1.0358302080306,1.03624100736678,1.03616516225078,1.03390698906605,1.03694648933186,1.03389587080231
152,1.00503959397878,1.01144542739139,1.01252021382716,1.01250683324747,1.01245594769714,1.01240797356701,1.01341738989724,1.01362428693581,1.01455991733401,1.01414933319154,1.01600461395141,1.01863423977162,1.01583184609264,1.01431441906593,1.0145129453412,1.01817072525943,1.01894872910462,1.01921277233462,1.01995192937491,1.01905130026383,1.02308644940022,1.02459036827056,1.02454231405801,1.02677345026353,1.02754528416154,1.02863816556847,1.03195448988194,1.03395346137972,1.0351045316474,1.03610517110837,1.03651729640578,1.03644305395798,1.03416876387499,1.03722446974902,1.0341578580555
153,1.00490372298929,1.01121017243415,1.0122677519858,1.01224758487361,1.01219442486008,1.01214897194637,1.01312839213079,1.0133315244261,1.01425724457979,1.01383034071216,1.01565723290949,1.01828517873315,1.01548102468377,1.01398819883143,1.01417889165164,1.01785651516758,1.018609752692,1.01886470014584,1.01959848542713,1.01869755516621,1.02272784361498,1.0242178030429,1.0241625183852,1.02638105357288,1.02715223973108,1.0282261841781,1.03151489188165,1.03349864917137,1.03464243596035,1.03563924033856,1.03604946486503,1.0359729948042,1.03370840331573,1.03673771605055,1.03369195653886
154,1.00513413906297,1.01161439370563,1.0127058538504,1.01269132634893,1.01264006684322,1.01258717501182,1.01360683867141,1.01381502771266,1.0147616233379,1.01434899790266,1.01624047218717,1.01890340785685,1.0160671714054,1.01451281824828,1.01470996795541,1.01841111932581,1.0191901843953,1.01945536336161,1.02019979632563,1.01929297786318,1.023379017615,1.0248986365968,1.02484937507781,1.027105157597,1.02788583288376,1.02898957477102,1.03234163300351,1.03436657425447,1.03552977157609,1.03653969516371,1.03695444330011,1.03688063510385,1.03457576708884,1.03765678868444,1.03456392812557
155,1.00519386877171,1.01172087253568,1.01281596660543,1.01280100783972,1.01274960955686,1.01270075901366,1.0137273243824,1.01393660724806,1.01489130030406,1.01447540165303,1.01638605676838,1.01906606577455,1.01621256498858,1.01463873732184,1.01483535885248,1.01856635381126,1.01934747675165,1.01961392407858,1.02036228989948,1.01945120537053,1.02356845465757,1.02509822021359,1.02504850825514,1.0273175697382,1.02810282387929,1.02921288392075,1.03258450677306,1.03462341063702,1.03579336781073,1.03680773263639,1.03722424699214,1.03715078780425,1.03482806253794,1.03791449868806,1.03481587353175
156,1.00530372101873,1.01191442573275,1.01302502054239,1.01301169965486,1.01296085852349,1.01290987761318,1.01395183315537,1.01416354304562,1.01513058444811,1.01471317368128,1.0166469124751,1.01934053538701,1.01647428516908,1.01487821461108,1.0150766836161,1.01883474022414,1.0196259370656,1.01989666458843,1.02065117877711,1.01973534746572,1.02388548649177,1.02543029178062,1.02538232756333,1.02767172128892,1.02846399419622,1.0295861660622,1.03298976340399,1.03505379696867,1.03623744258557,1.03726174857191,1.03768119678805,1.03760847957005,1.03524892096496,1.03835868428083,1.03523806083616
157,1.00534522399317,1.01198893638983,1.0131016218142,1.01308738898064,1.01303624728257,1.01298997079659,1.01403895740104,1.01425145392676,1.01522562178213,1.01480774088745,1.01676842569377,1.01948708647084,1.0165953640564,1.01497178687881,1.0151691748775,1.01894302920191,1.01973442090698,1.0200057142986,1.02076364887995,1.01984365857987,1.02402069848918,1.02557337975031,1.02552445200882,1.0278255062521,1.02862175568863,1.02974897666037,1.03316933910278,1.03524315737756,1.03642985248916,1.03745681257272,1.03787781307918,1.03780366083196,1.03543649169779,1.03854028734435,1.03542488915609
158,1.00541334986478,1.01210969064968,1.01323342442787,1.01321943574926,1.01316838150434,1.01311894580985,1.0141758214155,1.01438985841284,1.01537357330419,1.01495012029189,1.0169237366992,1.01965215947239,1.01675082227019,1.01511440326243,1.0153120455657,1.01911299430787,1.01990911193341,1.02018267902933,1.02094531665822,1.02002085205349,1.02422283899205,1.02578475612385,1.02573609595956,1.02805037157708,1.02885211240098,1.02998501188123,1.03342476056053,1.03551400542525,1.03670805806346,1.0377397031542,1.03816265488676,1.03808884403493,1.03570113803771,1.03881752675337,1.03568973600475
159,1.00593527735424,1.01302212499331,1.01421026425498,1.01421282825992,1.01416733794491,1.0141122348053,1.01526722651231,1.01549273545952,1.01651568286443,1.01614326537804,1.01826283460605,1.02105832108633,1.01809838725431,1.01632509721949,1.01654175150706,1.02036371299213,1.02122831560376,1.02152819242442,1.02231350261247,1.02138026673045,1.02568810443715,1.02731542445249,1.02728440295041,1.02967441565709,1.03050180064616,1.031691616926,1.03525987520965,1.03743532056527,1.03866975763432,1.0397283623286,1.04016385650426,1.04009240419946,1.03761187030485,1.04081519850479,1.03761396117102
160,1.00570054741113,1.01261495876479,1.01377693601749,1.01376838707212,1.01371917153731,1.0136668091761,1.01477281530908,1.01499244717837,1.01600102252922,1.01559869975084,1.01766895159592,1.02045934533762,1.01749887053077,1.01576870576662,1.01597254325012,1.01981079247109,1.02063568902799,1.02092108945624,1.02169855646455,1.02076387612989,1.02504617491422,1.02664535178472,1.02660250326973,1.02896289740209,1.02978160921283,1.03094231485093,1.0344553086921,1.03659484321292,1.03781351078421,1.03886286301839,1.03929185115718,1.03922071510685,1.03677061500331,1.03991989738966,1.03676365121827
161,1.00577255268031,1.01274211669564,1.01391172470703,1.01390395398167,1.01385500410375,1.01380455538392,1.01492138691713,1.0151429096818,1.01616215954199,1.01575580290163,1.01784297874423,1.0206447319123,1.01767331396025,1.0159266162931,1.01613132650007,1.01998871883532,1.02081849894001,1.02110598696462,1.02188648677377,1.02094944533349,1.02526119539094,1.02687181928935,1.02682980568142,1.02920612388501,1.03002824376902,1.03120089441761,1.03474009591803,1.03689659174681,1.03812311506209,1.03917737408349,1.03960829363499,1.03953821593046,1.0370715674398,1.04024866117052,1.03706523879052
162,1.00599549063129,1.01312701952087,1.01434686525965,1.01435123183996,1.01430634879938,1.01416085979402,1.0152232537392,1.015453468151,1.01650309001989,1.01593631899853,1.01760543912995,1.02002335390544,1.01744178440264,1.01612012238453,1.01633891915229,1.02061833576588,1.02149954495081,1.02180689761109,1.02260538873223,1.0216605042309,1.02604306974158,1.02769974879424,1.02767065331382,1.030098779017,1.03094130117464,1.03214966510357,1.03577538086711,1.0379876788543,1.03923877154785,1.04030864687227,1.04074732901426,1.04067852193969,1.03815778294216,1.04139235147856,1.03816134070438
163,1.00534813450905,1.01198713771069,1.01317797813167,1.01317008083175,1.01312105515347,1.01276438367682,1.01346444156388,1.01368761882517,1.01471728443956,1.01364959195239,1.01399868368086,1.01536760151465,1.01382831487056,1.01382062991165,1.01402562425102,1.01931645079555,1.02015215435369,1.02044259259271,1.02123030660816,1.02028584903314,1.02464746609518,1.02627544473853,1.02623327825565,1.02863379675376,1.02946679776085,1.03064804502568,1.03422166946108,1.0364027320034,1.03764019136923,1.03870250586552,1.03913572415976,1.03906662519353,1.03657059202161,1.03976315558772,1.03656416180853
164,1.00449398062523,1.01049315982591,1.01160413783427,1.01157012873997,1.01151232260752,1.01104959928411,1.01144815466924,1.01165581985318,1.01264032797666,1.01123573676297,1.01072073838664,1.01146159525318,1.01053674732429,1.01137912965872,1.01155418286084,1.01742335122057,1.01816107282518,1.01841506819447,1.01917877128629,1.01823639904473,1.02251041738079,1.02406421141168,1.02399422155234,1.02631535333533,1.02711880930204,1.02823488156142,1.03166819192606,1.03375673535277,1.03495165374576,1.03598741818833,1.03640517411815,1.03633349075563,1.03393127385352,1.03701926246693,1.03390355510851
165,1.00491801893302,1.01123445179717,1.01240323882661,1.01238221675836,1.01232877921427,1.01185280166559,1.0123272409943,1.01254474800606,1.01356549851233,1.0121892973876,1.01177413024003,1.01255518520876,1.01159682099395,1.01234647927608,1.0125364724826,1.01844254960286,1.01923474261358,1.01950975539031,1.02029211711591,1.01934200909738,1.02370736615132,1.02531477099054,1.02525862937947,1.02764238764898,1.02846960020127,1.02962836468665,1.03316544549149,1.03532716772631,1.03655794978022,1.03761709339667,1.03804649596974,1.03797692387969,1.0354823824873,1.03863108816361,1.035465256901
166,1.00493710375495,1.01126931657002,1.01243412426445,1.01241192467271,1.0123580959053,1.01188767844688,1.01235943815489,1.01257755569687,1.01360484158385,1.01221473663033,1.01179052411712,1.01256781834723,1.01161262810205,1.01237064800843,1.01255926263647,1.01850273760774,1.01929409206863,1.01956927817584,1.02035476549897,1.01940056647856,1.02378519754683,1.02539747204999,1.02534008350785,1.02773111699445,1.02855933704717,1.02972272300604,1.03327088240644,1.0354408379353,1.0366749084637,1.0377370624792,1.03816741880273,1.0380966906835,1.03559578043971,1.03873974837556,1.03557769688983
167,1.00460501064032,1.01069236871918,1.01182042750493,1.01178385490188,1.01172520519528,1.01125047312358,1.01164438664019,1.01185380593041,1.01285537577864,1.01141726520901,1.01088265357093,1.01161523703358,1.01069740894497,1.01155785939919,1.01172987543706,1.0177301950504,1.01846911103398,1.01872502535557,1.01949911779187,1.0185442851586,1.02289317283622,1.02446894697052,1.02439624881943,1.02674950416566,1.02756501508569,1.02869338811037,1.03217206375794,1.03429461761256,1.03550765480504,1.03655566588384,1.03697823388894,1.03690752379293,1.03445693479416,1.03756283331743,1.03442712695116
168,1.00467113521829,1.01080958260518,1.01194849382014,1.01191209595293,1.0118535104004,1.01137305156604,1.01177267358161,1.01198289485085,1.01298935637232,1.01155088418225,1.01102922350192,1.01177180271375,1.01084409091324,1.01169164271543,1.01186383442106,1.01790022071277,1.01864361459187,1.01890171247734,1.01968045607269,1.01872114448415,1.02309880800656,1.02468498924799,1.02461248716873,1.0269809369697,1.02780183605214,1.02893794519603,1.03243950683032,1.03457963359262,1.03580100585039,1.03685653223809,1.0372816006401,1.03721112352955,1.03473313670946,1.03785242780207,1.03470347546409
169,1.00475413996051,1.0109561562756,1.01210312985383,1.01206763404955,1.01200935640539,1.01153036878193,1.0119408965391,1.01215380420466,1.01317585056453,1.01172433056724,1.01120975491309,1.01195513809584,1.01102510419288,1.01186602893289,1.01203923667918,1.01810855418366,1.01885733425033,1.01911771385982,1.0198996467122,1.01893792632903,1.02334923967824,1.02494848541145,1.02487695437616,1.02726368860631,1.02809090801029,1.02923728963301,1.03276709629065,1.03492614616892,1.03615648004805,1.03721762002759,1.03764399641171,1.03757435407546,1.03508091303835,1.03822323833439,1.03505199226183
170,1.00481805109212,1.01106927625135,1.01222776062146,1.01219265681965,1.01213451561822,1.01164914756997,1.01206373499346,1.01227757358513,1.01330487702385,1.01184940667592,1.01133783597451,1.01208432537546,1.01115340270985,1.01199150432592,1.01216514273876,1.01827073942918,1.01902481985166,1.01928768692326,1.02007447485967,1.01910825028576,1.02354948923866,1.0251606409858,1.0250895365294,1.02749229896041,1.02832246482882,1.02948113934044,1.03303732250793,1.03521490031259,1.03645276143461,1.03752039879596,1.0379478634726,1.03788204910493,1.0353649338768,1.03851926875608,1.03533633684697
171,1.00495450518374,1.0113113054921,1.01247613153459,1.01244147116437,1.01238348923238,1.01195465660865,1.01245887879892,1.0126743264734,1.01371129201284,1.01237567410382,1.01221160094613,1.01324297017549,1.01202754451684,1.01251816536164,1.01269222052585,1.01853087926221,1.01928842607918,1.01955284670306,1.02034219351141,1.01937381671032,1.0238404717299,1.0254603681609,1.02538974636703,1.02780464949167,1.02864047473097,1.02980372125463,1.03337744791177,1.03556466273083,1.03680740066224,1.03787879824416,1.03830896573554,1.03824133056473,1.03571670567486,1.03888923351652,1.03568847258002
172,1.00523971589016,1.01181845242753,1.01298723120423,1.01295240575736,1.01289439222284,1.01267727990971,1.01349178889364,1.01370758902122,1.01474761188103,1.01388505249285,1.01499776609544,1.01708218214101,1.01481412404693,1.0140271357967,1.01420071933275,1.01892186043851,1.01968225887205,1.01994824714152,1.02074159417298,1.01976913546284,1.02424988303003,1.02587461138797,1.02580382418211,1.02822562066029,1.02906335659771,1.03023063535707,1.03381498236622,1.03601239975518,1.03726054703578,1.03833462293776,1.0387647399717,1.03869783871541,1.03615611593565,1.0393280154521,1.03612774608044
173,1.00499579435053,1.01140338588887,1.01252211772483,1.01246740674199,1.01240274065204,1.01233093378015,1.0132594039518,1.0134634600584,1.01447005613406,1.01387886652047,1.01574971834374,1.0185230235989,1.0155563061023,1.01399962212625,1.01415007261164,1.01817077450743,1.01885490183102,1.01909240536506,1.01986575308618,1.01889668734979,1.02331739892612,1.02488758194296,1.0247956082704,1.02715963996549,1.027977626095,1.02909402899243,1.03257415280054,1.03470504718862,1.03592268839986,1.03697818653481,1.03739796695025,1.03732953703748,1.0348514508798,1.03795452435376,1.0348068447561
174,1.0050874785963,1.01156600781924,1.01269068191515,1.01263625838648,1.01257169589336,1.0125149350422,1.0134722322491,1.01367643413791,1.01468344265636,1.01413547674492,1.01612142677633,1.01898859982053,1.01592822408347,1.01425650057884,1.01440723705254,1.01838619487461,1.01907518795399,1.01931501914083,1.0200930842288,1.01911957442432,1.02357101920015,1.02515319040247,1.02506153639099,1.0274418884317,1.02826531218099,1.02939062897933,1.03289566725638,1.03504594396579,1.0362743535267,1.03733637954145,1.03775886684383,1.03768917979147,1.03518224900174,1.03829815115786,1.0351378840552
175,1.00590033383429,1.01298710441016,1.01420049017943,1.01417172093115,1.01411578244721,1.01405637146235,1.01516263767876,1.01538560368381,1.01645979883268,1.01597454451529,1.01816239205221,1.02111336558223,1.01798231768552,1.01612278915185,1.01630301545605,1.0203542869694,1.02114528396982,1.02142380551478,1.02223209867758,1.02124993090031,1.0258321666475,1.02750223363467,1.02743794543621,1.02991675095848,1.03077425181287,1.03197697029744,1.03565228336025,1.03791007750505,1.0391864606941,1.04027915951695,1.0407181773959,1.04065057413929,1.03804869373331,1.04128240258171,1.03802527256435
176,1.00602596724359,1.0132103962396,1.0144336527772,1.01440482959162,1.01434888378659,1.01428823080475,1.0154013311008,1.01562490402012,1.01670326478924,1.01622114046885,1.01843061880239,1.02139937258714,1.01825056174041,1.01636928418043,1.0165493962804,1.02069022389191,1.02148459311026,1.02176487712924,1.02257735558676,1.0215910105013,1.02617895045271,1.02785127532677,1.02778694468799,1.03026833896599,1.03112800496715,1.03233021068293,1.03600852310274,1.03826600041509,1.03954035705478,1.04063202551261,1.04107062867774,1.04100302338987,1.03841005255896,1.04165138651588,1.03838659025427
177,1.00645805550376,1.01396632766147,1.01524307514814,1.0152275130592,1.01517602612144,1.01511033707558,1.01630528043038,1.01653885712826,1.01765394608832,1.01720808833612,1.01953848688123,1.02256423623413,1.01936521894398,1.01737028925693,1.01756562984533,1.0217290875871,1.02257704955135,1.02287777593343,1.02370693828614,1.02271505120261,1.02737180669767,1.0290904692218,1.02904026625567,1.03157223450656,1.03245325384583,1.03368981638291,1.03745285408436,1.03976570627521,1.0410651974997,1.0421737561805,1.0426207717075,1.04255796523936,1.03990212351209,1.04318099068071,1.03988946501625
178,1.00612315034783,1.01338319262519,1.01461504069633,1.01458575638756,1.0145296651143,1.01447245930218,1.0155987965817,1.0158248210496,1.01692020491808,1.01642843736632,1.01866782957812,1.02166253071279,1.01848758220677,1.01657605059839,1.0167555833273,1.02094077670129,1.02173892590282,1.02202136952864,1.02283991012237,1.02184716073304,1.02645441498159,1.02813313925215,1.02806833123654,1.03055716980307,1.03142646510035,1.0326219567604,1.03630597741995,1.03856989577103,1.03984593609859,1.04093845779566,1.04137642679861,1.04131173113531,1.03870553834871,1.04192438737112,1.03868170317759
179,1.00616937090968,1.01346513116588,1.01470744031717,1.0146782097611,1.01462214063655,1.01456235239004,1.01569634664094,1.01592309646806,1.01702312222664,1.01653465846787,1.01879689105485,1.02181017764997,1.01861669199053,1.01668231108681,1.01686188449895,1.0210495491133,1.02184978905246,1.02213326982626,1.02295408590618,1.02195912240338,1.02658364415215,1.02826851187319,1.02820376663424,1.0306999469174,1.03157167978245,1.0327711505175,1.03646644483888,1.03873663650863,1.04001596791103,1.0411107668277,1.04154979886214,1.0414838114769,1.03887251902667,1.04209872421573,1.03884872927262
180,1.00683811264713,1.0146322658466,1.01595718024992,1.01595169834133,1.01590360509084,1.01584053430732,1.01710986674351,1.01735205124892,1.01850163778258,1.01809020848459,1.02055129074748,1.02365227321288,1.02038320856935,1.01826306832705,1.01846995350645,1.02263408685452,1.02353086823166,1.02385120978033,1.02470253246186,1.0236969686876,1.02842942202217,1.03019222519055,1.03015275890335,1.03273582967085,1.03364195884367,1.03490473756041,1.03874815654415,1.04111538888685,1.04243826476823,1.04356000116496,1.04401343823952,1.04395084944882,1.04124164192447,1.04456486193861,1.04123718700584
181,1.00662326720848,1.0142580627095,1.01556914528436,1.01555469405338,1.01550359241017,1.01541457426255,1.01661335848508,1.0168518062654,1.01799629771253,1.01750108907674,1.01978265226561,1.0227642525915,1.01960997671924,1.01766442957522,1.01786100061709,1.02214966772742,1.0230152369873,1.02332430699068,1.02417025172325,1.02316256820618,1.02787640156192,1.02961789558937,1.02956889184725,1.03212736754554,1.03302743202532,1.03426472925817,1.03806174505071,1.04039592457437,1.04170386309767,1.0428157974366,1.04326352142116,1.04320099704788,1.04052405923285,1.04379019798854,1.04051230776545
182,1.00696728753385,1.01485336341288,1.01622712450013,1.01623021065914,1.01618498655286,1.01601048430018,1.01719218578842,1.01744353759395,1.01863422430719,1.01799797625593,1.01992572152278,1.02255917519432,1.01976180548222,1.01818004249128,1.01839691544715,1.0230488563077,1.02398691915994,1.02432378113691,1.02519362853807,1.02417669578491,1.02896079873948,1.0307583515227,1.03072799305674,1.03334697301147,1.03427135615617,1.03555329034482,1.03945416027275,1.04185459344822,1.04318944978224,1.04431720030616,1.04477377684101,1.04471330552798,1.04198272928932,1.04532627767142,1.04198523995705
183,1.00657377324984,1.0141639789115,1.01550934998173,1.01550051688074,1.01545128581365,1.01521393589819,1.01624750330736,1.01649186582043,1.01766250557826,1.01685515736923,1.01834330217082,1.0206524862961,1.01817318505332,1.01702463257446,1.01722787015715,1.02217804263533,1.02307355450661,1.02339486734289,1.02425625680425,1.02323778749134,1.02797808445771,1.02974079375116,1.02969775730017,1.03227757382052,1.03319521116664,1.03443487748619,1.03826159225779,1.04061976829433,1.04193625572681,1.04305138394328,1.04350188930875,1.04343937883216,1.04073660672942,1.04400121115476,1.04072942664825
184,1.00642600035187,1.01390688002058,1.01524129230323,1.0152259686237,1.01517456111613,1.01492443002484,1.01591514929365,1.01615666705986,1.01732272158835,1.01646904520199,1.01786289952844,1.02011512468841,1.0176894652134,1.01663161979431,1.01682737985436,1.02184045639484,1.0227124646756,1.02302516163598,1.02388159134236,1.02286265768966,1.02759208106869,1.02933939054006,1.02928945275764,1.03185386992632,1.03276592924697,1.03399126425972,1.03778952984717,1.04012594632604,1.04143151220285,1.0425383221036,1.04298501303472,1.042921121338,1.04025107819462,1.0434939528006,1.04023861788508
185,1.00651688965719,1.01406816079287,1.01540799388834,1.01539279040447,1.01534143058635,1.01511912850315,1.01615622777239,1.01639848542225,1.01756919202815,1.01677839612599,1.01835423102763,1.02075604948449,1.0181809391465,1.01694104759815,1.01713688511333,1.02203119799331,1.0229074271015,1.02322220817547,1.02408318747535,1.02305983291263,1.02780481982383,1.02955879531031,1.02950899304573,1.03208277168575,1.03299996395176,1.03422753960055,1.03803873391267,1.04038337418061,1.04169184984377,1.0428028751135,1.0432496319246,1.04318868062613,1.04050374249176,1.04374321246685,1.04049138091364
186,1.00712959389882,1.01514137837193,1.01654407134512,1.01654665080053,1.01650127219169,1.01634636937703,1.01758652601455,1.01784095016946,1.01905288148411,1.01846915669126,1.02060675496154,1.02341467540369,1.02044269646738,1.01865059622663,1.01886678039415,1.02340001430101,1.02434927955792,1.02469206323538,1.02557682647739,1.02454461262606,1.02935305983671,1.03115970737341,1.03112882438403,1.03375622134955,1.03469756002454,1.03596341498959,1.03986679303352,1.04227274762989,1.04360673213682,1.04473085111887,1.04518786623015,1.04512530658553,1.04238354877178,1.04566295614275,1.04238564746997
187,1.00726991902873,1.01539063676283,1.01679847442325,1.01680115631107,1.01675582343801,1.01667681757839,1.01803073231046,1.01828580938818,1.0195019560311,1.01908586714811,1.02168504907613,1.02487334076131,1.02152121516639,1.01926730752068,1.01948348081336,1.02363951595379,1.0245908855794,1.02493470547772,1.02582162003777,1.02478737506477,1.02958508381163,1.03138858945018,1.03135782264693,1.03397895274556,1.0349197452523,1.03618031767546,1.04007352137709,1.04247212596435,1.04380232532863,1.04492365661235,1.04537759126179,1.04531944427537,1.04258430329098,1.04584882271107,1.042586485356
188,1.00728752129218,1.01542159438471,1.01683954725035,1.01684218670561,1.01679684155566,1.0167152572864,1.01807816634584,1.01833459596876,1.01955964982077,1.01914133850719,1.02176241027575,1.02496886367823,1.0215985677214,1.0193227236193,1.01953883591168,1.02366783415166,1.02462091867735,1.02496562376288,1.02585469419485,1.02481826280921,1.029612042896,1.0314137248699,1.03138291393057,1.03400006175383,1.03494579825737,1.03619535325882,1.04007809560798,1.04246738054226,1.04379243444656,1.04490757137248,1.04535801103177,1.04530122225946,1.04258528149042,1.04582680678003,1.04258742915271
189,1.00715302499674,1.01518293891294,1.01660220072104,1.01660357333644,1.01655779499013,1.01640704737124,1.01766650572414,1.0179236026682,1.019155560709,1.01856737374033,1.02076312731384,1.02362279742832,1.02059849290183,1.01874750140801,1.01896226073208,1.02341995623069,1.02437019717834,1.02471407201437,1.02560417113444,1.02456562670278,1.02936156565755,1.03116211735568,1.03112995460901,1.03374491720752,1.03469674218784,1.03593414320457,1.03980765010016,1.04219294033285,1.043514905366,1.04462626797683,1.04507530096339,1.04501820659228,1.04230532551601,1.04553042924602,1.0423064435851
190,1.00708987549961,1.0150698883264,1.01649511014961,1.01649669910316,1.01645098801631,1.01625376464382,1.01745096859138,1.01770894355636,1.01894605000291,1.0182521179789,1.02017899042584,1.02281618756986,1.02001436943978,1.0184325332912,1.01864761064477,1.02331260358313,1.02426760430031,1.0246137473811,1.02550863108535,1.02446546631796,1.02925682427261,1.03105678737348,1.03102485063926,1.03363736582413,1.03459445351779,1.03582219969798,1.03968794928793,1.04206868586221,1.04338663157124,1.04449436473957,1.0449432371765,1.04488431793529,1.04217767242993,1.04537841870801,1.04217896635811
191,1.00707696360616,1.01504683971387,1.01647606597348,1.01647728344294,1.01643144762904,1.01622425012947,1.0174104961849,1.01766894587761,1.01890992608369,1.01819271555136,1.02007171669626,1.02267060444972,1.01990689323032,1.01837274276502,1.01858740028894,1.02328605409759,1.02424154555345,1.02458811474081,1.02548485656231,1.02443952274332,1.02922583739711,1.03102378106307,1.03099144927085,1.03360021956979,1.03455666459475,1.03578127216503,1.0396409095623,1.04201016259471,1.04332268514662,1.04442644111929,1.04487387670671,1.04481682159533,1.04213115950346,1.04533216598538,1.04213215151489
192,1.00709737370251,1.01508320847364,1.01652616657147,1.01652686635376,1.01648086021283,1.01627230641231,1.01747595560642,1.01773544849322,1.01898436097008,1.01828050201828,1.0202232995763,1.02287642976057,1.02005824265999,1.0184599583679,1.01867399500468,1.02331249605879,1.02426979809314,1.02461753750939,1.02551819761741,1.02446852172051,1.02924499621362,1.03104004218959,1.03100716188225,1.03360980896057,1.03457064614708,1.03578238246594,1.03962782007883,1.04198935732099,1.04329658962465,1.04439556971388,1.04484173719146,1.0447820952375,1.04210404058384,1.04528074615494,1.04210461184908
193,1.00720983897391,1.01528168507315,1.01673403060072,1.01673608409401,1.01669053878076,1.01652013117863,1.01779024138702,1.01805125355512,1.01930724994224,1.01869066092498,1.02088002985146,1.02373214911779,1.02071575361459,1.01887149730604,1.01908702299973,1.02352860455242,1.02449299491559,1.02484364751059,1.0257479275197,1.02469578425876,1.02946933469956,1.0312653079575,1.03123387080664,1.03383470969728,1.03479952490099,1.03600531231509,1.03984614011918,1.04219779945112,1.04349714229165,1.04459064546055,1.04503482356857,1.04497779085616,1.04232487559775,1.04550442829281,1.04232654725609
194,1.00733834989804,1.01551029467512,1.01696650137129,1.01696828118548,1.01692265520191,1.01682441331299,1.01820067440314,1.01846208325737,1.01972142798115,1.0192629802307,1.02188836240684,1.02510096257514,1.02172411239568,1.01944342220073,1.01965850915195,1.02374708184845,1.02471204816767,1.02506315246102,1.02596910122982,1.02491509497857,1.02968233497439,1.03147526432295,1.03144354379482,1.03403893615872,1.0350080990247,1.03620203274799,1.04003013425154,1.0423723340758,1.04366622139637,1.04475379622033,1.04519544075344,1.04514127919443,1.04250562128075,1.04566623667942,1.04250707054863
195,1.00740481313615,1.01562755386499,1.01708593375946,1.0170884080848,1.01704301910504,1.01696983918002,1.01838626971335,1.0186494955018,1.01991923176708,1.01950266044285,1.02226772627673,1.02559329506001,1.0221038829971,1.0196838048815,1.01989964921437,1.02387974098008,1.0248511740642,1.02520519478717,1.02611631045709,1.02505773237317,1.02982139874331,1.03161635454175,1.03158537521915,1.03418179899405,1.03515658083785,1.03634436903268,1.04017103759266,1.04250747140169,1.04379623428229,1.04488015004205,1.04532133560022,1.04526721397639,1.04264932589296,1.04580238114151,1.04265133970175
196,1.0074177155804,1.01565013863451,1.01711867915976,1.01712111650452,1.01707571668617,1.0169994040719,1.01842217978246,1.01868676793507,1.01996545855667,1.01954248349998,1.02231833803681,1.02565289619066,1.02215448452203,1.01972358129481,1.01993937427297,1.02389561579758,1.02487074671679,1.0252266441811,1.0261422098791,1.02507915435139,1.02983080295289,1.03162223165621,1.03159121337276,1.03418095992531,1.03515776019433,1.03633604920733,1.04014979946477,1.04247431362862,1.04375699637991,1.04483646932893,1.04527655589298,1.04522188346388,1.04262519506373,1.04577832002275,1.04262717891869
197,1.00735792559001,1.01554198069052,1.01701524715788,1.01701905115509,1.01697410230868,1.01690067156077,1.01833384422666,1.01859936802429,1.0198811475988,1.01946615306114,1.02226371567835,1.02561197937016,1.02210053333503,1.01964872937886,1.01986612754488,1.02369867345273,1.02467749587182,1.02503454134569,1.02594962813569,1.02488815394997,1.02963806082624,1.03143045327651,1.03140087866135,1.03398875727174,1.03496723524937,1.03614281085794,1.03995358115449,1.04227600603129,1.0435563240044,1.04463125232556,1.04506992562984,1.04501647865073,1.04242386122532,1.0455672247975,1.0424269563801
198,1.00730568595121,1.01544884616718,1.01693161303191,1.01693514129823,1.01689009671378,1.0168127676244,1.01825183892662,1.01851789086186,1.01980366633554,1.01939097338481,1.02220894576991,1.02557501957529,1.02204561732348,1.01957326719801,1.01979036036942,1.02353172259218,1.02451151180099,1.0248691574037,1.0257862955831,1.02472251805142,1.02947690582429,1.03126919878611,1.03123932670163,1.03382507993437,1.03480555993775,1.03597595016792,1.03978157002577,1.04209471242648,1.0433694968147,1.04443990603561,1.04487658112593,1.04482204181246,1.04225855977814,1.04539878372218,1.04226143097523
199,1.00729677950795,1.01543263827672,1.01692038104317,1.0169238311036,1.0168787599351,1.0168002850697,1.01824287702514,1.01851028997251,1.01980508104138,1.01938157903505,1.02219900247218,1.025564879157,1.02203563351217,1.01956379062816,1.01978079479475,1.02349534719462,1.02447877238531,1.02483827838409,1.02575992662612,1.02469156990351,1.02943603466549,1.03122693812797,1.03119698181237,1.03377943028279,1.03476503056924,1.03592480334982,1.03972103401223,1.04203019557405,1.04330275631959,1.04436976128635,1.04480397768906,1.04475175152869,1.04218740356366,1.0453099863635,1.04219021133159
200,1.00720860218382,1.01527553307106,1.01676766557097,1.01677082755516,1.01672565338784,1.01664708732033,1.01809364455397,1.01836089519221,1.0196551903795,1.0192391698409,1.02207708004263,1.02546093883362,1.02191354798354,1.0194210974637,1.01963779632948,1.02323158966497,1.02421795399472,1.02457904446495,1.02550507010102,1.02443206010746,1.02917807963587,1.03096958192117,1.03093931192517,1.03352199248718,1.03450944449772,1.03566660503815,1.03946195208689,1.04177246323622,1.04304542122025,1.04411464293942,1.04455099871944,1.04449523676125,1.04192396676605,1.04503402482035,1.04192654055284
201,1.00717151560586,1.01520900439012,1.01670691577623,1.01671024193669,1.01666511974765,1.01658906469446,1.01804586057406,1.01831462365039,1.01961837804281,1.01920066071481,1.0220621881476,1.02546508268084,1.02189873530493,1.01938277100732,1.01959966874645,1.02310360349171,1.02409458265018,1.02445789164723,1.02538870873268,1.02431102556761,1.02906900371223,1.03086608721164,1.03083598817186,1.03342497574819,1.03441523952827,1.03557496327417,1.03937974043301,1.04169318225049,1.04296729439114,1.04403582068262,1.04447146899483,1.0444170675615,1.04185216644592,1.04496879380301,1.04185487376895
202,1.00729992861611,1.0154340595066,1.01694805533957,1.01695475706507,1.01691077134254,1.01683473806206,1.01831452991121,1.01858616966278,1.01990144081772,1.01949237247399,1.02238987151213,1.02581154525349,1.02222815090131,1.01967805024546,1.01989881201163,1.02341267359457,1.02441866721191,1.02478787495142,1.02572456128597,1.02464384915402,1.02940456856751,1.03120876202062,1.03118225506831,1.03377738487804,1.03477940623971,1.03593219188253,1.03974229262544,1.04205272038132,1.04332348037566,1.04438782514839,1.04482266176814,1.04477044705393,1.04222551292862,1.04536164603649,1.04223096467938
203,1.00735581896239,1.0155333186635,1.01705691353233,1.01706343826674,1.01701939848812,1.01693630989554,1.0184196545089,1.01869185267127,1.02001118295819,1.01960056191242,1.022507662397,1.02593771564293,1.02234587275435,1.01978603100489,1.02000656435327,1.02356218586253,1.02456735713515,1.02493625926396,1.02587263226505,1.02479210855223,1.02955784812394,1.03136276019977,1.03133607021114,1.03393031782912,1.03493439423333,1.03608328867712,1.03989053646079,1.04219690739112,1.04346534361669,1.0445295777393,1.04496458128688,1.04491057408884,1.04237164483695,1.04548668495972,1.04237695249518
204,1.0073309383852,1.01548817760936,1.01701850636026,1.01702549410156,1.01698160695489,1.01690230473994,1.01839752896011,1.01867142991149,1.02000082173516,1.01958941923984,1.02252242237573,1.02597243020472,1.02236086529509,1.01977538642911,1.01999646026852,1.02346277464715,1.02447370736719,1.02484525845951,1.02578672900207,1.02470147775155,1.02946987448671,1.03127632828759,1.03125012701876,1.03384494264087,1.03485222088782,1.03599770018249,1.03980430687684,1.04211221380795,1.0433781562509,1.04443812478897,1.04487156631311,1.04482089333892,1.04228435467435,1.04539319348408,1.04229003906274
205,1.00734841816591,1.01551932771676,1.01705852781765,1.01706510226127,1.01702107913649,1.01693738787482,1.01843491708959,1.01870922565051,1.02004217836327,1.01962860365454,1.0225695990189,1.02602747276502,1.02240784394203,1.01981412092625,1.02003470599656,1.02349969832066,1.02450893984023,1.02487985126253,1.02582079063129,1.02473573377069,1.0295095036526,1.03131711731656,1.03129047890132,1.03388545253967,1.03489697405853,1.03603621822813,1.03983990684449,1.04214385327388,1.04340853604391,1.04446787404083,1.0449006797303,1.0448517044493,1.04231699355335,1.04542457694414,1.04232234191688
206,1.00739323977715,1.0155992617177,1.01713669997293,1.01714276951005,1.01709858159786,1.01702138597438,1.01852338789134,1.01879804455339,1.02013439144724,1.01972246486509,1.02268181158552,1.02615634337771,1.02251982336632,1.01990742434686,1.02012740259745,1.02362336905849,1.02463631360705,1.0250093520278,1.02595639718377,1.02486483555077,1.02962537730564,1.03142993122299,1.0314027606129,1.03399253235509,1.03500580575602,1.03613689480806,1.03993000799048,1.04222199539147,1.04347927791256,1.04453091171007,1.04496270876977,1.04491037264041,1.042407554289,1.04551268460772,1.0424124920416
207,1.00744923562821,1.01569833443347,1.01724690029436,1.01725325457687,1.01720916662134,1.01712795836114,1.01863869255503,1.01891420947797,1.02025558365535,1.01984751923264,1.02283087646474,1.02632422127391,1.02266905386842,1.02003276197261,1.02025304508265,1.02376088575102,1.02477676620988,1.02515115454925,1.02610066812116,1.02500689417985,1.02978274555145,1.0315925151218,1.03156565157486,1.03416224426672,1.03518044600956,1.03631176377584,1.04011384001664,1.04240753568067,1.0436661306996,1.0447184680357,1.04515146566716,1.04509918124705,1.04260473598049,1.04573008090059,1.04260990485234
208,1.00752290832295,1.0158295472549,1.0173866437694,1.01739254543812,1.01734831293016,1.01726109663127,1.01876945443139,1.01904671014352,1.0204004263805,1.01996712125554,1.02292406545019,1.02639688948444,1.02276203290938,1.02015185799821,1.02037158997654,1.02396392717679,1.02497970296801,1.02535429015827,1.02630529769019,1.02520968478934,1.02999094967479,1.03180130258447,1.03177396529329,1.03437122827982,1.03539357296478,1.03651928963819,1.04031946400649,1.0426142376757,1.04387091733022,1.04492194373847,1.04535399204517,1.04530252048292,1.042804783537,1.04590248403683,1.04280958414121
209,1.00757828265252,1.01592693278602,1.01749181724902,1.01749855373281,1.0174546043553,1.01729968794852,1.01872029161148,1.01899811774174,1.02035371362986,1.01978022602175,1.02236159355606,1.0255216648649,1.02219988770972,1.01996589236936,1.02018663623845,1.02423144964287,1.02525412176124,1.02563179076998,1.02658801076721,1.02548791545219,1.03024956775332,1.03205607840421,1.03202963394993,1.03461705299676,1.03564254354521,1.03675492061529,1.0405365916303,1.04281190696655,1.0440574718095,1.04509819045123,1.04552706125439,1.0454754354439,1.04301880242782,1.04612291420094,1.04302428119826
210,1.00746757698242,1.01572986498183,1.01729842407139,1.01730461296871,1.01726047222902,1.01700111221667,1.01827323689015,1.01855222627196,1.01991637705068,1.01909932759638,1.02105816272187,1.02370636544123,1.0208959768113,1.01928452900137,1.0195047815433,1.0241111793086,1.02513372220976,1.02551158135995,1.02646952945861,1.02536723532276,1.03014379630786,1.03195467577014,1.03192764663687,1.03452181423371,1.03555192427228,1.0366639742508,1.04045390485286,1.04273742565226,1.04398669221708,1.04503235447759,1.04546326836553,1.04541114680306,1.0429419137622,1.04605071239146,1.04294694679772
211,1.00742948213382,1.015661081503,1.01723697840495,1.01724378177485,1.01719984312358,1.01689718209009,1.01811399102367,1.01839483609516,1.01976965416703,1.01884684644618,1.02055114574788,1.02298740699705,1.02038918538543,1.01903275261065,1.01925377441705,1.02406397955897,1.02509092721773,1.02547068478938,1.02643163307025,1.02532684079737,1.03011299580798,1.03192775875702,1.03190138016857,1.03449966107372,1.0355324067895,1.03664560025647,1.04044173462168,1.04272550504907,1.0439732322189,1.04501779175078,1.04544826626266,1.04539841726024,1.04293835624283,1.04604207062753,1.04294388843643
212,1.00742286415616,1.01564914601774,1.01722960232058,1.01723622171981,1.0171922213961,1.01688386995449,1.01809695105614,1.01837767792841,1.01975211827435,1.01882457131999,1.02051625270461,1.02294269505027,1.02035419506473,1.01901028407553,1.01923109651802,1.02404485916103,1.02507300703553,1.02545345487762,1.02641643972413,1.02530945631444,1.03008853963156,1.03190092346427,1.03187434903712,1.03446796272839,1.03550296434855,1.03660815328138,1.0403945385194,1.04267550199285,1.04392028514168,1.04496028947674,1.04539026251518,1.04534039944059,1.04288102892383,1.04597247844255,1.04288641184125
213,1.00752898656339,1.01583751051437,1.01742387465815,1.01743079499543,1.01738690384764,1.01712564757391,1.01841584860178,1.01869739636314,1.02007666153113,1.01925877596149,1.0212571384288,1.02393551991128,1.02109534904684,1.01944473385846,1.01966580390876,1.02424048306244,1.02527347344402,1.02565622551655,1.02662386104936,1.02551250536402,1.03028954608251,1.03210304162304,1.0320767928984,1.0346706367087,1.03571070144041,1.0368093451675,1.04059304698352,1.0428699027475,1.04411197578022,1.0451495514834,1.04557724174857,1.04553072272358,1.04307529966476,1.04616027973539,1.04308092721917
214,1.00767196235371,1.01609240682017,1.01768676255633,1.01769310665899,1.01764903533077,1.01747687137141,1.01890340924053,1.01918583367222,1.02057225848515,1.01995268053083,1.02250852532772,1.02564856940615,1.02234664812986,1.02013789604715,1.02035814760838,1.02445828443442,1.02548876337667,1.02587056710565,1.02683731557647,1.02572640200146,1.03047867808886,1.03228219965117,1.03225534623352,1.03483184466567,1.03587036719976,1.03695336049839,1.04070764444116,1.04296293806574,1.04419281120775,1.04522005471664,1.04564517450639,1.04559485106114,1.04317260377486,1.04622710059551,1.04317776378435
215,1.00765527980115,1.0160681858081,1.01764215173019,1.01764236901834,1.01759625283838,1.01750472585223,1.01901049273611,1.0192895043969,1.0206670426817,1.02019659127488,1.02316616276979,1.02666710153468,1.02300134162033,1.02037519412748,1.0205882683826,1.02433750815689,1.02534766334313,1.02572229263961,1.02668656526058,1.02557303951546,1.03030052851951,1.03208632335634,1.03205296553143,1.03460985520099,1.0356429444457,1.03670760901936,1.04042634541242,1.0426546421937,1.04387088838856,1.04488819879926,1.04530831007709,1.04525912741719,1.04287747841817,1.04590358001709,1.04287765752237
216,1.00763880691628,1.01603912726286,1.01762118561706,1.0176207319832,1.0175743911511,1.01746220321942,1.01894720204181,1.01922647563406,1.02060714203132,1.02010016198972,1.02298605276314,1.02642006684122,1.0228208687718,1.02027806237464,1.02049037651076,1.02431226761327,1.02531976314476,1.02569338611947,1.02665687849757,1.02554357393834,1.03028084346627,1.03206738674218,1.03203331662731,1.03459137624922,1.03562880399887,1.03668782614254,1.04040512112903,1.04263190621991,1.04384695806056,1.04486151708063,1.04527781801515,1.04523343894511,1.04285322827888,1.04588307711517,1.04285286181073
217,1.00749554792479,1.01578303285764,1.01737259205114,1.01737271372326,1.01732655341875,1.01710934315686,1.01844974160937,1.01873093912092,1.02012265851209,1.01937155171278,1.02163343909179,1.02455086181998,1.02146832286597,1.01955019631613,1.01976333158562,1.02408334184508,1.02509917256701,1.02547666630404,1.02644784643496,1.02532729830478,1.03006805648861,1.03185909213071,1.03182562548317,1.03438873242496,1.03543019851496,1.03648918053989,1.04021309666347,1.04244946316613,1.04366788173691,1.04468502981588,1.04510440343162,1.04505810245312,1.04265929196779,1.04568564512608,1.04265939331965
218,1.00734853949625,1.0155221551567,1.01711253916351,1.01711126235391,1.017064623935,1.01677034755218,1.01799696619974,1.018277338533,1.01966652585969,1.01874698977145,1.02055923102152,1.02311027861711,1.0203932437495,1.0189242431588,1.01913588132457,1.0238165393756,1.02482702494547,1.0252024946153,1.02617223574089,1.02505193007342,1.02979937531962,1.03158957065969,1.03155461184996,1.03411750956612,1.03515990685895,1.03621593073184,1.03993781302494,1.04217771712926,1.04339736654014,1.04441661705554,1.04483582899694,1.04479359769925,1.04237460097328,1.0453970866018,1.04237356517342
219,1.0073260012939,1.01548202598479,1.01707668665751,1.01707510297156,1.01702836060377,1.01671281216326,1.01791254639747,1.01819345556305,1.01958676216916,1.01861882960891,1.02031622019796,1.02277350218966,1.02015004039652,1.01879577599709,1.01900708361381,1.02378359171468,1.0247967821479,1.02517375664194,1.02614771588648,1.02502293414304,1.02977091551796,1.03156203277514,1.03152674758035,1.03409045487551,1.03513803076127,1.03618720016706,1.03990658482839,1.04214350534778,1.04336241321581,1.04438002982819,1.04479689484424,1.04475634076717,1.04234303639884,1.04536635645031,1.04234175107416
220,1.00738414913089,1.01558532469653,1.01717975392487,1.01717815190384,1.01713140811532,1.01684121733122,1.0180773766361,1.01835962294195,1.01976173468913,1.01883403112766,1.02066653891711,1.02323526384722,1.02050040699489,1.01901092030997,1.01922216176273,1.02390219391704,1.02491712346446,1.0252949951543,1.02627107366188,1.025144175238,1.02990357033959,1.03169880372556,1.0316635036035,1.03423162633595,1.03528160532719,1.03633185009606,1.04005753938187,1.04229036624118,1.04350481825398,1.04451740473502,1.04493059986083,1.04489155743489,1.04250897571289,1.04554523760306,1.04250767555645
221,1.0074530649322,1.01570921646914,1.0173087927149,1.01730569564002,1.01725845922637,1.01702301758228,1.01834257083711,1.01862445031346,1.02002752591366,1.0192293234063,1.02142193745108,1.0242924395719,1.02125518361201,1.01940454006566,1.01961395981478,1.02398652729059,1.02499739772981,1.02537398574392,1.0263505359109,1.02522194086604,1.02996058451255,1.03174655233661,1.03170966775425,1.03426550188849,1.03531605518528,1.03635166211713,1.04005430343673,1.04227809532261,1.04348911231907,1.04449902176429,1.04491085478177,1.04487212065622,1.04248577002019,1.04549069017693,1.04248325387786
222,1.00715219569452,1.01519258211102,1.01672484456072,1.01670127039495,1.0166471795393,1.01652212806914,1.01788140169857,1.01814980209335,1.01950934795303,1.01888746016497,1.0215566097539,1.02488573058445,1.02137968523367,1.01904077598749,1.01922644700112,1.02318652771011,1.02411902447979,1.0244663456712,1.02542236955134,1.02429722724206,1.02899040989038,1.0307256179588,1.03066696845105,1.03317306303642,1.03420082439171,1.03519724433101,1.03881114104691,1.0409786204421,1.04216639002024,1.04316437498287,1.04356953069255,1.04352458527902,1.04118927566329,1.04415249997977,1.04117009463584
223,1.0072913495218,1.01543857284289,1.01698648266825,1.01696463305474,1.01691112915973,1.01683004590915,1.0182756119266,1.01854644297155,1.01991822473509,1.01940419605484,1.02238859413595,1.02597216714785,1.02221266869743,1.01955927686494,1.01974685243937,1.023449890346,1.02439085805087,1.02474160677829,1.02570158398542,1.02457395548642,1.02927626772183,1.03101785009162,1.03096104084007,1.03347347127311,1.03450563531465,1.0355040626026,1.03912768691216,1.04130683413364,1.0424998247886,1.04350284620728,1.04391042356678,1.04386338013716,1.04150247027637,1.04445344043034,1.04148469337077
224,1.00769642350557,1.01614248386245,1.0177556746741,1.01775222810664,1.01770489548297,1.01761947613632,1.01916826414912,1.01945107938802,1.02086134682041,1.02040429871466,1.02353592765397,1.02718209998028,1.02336934402987,1.02057893766677,1.02078770838208,1.02435791167279,1.02537279213907,1.02575161224874,1.02673413777878,1.02559933328851,1.03035739026737,1.03215015283221,1.03211291051746,1.03467684270177,1.03573630043114,1.03676721512874,1.04047803912936,1.04270900144065,1.04392231859324,1.0449365827907,1.04535338632892,1.045306729375,1.04291652251615,1.04593565616896,1.04291372208903
225,1.00751298430565,1.01581508026396,1.01743529553856,1.01743226727211,1.01738505956305,1.01729756734598,1.01885375874375,1.01913762681076,1.0205537008922,1.02009669636223,1.02324357218321,1.02690134092942,1.02307714948152,1.0202718375121,1.02048115881273,1.02381250834994,1.02483148028491,1.02521207632895,1.02619781567654,1.02506006408198,1.0298390632319,1.03164064778532,1.03160383201984,1.03417988026764,1.03524269506841,1.03628144754206,1.04001161401534,1.04225021937634,1.04346664676788,1.04448174098288,1.04489842203389,1.04485210073081,1.04247259081907,1.04553630724312,1.04247013029312
226,1.00746812428856,1.0157349579517,1.01735531181741,1.01735227508803,1.01730506092406,1.01722075626883,1.01878168101151,1.01906627196835,1.02048703426542,1.02002880815635,1.02318698509762,1.02685418827498,1.02302054910177,1.02020395213031,1.02041327778709,1.02367694792321,1.02469797833998,1.02507959446585,1.02606773960026,1.02492755576256,1.02972171363991,1.03152867262866,1.03149184413967,1.03407529907472,1.03513845335137,1.03618419308746,1.03992736064712,1.04217109004902,1.0433899082924,1.04440675525777,1.04482392624327,1.04477732409078,1.04239953711963,1.04547619807485,1.04239706973386
227,1.00745322809443,1.01570816864914,1.01733885129056,1.01733581382645,1.01728859867153,1.01719660313593,1.01875943909218,1.01904472869429,1.02047002623319,1.02000650634225,1.02316454623155,1.02683166183674,1.02299810625086,1.02018165339823,1.02039098282206,1.02362129545766,1.02464429567377,1.02502689362778,1.02601733055973,1.0248748465453,1.0296710371905,1.03147825514405,1.03144142412855,1.03402542235349,1.03509412762873,1.03613253716312,1.03987273210892,1.04211553426957,1.04333406527068,1.04435030628412,1.0447674700191,1.04472060226119,1.0423385884592,1.04539620677869,1.0423361203707
228,1.00746922477749,1.01573769983804,1.0173586110816,1.0173542139093,1.0173065462881,1.0172276619586,1.01879022102683,1.01907528573756,1.02050207606122,1.02003782819429,1.02320775418699,1.02688894342586,1.0230406450271,1.0202115122967,1.02041925428528,1.02367522607193,1.02469466626418,1.02507615844364,1.02606717438847,1.02492299375851,1.02971379218958,1.03151709450802,1.0314788221194,1.0340563354255,1.03512565218472,1.03615532392956,1.03988273466734,1.04211618682418,1.04332963383941,1.04434200919771,1.0447588335767,1.04471292182733,1.04233825986338,1.04537292016159,1.04233468579429
229,1.00662724511456,1.01427596298969,1.01577132881284,1.01572693505136,1.01566585827832,1.01558974053005,1.01693370638281,1.01719271930847,1.01853587361729,1.01795666855518,1.02083056648155,1.02439545275762,1.02064316560566,1.01808781848462,1.01824946483181,1.02178253901065,1.02264541320188,1.0229679590126,1.02391481616522,1.02278137854945,1.02747354393908,1.02917384074014,1.02909301983251,1.03156929499899,1.03259236161113,1.03354366241501,1.03709122234853,1.03921671593649,1.04038514292975,1.04137167257672,1.04176919001754,1.04172257165439,1.03942754843951,1.04233149986126,1.03939139834148
230,1.00696591384871,1.01487423659852,1.0163901005748,1.01635062373829,1.01629121480851,1.01621541010886,1.01759292601633,1.01785570576061,1.01921299247618,1.01865133563805,1.02158268507505,1.02517880017268,1.0213978555904,1.01878764044939,1.01895486478039,1.02267709080112,1.02356046631262,1.02389096612099,1.02484481561549,1.02370860024685,1.02842286628637,1.03013935547015,1.03006380082519,1.03255848116298,1.03358953857508,1.03455327267332,1.03813203071668,1.04027729390816,1.04145466602086,1.04244648011092,1.04284555370799,1.04280345654379,1.04049040809085,1.04342205916875,1.04045827541258
231,1.007073084291,1.01506395567907,1.01658823447744,1.01654982994519,1.0164907876187,1.01641230280101,1.01779741413591,1.0180615464959,1.01942539531436,1.01886169231635,1.02180058901927,1.02539933918491,1.02161632875919,1.01899911072626,1.01916753890969,1.02296292273247,1.023852219939,1.02418519500028,1.0251422798716,1.02400376243157,1.02873509628661,1.03045870027645,1.03038429898575,1.03288626983781,1.03392115567349,1.0348879417978,1.0384778319082,1.04063616201804,1.04181964413785,1.04281851712991,1.04322017001953,1.04317973653574,1.04083553658662,1.04376675825184,1.04080428106817
232,1.0070577501003,1.01503679076707,1.01656043951282,1.01652182090351,1.01646270592582,1.01638749023599,1.01777616789029,1.01804087201692,1.01940889245121,1.01884348330653,1.02179215809073,1.02539967882834,1.02160779031224,1.0189806757071,1.01914885909532,1.02291515358374,1.02380363964096,1.02413630580447,1.02509318031248,1.02395468831513,1.02869845144572,1.03042585658709,1.03035122683178,1.03285959944598,1.03389400175652,1.03486770401762,1.03846913173051,1.040627891196,1.04181217256702,1.04280929917623,1.04321080151482,1.04316882552149,1.04084647389659,1.04381489744643,1.04081504533248
233,1.00711725802271,1.01514038377249,1.01668202924453,1.01664575415875,1.01658742619719,1.0165027577113,1.01790427468741,1.01817051199192,1.01954348491801,1.01898477026166,1.02195084089279,1.02556519573764,1.02176766556326,1.01912445193373,1.01929533262917,1.02304479297664,1.02394249573507,1.02427864081617,1.02523815796158,1.02409898378033,1.02886247746892,1.03059917057584,1.03052703564563,1.03304536481252,1.03408264061526,1.03506479767419,1.03868394360806,1.04085105001601,1.04203733243611,1.04303448727119,1.04343611008503,1.04339488165861,1.04107533882577,1.04405377464908,1.04104582056689
234,1.00715048900071,1.01519918304128,1.01674684277907,1.01671085000772,1.01665261914213,1.0165691247245,1.01797945731625,1.0182465626256,1.01962460035611,1.01906979957224,1.02206012745124,1.02569354218395,1.02187711105929,1.01920976985053,1.01938096196036,1.02312055109463,1.02402125214209,1.02435877210642,1.0253208234461,1.02417936082794,1.02897304292682,1.03072133896524,1.03064950974905,1.03318351617376,1.03422599836315,1.03521680370596,1.0388600891151,1.04104661446362,1.04224155095958,1.04324518332687,1.04364912050904,1.04360819966899,1.0412643810515,1.04425980849913,1.04123509599934
235,1.00755788596657,1.01590901287326,1.01751055744036,1.01749112413901,1.01743844982764,1.01735752880436,1.01886470532563,1.01914394761117,1.02056544568004,1.02005200596449,1.02317551981462,1.02686573857255,1.02300092622596,1.02020956668885,1.02039981978108,1.02406200845291,1.02503122528156,1.02539502797297,1.02637971728542,1.0252294732029,1.03005596774238,1.03184476019883,1.03179054803768,1.03436450508498,1.0354294781482,1.03644609326158,1.04015824703767,1.04238539846895,1.04359789653676,1.04460968191944,1.04502008057438,1.04498120723772,1.04260913319403,1.04565458446913,1.04259333115374
236,1.00720973586615,1.01530415703811,1.01685245290193,1.01681670243092,1.01675855717662,1.01668670904365,1.0181094240634,1.0183787494523,1.01977075303037,1.01920928532475,1.02222331697821,1.02587540314743,1.02204044854625,1.01934949225484,1.01952093838661,1.02326579327715,1.02417315797871,1.02451392363553,1.02548293901773,1.02433473695756,1.02913605359945,1.03088888433586,1.03081731997178,1.03335846850452,1.03440610546775,1.03539709607399,1.03904973431384,1.04124520763617,1.04244608870751,1.04345254055536,1.04385616690372,1.04381750301062,1.04145887121159,1.04444757396867,1.04142978574082
237,1.00764430132234,1.01606180076338,1.01767135282744,1.01765283991994,1.0176004798243,1.01752061189339,1.01903999648918,1.01932050694989,1.02074833441526,1.02024064440547,1.02339294063375,1.02710384331213,1.02321884045085,1.02039915943129,1.02059044402827,1.02428319892867,1.0252597437384,1.02562679641056,1.02661688694332,1.02546203785262,1.03030221566598,1.03209856305633,1.03204533732445,1.03462762722045,1.03569820927047,1.03671630775383,1.04044024290584,1.04267721752774,1.04389493467814,1.0449113447754,1.04532164385085,1.04528650862738,1.04289406388083,1.0459274747783,1.04287901210618
238,1.00806201678262,1.01679143055452,1.01845593995005,1.0184527538213,1.01840553987878,1.01832322021662,1.01993058365677,1.02022172213175,1.02168587539746,1.02122102923744,1.02449686039097,1.02826052249486,1.02433056169777,1.0213958049906,1.02160470852659,1.02526853664574,1.02630668675096,1.02669717235626,1.02770615469297,1.02654524744609,1.03141078214694,1.0332434727411,1.03320654361855,1.03582161654633,1.0369157440301,1.03794965238843,1.04172802126621,1.04399617290399,1.04522509706633,1.04624754162721,1.04666454889758,1.04663167962947,1.04421831639136,1.04728236466046,1.04421572922876
239,1.00804103557137,1.01675406836185,1.01842295997567,1.0184195118201,1.0183722090141,1.01828607888254,1.01989395669104,1.02018563911412,1.02165388088674,1.02118285635623,1.02445658162368,1.02821936919895,1.02429014615209,1.02135735789716,1.02156596472623,1.02520528182364,1.02624050367394,1.02662963759014,1.0276360978084,1.02647748609046,1.03132587987322,1.03315073630817,1.03311352610459,1.03571528971408,1.03680922517149,1.03782985021548,1.04158495167457,1.04383563312656,1.04505437956276,1.04606851069499,1.04648406456303,1.04644930199188,1.04406200069476,1.04711630834578,1.04405920023215
240,1.00803472148692,1.01674239924088,1.01841189979153,1.0184086534581,1.01836141744556,1.01827834193338,1.01988987065478,1.0201816678838,1.02165021775939,1.02118390527932,1.02446988943227,1.02824216990392,1.02430355649762,1.02135862299499,1.02156746428376,1.02517890861438,1.02621870221968,1.02661002502642,1.02762111794158,1.02645803754653,1.03128354150445,1.03310306604203,1.03306606819434,1.03565914983498,1.03675578812389,1.03776414097598,1.04150239480039,1.04374555858906,1.04496037970796,1.04597147462537,1.04638620430797,1.04634867851339,1.04396246562875,1.04697360285709,1.04395982899407
241,1.00767784469582,1.01612125037513,1.01774919179629,1.01773005273133,1.01767748739251,1.01759312407255,1.01912446395547,1.01940731393778,1.02085174542596,1.02033346437074,1.02351310980912,1.02724848820693,1.02333871800162,1.02049129214232,1.02068182952363,1.02434320848593,1.02532091566941,1.02568886314266,1.02668250051986,1.02552359553624,1.03031974859454,1.03210020555726,1.03204631416226,1.03460098622064,1.03568097819586,1.03665757583018,1.04032637593765,1.04252668780874,1.04372437177719,1.04472542830507,1.04513374150324,1.04509577118939,1.04273728350213,1.04569579457868,1.04272171902048
242,1.00803842479696,1.0167487247033,1.01842783957062,1.01842439148442,1.01837708893076,1.01829146805805,1.01991113815941,1.02020418805174,1.02168132932227,1.02121232961824,1.02451907708075,1.02830912061917,1.02435265182722,1.0213868261535,1.02159542698914,1.02517036650433,1.02621129517195,1.02660328616269,1.02761640408091,1.02645113083694,1.03126487972749,1.03307976848486,1.03304255578765,1.03562629987196,1.0367273884834,1.03771999631497,1.04143895517353,1.04367090771149,1.04487627214803,1.04588061450878,1.04629123506756,1.04625901820498,1.04388162570953,1.04685703145217,1.04387882479946
243,1.00746622959824,1.01574558446237,1.01736755111485,1.01734642410472,1.01729317854872,1.01713138810798,1.01853783123984,1.01882022931045,1.02026578209501,1.0195562841996,1.02224031899251,1.02557332948431,1.02206472389477,1.01971210783245,1.01990048619702,1.02391214747027,1.02488438879179,1.02525052687427,1.02624460267123,1.02508355012108,1.02985246819821,1.03162074790939,1.03156472995845,1.03410181039444,1.03518141093605,1.03613894088798,1.03977573710954,1.04195373059111,1.04313737300706,1.04412896057298,1.04453193584003,1.04449609685259,1.04216399366035,1.04507794780112,1.0421468092656
244,1.00763670538225,1.01603453075168,1.01770704867836,1.01770129084198,1.01765318541726,1.0173776813139,1.01870825499448,1.01900078996692,1.02047907248875,1.01956609534932,1.0217019997481,1.02453371003903,1.02153396570971,1.01973839814011,1.01994465081924,1.02441520305071,1.02544764748833,1.02583642744971,1.02684750532103,1.02568225016421,1.03048508309742,1.03229167094657,1.03225198266278,1.03482597428876,1.03592424259486,1.03690869596845,1.04061075879305,1.04283158442031,1.04403531610501,1.04504090466781,1.04545200795839,1.04542056617629,1.0430407364474,1.04599906112891,1.04303605723784
245,1.00708883969312,1.01507474091362,1.01669621677705,1.01667305788917,1.01661910426819,1.01624233292026,1.01733246879076,1.01761455795444,1.01906200965511,1.01786481769061,1.01926186368614,1.02154004902242,1.01908474835164,1.01801873364529,1.01820507512023,1.02325920219552,1.02422404084264,1.02458738671471,1.02557974102597,1.02441863265639,1.02921699018852,1.03099096059022,1.03093276759107,1.03348088134985,1.03456102685713,1.03552670805335,1.03918085976782,1.04137721849063,1.0425738738274,1.04357716257561,1.04398423465353,1.04394978537111,1.04157514890068,1.04450080859396,1.04155631337793
246,1.00744392552397,1.01569144770763,1.01736684006914,1.01736022297122,1.01731181558325,1.01691519385344,1.01807159537345,1.01836444362608,1.01984635521107,1.01865968890383,1.02007939413931,1.02232318420861,1.01991066496147,1.01883122458785,1.01903666250511,1.02409466701205,1.02512795553844,1.02551754783868,1.02653252948958,1.02536261360611,1.030183827648,1.03199568056273,1.03195507164124,1.03453643507138,1.03563845517494,1.03662413454536,1.04033594458881,1.04256087674981,1.04376739789414,1.04477465064538,1.0451864454649,1.04515312512831,1.0427746531245,1.04573904262996,1.04276927569392
247,1.00714132201257,1.0151680895414,1.01679898990347,1.01677563195482,1.0167216166413,1.01635371783029,1.01746644193317,1.01774904071037,1.01920029326047,1.01803139849681,1.01951732266418,1.02186936350147,1.01934015130133,1.01818507305464,1.01837114950527,1.0233687197364,1.02433839210307,1.02470427686154,1.02570298959159,1.02453537551667,1.02933612961199,1.03111207969905,1.03105367988971,1.03360294951084,1.03468960335445,1.03564710681534,1.03929875603499,1.04149315668002,1.04268699978366,1.04368610783632,1.04408952899454,1.04405793818895,1.04169066876966,1.04460711423899,1.04167167151837
248,1.00737673097137,1.01558538897684,1.01722257741467,1.01720130221043,1.01714800066156,1.01689054838977,1.01817458142916,1.01845907482857,1.01991842826886,1.01899535462533,1.02115073490363,1.02404810931102,1.02097488002978,1.01915110812023,1.01933942110492,1.02380295266215,1.02478044244221,1.02514926979598,1.02614996413984,1.02498215651867,1.02978114570079,1.03155947004369,1.03150329477309,1.03405334459039,1.03514242896534,1.03609959058573,1.03975308126786,1.04194656767226,1.04313822681915,1.04413597534193,1.04453923897885,1.04450664309543,1.04214837364487,1.04506278496546,1.04213107091668
249,1.00777017639644,1.01627864400534,1.01795222543904,1.01793913717507,1.01788859867364,1.01773648485508,1.01923243350065,1.01952276153173,1.02100277693466,1.020354663807,1.02325536327158,1.02674118826879,1.02308393642765,1.02051897209365,1.02071653828971,1.02459155897347,1.02560255757135,1.02598423490836,1.02699577473953,1.02582401617928,1.03062506746077,1.03241865239805,1.0323711919278,1.03493039578128,1.03603142031126,1.03698963842317,1.04065821306718,1.0428632277991,1.04405907791703,1.04505669355376,1.04546364702068,1.04542872089636,1.04305455051404,1.04594734665823,1.04304390860715
250,1.00750666663915,1.01582464649107,1.01744397102162,1.01741436112868,1.01735829044077,1.01727754690298,1.01877962941337,1.01905979733244,1.0205093001088,1.01995510620851,1.02312502498934,1.02688576116902,1.02294536187901,1.0201017721098,1.02028020979328,1.02391959135773,1.02486772115892,1.02522596549889,1.02622137104628,1.02505196612995,1.02982059152315,1.03157461482375,1.03150959172883,1.03403177996312,1.03511478955338,1.03604391597825,1.03964584849121,1.04181028871901,1.04298986128579,1.04397708149016,1.04437366539497,1.0443415498067,1.04200725457648,1.04486974173087,1.04198316397763
251,1.00790549507997,1.01651910822261,1.01819897535469,1.01818636133836,1.01813599218095,1.01804849322278,1.01964585902729,1.0199370697019,1.02142197056246,1.02092060910544,1.02422665218491,1.02804529352035,1.02405562230014,1.02108533130248,1.02128333568125,1.02483608844961,1.02585055225359,1.02623375996285,1.02724774975536,1.02607396987744,1.03087513163211,1.03267059698442,1.03262364780119,1.03518405632695,1.03629031991081,1.03724293966358,1.04091069810386,1.04311420422028,1.0443091799525,1.04530471185508,1.04570931113857,1.04567600461835,1.04331074603342,1.04619870233951,1.04330048985216
252,1.00790296896914,1.01651431924751,1.01818932581883,1.0181768027544,1.01812646348886,1.0180467482073,1.01964654649403,1.01993850872124,1.0214281000023,1.02092181083892,1.02422853586418,1.02804745238902,1.0240575515878,1.02108663045112,1.0212847404695,1.02482679284856,1.02584350078979,1.02622778607706,1.02724407866859,1.02606807039483,1.0308608276667,1.03265395560618,1.0326071022732,1.03516243927035,1.03626847028105,1.03721652909137,1.04087593097074,1.04307846477312,1.04427408835541,1.04526950152858,1.04567595403711,1.04563999710938,1.04326409540436,1.04613780719365,1.04325391283189
253,1.00750457869493,1.01582076036093,1.01744380652378,1.01741377464681,1.01735756324604,1.01728309209704,1.01879544004613,1.01907601120004,1.02052905501293,1.01998500646075,1.02319598372158,1.0269919393581,1.02301612323931,1.02013121561205,1.0203091573035,1.02389421973394,1.0248425396171,1.02520108044452,1.02619817184061,1.02502672779962,1.02978518635192,1.03153472162557,1.03146924825814,1.03398256844506,1.03506956525699,1.03598388917733,1.03956763671502,1.04171628802149,1.04288739215762,1.04386836120454,1.04426676294633,1.04422679733044,1.04191294700811,1.04473157461777,1.04188851084595
254,1.00790298748686,1.01651507130076,1.01819670208512,1.01818308492942,1.01813238119041,1.01805210143957,1.01965770561152,1.01995032384308,1.02144655290126,1.02093909634275,1.02427067402463,1.02811355501945,1.02409915277939,1.02110274030486,1.0212995747962,1.02481596726376,1.02583222678918,1.02621683074685,1.02723639950325,1.02605620843117,1.03084096991801,1.03262937603236,1.03258136091331,1.03512971523344,1.036241448123,1.03717335013764,1.04081570390269,1.04299874481514,1.04418187620755,1.04516697358254,1.04557103453374,1.04553202574776,1.04320825723697,1.04607371739877,1.04319718417187
255,1.00793158965372,1.01656567392619,1.01825323225903,1.01823985706418,1.0181892365753,1.01810687979152,1.0197163982251,1.02000917180046,1.02150591255597,1.02100315201522,1.02434730538437,1.02819974935617,1.024175916928,1.02116704423862,1.02136414679178,1.02488565052949,1.02590283345763,1.02628778866577,1.02730760901043,1.02612737698001,1.03092708079012,1.03272028367588,1.03267252865115,1.03522698925628,1.03634144586795,1.03727592483805,1.04092749200903,1.0431231160383,1.04431067341305,1.04529898362516,1.04570638455244,1.04566351851849,1.04331437437289,1.04616076753446,1.04330349861109
256,1.00756011255916,1.0159190292564,1.01755802159248,1.0175281754445,1.01747203117809,1.01739416222913,1.01891920466814,1.01920126496768,1.02066364278297,1.02012192228376,1.02336684127478,1.02719011249947,1.02318710158125,1.02026830728858,1.02044643710894,1.02401774289889,1.02497252492224,1.02533423422573,1.02633825073662,1.02516005515582,1.02992611999914,1.03168018988944,1.03161491928033,1.03413039256219,1.03522500683688,1.03613104261007,1.03971383767729,1.04185968024162,1.04302715321219,1.044002579525,1.04440119562843,1.04435910621261,1.04206363102082,1.04488442076585,1.04203934679208
257,1.0079561172824,1.01660851040262,1.01830314864771,1.01829037417406,1.01823995626056,1.01815807714299,1.01977536297395,1.02006921783077,1.02157171513664,1.02106943168152,1.02442866538693,1.02829160937177,1.02425758891698,1.02123395643792,1.02143174381956,1.02493410547433,1.02595749463558,1.0263452735689,1.0273702644711,1.02618536718572,1.03097877447743,1.03277220432421,1.03272508822267,1.03527659578528,1.03639720404775,1.03732070655415,1.04096348391494,1.04314659764701,1.04432770711142,1.04530933342787,1.04571497199467,1.04567338538962,1.04335008396118,1.04619939072226,1.04333969661754
258,1.00792729275194,1.0165583786739,1.01824817723384,1.018233913297,1.01818299624504,1.01810459419772,1.01971837039974,1.020011957883,1.02151591491442,1.02100818430245,1.02436743722874,1.02823515322759,1.02419561034677,1.02117112313698,1.02136719147607,1.0248649269266,1.02588446392381,1.02627104201614,1.02729669562244,1.02610989276904,1.03090012870307,1.03269096494449,1.03264226590322,1.03519089511242,1.03630936831889,1.03723151866317,1.04086974281274,1.04304596431481,1.04422336939791,1.04520134338252,1.04560535555934,1.04556576400912,1.04326323806157,1.0461297596343,1.04325163897102
259,1.00754878462878,1.01589928802648,1.01753529966516,1.01750453671678,1.01744808571295,1.01737434399085,1.01890009818473,1.0191836590458,1.02065776998879,1.020097453145,1.02333508981635,1.02715526001028,1.02315488895583,1.02024285941325,1.02041992809881,1.02399046059787,1.0249454961665,1.02530778294409,1.02631527632011,1.0251328415435,1.02989764023985,1.0316509992772,1.03158475473067,1.03409951474398,1.0351980593864,1.03609695892381,1.03967533058696,1.0418208449381,1.04298776274713,1.04396249756997,1.04436045974979,1.04431981688236,1.04201926748909,1.04481816349019,1.04199423673822
260,1.00790543114157,1.01652025170552,1.01820641346005,1.01819104604486,1.01813975915556,1.01806552868826,1.01967707270447,1.01997132636403,1.02148198528096,1.02096058030971,1.0243114083923,1.02817568950534,1.02413902377322,1.02112234455269,1.02131713974942,1.02480943213595,1.02582457583379,1.02620948551636,1.02723383198501,1.02604741443758,1.03083514423335,1.0326224761343,1.03257260392812,1.03511868222854,1.03623834220245,1.03715514770748,1.04078730322211,1.04295926424034,1.04413595616692,1.04511384157862,1.04551716072447,1.04547623847383,1.04317411827034,1.04602098780528,1.04316162111929
261,1.00791294306331,1.01653391287759,1.01822398329491,1.01820827097425,1.01815686987836,1.01807801707676,1.01968823732489,1.01998154487216,1.02148680268204,1.02097377776439,1.02433273835182,1.02820481295807,1.02416018572038,1.02113516992409,1.02132956128092,1.02483138675036,1.02584699701233,1.02623231349921,1.02725840752876,1.02606996055944,1.03086189905095,1.03265028293047,1.03260004592199,1.03514595180504,1.03626758034943,1.03718106610146,1.0408112327709,1.04298383136171,1.04415914141642,1.04513602309028,1.04553867995855,1.04549865628535,1.04319735388216,1.04605452604886,1.04318457625759
262,1.00751212852076,1.01583563432999,1.01747512779713,1.0174422970663,1.01738515381388,1.01730727809245,1.01882621516363,1.019109108711,1.02058332393277,1.02001594089434,1.02324901641873,1.02707202162249,1.02306777292168,1.02015914372358,1.02033382397742,1.02389399181701,1.02484089277506,1.02520011028616,1.02620527479786,1.02502344136624,1.02977992104023,1.03152622708908,1.03145778221085,1.03396349785241,1.03506434005723,1.03594879440974,1.03950804548501,1.04163368967522,1.04278727944415,1.04375369146472,1.04414833995421,1.04410682287792,1.04185183525852,1.04466940881604,1.04182511915916
263,1.007912397861,1.01653318226176,1.01822687403722,1.01821070946188,1.01815915770029,1.01808106940145,1.01969340493413,1.01998709879404,1.02149584938866,1.0209805440877,1.02434727403241,1.02822718608506,1.0241744989941,1.02114145034933,1.02133531453625,1.02482111720132,1.02583296943658,1.02621661962796,1.02723989519772,1.02605389013432,1.03085197250165,1.03264000892084,1.03258929162276,1.0351354367238,1.03625618751546,1.03717079137747,1.04080198262963,1.0429722128931,1.04414509821956,1.04511944899682,1.04552010634448,1.04548242041441,1.043192400846,1.04605162306981,1.04317925527149
264,1.00828601321734,1.01718386177671,1.01892997426026,1.01892989950936,1.01888374455968,1.01880551308979,1.02051003573449,1.02081487190888,1.02236161435236,1.02189125872593,1.02538721021074,1.02932227542089,1.0252226020402,1.02206925226638,1.02228163330638,1.02567996129687,1.02676037879549,1.02717056031489,1.02821818302178,1.02702127740676,1.03182899026637,1.03365146734053,1.03361785089589,1.03619258447267,1.03733475645659,1.03826490586017,1.0419457158216,1.0441461221524,1.04532843169493,1.04630692435002,1.04671093941822,1.04667560123314,1.0443641715628,1.04722270429985,1.04436411319295
265,1.00788721311463,1.01648876498685,1.01818489958269,1.01816787840957,1.01811603911939,1.01803746193417,1.01965170026947,1.01994624827326,1.0214623887391,1.02093809912561,1.02430945531128,1.02819593315066,1.02413624835157,1.02109809459891,1.02129097168639,1.02474777606245,1.02576210856231,1.02614741867566,1.02717655346498,1.02598397026815,1.03075158023526,1.03253094506026,1.03247931437964,1.0350106658583,1.03613728268211,1.03702792394266,1.04062841826433,1.042785702683,1.04394802985378,1.04491426257085,1.04531221741605,1.04527274405969,1.04298554392202,1.04575846684506,1.04297169942843
266,1.00824066894139,1.01710343468422,1.0188473528879,1.01884657043882,1.01880017577892,1.01872335022423,1.02042595580756,1.02073104781197,1.02228094912724,1.02180312914902,1.02529368604485,1.02922661397965,1.0251287111039,1.0219803796477,1.02219195639737,1.02555643403937,1.02663218234338,1.02704034930207,1.02808495219205,1.02689046224289,1.03167857417942,1.03349158462278,1.03345721242247,1.03601803043974,1.03716115603995,1.03807537379593,1.041730751954,1.0439197121476,1.0450928297344,1.04606169710401,1.04646139620836,1.04642684703676,1.04412605330973,1.04693095804712,1.04412541946044
267,1.00812618896785,1.01690375764115,1.01863699683964,1.01863135420329,1.01858332947134,1.01850227968976,1.02017832144161,1.0204802611678,1.02202007332403,1.02152813315603,1.0249825502773,1.02890120700684,1.02481510940501,1.02170022283915,1.02190620698179,1.02528724363836,1.02634599673559,1.02674801483723,1.02778959939611,1.02659406585919,1.03136748441478,1.0331681329196,1.03312859504895,1.03567626916565,1.0368137952872,1.03771764679615,1.041349793658,1.04352367891481,1.04469028640336,1.04565651163998,1.04605651291543,1.04601902684822,1.04373039287566,1.04652351297504,1.04372580616679
268,1.00801811257143,1.01671549483924,1.01843831357186,1.01842790638256,1.0183782839684,1.0182961707443,1.01994883025253,1.02024766332069,1.02177748433787,1.0212759891367,1.02470615705535,1.02862004564298,1.02453630300373,1.02144301594841,1.02164351330707,1.02502894822369,1.02606711386782,1.02646112917488,1.02749517301042,1.02630319745755,1.03106547099459,1.03285309321371,1.03280849023953,1.03534291201631,1.03647665729428,1.0373675452264,1.04097493008105,1.04313267669023,1.04429311193889,1.04525642823781,1.04565258648562,1.04561821214006,1.04334454728308,1.0461389540995,1.04333608412917
269,1.00817417349058,1.01698665210421,1.01872832741057,1.01872525488743,1.01867809125809,1.01860228490894,1.0202969407495,1.02060125275158,1.02215098139124,1.02166522786258,1.02514957499502,1.02908472781808,1.02498343864224,1.02184004819343,1.02204899160519,1.02538083702835,1.02644964430932,1.02685544036478,1.0278998570974,1.02670363254081,1.03146777193599,1.03326920992796,1.03323240142526,1.03577745662531,1.03692028674277,1.03781684304638,1.0414432237979,1.04361344831188,1.04477612437293,1.04573742832306,1.04613691210481,1.04609691123726,1.04381854525449,1.04660950998124,1.04381604878022
270,1.00814956310942,1.01694292236548,1.01868353395745,1.01868013664758,1.01863286269352,1.01855901076173,1.02025463847371,1.02055873210724,1.02210772534718,1.02162536816844,1.02511873541179,1.02906240544124,1.02495243269299,1.02179984740447,1.02200842159479,1.02531087764917,1.0263783800454,1.02678366984264,1.02782767693702,1.02663158291042,1.03137672663955,1.03317055380641,1.03313339742006,1.03566679391089,1.0368119597989,1.03769319143026,1.04129719484385,1.04345688377432,1.044614240139,1.04557212544623,1.04597221463388,1.04592901050707,1.04365046847028,1.04639615209283,1.04364770752069
271,1.00778272974287,1.01630488124609,1.01799519530901,1.01797479008031,1.01792181379102,1.01784944325198,1.01945505889097,1.01974810257925,1.02126169906027,1.02073466153465,1.0241138426001,1.02801765975925,1.02393892166489,1.02089106484363,1.0210800494874,1.02446852652495,1.02547154645317,1.02585281465714,1.02688044580909,1.0256865226884,1.03041271395228,1.03217065930036,1.03211542336113,1.03461715326213,1.03574402011528,1.03660135405179,1.04014771971685,1.0422751766953,1.0434221946146,1.04437715641569,1.04477235551051,1.04472956800917,1.04246383353634,1.04518937257358,1.04244723087156
272,1.00814629394324,1.01693755301119,1.01868090786205,1.0186767610996,1.01862923714246,1.01855347133982,1.02024950040901,1.02055381379575,1.02210585535481,1.02161990474087,1.02511823373894,1.02906837143759,1.02495155846818,1.02179358173721,1.02200128585581,1.02530223765915,1.02636682787898,1.02677102482377,1.02781423313854,1.02661831625375,1.0313716072273,1.03316624217507,1.03312829069289,1.03566186015896,1.03680812697532,1.03768731789223,1.04129063911214,1.04344582435966,1.04460035143331,1.0455558080831,1.04595514258703,1.04591265400519,1.04365143266452,1.04641162147583,1.04364806213058
273,1.00779041715028,1.01631811660775,1.0180145432256,1.01799442529023,1.01794154568032,1.01786575331955,1.01947744376754,1.01977137796791,1.02129015311184,1.02076257609004,1.02415447240425,1.02806786277949,1.02397970106988,1.02091928264413,1.02110859567542,1.02447997127819,1.02548418150995,1.02586590669964,1.0268939324465,1.02569985420146,1.03042659749299,1.03218533835538,1.0321304076275,1.0346318583753,1.03576181670482,1.03661485644022,1.04015900435988,1.04228087647281,1.0434239477267,1.044373766617,1.0447696456443,1.04472244151639,1.04247903678492,1.04519958495229,1.04246266783824
274,1.00821338087834,1.01705501389372,1.01881545425972,1.01881341969908,1.01876660612103,1.01868323934083,1.02039331120778,1.02069897728076,1.02225530681581,1.02177953093164,1.02530417078813,1.02926923426958,1.0251385753083,1.02195544368784,1.02216556985448,1.02545480382571,1.02652956279468,1.02693783633018,1.02798561332349,1.02678689892696,1.03154743101962,1.03334856063938,1.0333128556439,1.03585245976655,1.03700339230835,1.03788437807584,1.04149720033786,1.04365397976784,1.04480924627249,1.04576305108665,1.04616275878454,1.04612158128231,1.04388045743222,1.04666912978337,1.04387880508299
275,1.0082300446835,1.01708489371319,1.01884432732608,1.01884200627858,1.01879509849171,1.01871495372651,1.02042607144969,1.02073153729185,1.02228719854726,1.02181476376537,1.02534825522297,1.02932149939075,1.02518252447871,1.02199036337145,1.02220014919894,1.0255011849633,1.02657670395635,1.02698550810394,1.0280351774665,1.02683434077769,1.03160735179676,1.03341249537674,1.03337648868146,1.03592315593764,1.03707892473349,1.03795984257869,1.04158144468545,1.04374450284038,1.04490356976886,1.04586129002709,1.04626342019952,1.04621972184047,1.04396456219238,1.04675827250806,1.04396267693922
276,1.008226342629,1.01707864636096,1.01884678721883,1.01884399489773,1.01879693008629,1.01871050936753,1.02042279325605,1.02072933392518,1.02229300281824,1.02180865559952,1.02533821465935,1.0293097007498,1.02517224806498,1.0219837512157,1.02219299049101,1.02548167952712,1.02655916114917,1.02696918127157,1.02802277613866,1.02681762180363,1.03157332575187,1.03337385068275,1.03333734276324,1.03587755901022,1.03703245811401,1.03790770587058,1.04151836494608,1.04366495087259,1.04481536939245,1.04576629211252,1.04616574487241,1.0461228355559,1.04391039345921,1.04672442685433,1.04390812480676
277,1.00781806225994,1.01636654030505,1.01806932195609,1.01804960918073,1.01799686716806,1.0179241290085,1.01954421771062,1.01983978064704,1.02136829859985,1.02083528092561,1.02424013548505,1.02816288293703,1.02406557971329,1.02099240940532,1.02118217869818,1.02453595959142,1.02554553489869,1.02592975782152,1.02696265239558,1.0257640499715,1.03048980181807,1.03224966981186,1.0321951712685,1.03469698989324,1.03583114714513,1.03667930457505,1.04022229488214,1.04232328651529,1.04345363151451,1.04439385169987,1.04478405271075,1.04474139383607,1.0425767188686,1.04536122602535,1.04256068027525
278,1.00829601022638,1.01719930105677,1.0189740802874,1.01897488768427,1.01892902889655,1.01884875183293,1.02058510526523,1.02089468510596,1.02247039879061,1.02199498056818,1.02556150075757,1.02955200341226,1.02539735910254,1.02217390120205,1.02238728586081,1.02563617009598,1.0267258255625,1.02714018612123,1.0281955244845,1.02699162843681,1.03174887959316,1.03355532995,1.03352264603528,1.03606548996418,1.03722420495281,1.03810065869322,1.04171686160804,1.04386324295532,1.04501329391955,1.04596257762788,1.04636216356939,1.04632192441838,1.04412110450871,1.04694303499671,1.04412176352205
279,1.00789267843142,1.01649588514088,1.01821095679975,1.01819497168151,1.01814347906801,1.01806989405771,1.01971029130654,1.02000830575437,1.02154477033734,1.02102209705808,1.02445412874903,1.02838739599211,1.0242814612103,1.02118318927008,1.02137725434816,1.0247020804514,1.02572625225313,1.02611596574384,1.0271529857732,1.02595336908149,1.0306757723306,1.03244110773967,1.0323905713805,1.03489534257863,1.03603455402634,1.03688254175497,1.04043066557612,1.04253002790109,1.04366111296027,1.04460221951854,1.04499504051526,1.0449532279907,1.0427955527865,1.04559682444333,1.04278254843459
280,1.00821264239752,1.01705053490157,1.01882011496755,1.01882082698529,1.01877492941543,1.01869654207147,1.02042790113015,1.02073676799433,1.02230798464501,1.02183316008349,1.02538806482343,1.02936943670116,1.02522384790817,1.02201200670818,1.02222531416438,1.02540677749379,1.02649239814378,1.02690474666108,1.02795565673884,1.02675607589194,1.031504667896,1.03330624404419,1.03327345093803,1.03580986498458,1.03696965283292,1.03783803577568,1.04144216038996,1.04357274403618,1.04471535723279,1.04566344482119,1.04606217934875,1.04601955036163,1.04385322069598,1.04668003975404,1.04385380220197
281,1.00815279431359,1.01694381375502,1.01871324167843,1.01871386093772,1.01866792759301,1.0185908652077,1.02032187431077,1.0206307043048,1.02220183666827,1.02172676063495,1.02528136490751,1.0292628900499,1.02511708474283,1.0219055264042,1.02211874817981,1.02523228918842,1.02632157249247,1.02673578463038,1.02779125818292,1.02658701258451,1.03133299762452,1.03313554407524,1.03310264706619,1.03563948228679,1.03679938587432,1.03766793898647,1.04127269715554,1.04341199650551,1.04456024333403,1.04551372140384,1.04591244363968,1.04587226303923,1.04366975231616,1.04646971364142,1.0436702584129
282,1.00810719140639,1.01686259207775,1.01863140078432,1.0186317997385,1.01858578922565,1.01851057421265,1.02024309994941,1.02055179986263,1.02212252935097,1.02165089217319,1.02521499986648,1.02920515060752,1.02505059954165,1.02182943509501,1.02204241659398,1.02509998467948,1.02618853160079,1.02660246690581,1.02765781845004,1.02645349325685,1.03118973493995,1.03298872277239,1.03295558731599,1.03548703672479,1.03665190293471,1.03750775750949,1.04109920982521,1.0432261413373,1.044368574123,1.04531558690496,1.04571041861814,1.04567510581378,1.04349160367782,1.04627139110237,1.04349193060597
283,1.00770762100596,1.0161661961944,1.01787464730437,1.01785807232441,1.01780636775239,1.01773794526593,1.01937736080589,1.01967576067014,1.02121586544148,1.02068602064435,1.02411417769521,1.02804644916537,1.02394116215943,1.02084653932609,1.02103998870826,1.02417919918175,1.02519965194637,1.0255877273996,1.02662235595854,1.0254245632622,1.03014311448248,1.03190403715013,1.03185285411165,1.03435136503341,1.03549366515189,1.03633035913057,1.03986481082402,1.04195791316906,1.04308820422836,1.04403225250439,1.04442171953105,1.04438550632927,1.04222014482452,1.04498134655345,1.04220665752161
284,1.00811321077134,1.01687362616565,1.01864111175371,1.01864110845013,1.01859496425904,1.01851969122387,1.02024980486356,1.02055824585806,1.02212816477177,1.02165499314842,1.02521531231497,1.02920359689528,1.02505071215409,1.02183310429194,1.02204561736888,1.02512341738138,1.02620844808533,1.02662082012456,1.02767346784529,1.02647151646285,1.03123007026268,1.03303425097907,1.03300069027666,1.03553996054226,1.03670189559734,1.0375694069578,1.04117667497882,1.0433178985751,1.04446972742823,1.0454268166109,1.04582566600624,1.0457918318682,1.04357451431809,1.04637822025868,1.04357451402343
285,1.00774852934341,1.01623978347314,1.01795055232432,1.0179331700867,1.0178811997932,1.01781271772934,1.01945276381077,1.01975060109007,1.02128882629475,1.02076481366876,1.02420835648449,1.02815580424228,1.0240349549874,1.02092445337728,1.02111694786129,1.02429546827175,1.02531444089219,1.02570218423373,1.02673791181339,1.02553836950713,1.03026072890595,1.03202320411714,1.03197116908068,1.03447114081856,1.03561144634893,1.03645171545051,1.03998985814207,1.042091960617,1.04322863048593,1.04417936878251,1.04457241240264,1.04453596946818,1.04234117937815,1.04510662792678,1.04232703567518
286,1.00815214542425,1.01694257412063,1.01871103751705,1.01871138092505,1.01866535551257,1.01859451228694,1.02033098796577,1.02064031790086,1.02221530206001,1.02174215180513,1.02531589540267,1.02931409257256,1.02515148372292,1.02192061926262,1.02213351716892,1.02522354939366,1.02631168321166,1.02672544964682,1.02778053757846,1.0265764479934,1.03132227970522,1.03312311413343,1.0330899241162,1.03562346769403,1.03679232041278,1.03764473186738,1.04123746573908,1.04337169083489,1.04452001733297,1.04547241748701,1.04587102508385,1.04583476588683,1.04362123366642,1.04639556223911,1.04362151539616
287,1.00815095816175,1.01694168605724,1.01871061128757,1.01870952752244,1.01866302623277,1.01858914999204,1.02032044106492,1.02062884044491,1.02220085636044,1.0217276208135,1.02530165698856,1.02930460600058,1.02513653378315,1.02190456149693,1.02211580361472,1.02523225648382,1.0263147546116,1.02672640060746,1.02777986744549,1.02657621872875,1.03129737090521,1.03308746632935,1.03305276117761,1.03557019842142,1.03673447995627,1.03757581927522,1.04114258014185,1.04326440341429,1.04440451523018,1.04535139915564,1.04574856950717,1.04571499585421,1.04350020679931,1.04624406673009,1.04349932750924
288,1.00819369941755,1.01701798736916,1.01878615876946,1.01878490522433,1.01873835075549,1.01866266907139,1.02039207216704,1.02070101830139,1.02227698757792,1.02179398223311,1.02535522166208,1.02934806291114,1.02519002269838,1.02197072939058,1.0221817603316,1.02536267081173,1.02644429443279,1.02685560009138,1.02790866239059,1.02670529667403,1.03142147530407,1.03320895170729,1.03317407046285,1.03568892325218,1.03684723947465,1.03769442621262,1.04126126969358,1.04337695067541,1.04451317510491,1.04545586094557,1.04584774032768,1.04581693045373,1.04363024755092,1.04638545512541,1.04362923019207
289,1.00782406784077,1.01637397287451,1.01809493549271,1.01807760698964,1.01802566117901,1.01794763689344,1.01958690637281,1.01988542044112,1.0214279881742,1.02089483726683,1.02432703019258,1.02826479874285,1.02415367433366,1.02105451156291,1.02124704108479,1.02450590342045,1.02552672835303,1.025915396616,1.02695314052136,1.02575165842863,1.03043325496599,1.03218264095479,1.0321306683813,1.0346085908451,1.03575252758391,1.03656587211417,1.04006348635619,1.04214542466253,1.0432685474999,1.04420592620403,1.04458937755274,1.04456172023072,1.04237316668837,1.04506004715368,1.04235906514539
290,1.00822016645964,1.01706457148454,1.01883948162354,1.01883873519394,1.01879235223466,1.01871519525352,1.02045086877927,1.0207594327373,1.0223318448012,1.02186408909793,1.02545177433714,1.02946479973298,1.02528684294259,1.02204136744704,1.02225297322774,1.0254218410984,1.02650727966377,1.02692025234525,1.02797602043484,1.02677037776676,1.03149275172253,1.03328420647157,1.03324986563759,1.03576910947315,1.03693788675148,1.03777519463062,1.04134273720529,1.04346108335002,1.04459842822438,1.04554517566033,1.04593213042252,1.04591372213995,1.04370949723298,1.04644674025362,1.04370889242039
291,1.00823369223703,1.01708852022043,1.01886367799601,1.01886301621444,1.01881666258005,1.01874215739294,1.02048022575112,1.02078953704978,1.02236663837815,1.02189391785813,1.02548223201189,1.02949547993939,1.02531734759371,1.02207128170494,1.02228297965528,1.02545506510353,1.02654083181251,1.02695393181699,1.02800979591141,1.02680413216853,1.03153366909784,1.0333270231559,1.03329277352329,1.03581382569339,1.03698143749465,1.03782244467885,1.04139447045038,1.04351442472836,1.04464952423606,1.04559350123704,1.0459814279965,1.0459608996332,1.04376682458104,1.04651627754811,1.04376628864472
292,1.00819414898033,1.01701798740383,1.01878790352367,1.0187871590371,1.01874077438807,1.01867034153968,1.0204065471273,1.02071723051471,1.02230340185169,1.0218114657461,1.02537690762095,1.02937160087223,1.02521196515909,1.02198875534125,1.02220037431949,1.02534775012148,1.02643522399612,1.02684920595171,1.02790732903083,1.02669932263355,1.03139400697687,1.03317730056068,1.03314295826991,1.0356491073648,1.03681653178695,1.03764280856783,1.04118875251358,1.04328551124658,1.04440784317973,1.04534199736977,1.04572788823495,1.04570248783504,1.04355331788223,1.04630705417009,1.0435527145871
293,1.00803308157628,1.0167370002953,1.01849031124311,1.01848288214043,1.01843425512977,1.01836188033165,1.02006436683657,1.02037071383952,1.0219430021625,1.02143599864441,1.02496333589255,1.02894798073809,1.0247950045498,1.02160619007462,1.02181011695833,1.02496378493021,1.02602326566983,1.02642646777615,1.0274750470758,1.02627099376406,1.03094606859003,1.03271011391503,1.03266866398298,1.03515451232776,1.0363112121508,1.03712525420857,1.04063731181145,1.04272180947835,1.04384074831832,1.04477292300658,1.04515719245025,1.04513172760149,1.04296183362572,1.04565690332741,1.04295579040659
294,1.00804003632243,1.0167494602253,1.01849699568252,1.01848940811841,1.0184407285803,1.01837259613628,1.02007276234456,1.02037758889541,1.02194033639304,1.02144736452116,1.02498394993784,1.02897672514601,1.02481554322617,1.02161738416716,1.0218211245023,1.02499250291648,1.0260493613028,1.0264513288361,1.02749740174714,1.02629572751535,1.03099465140389,1.03276472271464,1.03272310681651,1.03521903207224,1.03637746305315,1.03719906360444,1.0407277035958,1.04283106519246,1.04396166002757,1.04490332161126,1.04528894685788,1.04526676190957,1.04305729325126,1.04574708805859,1.04305112160993
295,1.00808224917198,1.01681937879225,1.01858036704164,1.0185784029913,1.01853160229473,1.0184204334088,1.02008340733432,1.02039266482298,1.02197206484937,1.02138158293065,1.0246701414517,1.02844032494656,1.02450447883408,1.02155764012216,1.02176793050381,1.02513539637985,1.02621635993859,1.02662765401568,1.02768236724707,1.02647672981512,1.0311754983519,1.03295717251986,1.03292152931845,1.03542704614432,1.03659246777503,1.03741977621077,1.04096530633435,1.04307314318014,1.04420314323177,1.04514296738152,1.04552894071926,1.04550655135645,1.04331165834955,1.04605575524194,1.04331006283773
296,1.00805391094587,1.0167666283555,1.01854039612873,1.01854070227257,1.01849465670725,1.01834432886532,1.01997133462081,1.02028213296479,1.02186659333563,1.02120742859229,1.02431211603657,1.0279233961824,1.02414752459238,1.02138594935615,1.02159891524115,1.02508482427334,1.02617291712197,1.02658665572087,1.02764179687563,1.02643760308527,1.03112768938715,1.03290948820107,1.03287625173375,1.03537956608356,1.03654739402511,1.03737153623652,1.04091354722918,1.0430224367546,1.04415277928105,1.0450919589914,1.04547892794218,1.04545753338696,1.04324921037546,1.04596406975833,1.04324946183358
297,1.0080289215984,1.01672066167126,1.01848892636447,1.0184906338749,1.0184450532269,1.01828531576466,1.01989586010847,1.02020762465106,1.02179530359549,1.02110242010626,1.02411718504939,1.02764985704011,1.0239532593165,1.02128246143469,1.02149707864744,1.02503962698184,1.02613136343985,1.02654622501277,1.02760074324997,1.02639832546042,1.03108108969045,1.0328619641177,1.03283021271412,1.03532972052939,1.03649927025717,1.03731867461449,1.0408540657272,1.04294721990263,1.04406979308941,1.04500048888263,1.04538614101019,1.0453631836246,1.04320630841274,1.04594562916864,1.04320769999551
298,1.00801196011668,1.01669179470609,1.01846043160622,1.01846067387368,1.01841460338074,1.01826414916845,1.01988716585557,1.02019657791903,1.02177212577945,1.02112308601449,1.02422779697468,1.02783938490399,1.02406316017604,1.02130155302837,1.02151446221667,1.0249784176923,1.02606447672888,1.0264772096277,1.02753017550563,1.02632808822172,1.03100056174961,1.03277617670802,1.0327428681502,1.03523641695868,1.03640374432028,1.03721880847989,1.04074408694899,1.04282647276956,1.04394402345611,1.04487111532528,1.04525351007016,1.04523268032495,1.04309381180002,1.04584372147251,1.04309401130216
299,1.00802102858166,1.01670935436268,1.01847297152832,1.01847171014213,1.01842513886051,1.01829736325434,1.01994445493439,1.02025285426892,1.02182509437222,1.02122185011817,1.02444931614915,1.02816697069699,1.02428396728772,1.02139868820609,1.02160982864894,1.02498117862855,1.02605933504375,1.02646884609241,1.02751780802494,1.02631847983908,1.03099653698238,1.03276965748251,1.03273475348044,1.03522674984646,1.03638970848301,1.03720788509162,1.04073247775272,1.04282238089562,1.04394512288896,1.04487894150753,1.04526386005058,1.04524199382051,1.04307143348709,1.04580210276667,1.04307040951132
300,1.00811145790104,1.01687025244769,1.01863480307453,1.01863392858146,1.01858749364565,1.01850857861736,1.02022832346718,1.02053617890329,1.02210416584166,1.02162005619063,1.02515123263025,1.02911821921011,1.02498618927789,1.02179723977509,1.0220087474006,1.02514222247928,1.02622555756842,1.02663749737184,1.02769119633737,1.02648747569379,1.0311554403396,1.03292853577083,1.03289404739514,1.03538550460204,1.03655372688073,1.03736433009688,1.04088458290067,1.04296377238734,1.04408152872597,1.04501170368322,1.04539570569706,1.04537475567914,1.04323763641329,1.04600536461414,1.04323692723981
301,1.00812112103547,1.01688685482925,1.01865335624692,1.0186530804223,1.01860684594089,1.01853604557263,1.0202709817995,1.02058061189842,1.02215886222644,1.02167849212866,1.02524742346121,1.02924366367688,1.02508269311184,1.02185630707645,1.02206849841964,1.02514625300021,1.0262319042847,1.02664470706197,1.0276990318323,1.02649518157822,1.03114863049556,1.03291721300714,1.03288335938942,1.03536789039862,1.0365348474997,1.03734097386041,1.04085063492356,1.04292006314351,1.0440306052604,1.04495755431066,1.0453396299472,1.04531956385338,1.04320293132036,1.0459754452674,1.04320270925307
302,1.00811543167529,1.016876732836,1.01864296323408,1.01864261214736,1.01859635210024,1.01852859064015,1.02026558008596,1.02057515113489,1.02215317798485,1.02167651212597,1.02525527263405,1.02925987568176,1.02509050614658,1.02185424677551,1.02206635105822,1.02512514017302,1.02620855201412,1.02662026382666,1.02767223042918,1.02647067253266,1.03112167784433,1.03288837387802,1.03285443946624,1.03533482898484,1.03650109916997,1.03730403037988,1.04080698454935,1.04287620857927,1.04398715514535,1.04491377811795,1.04529506071017,1.04527507392884,1.04314426063625,1.04589028900974,1.04314397731203
303,1.00805004743363,1.01676196475809,1.01851678665406,1.01851445212319,1.01846752501381,1.0184026804573,1.02012712698833,1.02043476007724,1.02200441652791,1.0215270767155,1.02509156918148,1.0290907818697,1.02492579066318,1.02170271200524,1.02191254199288,1.02497120763316,1.02604514635244,1.02645307115684,1.0275008346074,1.02630181492641,1.03094569074677,1.03270632755654,1.03267028272465,1.03514406616376,1.03630820335943,1.03710541756995,1.04059649016527,1.04265853143694,1.04376725177468,1.04469082616691,1.04507206197369,1.04505073856311,1.04293221597164,1.04568023377897,1.04293031846436
304,1.00806009802549,1.01677938472907,1.01853563033557,1.01853376320082,1.01848699279188,1.01842011715375,1.02014422613579,1.02045214038427,1.02202262134267,1.02154244324301,1.02509875328071,1.0290897174833,1.02493320819531,1.02171857668772,1.02192894672143,1.02499840068194,1.02607602162903,1.02648556607071,1.02753601131054,1.0263347012006,1.03097640610024,1.03273741346257,1.03270186558499,1.03517551005036,1.03633987011059,1.03713718914365,1.04062845662758,1.04269443935534,1.04380452357556,1.04473204493255,1.04511476469751,1.04509354497262,1.04295305260484,1.04568346914704,1.04295153547377
305,1.00805953952472,1.0167780759889,1.01853548222264,1.01853395902011,1.01848730328048,1.01842165004906,1.02014764463923,1.02045578741175,1.02202701181975,1.02154778565477,1.02510664055303,1.02909861945347,1.02494126766165,1.02172428673114,1.02193505542671,1.02498948398126,1.02606461304541,1.02647273241651,1.02751907068071,1.02632215013081,1.03096669379162,1.03272729863061,1.03269211532139,1.03516452625505,1.0363270042277,1.03712613728719,1.04061693501347,1.04268026827469,1.04378756818193,1.04471466603377,1.04509626041916,1.0450780108308,1.04295085883586,1.04571655934458,1.04294962159987
306,1.00805542288036,1.01677100367726,1.01852231806689,1.01852048166085,1.0184737208941,1.01841245954076,1.02013752190132,1.02044478228211,1.02201094188992,1.02154002779005,1.02510765852166,1.02910788422589,1.02494213015848,1.02171619460569,1.02192660088211,1.02498723700069,1.02606316700614,1.02647184694681,1.02752020828987,1.02632100549517,1.03096485015057,1.03272568989305,1.03269017424098,1.03516342520049,1.03632869332746,1.03712434103608,1.04061424814109,1.04267432362371,1.04377969099328,1.04470196320792,1.04508146380402,1.04506090234946,1.04295079072375,1.04571592803864,1.04294929861734
307,1.00805670103604,1.01677360193101,1.0185287780212,1.01852659295554,1.01847971622939,1.01841608436142,1.02014113497054,1.02044882804073,1.0220185572112,1.0215417601755,1.02510699102325,1.02910632927824,1.02494128927931,1.02171755306239,1.02192755371225,1.02498677014465,1.02606117272463,1.02646925523112,1.02751704434032,1.02631812500759,1.03096379859136,1.03272457256097,1.0326886869265,1.03516374871617,1.03632547733842,1.0371276658297,1.04062320376687,1.04268734004525,1.04379586396423,1.04472031298982,1.04510021627783,1.04508306709957,1.04296408345089,1.04574688774243,1.04296230761503
308,1.00803090521861,1.01672926670305,1.0184787347153,1.01847477133761,1.01842729939915,1.01836355189474,1.0200782826726,1.02038554363173,1.02195628328892,1.02146486254231,1.02500604354938,1.02899118804203,1.0248394417291,1.02163876312287,1.02184671268736,1.02493665376923,1.02600411065791,1.02640958120296,1.02745542774999,1.02625697137284,1.03091513754223,1.03267621290931,1.0326384388984,1.03511566740939,1.03628058989284,1.03707847698877,1.04057379307923,1.04263913622808,1.0437494996141,1.04467730369973,1.04505655702505,1.0450391477779,1.04291377335832,1.04568733403591,1.04291055033474
309,1.00803619496492,1.01673748356426,1.01848610293117,1.01848342069151,1.01843637625722,1.01837352235279,1.02009337068974,1.02040079445139,1.02196982757648,1.02148713824791,1.02503781263264,1.02902674476299,1.0248718526577,1.0216624078625,1.0218718419673,1.02494634308468,1.0260169441869,1.02642335539261,1.02746842425581,1.02627180725245,1.0309233427731,1.03268417770385,1.03264776325492,1.03512369879863,1.03628733782531,1.03708716459096,1.04058238935255,1.04264700945252,1.04375880621202,1.04468794750045,1.04506753318359,1.04505219104935,1.04292653716786,1.04572617678712,1.04292435674521
310,1.0080146662412,1.0166992485188,1.01844715387146,1.01844424165789,1.01839711877704,1.01832680346676,1.0200345679694,1.02034185047834,1.02191043764213,1.02141031834136,1.02491446189117,1.02886574797143,1.02474836767784,1.02158535478874,1.02179453744158,1.0249020721716,1.025971721934,1.02637775951298,1.02742250747366,1.02622601450143,1.0308759397278,1.03263652973995,1.03259986971201,1.0350757210657,1.0362392537534,1.03703892062571,1.04053394652432,1.04260021413878,1.04371326444264,1.04464667312409,1.04502586640107,1.04501351201417,1.04287405623628,1.04567354002328,1.04287168863346
311,1.00807587599378,1.01680307147828,1.01857452511459,1.01857721184385,1.0185319615872,1.01840446791108,1.02006731947222,1.02037829658646,1.02195880990433,1.02135790991109,1.02459082996712,1.02830041642363,1.02442746709987,1.02153895587554,1.02175465793715,1.02510036550109,1.02619392735501,1.026609213835,1.02766247449219,1.02646213341163,1.03113530802115,1.0329138381985,1.03288312737645,1.03537890376191,1.0365515360078,1.03736426776249,1.04089287226537,1.04297378075956,1.04409387530274,1.04503311197096,1.04541560096726,1.04540244522739,1.04326795971906,1.04610245609902,1.04327014802784
312,1.00800250608461,1.01667249354284,1.01844286957339,1.01844518149467,1.01839980029339,1.01823938185075,1.0198544659469,1.0201652462271,1.02174519931568,1.02107227464378,1.02411285821399,1.02766499401672,1.0239492324246,1.02125296906702,1.02146829525039,1.02495801318352,1.02605018046131,1.02646493337494,1.02751783807242,1.02631752196711,1.03098426767144,1.03275997693039,1.03272886352821,1.03522067392814,1.03639282261004,1.03720187525705,1.0407235428585,1.0427993454983,1.04391558892758,1.04485192833473,1.04523162235777,1.04522323690873,1.04309058724981,1.04592455312748,1.04309247069191
313,1.00797050573184,1.01661572647519,1.01838507872665,1.01838702971763,1.01834152555091,1.01816761907363,1.01975933930037,1.02006992701211,1.02164936811017,1.02094196542526,1.02389094657594,1.02736866638378,1.02372710567012,1.02112229582089,1.02133722962864,1.02489669182012,1.02598753354331,1.02640179122273,1.02745438921223,1.02625407211376,1.03092383802151,1.03270068870583,1.03266919047024,1.03516225853855,1.03633689519249,1.03714326395093,1.04066494903778,1.0427384452214,1.04385599040835,1.04479241483458,1.04517108586537,1.0451618780115,1.04303627537524,1.04587201585152,1.04303786514601
314,1.00796261780209,1.01660198617844,1.01837001923205,1.01837160935526,1.01832598418236,1.0181521009794,1.01974166524656,1.02005198306157,1.02163044238106,1.02092213174154,1.02386809852983,1.02734448591531,1.02370407442093,1.02110207874365,1.02131659706826,1.02487925147629,1.02596470743807,1.02637643567693,1.02742399409306,1.02622841442523,1.03090236131192,1.03267656793264,1.03264468608608,1.03513413733734,1.03630527636748,1.03711265688763,1.0406303307788,1.04270413222995,1.04382187434305,1.0447609956873,1.04514233670631,1.04513198354822,1.0429941303253,1.04581970374502,1.04299542651514
315,1.00799622992288,1.01666061761808,1.01842794635075,1.01843087874543,1.01838570374897,1.01823171787406,1.01985040331736,1.02016159959023,1.02174291359484,1.02107197445234,1.02411786525513,1.02767243062047,1.02395454887214,1.02125333400357,1.02146938164613,1.02493290741959,1.02602565320102,1.02644038318828,1.02749180240803,1.02629348140012,1.03095000415281,1.03272249755924,1.03269204125633,1.03517792635758,1.0363506401042,1.03715368380064,1.04066527283272,1.0427390349748,1.04385474613025,1.0447918795869,1.04517266855568,1.04516404742837,1.04301478801072,1.0458135561553,1.04301717642746
316,1.00803494650054,1.01673002810754,1.0184959511943,1.01849850070562,1.01845320113326,1.01832481024069,1.0199781992732,1.0202897943533,1.0218745850754,1.021251548737,1.02443927853863,1.02811206606592,1.02427582314435,1.02143246624798,1.02164803100039,1.02500026162805,1.0260933040961,1.02650837982353,1.02756148990146,1.02636117127689,1.03101308775928,1.03278430561718,1.03275344514114,1.03523658484265,1.03640910804611,1.03720927355436,1.04071588756211,1.04279275863339,1.04390828242663,1.04484691344838,1.04522951749491,1.04522004575501,1.04305117190302,1.04582608688573,1.04305324883735
317,1.00805661375585,1.01676990041836,1.01853164826352,1.01853296408166,1.01848725477945,1.01840862474407,1.02012872590982,1.0204387599153,1.02201613288773,1.02151164356576,1.02500268387556,1.02892972288709,1.0248387052568,1.02169119316205,1.02190526921721,1.0249821517138,1.02606838572189,1.02648065259851,1.02753009385508,1.02633241971195,1.03095390777158,1.03271246776731,1.03268029624445,1.03514634046843,1.03631783595351,1.03710095475438,1.04057696567255,1.04263679359959,1.04374451303824,1.04467921693843,1.04505986287145,1.04504913301506,1.04288292443515,1.0456234794073,1.04288399770532
318,1.00804849483457,1.016755749268,1.01851119640753,1.01851218212262,1.01846636182592,1.01840510275611,1.02014284502486,1.02045193952847,1.02202392325894,1.02155700793167,1.02513441280498,1.02913381322168,1.02497029120948,1.02173619583231,1.02194987870109,1.02494324455999,1.02602620978693,1.02643699264298,1.02748375535817,1.02628848037259,1.03089961466788,1.03265385905583,1.0326213354118,1.0350834062038,1.03625471613189,1.03703373773861,1.04050252005933,1.04255965169067,1.04366485066195,1.04459792329958,1.04497812000505,1.04496573976535,1.04280531699233,1.04556483693454,1.04280612164414
319,1.00797634219071,1.01662878861311,1.01837335239416,1.01837252028571,1.01832608761904,1.01826349312633,1.01998348042942,1.02029143820871,1.02185989457308,1.02137517591213,1.02490621477098,1.02887321194919,1.02474115308147,1.02155244763324,1.02176405551444,1.02477569887835,1.02584785912902,1.02625409949427,1.02729452553475,1.02610405693798,1.0307090190356,1.03245610971319,1.03242165074288,1.03487509241028,1.0360392357191,1.03681785395921,1.04027503933312,1.04231980585892,1.04341855744477,1.04434562571974,1.044720029255,1.04471075969239,1.04257641153421,1.04533718657786,1.0425757365809
320,1.00799099720236,1.01665415309619,1.0183962088982,1.01839619477723,1.01835003588821,1.01829160575158,1.02001484911822,1.02032193624027,1.02188297462726,1.0214153124347,1.02496360481422,1.02894224208086,1.02479895888352,1.02159345369333,1.02180600398273,1.02481277913746,1.02588810080775,1.0262955250203,1.02733680838952,1.02614616512151,1.03075349063092,1.03250206205194,1.03246847256825,1.03492418182864,1.03609231701699,1.03686836968138,1.04032727198297,1.04237865371567,1.04348003800005,1.04440954513097,1.0447863942313,1.04477199024766,1.0426216743629,1.04536942269999,1.04262166523529
321,1.00801086934547,1.01668901533464,1.01843837395954,1.01843902748233,1.01839309311648,1.01833064157224,1.02005933201446,1.02036754626081,1.0219344887872,1.02146333634031,1.02501606630261,1.02899621959057,1.02485176060101,1.02164218464267,1.0218555009371,1.0248547706039,1.02593265966438,1.02634104394766,1.02738301442929,1.0261922429254,1.03080151537649,1.03255337529894,1.03252049591859,1.03498048414218,1.03614611567394,1.03693077891494,1.04039971822198,1.04245311735744,1.0435565133207,1.04448865360295,1.04486673448543,1.04485297624513,1.04270976871112,1.0454680943343,1.04271030299951
322,1.00800514572927,1.01667856577953,1.01841869606856,1.01841966484495,1.01837383469973,1.01831569365884,1.02003946668269,1.02034650178576,1.02190508603887,1.02144096953217,1.02498461366245,1.02895628981714,1.02482045957698,1.02162015954773,1.02183384691805,1.0248532068592,1.02592850732012,1.02633543457603,1.02737328619633,1.0261868934862,1.03080854015221,1.03256313929567,1.03253059471764,1.03499448621339,1.03615779203515,1.03695001312347,1.04042776707199,1.04249141938128,1.04360064018429,1.04453514210038,1.0449163158024,1.0448999780999,1.04273897720416,1.04551088928816,1.04273976805119
323,1.0079843990655,1.0166418480146,1.01838085156217,1.01838147012535,1.01833552149252,1.01827481751231,1.01999478714892,1.0203008966423,1.02185420038236,1.02139441705472,1.02493570604548,1.02890658661613,1.02477137005299,1.02157323991977,1.02178652993333,1.02480323098018,1.02587722718863,1.02628366953059,1.0273212044695,1.02613483122823,1.03075263933955,1.03250464092251,1.03247172285381,1.03493324873457,1.0360987119884,1.03688511746689,1.04035681847667,1.04241154435943,1.04351668754188,1.04444542292881,1.0448273247119,1.04480542094344,1.04267168040321,1.04544585784562,1.04267218622887
324,1.0080031763283,1.0166757204024,1.01841335727794,1.01841359805402,1.01836752493346,1.01831094349883,1.02003458418312,1.02034250899422,1.021908451759,1.02143205375997,1.02497044429224,1.02894008062381,1.02480592614213,1.02161046523326,1.02182330830127,1.02485487581106,1.0259292011146,1.02633600224892,1.02737524504386,1.02618685908584,1.03081561619861,1.03257156688886,1.03253825012958,1.03500554720714,1.03617306146047,1.03696192205103,1.04044189831573,1.04250566575952,1.0436123167128,1.04454331297207,1.0449253483578,1.04490558241683,1.04275938432401,1.045541054298,1.04275958265539
325,1.00799152171508,1.01665531321959,1.01839198321377,1.01839189743466,1.01834571446007,1.0182859763851,1.0200013543579,1.0203077006568,1.02186407085665,1.02139288415422,1.0249178532658,1.0288774677668,1.02475316436185,1.02157095253726,1.0217834242068,1.02483131819318,1.02590250882294,1.02630789525124,1.0273446070375,1.02615847787692,1.0307900701798,1.03254615009426,1.03251248601354,1.03498164507281,1.03614541842044,1.03694115032371,1.04042685751901,1.04249072295737,1.04360067065095,1.04453618276972,1.04492208343222,1.0448983246313,1.04275314872701,1.04556380096413,1.04275308128763
326,1.00800567187983,1.0166809189936,1.01841631600845,1.01841584969763,1.01836954094948,1.01831361609517,1.02003228528234,1.02033838042299,1.02189395381698,1.0214299690369,1.02497437344116,1.02895120865775,1.02480950452058,1.02160762318408,1.02181964483371,1.02487003350229,1.02593970069183,1.02634451585624,1.0273807788062,1.02619478907624,1.03084178914108,1.03260163048446,1.03256756446355,1.03504221522814,1.03620543181917,1.03700707612861,1.04050256849639,1.04257074389016,1.0436825258999,1.04461747798646,1.04500167978114,1.04498283786733,1.04283980575185,1.04567526230461,1.0428394286387
327,1.00798264981387,1.01664023001151,1.01836935216987,1.01836853590924,1.0183221083454,1.01826631695694,1.01997763480993,1.02028350672854,1.02183836229807,1.02136494946006,1.02488424597393,1.02884150291636,1.02471918862164,1.02154223993895,1.02175386836109,1.024821881752,1.02589019242679,1.02629449428624,1.0273303790475,1.0261444707519,1.03079007020581,1.03254953818173,1.03251509915459,1.03498972400699,1.03615252036063,1.03695433732515,1.04044967083299,1.0425195407895,1.04363401204534,1.04456961424256,1.0449560854999,1.04493689254163,1.04279028069948,1.04562643068282,1.04278961879409
328,1.00795240970812,1.01658682123707,1.01831414803132,1.0183127769642,1.01826616190456,1.01821098986154,1.01992194030525,1.02022744828789,1.02178111372012,1.02131026119622,1.02483651678651,1.02880132823097,1.02467117601643,1.02148696670037,1.02169796165212,1.02474082745602,1.02580511433784,1.02620766356334,1.02724076024721,1.02605716842954,1.03068847713698,1.03244269788609,1.03240766663947,1.03487724793289,1.03603704635543,1.03683747217268,1.04032561497004,1.04239003221078,1.04349942899183,1.0444324262993,1.04481945864928,1.0447953360251,1.04265976903717,1.04550390961682,1.04265865554395
329,1.00789495222687,1.01648569836253,1.01820343495855,1.01820067085015,1.01815358628054,1.0181001623926,1.01979828153314,1.02010290647623,1.02165379059118,1.02117063156172,1.02466469314429,1.02860743229818,1.02449863230922,1.02134586858433,1.02155527335952,1.02460408146573,1.02566109224268,1.02606066409183,1.02709007598652,1.02590899516137,1.03052921642721,1.03227630656608,1.03223979161169,1.03470010172596,1.03585863161314,1.03665001755927,1.04012132703635,1.04217218217892,1.0432735758305,1.04420092936931,1.04458338725792,1.04456305431246,1.04245639788225,1.04531309352685,1.04245415044229
330,1.00783191461697,1.01637482327997,1.01807726210844,1.01807294174439,1.0180253325387,1.01797800699615,1.01966308051262,1.01996600963631,1.02150917526827,1.02102263175702,1.02449426771353,1.0284235299707,1.02432740585558,1.02119622680194,1.02140385337438,1.02445891832761,1.02550796761984,1.02590429682568,1.02692978921432,1.02575131765145,1.03035868308709,1.03209843917856,1.03206026680064,1.03451235295835,1.03566625704226,1.03645428459156,1.03991296080722,1.04196006281432,1.04306234467973,1.04399248332194,1.0443763438871,1.04435554472696,1.04223186840928,1.04507385316315,1.04222835395063
331,1.00784713997753,1.01640108550209,1.01810680432554,1.01810348346231,1.01805620886235,1.01800284698595,1.01968684489626,1.01998903965972,1.02152527772043,1.02104789689122,1.02451590414487,1.02843899391399,1.02434954254791,1.02122255862222,1.02143134172665,1.0245007989512,1.02555184581571,1.025948686266,1.02697304666771,1.02579654040489,1.0304143816707,1.03215909611108,1.03212198647314,1.03458038719845,1.03573305008396,1.03653023924406,1.04000181104114,1.04205470437977,1.04316172251293,1.04409440447977,1.04448151432058,1.04445995630005,1.04233415230047,1.04519664687214,1.04233145163668
332,1.00784107521428,1.01639064664952,1.01809002789084,1.01808634261086,1.01803894574201,1.01799008924089,1.01967295836978,1.01997422001075,1.02150517258979,1.02103628966645,1.02451316970289,1.02844475040889,1.02434662656108,1.02121056291477,1.02141892486063,1.02449336752006,1.02554109420704,1.02593644966994,1.0269581973334,1.02578400059346,1.03041533748874,1.03216149516729,1.03212399897924,1.03458659101812,1.03573931706005,1.03654019211097,1.04001867248786,1.04208099457397,1.04319400707689,1.0441324159076,1.04451836756043,1.04450408940565,1.04234678947463,1.0451969694307,1.04234379227887
333,1.00782442143493,1.01636217852393,1.01806261457704,1.0180576894844,1.01800987797716,1.0179557063285,1.01963116158521,1.01993230588198,1.02146515992491,1.02098357042114,1.02444060085198,1.02835973801823,1.02427342968774,1.02115652409948,1.02136345573861,1.02445858732773,1.02550338252118,1.0258978801749,1.0269205056001,1.02574439985286,1.03037584389868,1.03212225010154,1.03208343696455,1.03454715080057,1.03569871250399,1.0365009992479,1.03998105971265,1.04204246115582,1.04315253516121,1.0440904398901,1.04447927960581,1.04445742429568,1.0423133696506,1.04517235571224,1.04230936331113
334,1.00777700780137,1.01627921925624,1.01797444856429,1.01796790569534,1.01791955075987,1.01786892349269,1.01953837735527,1.01983848694215,1.02136807281925,1.0208859952296,1.02434253886942,1.0282664697321,1.02417454774062,1.02105723216044,1.02126230353944,1.02433640872048,1.02537105414453,1.02576124289438,1.02677761255782,1.02560640413236,1.03022385749794,1.0319607351888,1.03192019959239,1.03437233725086,1.03552555765844,1.03631202470657,1.03976868876255,1.0418203687354,1.04292765609195,1.04386350352408,1.04425251435744,1.04423083283049,1.04207417364435,1.04489715812089,1.0420688497716
335,1.00762332380637,1.01600876592534,1.01767165462142,1.01766144220176,1.01761184994498,1.01757173476986,1.01921142433404,1.0195085032945,1.0210261812624,1.02052622767599,1.02392280609405,1.02780911765753,1.02375292276766,1.02069359421321,1.0208944743189,1.02397739691411,1.02499603890643,1.02537997706438,1.02639033758244,1.02522204637889,1.02980761698442,1.03152782800047,1.03148338273196,1.03391690147442,1.03506033627236,1.0358380709371,1.03926556848476,1.0412918289961,1.04238822180474,1.04331712699946,1.04370304162394,1.04368088464222,1.04156615697627,1.04439391139444,1.04155784431194
336,1.00770441443797,1.0161494899264,1.0178258305292,1.01781974614458,1.01777153732548,1.01772471429958,1.01938031181284,1.0196786769964,1.02119585999424,1.02071408831695,1.02412995392123,1.02801900503987,1.02396215623901,1.02088584649136,1.02109148652659,1.02416799903471,1.02519890271115,1.02558696716407,1.02659733912985,1.02543248210093,1.03003367565441,1.03176435441912,1.03172429867698,1.03417041319241,1.03531599245442,1.03610775500455,1.03955964813085,1.04160059761406,1.04270572390517,1.04364175368995,1.04402989670858,1.04401007489004,1.04187418657233,1.04471156226208,1.04186923570162
337,1.00768572837826,1.01611581565331,1.01778862335831,1.01778300500517,1.01773494988188,1.01768869868314,1.01934234489866,1.01964033717547,1.0211540707386,1.0206747208872,1.0240832347704,1.02796478344154,1.02391566118146,1.02084698539107,1.02105317538193,1.02411997719784,1.0251528130157,1.0255416115522,1.02655261046072,1.02538750534737,1.02997183101912,1.03169833526561,1.0316587717857,1.03409735692605,1.03523863968516,1.03602942842793,1.03947150824348,1.04150668390942,1.04261007064706,1.04354579157832,1.04393435448836,1.04391434933283,1.04178975234604,1.04465298672415,1.0417851806616
338,1.00771762393431,1.01617305724142,1.01784987758002,1.01784393759745,1.01779577801762,1.01774623211448,1.01939871877478,1.01969579241238,1.02120427224942,1.02073325810784,1.02415007704005,1.02803944163214,1.02398235436294,1.0209051676667,1.02111097154108,1.02420901918741,1.0252385915035,1.02562592360969,1.0266342470518,1.02547156375195,1.03008740994294,1.03182292643736,1.03178302606215,1.03423534239997,1.03538131648662,1.03617881735847,1.03964120980423,1.04169856080477,1.04281248525751,1.04375548250431,1.04414491335973,1.04412972568448,1.04196143865623,1.04483771639556,1.04195660563435
339,1.00771214545419,1.01616365511164,1.01783442421191,1.01782817543146,1.01777991218499,1.01773567567632,1.0193886062204,1.01968620273068,1.02119874637331,1.02072157864612,1.02413653882249,1.02802535181226,1.02396866046387,1.02089315933117,1.02109860670624,1.02420051663714,1.02522898737595,1.02561592147551,1.02662402963438,1.02546130472522,1.03007852701332,1.03181395043287,1.03177372209903,1.0342275168668,1.03537325903125,1.03617220604117,1.03963695916227,1.04169559988022,1.04281185246092,1.04375856740605,1.04415063988554,1.04413219195415,1.0419585470665,1.04483130115744,1.04195346273398
340,1.00788500229426,1.01646465153193,1.01816034525282,1.01816174412729,1.01811604564004,1.01807023586909,1.01976482198194,1.02006738399028,1.02159583251832,1.02114060430173,1.02461186547551,1.02852268182764,1.02444786516272,1.02132030771903,1.02153455768907,1.02459795844118,1.02565821640875,1.02605735661067,1.0270760928251,1.0259091306565,1.03053169077722,1.0322840386635,1.03225194135375,1.03472067860325,1.0358728846528,1.03668586392229,1.0401792693916,1.04225520744958,1.04337666151434,1.04432592279812,1.04472220967234,1.04470196924725,1.04251406926379,1.04540117874687,1.04251521012823
341,1.00784453257532,1.01639385194248,1.01808507455464,1.01808509242115,1.01803893004851,1.01799017988862,1.01967260435804,1.01997358044316,1.02149466426991,1.02103647253896,1.02448635099839,1.02838395484538,1.02432164407983,1.02121471425255,1.02142738072006,1.02450547552306,1.02555651690813,1.02595170535947,1.02696445765396,1.02580232167321,1.03042721466406,1.03217519644399,1.03214163022161,1.03460551947844,1.03575677033989,1.03656468940086,1.04004878619851,1.04211255861033,1.04322887051833,1.04417338720416,1.04456959996302,1.04454799194118,1.04238671704138,1.0452729733769,1.04238673395961
342,1.00785701594377,1.01641511387025,1.01810990367576,1.01811101471149,1.01806521795632,1.01801499336605,1.01970347369414,1.02000515829446,1.02152849764526,1.02107362455887,1.0245319484534,1.02843304921387,1.02436779221329,1.02125303125247,1.02146696064744,1.02452926848401,1.02558646335555,1.02598419821224,1.02700034309413,1.02583572350075,1.03044959609817,1.03219671865746,1.03216431311685,1.03462498895019,1.03577767669635,1.03658146855491,1.04005973968437,1.04212331485282,1.04324145168939,1.04418530156662,1.04458189581274,1.0445593046699,1.04239223660017,1.04528238451677,1.0423931432636
343,1.00782377295352,1.01635595039046,1.01803506502213,1.01803609488667,1.01799026766569,1.01795415100938,1.01964027281424,1.01994121120229,1.02145984669087,1.02101000563699,1.0244678141226,1.02836881011544,1.02430360719413,1.02118933644987,1.02140318475011,1.02444851358978,1.02550348842721,1.02590013778431,1.02691395529518,1.02575158366425,1.03035059839345,1.0320923122446,1.03205981719527,1.03451443216263,1.0356666411226,1.0364649316615,1.03993270798406,1.04199201723254,1.04310616497678,1.04404677574088,1.04444042697103,1.04442028058225,1.04224859972649,1.04510699443497,1.04224944037587
344,1.00766558764502,1.01607954135475,1.01774493998129,1.01774014618655,1.0176923640013,1.01764783345343,1.01929778425568,1.01959427317719,1.02109642764978,1.02063093581869,1.02403515808471,1.02791060775225,1.02386798657942,1.02080409170443,1.02101124939664,1.02407327238748,1.02510370890024,1.02549088951231,1.02649621106461,1.02533745795713,1.02991040294373,1.03163365714298,1.03159496653904,1.03403032693518,1.03517033380816,1.03596038253909,1.039397700318,1.04144524240583,1.04255640118405,1.04349466468519,1.0438859407358,1.04386573154752,1.04168217272448,1.04450095569946,1.04167827209558
345,1.0077187258858,1.01617165580474,1.01783601285447,1.01783406450108,1.01778723521148,1.01774615431129,1.01940632482124,1.01970465886151,1.02121270198621,1.02074727763029,1.02415059588423,1.02801621476492,1.02398485746937,1.02092346272487,1.02113390392426,1.0242088340359,1.02524845254284,1.025638845615,1.02664502911918,1.02548778971431,1.03007750316227,1.03181036520733,1.03177470046177,1.03422086179159,1.03536444517239,1.03616325568682,1.0396194440512,1.04167778433265,1.0427957544885,1.04373820703326,1.04412992052368,1.04411537307594,1.04192238104714,1.04476910278248,1.04192079733833
346,1.00766570981993,1.0160796306371,1.01773552370363,1.01773100401177,1.01768331279368,1.0176413811357,1.01928547643863,1.01958142800578,1.02107948992541,1.0206119134586,1.02399598667109,1.02785394253273,1.02382894504911,1.02078536637608,1.02099284661464,1.02409273554823,1.02512028344337,1.02550587852172,1.02650687772988,1.02535267600261,1.0299532112686,1.03168489230159,1.03164649456423,1.03409614784603,1.0352369227757,1.03604042821205,1.03950235457894,1.04156610197885,1.04268798476107,1.04363631270282,1.04402978052424,1.0440127679195,1.04181001424224,1.04466521181086,1.04180633727266
347,1.0076718291423,1.01608876496734,1.01775611996609,1.01775350554238,1.01770645053331,1.01766030007038,1.01931489927256,1.01961210331253,1.02111420027032,1.02065213437239,1.02405055748673,1.02791432738401,1.02388447182659,1.02082762223479,1.02103730897223,1.02407804834424,1.02511316449097,1.02550161111472,1.02650482465224,1.02534998406466,1.029960909977,1.03169793602269,1.03166156066757,1.03411538730486,1.03526103274283,1.03606379765856,1.03953109722198,1.04159399399231,1.04271363625899,1.04366006941604,1.04405408045805,1.04403597433811,1.04184457345381,1.04470064287947,1.04184244753248
348,1.00761553212175,1.01598850026718,1.01764560924901,1.01764295515463,1.01759588189305,1.01755863667731,1.0192130726305,1.01951028789188,1.02101250004711,1.02055001452318,1.02394797745207,1.02781159795322,1.02378185553839,1.02072547774606,1.02093513970369,1.02392587632067,1.02495910303765,1.02534660311663,1.02634771670422,1.02519492051298,1.02980015360674,1.03153496905093,1.0314985461342,1.03394999485657,1.03509180910777,1.03589750476234,1.03936316885781,1.04142529272293,1.04254550638741,1.04349115505177,1.04388643223663,1.04386548889402,1.04167116226654,1.04453048427521,1.04166900392519
349,1.00755343826968,1.01587856885959,1.0175336992203,1.01753037798551,1.01748307718792,1.01743963628561,1.01908335875955,1.01937948713588,1.02087601948159,1.0204084724697,1.02377977786266,1.02762361809029,1.02361329710275,1.02058324536816,1.02079216124223,1.02376694287842,1.02479579041999,1.02518140317339,1.0261796887961,1.02502914435142,1.02962897840149,1.03136123499832,1.03132409815083,1.03377356258401,1.03491234559086,1.03571956998186,1.03918308674475,1.04124354105496,1.04236246963899,1.04330722349253,1.04370160120819,1.0436816767307,1.04149571626126,1.04438593264152,1.04149301463811
350,1.00752345930288,1.01582513252367,1.01747026390505,1.01746703549104,1.01741976275654,1.01738391310413,1.01902616114192,1.01932165033268,1.02081380084844,1.02035175752022,1.02372364482358,1.02756773207896,1.02355720115831,1.0205266398406,1.02073567548412,1.02369202363625,1.02471927707714,1.02510403103176,1.02610011702433,1.02495183765821,1.02954777561302,1.0312793043722,1.03124226330628,1.03369148601865,1.03482562533149,1.03563926741901,1.03910571139575,1.04116643281008,1.04228450074024,1.04323164519155,1.04362678634343,1.04360584404252,1.04142566582539,1.04432262690703,1.04142303976037
351,1.00750994546738,1.01580119121857,1.0174464191468,1.01744319604554,1.01739592399431,1.01735432947805,1.01899216561014,1.01928698013628,1.02077471746059,1.02031386722104,1.02367522055473,1.02751062526465,1.02350877167042,1.02048876182332,1.02069781151222,1.02366357593587,1.02468900245017,1.02507283410896,1.02606676218995,1.02492064053581,1.02951314205205,1.0312417562171,1.03120471951405,1.03365042286705,1.03478480172764,1.03559449245993,1.0390542619554,1.04111888379023,1.04224147218681,1.04319187410591,1.04358623220102,1.04356525235656,1.04136115354334,1.04424412539501,1.04135853170082
352,1.00749471091263,1.01577410054216,1.017408983639,1.01740573837408,1.01735845722952,1.01732447968961,1.01895833029716,1.01925174358915,1.02073040244256,1.02027992331817,1.02364114849659,1.02747655208802,1.0234746831002,1.02045480011721,1.02066383114263,1.02363284171285,1.02465437510988,1.02503626043557,1.02602571259027,1.02488404317819,1.02947508676341,1.03120194489619,1.03116488336049,1.03360897810288,1.034740382491,1.03555267542282,1.03901176230834,1.04107050564468,1.04218862635138,1.04313379928362,1.04352602105176,1.04350558113159,1.04132080439193,1.04420843768247,1.041318164499
353,1.00750845016109,1.0157974914398,1.01743145780201,1.0174295185004,1.01738267382063,1.01734481230474,1.01897497382664,1.01926923376339,1.02075057980434,1.02028723057966,1.02361340902856,1.02741573181087,1.02344758832979,1.02046350570762,1.02067405333578,1.02367594672112,1.02470064948228,1.02508348267568,1.0260721056796,1.02493235285206,1.02950867200982,1.03123257704605,1.03119690268798,1.03363538338234,1.03476337903225,1.03557624638147,1.03902896255008,1.04107982247371,1.04219340683804,1.04313510888101,1.04352376900816,1.04350626267767,1.04133428727386,1.04421177685873,1.0413327106695
354,1.00753568558433,1.0158459008038,1.0174754897198,1.01747379774113,1.01742703752595,1.01739357125711,1.01902591808975,1.0193196391073,1.02079696731499,1.02034385986127,1.02368336136741,1.02749585493401,1.02351767491677,1.02052039018891,1.02073121354918,1.02375644497184,1.02478209294872,1.02516528944582,1.02615417314343,1.02501437623331,1.02957669292204,1.03129779224276,1.03126238255652,1.03369713148819,1.03482871370075,1.03563290793818,1.03907637843578,1.04112078950192,1.04223100247259,1.04317235146664,1.04356184470635,1.04354369998827,1.04137604204261,1.04425650302368,1.0413746668025
355,1.00758594408452,1.01593383447347,1.01756429617655,1.01756444436952,1.01751830175422,1.0174837231697,1.01912139190406,1.01941562097541,1.02089231251203,1.02044534310254,1.02378691313218,1.02759521516951,1.02362215818987,1.0206238278444,1.02083676918993,1.02389224434345,1.02492122985697,1.02530520446516,1.02629161847434,1.02515583408254,1.02970890720714,1.03142814741268,1.03139469510116,1.03382476255227,1.03495330647676,1.0357591024324,1.03919820062063,1.0412460980985,1.04236056657034,1.04330583424911,1.04369790122805,1.04368002465252,1.04148540817682,1.04433403869092,1.04148553120473
356,1.00770601569923,1.01614328358233,1.01778981862686,1.01779491005611,1.01775042588794,1.01771295445456,1.01937289822722,1.01966963026967,1.0211520111309,1.02072039365583,1.02408727301907,1.02790063433528,1.02392502375256,1.02090412772078,1.02112275768612,1.02417658848625,1.02522483297058,1.02561605421912,1.02660784037824,1.02547081832224,1.03003626758744,1.03176828432188,1.03174008898473,1.03418272116146,1.03531758911749,1.03613224048437,1.03959318247099,1.04165482824678,1.04277416138885,1.04371953774079,1.04411056860344,1.0440960016675,1.04189946700588,1.04477657223514,1.04190361403382
357,1.00771553832126,1.01615984000974,1.01780802074343,1.01781360203561,1.01776928202473,1.01773050073157,1.0193933027359,1.01969036421711,1.02117383628804,1.02074378441689,1.02411487262053,1.02793014392139,1.02395287128205,1.02092803932421,1.02114723379506,1.02419965630015,1.02524793876103,1.02563893968199,1.02662907269351,1.02549411232219,1.0300641443818,1.03179685046222,1.03176917585252,1.03421220869079,1.03534808638547,1.0361621799862,1.03962340422288,1.0416771610227,1.04279055400793,1.04373858499049,1.04413259304285,1.04411610092627,1.0419434135009,1.04482739516469,1.04194795919018
358,1.00769669368544,1.01612638802751,1.01776935305976,1.01777492281489,1.01773059719489,1.0176969828988,1.01936163049281,1.01965937112799,1.02114727105659,1.02071203517808,1.02408299164083,1.02789822322416,1.02392097938884,1.02089628324869,1.02111547091065,1.02414897201586,1.02519718719972,1.02558815303234,1.02657823679431,1.0254433087449,1.02999137311205,1.03171736400081,1.0316896747789,1.03412181077386,1.03526031088577,1.03605963386742,1.03949938772649,1.04152647312033,1.04261998709837,1.04356997103378,1.04396483686821,1.04394901994704,1.0418143946824,1.04470734690013,1.0418189313676
359,1.00766183823309,1.01606398610198,1.01769830455461,1.01770431489278,1.01766013293855,1.01763039884286,1.0192903866323,1.01958776767209,1.02107234554537,1.02063515928825,1.02398760142401,1.0277862250085,1.02382579286048,1.02081989297757,1.0210396088499,1.02406171258191,1.02510991048617,1.02550063859579,1.02648915256776,1.02535614604603,1.02988475971533,1.03160472076233,1.0315774956814,1.03399907984963,1.03513648014844,1.03592713571983,1.03934913965913,1.04135610931438,1.04243871723147,1.04339053203048,1.04378618674719,1.0437695220285,1.0416644174804,1.04456095025577,1.04166931320525
360,1.0076331513405,1.0160131779506,1.01764179483741,1.01764760573822,1.01760335471461,1.01757740976107,1.01923437474514,1.0195309523369,1.02101071304437,1.02057795036391,1.02392872827488,1.02772666440164,1.02376681106979,1.02076248034499,1.02098197634917,1.02398757675561,1.02503317024449,1.02542268160957,1.02640883126584,1.02527801277683,1.02979230269913,1.03150681348068,1.03147937377984,1.03389485540586,1.03502939640593,1.03581773118349,1.03923068876932,1.041229292635,1.04230723174252,1.04326256160325,1.04366016362382,1.04364531234469,1.04154392921127,1.04443597442395,1.04154866284694
361,1.00761691177757,1.01598412727748,1.01761349935876,1.01761952489805,1.01757534414989,1.01754668301404,1.01920290957708,1.01949893994165,1.02097466426275,1.02054770511593,1.02390010629048,1.02769873890117,1.02373829115591,1.02073247041753,1.02095222224829,1.02394265574081,1.02498914226602,1.02537899015263,1.02636542711782,1.02523449255904,1.02973325077281,1.031443613614,1.03141639986452,1.03382605870739,1.034958509722,1.03574415537097,1.03914841011162,1.04114145887104,1.04221706250292,1.04316898738186,1.04356558147875,1.04354898833035,1.04145332614439,1.04433737728806,1.04145823482944
362,1.00755155195592,1.01586835674265,1.01748552313181,1.01749093710849,1.01744654662977,1.01741883074238,1.01906189787529,1.01935685134012,1.02082683544073,1.020391052775,1.02370611528156,1.02747598041779,1.02354396502126,1.02057519025316,1.02079426407856,1.02378797926318,1.02482634148146,1.02521239254433,1.02619143424848,1.02506736484354,1.02955499493922,1.03125827540436,1.03123040681144,1.03363204397232,1.03475879157605,1.03554378471041,1.03893730176251,1.04092686528182,1.04200330871559,1.04295207323046,1.04334645010662,1.04333155514608,1.04123617986802,1.04412371530311,1.04124059095046
363,1.00755014607388,1.01586600195924,1.01747794224947,1.01748330377621,1.01743889546436,1.01741366723927,1.019052653228,1.01934620497509,1.02080718350427,1.02038155225854,1.02369633144192,1.0274661375057,1.02353415353288,1.02056563520078,1.02078465005313,1.02379330362042,1.02482766435663,1.02521173324228,1.02618628540513,1.02506666201998,1.02956869158294,1.03127548092666,1.03124755708574,1.03365483458377,1.03477878541516,1.03557334353626,1.03897872024466,1.04098118393334,1.04206453472488,1.04301274338012,1.04340741926909,1.04338992553276,1.04127669655103,1.0441603608052,1.04128106472194
364,1.00753143234214,1.01583273896548,1.01744438938792,1.01744967836041,1.01740524433164,1.01737363326721,1.01900482777856,1.0192976236519,1.02075382326623,1.02032497195629,1.02361681098493,1.0273679474523,1.02345458430451,1.02050898715592,1.02072792960693,1.02375292310395,1.02478696043533,1.02517089773979,1.02614531586171,1.02502576055934,1.02952493950253,1.03123209962571,1.03120409740975,1.0336145425427,1.03473877630275,1.03553598584557,1.03894656295,1.04096763362206,1.0420634437216,1.04300858759413,1.04340176957848,1.04338751724312,1.041228191486,1.04407926871042,1.04123250063573
365,1.00751502369983,1.01580436873696,1.01740279768913,1.01740717771352,1.01736243873241,1.0173387571659,1.01896512356394,1.01925734453286,1.02071175525346,1.0202803021288,1.02356575504582,1.02731452348644,1.0234030682699,1.02046335103244,1.02068124620611,1.02373044575809,1.02475904957815,1.02514070984598,1.02611193701458,1.02499481625777,1.02951574414422,1.0312276136973,1.03119864639548,1.03361929760281,1.03473989579805,1.03555154951182,1.03898199081614,1.0410340799092,1.04215146667541,1.04309396860689,1.04348865744178,1.04346958293237,1.04124865518504,1.04407688685957,1.04125222396913
366,1.00749260900637,1.0157649053485,1.01735690903658,1.01736088915337,1.01731601474494,1.01729440621592,1.0189140470517,1.01920531820367,1.02065439578488,1.02022295033973,1.02349459837748,1.02723327798235,1.02333170134682,1.02040558074475,1.02062302307292,1.02368087865523,1.02470605069522,1.02508618261058,1.02605478140071,1.02493995023628,1.02946131332759,1.03117235366195,1.03114296013548,1.03356157958798,1.03467896306778,1.03549269584346,1.0389214316337,1.04097210115874,1.04208895116092,1.04303146555839,1.0434267295025,1.04340607075687,1.04118986008842,1.04403743835893,1.04119310328688
367,1.00747965582541,1.01574190009477,1.01732884101403,1.01733282521643,1.01728795089319,1.01726699753033,1.01888212161056,1.01917271851175,1.02061738906586,1.02018696615933,1.02344767931802,1.0271773472184,1.02328477678519,1.02036960726648,1.0205870618893,1.02365580396845,1.02467915216478,1.02505836547896,1.02602481486543,1.02491213241587,1.02944087267021,1.03115339878721,1.03112400893873,1.03354737313712,1.03466438159262,1.0354833936984,1.03892066664078,1.04097902101234,1.04210094280976,1.0430473760001,1.04344352818457,1.04342307590435,1.04119616566868,1.04405071161917,1.04119941208664
368,1.00741892482026,1.01563387229551,1.01721573347406,1.01721966101286,1.01717476264815,1.01715440878072,1.01876476190654,1.01905468258892,1.02049502817335,1.02006517044377,1.02331442326049,1.02703492585229,1.02315147107746,1.02024777216584,1.02046518639187,1.02349313180273,1.0245145509243,1.02489280364107,1.02585716259177,1.02474649965727,1.02926878940642,1.03097949990856,1.03095004447345,1.03337154694471,1.03448648392602,1.03530642358073,1.03874158706116,1.04079887033938,1.04192200155677,1.04287020281441,1.04326724881837,1.04324474436782,1.04101236560057,1.04386337217313,1.0410155660909
369,1.00738710302376,1.01557648551047,1.01715604526199,1.01716073270594,1.01711608499431,1.01709625401156,1.01870650748412,1.01899631091416,1.02043422503126,1.02000727052453,1.02325163911796,1.02696577146602,1.02308905462299,1.02019069677093,1.02040900645154,1.02340276121923,1.02442553711994,1.02480408338808,1.02576736640536,1.02465839523448,1.02917739424993,1.03088738523199,1.03085873353158,1.03327900385239,1.03439289195774,1.03521386092262,1.03864819476552,1.04070142835631,1.04182390739228,1.04277205741579,1.04316767206167,1.04314595709915,1.04091905618324,1.04378660561211,1.04092287556875
370,1.00735447128553,1.01551851057143,1.01709791970985,1.01710255599803,1.01705788858207,1.01703674783412,1.01864674545024,1.01893651449649,1.02037429008456,1.01994726610717,1.02319135494244,1.02690547902691,1.0230287352739,1.02013064804399,1.0203489108083,1.02331154191535,1.02433224351505,1.02470976338608,1.0256707821987,1.0245640192415,1.02907644004352,1.03078384503345,1.03075513585818,1.03317250082395,1.0342841376851,1.03510527040164,1.03853587079204,1.04058736587472,1.04170820244902,1.04265565054006,1.04305079814791,1.0430296341146,1.04081029285187,1.04367711698454,1.04081407075973
371,1.00730702504484,1.01543408867741,1.01699831959116,1.01700298750954,1.01695832610536,1.01694310337763,1.0185434397448,1.01883257488967,1.02026611567579,1.01983180203606,1.02304301268512,1.02672998840871,1.02288038490049,1.02001523814942,1.02023356188157,1.02320395946291,1.02422106117637,1.02459674409116,1.02555342633362,1.02445100962863,1.02896501659717,1.03067251217606,1.03064383298556,1.03306239578956,1.03417442014536,1.03499614081584,1.03842827444472,1.04047886673642,1.0416000912657,1.04254955755746,1.04294686600501,1.04292294831015,1.04071007762998,1.04359361231926,1.04071388129189
372,1.00728439140108,1.0153939292826,1.01695290031607,1.01695754380486,1.01691287218576,1.01689555957409,1.01848906121114,1.01877677871037,1.02020113037402,1.01977299489228,1.02297252881344,1.02664999393404,1.02280987754961,1.01995641518331,1.020174722876,1.02315696442428,1.02417397680615,1.02454962260761,1.0255062755767,1.02440386103388,1.0289117731183,1.03061784112631,1.03058913425427,1.03300660944826,1.03411686274991,1.03493988607412,1.03837109769788,1.04042530674296,1.0415488184334,1.04249968205467,1.04289764020898,1.0428736497579,1.04064420408379,1.04352185730615,1.04064798792243
373,1.00721449163327,1.0152699675964,1.01682257526259,1.0168268066241,1.01678199165367,1.01675175416706,1.01831685483264,1.0186036438047,1.02002277501629,1.01956101287073,1.02265701149656,1.02625044287018,1.02249410471906,1.01974402893136,1.01996190220781,1.02299971119319,1.02401138649141,1.02438453895877,1.0253363583605,1.02423841233288,1.02871852035334,1.03041326046262,1.03038410972048,1.03278509582444,1.03389301855037,1.03470224989579,1.03810534910071,1.04012913733819,1.04123311430411,1.04218646744388,1.04258480347083,1.04256311330409,1.04037432964005,1.04325416361277,1.04037777830922
374,1.00713085677289,1.01512111166296,1.01667422568547,1.01667856170282,1.01663377486442,1.01657420302643,1.01809761464955,1.01838382037767,1.01979883787859,1.01928002849008,1.02220957617896,1.02566543298781,1.0220466497521,1.01946320652568,1.01968126086039,1.02281377531456,1.02382216440706,1.02419359282094,1.02514117132462,1.02404752496016,1.02848642020672,1.03016772620459,1.03013867894969,1.03252018179368,1.03362394362635,1.03441952024743,1.03779098289665,1.03977955866803,1.04086300467386,1.04181374711357,1.04221137683933,1.04218686738807,1.04005518024144,1.04294433912392,1.04005871471541
375,1.00707818602618,1.01502752691901,1.01657028673674,1.01657456174757,1.01652974983127,1.01646025116029,1.0179579689545,1.01824278246709,1.01964881860127,1.01910677714417,1.02194664340837,1.0253287719135,1.02178364443492,1.019289920437,1.01950794039649,1.02270963150028,1.02371599444083,1.02408642488537,1.02503182746115,1.02394029085047,1.02836649050544,1.03004314608161,1.03001403005957,1.03238919510971,1.03348791307722,1.03428417564236,1.03764787334195,1.03962387191966,1.04070169724985,1.04165725181137,1.04205632582777,1.04203350012339,1.03992537892865,1.04283797996666,1.03992886378691
376,1.00706252632428,1.01499982783406,1.01653731567039,1.01654154189059,1.01649671220402,1.01641027363938,1.0178795665088,1.01816297412419,1.01955993968282,1.01899061427646,1.02172956949953,1.02502859530306,1.02156651151757,1.01917372597006,1.01939171387313,1.02271216825518,1.02371254185878,1.02407998963372,1.02501856827053,1.0239338141869,1.02838095599133,1.03006008340904,1.03003091591922,1.03241122430813,1.03351019137391,1.03431112446279,1.03768339647171,1.0396609020758,1.04074212076797,1.04169953542554,1.04209890897585,1.04207531008419,1.03997748787104,1.04291950713238,1.03998093270303
377,1.00713120656453,1.01512230479195,1.01665943901412,1.01666361886304,1.01661877927816,1.01653131346255,1.01799674375058,1.01828078165064,1.01968199629596,1.01909911445276,1.02181516046476,1.02509529199434,1.02165209334472,1.01928215747631,1.01950006882046,1.02291328687018,1.02391522311196,1.02428350626533,1.02522411392371,1.02413732195909,1.02859714117309,1.03028212096423,1.03025291108576,1.03264156595901,1.03374026315271,1.03454989943725,1.03793701774173,1.03992585256421,1.04100977565499,1.04196892343282,1.04236984697577,1.0423457533294,1.04023625008413,1.04319170191425,1.04023965670826
378,1.00713930022451,1.01513697617622,1.01666864756303,1.01667275458888,1.0166278911411,1.01654506215923,1.01800925743392,1.0182939330744,1.01969945772933,1.01910697652015,1.0218111079982,1.02508161711967,1.02164800400456,1.01928994010067,1.0195077651245,1.02294245138399,1.02394407447279,1.02431224284863,1.02525274417889,1.02416600242198,1.0286355355171,1.03032356431751,1.03029427834989,1.032689124811,1.0337880253481,1.03460342125847,1.03800096745666,1.03999844641966,1.04108899061973,1.04204841541311,1.04244940753693,1.04242574072079,1.04030856551906,1.04328584968076,1.04031191263278
379,1.00712968092786,1.01512001334512,1.01664630633796,1.01665035256988,1.01660546783465,1.0165212187881,1.01797933308639,1.0182618713736,1.01965361608315,1.01907688275485,1.02178097224607,1.02505166857754,1.02161783313645,1.01925978645791,1.0194775471084,1.02293229041966,1.02393170921138,1.02429879973679,1.02523693616389,1.02415250701413,1.0286343796634,1.03032612969885,1.03029677917493,1.03269894140718,1.03379510655963,1.03462163667293,1.03803391420827,1.04005563423067,1.04116386861676,1.0421237761099,1.04252534727295,1.04250098998423,1.04033009129393,1.04329586877616,1.04033338875852
380,1.0071207992499,1.01510592906992,1.01662140264093,1.0166237508095,1.01657829876495,1.01651214263309,1.01797910468098,1.01826120662529,1.01965378852058,1.01909217264106,1.02185085847451,1.02517200129193,1.02168688549609,1.01927325298161,1.01948903556571,1.02290866106799,1.02389940142673,1.02426297570538,1.02519687417719,1.02411527287116,1.02861535137974,1.03030992816065,1.03027877455802,1.03268944251914,1.03378324735447,1.03461982353939,1.03804717895036,1.04008984851671,1.04121155423596,1.04216564564593,1.04256532166239,1.04253993147489,1.04034057563489,1.04329896135063,1.04034249019985
381,1.0070515813024,1.01498363155353,1.01649119295911,1.01649265703728,1.01644690428089,1.01639146633023,1.01786343268032,1.0181435829572,1.01952533728822,1.01899262787796,1.02180127259391,1.02516658215209,1.02163685157499,1.0191727777779,1.01938755303079,1.02271362585755,1.02369718319929,1.02405756581802,1.02498610767668,1.0239091015421,1.02840420582014,1.03009503535561,1.03006293637197,1.03247137466849,1.03355929638308,1.03440099745641,1.03782774095066,1.03987458222734,1.04099987532586,1.0419584894797,1.04235825383275,1.04233370485501,1.04011408979919,1.04307289654923,1.04011528452735
382,1.00705549971344,1.01499038867261,1.01649414457046,1.01649602784771,1.01645041499524,1.01641347471152,1.0179109610986,1.01818997240543,1.01956343375425,1.01908439868547,1.02200843281281,1.02546766415934,1.02184425367835,1.01926498177574,1.01948022515203,1.02269663041231,1.02367991494064,1.02403995039583,1.02496671287788,1.02389183041613,1.02839094107408,1.0300828069054,1.03005115256811,1.03246045158512,1.03354683864455,1.03439195675737,1.03782148868364,1.03987164835545,1.04100123862479,1.04196341672815,1.04236411293524,1.04233885384564,1.04011163430802,1.04307066974347,1.040113170442
383,1.00702391623166,1.01493438663841,1.01642768035155,1.0164295114241,1.01638387813243,1.01637972169562,1.01790947184045,1.01818843700747,1.01956171081781,1.0191328468663,1.02219115133443,1.02576143869113,1.02202697551322,1.01931336532762,1.01952853767964,1.02256960123319,1.0235527806427,1.02391277455301,1.02483956883547,1.02376459282802,1.02823528341331,1.0299196989511,1.0298879840275,1.03228774156226,1.03337158319292,1.03421062246256,1.03762490647175,1.03965711584509,1.04077465057546,1.04173000422468,1.04212702306729,1.04210559719446,1.03991564376516,1.04288250863625,1.03991713756378
384,1.00689080957738,1.01469633078332,1.01617886102597,1.01618200364859,1.01613679631618,1.01613223936223,1.01765650036013,1.01793361340514,1.0192918971725,1.01887940577386,1.02192630071617,1.02548328841466,1.02176273435685,1.0190613744864,1.01927812474871,1.02220938038917,1.02318846661336,1.02354570780508,1.02446308650814,1.02339855787798,1.02785464450318,1.02953302222951,1.02950268755902,1.03189285050325,1.03297126651104,1.03380967621676,1.03721179365205,1.03923703514857,1.04035495235331,1.0413095532341,1.04170813544009,1.04168250051123,1.03949197144035,1.04245158719551,1.03949453392506
385,1.00667899818813,1.01431942232024,1.0157918605012,1.01579493194791,1.01574968323405,1.0157439846428,1.01725553643145,1.01753199307518,1.01888599039449,1.01846170430637,1.02146416896266,1.02498510112734,1.02130049249622,1.01864367006203,1.01886042510434,1.0216289340159,1.02260441810368,1.02295981494051,1.02387311127887,1.0228125206995,1.02726722916941,1.02894451790283,1.02891408898324,1.03130479840863,1.03237903846421,1.03322369442401,1.03662926762984,1.0386618381036,1.0397824576182,1.04074026536062,1.04113948856035,1.04111511601026,1.0389043872674,1.04186136875887,1.03890689223187
386,1.0065510696295,1.01409771719529,1.01553976475429,1.01553671120207,1.0154894087412,1.01548684743396,1.0169584160298,1.01722948531617,1.01856157585991,1.01812616693767,1.02107244569285,1.02456660631837,1.02090565901173,1.01830162583035,1.01851132940529,1.02136671797268,1.02231429986053,1.02265870271004,1.0235606583312,1.0225062942723,1.0269390564777,1.02859693095969,1.02855998526295,1.03093174294282,1.03199336932378,1.03283034839446,1.03620604767158,1.03821791687032,1.03932991590773,1.04028335499994,1.04067929436111,1.04065529959604,1.03847016728422,1.04143952584147,1.03846768121698
387,1.00653198980407,1.0140720282506,1.01548625697174,1.01547480619311,1.01542470136398,1.0154238874349,1.01684736370498,1.01711220628892,1.01842193022945,1.01796779960389,1.02085150725418,1.02432060756964,1.02068050654571,1.01813428301241,1.01833425410357,1.02142476341615,1.02233909202072,1.02267098731293,1.02356331903367,1.02251163026853,1.02689841031394,1.02852679340904,1.02848092608487,1.03081882485218,1.03187009474148,1.03267881549082,1.03599471943624,1.03796083538648,1.03905146415324,1.04000608926322,1.04040305011649,1.04037215590039,1.03822955233945,1.04117620290548,1.03822022144684
388,1.0063832084673,1.01381090761559,1.01521367462137,1.01519868528923,1.01514738811686,1.01514463306589,1.0165469645066,1.01680882225685,1.01810666578871,1.01764768008441,1.02050554589118,1.02396478486774,1.02033272796851,1.01781042511623,1.0180063474157,1.02104831857751,1.02194699724031,1.02227274983342,1.02315903697539,1.02211040387801,1.02649621763088,1.02811623313081,1.0280665916862,1.03039650300911,1.03144409463394,1.03224607215142,1.03554684624899,1.03749278565649,1.03857087379151,1.03953089592445,1.03992836648117,1.0398984685718,1.03778380241043,1.04074419043521,1.03777158536271
389,1.00644104315208,1.01390259553564,1.01534073832193,1.01533798261148,1.01529077036204,1.01528434227186,1.01674674956161,1.01701597434214,1.01833533530616,1.01790833344988,1.0208356494516,1.02431342779758,1.02066897244954,1.01808414986906,1.01829424542121,1.02106570239274,1.02201092501198,1.02235396178603,1.02325206444357,1.02220175486248,1.02661697298488,1.02826874206105,1.02823210156285,1.03059549849766,1.0316558993189,1.0324861736601,1.03584700475104,1.03783032519876,1.03892412862351,1.03990106843115,1.04030681560043,1.04027785992072,1.03812424548383,1.0411391536744,1.03812200182494
390,1.00626126400751,1.01358284684469,1.01501641156846,1.01501366185251,1.01496643678913,1.01496256239468,1.01642368997324,1.01669233406649,1.01800776724332,1.0175858243102,1.02051447124725,1.02399366364584,1.020347745134,1.01776170381248,1.01797187396681,1.02055545763742,1.02149738997292,1.02183870777637,1.02273284227723,1.02168642969564,1.02612507692648,1.02778347623045,1.02774682570955,1.03012171609653,1.03117795815589,1.03202553749507,1.03540922092312,1.03740867443848,1.03851336623189,1.03950128685208,1.03991114105453,1.03988206671128,1.03770119555406,1.04075123239226,1.03769895658469
391,1.00617442889802,1.01343086956769,1.01484606958576,1.01484086354409,1.01479281168208,1.0147971264747,1.01624293312984,1.01650927622713,1.01781498430259,1.01739137077798,1.02030204807371,1.0237743377253,1.02013406542261,1.01756465106738,1.01777200563037,1.02035137583589,1.02128372913694,1.02162143616114,1.02251288624543,1.02146709207553,1.02591727699707,1.02757592910394,1.02753666186161,1.02991576188535,1.03096938948284,1.03182217690937,1.03521265318376,1.03722315840715,1.03833588195943,1.03932589560813,1.03973574021613,1.039707506013,1.0375024411861,1.04055872124704,1.03749819992914
392,1.00623197013379,1.01353039626587,1.01495651113396,1.01495463136489,1.01490769362923,1.01490949705211,1.01637085369635,1.01663936986079,1.01795206600119,1.01753389430806,1.02045823333433,1.02393117690023,1.02029193087097,1.01771071556146,1.01792190821243,1.02047573367869,1.02141921395322,1.02176086791332,1.02265376749821,1.02160929868042,1.02608642247246,1.02775889230321,1.02772316531169,1.03012023582828,1.03117561595618,1.03204741850772,1.03547100371933,1.03750938122905,1.03863641897218,1.03962974162116,1.04004132727552,1.04001202833353,1.03777099721843,1.04083590732698,1.0377694675542
393,1.00635194207646,1.01374430637336,1.01516426785292,1.01516218565472,1.01511518991366,1.01510134075907,1.01653486966857,1.01680250595415,1.0181099892722,1.01765878779598,1.02047982692832,1.0238679316749,1.02031342709723,1.01783536990157,1.0180463007596,1.02086939689909,1.0218097720922,1.02215001857834,1.02304007720966,1.02199833921337,1.0264876182964,1.02816422819604,1.02812829988167,1.03053373546954,1.03158577715269,1.03247052735495,1.03591115144404,1.03797425208505,1.03911769018916,1.04010691882825,1.04051820198925,1.04048654370001,1.03820638880191,1.04125354521847,1.03820469452385
394,1.00638651022448,1.01381090898676,1.01520345555234,1.0151962450553,1.01514754116461,1.01511373975008,1.01647357221313,1.01673713596246,1.01802920938016,1.01750142763629,1.02010420878809,1.02332832980518,1.01993519490094,1.01767253776958,1.01787753629851,1.02110770013517,1.02202564777331,1.02235721689027,1.02323896539141,1.02220132330235,1.02665813756695,1.02831456302161,1.02827319315842,1.03065573391288,1.03169854771691,1.03256799245507,1.03597045048204,1.03801916457256,1.03915679714374,1.04013542762673,1.04054209876096,1.04050959873288,1.03822683978575,1.04123153902157,1.03822096666832
395,1.00654271352787,1.01408317926617,1.01549116703788,1.01549029479145,1.01544371740292,1.01539405347531,1.01676553536587,1.01703180910546,1.01832791334048,1.01779965484761,1.02037070115055,1.02354830428596,1.02020488548759,1.01797750921429,1.01818981737388,1.02151535310502,1.02245216014307,1.02279009503322,1.0236719128398,1.02263951151261,1.02710214205122,1.02877009701817,1.028735474049,1.0311287991267,1.03217672555965,1.03305644542227,1.0364796679154,1.03854356078627,1.03968903915264,1.04067129617899,1.04107859247518,1.04105106907558,1.03874826178233,1.04175526701085,1.03874755356058
396,1.00646679937788,1.01394653529231,1.01535054139566,1.01535151604132,1.0153055480362,1.01525568162259,1.01662476420445,1.01689160603678,1.01818734701471,1.0176527481055,1.02019314683279,1.02333975663377,1.02002822171211,1.0178326086929,1.01804709578206,1.02129893037996,1.02224134246574,1.02258114608981,1.0234630428333,1.02243206049322,1.02690454259829,1.02857875905245,1.0285460911036,1.03094752482101,1.03199560655726,1.0328851015918,1.0363237911125,1.03839239947553,1.03953980687157,1.04052306764476,1.04093475226711,1.04090133079953,1.03860649843812,1.04163940029659,1.03860729483389
397,1.00646755774034,1.01394792976535,1.01535259820055,1.0153537764606,1.01530787643681,1.01525101507404,1.01661114243637,1.01687742044852,1.01816904855479,1.01762775026702,1.02013606540075,1.0232555521825,1.01997123240054,1.01780783362107,1.01802256282155,1.02131188181837,1.02225314782557,1.02259227697807,1.02347213008897,1.02244336151973,1.02690765380077,1.0285784210918,1.02854596936305,1.03094269213955,1.03198605902658,1.03287770646175,1.0363115724489,1.03837731090231,1.03952322708894,1.04050565667549,1.0409159427023,1.04088517362618,1.03859045052843,1.04163186932336,1.03859141281947
398,1.00643901787486,1.01389822931606,1.01528975190766,1.01529004465709,1.01524384650917,1.01519487512696,1.01654834659831,1.01681336962346,1.01809872639168,1.01756010264162,1.02006215555285,1.02317933156749,1.01989686971345,1.01773924833517,1.01795296176674,1.02125423162851,1.0221920992609,1.0225299570501,1.02340890831693,1.02238029951592,1.02683806644805,1.02850579355109,1.0284723990501,1.03086679830152,1.03190938099319,1.03279877542223,1.03622802584097,1.0382933435138,1.03943883408955,1.04042298752352,1.04083403009409,1.04080225698886,1.03850510945356,1.04154888738546,1.03850535033419
399,1.00635207279747,1.01374379619988,1.015130259854,1.015130494238,1.01508426934411,1.01503387109384,1.01638346595486,1.01664711669587,1.01792360546353,1.01739516681447,1.01989745838246,1.0230151861369,1.01973211672983,1.01757427891285,1.01778795906562,1.02102078133419,1.02195290125704,1.02228787335744,1.02316026657563,1.02213813197849,1.02659776840311,1.0282645331346,1.02823106874595,1.03062507350913,1.03166043385271,1.03255957055753,1.03599313277923,1.03805976535642,1.03920619715122,1.04019132970952,1.04060297886266,1.04056903866628,1.03827430027552,1.04133097131225,1.03827449361792
400,1.00644422974529,1.01390809179187,1.01528389271628,1.01528410635442,1.01523788155517,1.01520535361806,1.01656547847421,1.01682905970978,1.01810521958271,1.01759369657067,1.02014043934022,1.02329475045865,1.01997512678606,1.01777275155161,1.01798636594784,1.0212798529512,1.02220970580887,1.02254358414309,1.02341345619983,1.02239386309589,1.02679874245224,1.02846161787888,1.02842813791233,1.03081718142559,1.0318551606119,1.03274550583008,1.0361681684416,1.03822212187645,1.03936157109599,1.04034019792426,1.04075096839202,1.04071761388161,1.03844940834758,1.04152004090366,1.03844958478216
401,1.00667787236193,1.0143185514316,1.01570886574939,1.0157151624081,1.01567098522488,1.01565343231599,1.01706445557858,1.01733054935728,1.01861009822625,1.01816027602325,1.02084172212568,1.02408755402608,1.02067955055029,1.01834575333827,1.01856632310534,1.02185338262756,1.02280292413776,1.02314373341691,1.0240155712491,1.02299913417697,1.02737314162205,1.02904166675202,1.02901466512931,1.03140556542917,1.03244548576273,1.03334141880873,1.0367712737617,1.03883478367016,1.03997875585897,1.04095851542956,1.04136973230152,1.04133683988747,1.03904841956438,1.04209807479929,1.03905355129466
402,1.0066879125449,1.01433650521979,1.01571713079811,1.0157236137241,1.01567949901998,1.0156832872231,1.01711515730743,1.01738067310391,1.0186560827925,1.01824559917575,1.02101842315945,1.02433907838507,1.02085637236296,1.01843126072322,1.01865202869436,1.02186567287234,1.02281210207636,1.02315125782975,1.02401881615805,1.02300681382072,1.02736260960087,1.02902631558935,1.02899951140803,1.03138361076696,1.03241874405343,1.03331482034496,1.03673620921914,1.03879327216703,1.03993354449408,1.04091023198511,1.04132159050121,1.0412861837146,1.03901134719625,1.04205396326531,1.03901663089316
403,1.00671456013606,1.01438375904899,1.01576564178662,1.015772519798,1.01572853903451,1.01573897475958,1.01718460977439,1.01744967194521,1.01872130704859,1.01833821947475,1.02117012248739,1.02453824973427,1.02100829249718,1.01852428801867,1.01874549568323,1.02192380594436,1.02287174866848,1.02321147575928,1.02407944049073,1.02306736744758,1.02742589066241,1.02909041851545,1.02906403586415,1.03144876324632,1.03248722724893,1.03337953105472,1.03679966981902,1.03885882371311,1.04000066309042,1.04098086302969,1.04139296535338,1.04135811329846,1.03906699114861,1.04212288820136,1.0390725966699
404,1.00662562096521,1.01422580566515,1.01559220571663,1.01559902978593,1.01555502311816,1.01557055827746,1.0170067449719,1.01727041309387,1.01853302349319,1.01815180514341,1.02096115941038,1.02431101883441,1.02079926880931,1.01833784868188,1.01855903279267,1.02170012443421,1.02264416094891,1.02298192442547,1.02384546707257,1.02283773808947,1.02715263177888,1.02879525728473,1.02876880850751,1.03112326143203,1.03215422143695,1.03302670329155,1.03639869609379,1.03844127173253,1.0395736519545,1.04054835727214,1.04095670538198,1.04092448192826,1.03860126030277,1.0415016971834,1.03860682341788
405,1.00660074018405,1.01418108191642,1.01554491496374,1.01555249686701,1.01550874071434,1.01552211725588,1.0169559916581,1.01721878247532,1.01847402638835,1.01810126795446,1.02090536454547,1.02424854274429,1.02074384197108,1.01828813280538,1.01851020875337,1.02163590959414,1.02257722220939,1.0229132329279,1.02377094611609,1.02276966377704,1.02710020648534,1.02873234976272,1.02870670385213,1.03104299788668,1.03207264134572,1.03292950269994,1.03627084581716,1.03831429802146,1.03944879297343,1.04042350499888,1.04083379971143,1.0407980146641,1.03840944490387,1.04116487859625,1.03841562640863
406,1.00653541929379,1.01406511143796,1.01542378397039,1.01543133709271,1.01538756581264,1.01540366313184,1.01683203908195,1.01709482911552,1.01835007691764,1.01796885142635,1.02075044337146,1.02407525501264,1.02058888147141,1.01815570876265,1.0183777790956,1.02145666954513,1.0223960622356,1.0227311006905,1.02358663288432,1.02258748135681,1.02690368496044,1.02853068141966,1.02850499893823,1.03083537829607,1.03185678609891,1.0327193898122,1.03605622514504,1.0380965088599,1.03922883000835,1.04020379475827,1.04061372719465,1.0405806136506,1.0381848762713,1.0409296144396,1.03819103491675
407,1.00650483860306,1.01401084720538,1.01535920963299,1.01536674840342,1.01532296939167,1.01533903348535,1.01675810689045,1.01701950780532,1.01826572188662,1.01788656519874,1.0206458369508,1.02395233677129,1.02048425109889,1.01807342172629,1.01829549275709,1.02139688828682,1.02233433416925,1.02266839467276,1.02352169089928,1.0225247542487,1.02685521098567,1.02848890799318,1.02846320871535,1.03080683510069,1.03182832239617,1.03270402658855,1.03606393770567,1.03810313279823,1.03923709475543,1.04021180195054,1.04062260313989,1.04058692237983,1.03824693324351,1.04112204218329,1.03825307943834
408,1.00638221449729,1.01379298885215,1.01514663371167,1.01515414906862,1.01511035253699,1.01509925983045,1.01648658024748,1.01674731204944,1.01798910818606,1.01756899061933,1.02020492249285,1.02340991769602,1.02004325427294,1.01775587865781,1.01797798995277,1.02108306073521,1.02202063522832,1.02235473205135,1.02320819168435,1.0222110267808,1.02645021476871,1.02806803453663,1.02804229815922,1.03036025436596,1.03138235764223,1.03223126365493,1.03554499935234,1.03759267867115,1.03873140647111,1.03970872880498,1.04011997936221,1.04008378951072,1.03761336555043,1.04019623007219,1.03761949511261
409,1.00630312791715,1.0136524517644,1.01500121909261,1.0150087608765,1.01496496651039,1.01493762454659,1.01629620353675,1.01655630568918,1.01779386771813,1.01733703357598,1.01986123722495,1.02297407849216,1.01969952707894,1.01752399139192,1.0177461828197,1.02090063575732,1.0218346292698,1.02216689202132,1.02301603873319,1.02202318127139,1.02621658559648,1.02782157458626,1.02779585895227,1.03009423954863,1.03111431553567,1.03194641743906,1.03522691816553,1.03727006598105,1.03840717695475,1.03938629198462,1.03979691403975,1.03976259122486,1.03722744626612,1.03965334439543,1.03723359877623
410,1.00625685293786,1.01357058681508,1.01490363340788,1.01491107307197,1.01486724019318,1.01484606148783,1.01619064585659,1.01645071080987,1.01768820638663,1.01721007106876,1.01967763298525,1.02274413112423,1.01951584247141,1.01739694195156,1.01761904151976,1.02079869442568,1.02173044432012,1.02206161834959,1.02290847855749,1.02191780761944,1.02606198438313,1.02764998266899,1.02762415345678,1.02989524554899,1.03091295036822,1.03172084963281,1.03495458972443,1.0369981029501,1.03813703989741,1.03911569849893,1.03952549941123,1.03949039930261,1.03685604853194,1.03903381806028,1.03686211934862
411,1.00619008644188,1.0134526820454,1.01477366797037,1.01478053816857,1.01473650947506,1.01471106980009,1.01603519323594,1.01629352372645,1.01752090594118,1.01703055865445,1.01943794183512,1.02245670382333,1.01927582922269,1.01721685084554,1.01743832615674,1.0206506825999,1.02157646472576,1.02190490778108,1.02274674749173,1.02176060277516,1.02586688927042,1.0274384507628,1.02741201012201,1.02966119289118,1.03067344741333,1.03146643893474,1.03466480417472,1.03670513682457,1.03784246450844,1.03882276375137,1.03923460436808,1.03919745289675,1.03650002218304,1.03853004163294,1.03650562969246
412,1.00615702109489,1.01339623392807,1.01470425565384,1.01470876583987,1.01466394709598,1.01463241354232,1.01593229243204,1.01618697689616,1.0173957134512,1.01690599411132,1.01927334667709,1.02226661051323,1.01911003250688,1.01708977775508,1.01730853446295,1.02061443294459,1.02152896589506,1.02185293230553,1.02268983457526,1.02170666607231,1.02586358406192,1.02743806465068,1.02740911605586,1.02966676984382,1.03067355436319,1.03148028109035,1.03469539953187,1.03672306715419,1.03785662467963,1.03883490111808,1.03924569842786,1.03920901960174,1.03659242782788,1.03879793730831,1.03659610930159
413,1.0062123614774,1.01349289494536,1.01479745468226,1.01480408702758,1.01475998011807,1.01473251616293,1.01603929366133,1.01629464604657,1.01750317917392,1.01702074428129,1.01939260832795,1.02238278523583,1.01923037016052,1.01720678336407,1.01742798431888,1.0207645755844,1.02168152017295,1.02200565966164,1.02283803177272,1.02186117216628,1.0260626129365,1.02764531362036,1.02761862580229,1.02988977486458,1.0308967060103,1.03171897773143,1.03495949436925,1.03698083860657,1.03811158467034,1.03908656991219,1.03949687437724,1.03946010025276,1.03692681084137,1.03931946963494,1.03693222220481
414,1.00610829380327,1.01330905142857,1.0146002169418,1.01460586863146,1.01456142572949,1.01454048589747,1.01583816266124,1.01609150757563,1.01728902271944,1.01681424374205,1.0191791690645,1.02216692121852,1.01901640791897,1.01699926760645,1.01721937132906,1.02049384626531,1.02140518783963,1.02172696747626,1.02255614806727,1.02158162767349,1.02571824984842,1.02727795155366,1.02725021082151,1.02948833129797,1.03048393853927,1.03128810550971,1.03447770810028,1.03648936671773,1.03761618107134,1.0385890573974,1.03899923194218,1.03896016045203,1.03636073972468,1.03856358297846,1.03636535292533
415,1.00612270502787,1.01333487150607,1.01461546324086,1.01462104646798,1.01457658143968,1.0145599130232,1.01585411487213,1.01610531715344,1.01728905479369,1.01683406407243,1.01920986393271,1.0222067951123,1.0190470736607,1.01701901099165,1.01723903087136,1.0205560381004,1.02146319806306,1.02178292042058,1.02260746973074,1.0216375320024,1.02582510250306,1.0274019783687,1.02737416835079,1.02964243259549,1.03063287912045,1.03147454164891,1.03472094995403,1.03671256747111,1.03782922474487,1.03879455025171,1.03920211527058,1.03916259731886,1.03677191864087,1.03940668000123,1.03677647426076
416,1.00603713453502,1.01318489467453,1.01444846521567,1.01445197893111,1.01440681624209,1.01440903088729,1.01570567799083,1.01595554691108,1.01713502940266,1.01669514886998,1.01911226452574,1.02215000136392,1.01894842778794,1.0168779008617,1.01709554259799,1.02032946347345,1.02122473750665,1.02153949185913,1.02235730880789,1.02139235485376,1.02554207548188,1.02710953702527,1.0270795191459,1.02933831513987,1.03032400905582,1.03116065254459,1.03439178793931,1.03637146620182,1.03748329346895,1.03844706463233,1.03885411234595,1.03881204979286,1.0364400083739,1.03909178523526,1.03644287669247
417,1.00591043410719,1.01296116947691,1.01421566406848,1.01421789298725,1.01417229126052,1.01418348220311,1.01548043368776,1.01572812591141,1.01689613788688,1.01647976341871,1.01893307859302,1.02200499796546,1.01876857292764,1.01666117556513,1.01687736812644,1.01997875966454,1.02086545591557,1.02117649911329,1.02198869244873,1.02102824536586,1.02508857696586,1.02663151093371,1.02660011270983,1.02882263015709,1.02980210154535,1.03060974485413,1.0337800760659,1.03576310954132,1.03687706664745,1.03784368683557,1.03825124063059,1.03820842118949,1.03569361442637,1.03801903288479,1.03569543567487
418,1.00595882572223,1.01304566107099,1.01430156926825,1.01430582328615,1.01426090070386,1.01428794802523,1.0156158070973,1.01586409959152,1.01703169091445,1.01666018398311,1.01921872993029,1.02237101279672,1.01905527850552,1.01684373553718,1.01706224522409,1.02007288755272,1.02096361898625,1.02127569201184,1.02208557451115,1.0211291293782,1.02518673634549,1.02673473308261,1.02670549045127,1.02893279297492,1.02991497779864,1.0307256354254,1.03390392007353,1.03588469019409,1.03699798289525,1.03796341878123,1.03837089122793,1.03832953326825,1.03583998867738,1.03821713076407,1.03584346232368
419,1.0059524035026,1.0130344622,1.01428518334985,1.0142894242899,1.01424449659712,1.01427218383994,1.01559533950928,1.01584293091712,1.01700598286091,1.01663548664347,1.01918277585444,1.02232582524405,1.01901931211248,1.0168190285591,1.01703752826551,1.02006737574802,1.02095808008324,1.02127014639285,1.02208004169927,1.02112357207479,1.02518637776655,1.02673531756272,1.02670606097577,1.02893734590295,1.02991454826186,1.03073624517637,1.03392509212749,1.03589970229303,1.03701211625583,1.03797742129552,1.03838504574265,1.03834345566211,1.03589287374519,1.03836533376587,1.03589633648956
420,1.00585534952768,1.01286573268678,1.01408787433359,1.01408815274405,1.01404189481876,1.01407867481325,1.01537344680378,1.01561703740335,1.01676255362802,1.01638708704365,1.01889362280083,1.02201575838582,1.01872813961282,1.01656642391842,1.01678036724356,1.01986796924987,1.02073727566276,1.02104054549281,1.02183919187298,1.02089065690971,1.02498214962104,1.02652634963551,1.02649287494407,1.02872544608876,1.02969248806293,1.03052569727853,1.03372072212153,1.03567681039849,1.03678106449272,1.03774113111209,1.03814529816999,1.03810433932782,1.03574958290203,1.0383975371241,1.03574981239452
421,1.00587317014676,1.01289767423566,1.01411448226649,1.01411472333636,1.0140684541775,1.01410587030524,1.01539572744104,1.01563858795044,1.01677944716255,1.01640493368559,1.01889986445255,1.02201251164835,1.01873436369288,1.01658422738188,1.01679812352959,1.01993262799836,1.02079785032506,1.02109909622057,1.02189311683398,1.02094918532954,1.0250802361654,1.02662300170293,1.02658949049271,1.02881977681411,1.02978428518982,1.03061873226127,1.03381143883399,1.03575959184107,1.03686091163969,1.03781869600523,1.03822251710667,1.03817848167896,1.0358478839351,1.03852015533026,1.03584808294901
422,1.00587811952894,1.01290463242237,1.01412371241477,1.01412618483307,1.01408066008419,1.01411371538395,1.0154065746692,1.01564952110749,1.01678611485656,1.01642003674644,1.01890927310797,1.02201016187432,1.01874488469117,1.0166017204552,1.01681820872537,1.01993835869166,1.02080856899126,1.02111120960727,1.02190329624642,1.02096314776395,1.02508312755014,1.02662631158727,1.02659517175242,1.02882488834745,1.02978975132346,1.03062544240918,1.03381865910289,1.03575549575003,1.03684952749512,1.0378024053315,1.03820566907884,1.03816081754141,1.03588261419575,1.03863794268853,1.03588463361154
423,1.00584784816995,1.01285078142251,1.01406040514813,1.01406313198523,1.01401768916861,1.01405194578725,1.01533690947501,1.01557863494073,1.01670670869703,1.01634346343563,1.01881220905365,1.02189544599811,1.01864793154189,1.01652543347497,1.01674223379443,1.01987362180499,1.02074100593134,1.02104209270994,1.02182998067779,1.02089423132873,1.02501853568436,1.02656236253984,1.02653149096993,1.02876423346932,1.02972684353323,1.03056900102711,1.03376926571636,1.03570604246819,1.03680015944508,1.03775343526994,1.0381573242032,1.038112399659,1.03585358217826,1.03866580620214,1.03585580908242
424,1.00581731185447,1.01279595205527,1.01399814383101,1.0140017169499,1.01395655345323,1.01399003593596,1.01526773066445,1.01550864188418,1.01662955969629,1.0162665907429,1.01870819967043,1.02176642751751,1.01854432661209,1.0164494818486,1.01666728271335,1.01980361384722,1.02067249868296,1.02097390909536,1.02176059165087,1.02082673830244,1.02493627586013,1.02647710095878,1.02644712600818,1.02867604641905,1.02963746544764,1.0304783165407,1.03367324587535,1.03560205629509,1.03669270492664,1.03764495605673,1.03805054502754,1.03800201861674,1.03576394775932,1.03860382047781,1.03576686513749
425,1.00578797335809,1.01274395249293,1.01393599599907,1.01393962099161,1.01389447194571,1.0139324333684,1.01520578302221,1.01544603456001,1.01656252384915,1.01620079029395,1.01863164794917,1.02168089807769,1.01846778827721,1.01638374862881,1.01660162368031,1.01973800998727,1.02060325390502,1.02090280190165,1.02168503851968,1.02075566360604,1.0248625855423,1.0264021107488,1.02637218849928,1.02860011455027,1.02955371077935,1.03040475011309,1.03360368677585,1.0355227115834,1.03660898229813,1.03755699038845,1.03796125091319,1.03791204009928,1.03572785793153,1.03866842413683,1.03573081755288
426,1.00570784929294,1.01260434525592,1.01378719397567,1.01378801444763,1.01374192349026,1.0137777464425,1.01503184086483,1.01526886161746,1.01637033718798,1.01601109320408,1.01842116160293,1.0214622805557,1.01825587139471,1.01619107763535,1.01640573057953,1.01955090690166,1.02040324747561,1.02069768992583,1.02147457262622,1.02054819961956,1.02464317054249,1.02617277628196,1.02613986605794,1.02835881659032,1.02930916706284,1.03015276875162,1.03333559809476,1.03524569178408,1.03632776754553,1.03727197488993,1.03767446785364,1.03762483152619,1.03544379624913,1.03836429917183,1.03544446801521
427,1.00572866663741,1.0126392004836,1.01382566234358,1.01382915314511,1.01378395430054,1.01382253095189,1.01508855699207,1.01532732466091,1.01643440492784,1.01607867340941,1.01849740336374,1.02153718400785,1.01833345504243,1.01626150942243,1.01647925414097,1.01958244300043,1.02044335877036,1.02074078123968,1.02151839707849,1.02059350810868,1.02466205595353,1.02618717039136,1.02615709881301,1.02836444221945,1.02931296266952,1.03015032779661,1.03331624105723,1.03523819376844,1.03632490737832,1.03727382938539,1.03767676059709,1.03762954928785,1.03536090263014,1.0381156915818,1.03536375347104
428,1.005634968716,1.01247332401925,1.01364835170729,1.0136514476422,1.01360610901604,1.01364738341849,1.01490407888782,1.01514193565155,1.01624386774383,1.01588374887963,1.01827745581305,1.0212980117838,1.01811327511654,1.01606619588259,1.01628352239427,1.01934133496817,1.02019703482261,1.02049200398656,1.02126485092602,1.02034436743957,1.02435823081654,1.02586308166855,1.02583258017714,1.02800914328464,1.02895751830711,1.02976370522068,1.03287485049631,1.03479458156144,1.03588145764259,1.03683055560318,1.03723362163709,1.03718504684752,1.0348046616169,1.0372904367976,1.03480719115173
429,1.00555684230394,1.01233433135803,1.01350059737593,1.01350408902033,1.01345887556372,1.01348761056101,1.01471563517455,1.01495242545365,1.01604648483147,1.01565571745023,1.01794023689733,1.0208695773305,1.01777619859658,1.01583862927876,1.01605646436448,1.01916375597523,1.02001737028433,1.0203110724958,1.02108007006118,1.02016373700785,1.02415099873035,1.0256471424877,1.0256170547481,1.02778132337496,1.02872548205395,1.02952570163302,1.03261844767752,1.0345362059521,1.03562295341973,1.03657343508129,1.03697757805524,1.03692973697306,1.03451547420971,1.03690882144543,1.03451832714127
430,1.00555745973178,1.01233492406288,1.01349851382416,1.01350275573012,1.01345779233395,1.0134730338344,1.01468221630458,1.01491811184747,1.01600471480327,1.01559711051511,1.01780835720997,1.02067485858453,1.01764467131538,1.01578083752335,1.01599955795056,1.01919572643276,1.02005227450731,1.02034707992864,1.02111690105569,1.02020037084635,1.0242077345497,1.02571335463583,1.02568406636053,1.02786353627298,1.02880613963221,1.02962457714619,1.03274576348189,1.0346663613718,1.03575550916347,1.03670657591667,1.03711015252884,1.03706332699379,1.03469973774071,1.03724835303631,1.03470320257482
431,1.00549055951134,1.01221614045878,1.01336482044362,1.01336919487,1.01332426953262,1.01333972050792,1.01453148697696,1.01476681543726,1.01584937896902,1.01542198966994,1.01756681566654,1.02037820999661,1.01740315661007,1.01560588987861,1.01582480154272,1.01904342086745,1.01989678495429,1.02018990679524,1.02095551659104,1.02004328434073,1.02403171579675,1.02552999197822,1.02550083873662,1.02767066246557,1.02860850401565,1.02942413978344,1.03253179545294,1.03444616830591,1.03553157308154,1.03648171398199,1.03688613480735,1.03683747708059,1.03447275284371,1.03700598166123,1.03447632616061
432,1.00540548858654,1.01206375367156,1.01321294370365,1.01321898549221,1.01317460912461,1.01318390140558,1.01437291801407,1.01460798003962,1.01568513375217,1.01526034050163,1.01738409849535,1.02017299447862,1.01722124022192,1.01544605760962,1.01566694315598,1.01880206046729,1.01965638806317,1.01994913161785,1.02071001462724,1.01980385464227,1.02371252844487,1.02518476149497,1.02515737052813,1.02728377210037,1.02822182868605,1.02899528041579,1.03202744544545,1.03393734600327,1.03502159560298,1.03597171597469,1.03637645501629,1.03632813962986,1.03381239248682,1.03596715390034,1.03381732932894
433,1.00533709466723,1.01194248157516,1.01308175220449,1.01308786861826,1.01304351111551,1.0130548306595,1.01423431430167,1.01446877003064,1.01554175987147,1.01510966373756,1.0172004581715,1.01996204397303,1.01703760724249,1.0152954876065,1.01551649185632,1.01862868504798,1.01948155831127,1.01977351290052,1.02053240067417,1.01962827201404,1.0234929762189,1.02495108872859,1.02492377002341,1.02702972523072,1.02796306739727,1.02872274267584,1.03172222893981,1.03363543109309,1.03472156762128,1.03567361740637,1.03607903933672,1.03603037393618,1.03343339218749,1.03540862166727,1.03343839115861
434,1.0053229375894,1.01191698190773,1.01305317082869,1.0130599285549,1.01301578356841,1.01302438825865,1.01419996769775,1.01443414050441,1.01550388768451,1.01507051968861,1.01714352700931,1.01988843530858,1.01698098634886,1.01525703838646,1.01547879706368,1.01859878865725,1.01945030851093,1.01974126055328,1.02049633063367,1.01959654600083,1.02346401981308,1.02492365941731,1.02489702173338,1.02700683088584,1.02793580928601,1.02870621475217,1.03171615262026,1.03361699926119,1.03469703012429,1.03564436541614,1.03604758887931,1.03600013674149,1.0334733942046,1.03558893140787,1.03347891671526
435,1.00517997634632,1.01166520297094,1.01277885929141,1.01278344033116,1.01273855700755,1.01275266429081,1.01390513814349,1.01413581979625,1.01518744970432,1.01475513195447,1.01678965064862,1.01950996206843,1.01662596801493,1.01493937188349,1.01515866487869,1.01825012734527,1.01908745428402,1.01937231843185,1.0201183121162,1.01922574721452,1.02305080311338,1.02449095585322,1.02446199002608,1.02654639864023,1.02746514903891,1.0282222927687,1.0311930123507,1.03307194709907,1.03414242619373,1.03508266103239,1.03548372978861,1.03543369116662,1.03291453113763,1.03496697491896,1.03291827657651
436,1.0051597546943,1.01162789504312,1.01273712254052,1.01274346284224,1.01269916418004,1.01271288327665,1.01386582755263,1.01409629291461,1.01514269160315,1.01471747985159,1.01674293783615,1.01945025032899,1.01658012405008,1.01490361341628,1.01512496114305,1.01819654980396,1.01903509504382,1.01931968751836,1.0200609719752,1.01917456557823,1.02298495120156,1.02442252841984,1.02439543149103,1.02647648179596,1.02739237395655,1.02815205777224,1.03112038612451,1.03299216311434,1.03406007712968,1.03499868799354,1.03539936514647,1.0353478537511,1.03286121205572,1.03496685958812,1.03286639503245
437,1.00521230589389,1.0117215901042,1.01282481377672,1.012830959487,1.01278659996932,1.0128052867358,1.01395853756756,1.01418743082435,1.01522406833862,1.01481742496128,1.01686376945674,1.01958884603597,1.01670087837632,1.01500333206619,1.01522443222843,1.01835484213476,1.01919049377348,1.01947375104925,1.02021236821527,1.01932849038029,1.02320514565602,1.02466429171208,1.0246369948511,1.02675425364006,1.02766427029943,1.02846844345352,1.03150472611882,1.03337017560358,1.03443504684973,1.03537164114732,1.03577138399531,1.03572053180808,1.0334094994552,1.03593215600037,1.03341452121215
438,1.00522105534894,1.01173769656598,1.01282923418045,1.01283497820269,1.01279048495739,1.01281942081929,1.01397399957067,1.01420192832974,1.01523317052986,1.01483908539254,1.01690510808214,1.01964768592103,1.01674202353575,1.01502455771681,1.01524518585978,1.01839369226688,1.01922580255076,1.01950748739007,1.02024337531936,1.01936189891318,1.02326872299485,1.02473700097278,1.02470927896479,1.02684304185942,1.02775248791805,1.02857356330551,1.03163885666914,1.03349258222114,1.03455133214796,1.03548273098782,1.03588121485937,1.03582927491739,1.03363230687596,1.03638161569202,1.03363699957308
439,1.00520145986234,1.01170214521002,1.01279218419145,1.01279902244644,1.01275489234012,1.01278801963118,1.01394947848931,1.01417743893382,1.01520650835037,1.01482503346454,1.01691071430264,1.01966609285591,1.01674817563172,1.01501168176367,1.01523358574601,1.01832816512421,1.01916078614866,1.01944217399026,1.02017483742584,1.01929748217227,1.02317962021219,1.02464029515226,1.02461373386831,1.02673468462691,1.02764061722733,1.02845496968397,1.03150111478036,1.03331515527676,1.03434889243322,1.03528047981002,1.03567857175634,1.03562794111195,1.03352675453582,1.0363670544781,1.03353234111331
440,1.00498159831942,1.01131358219568,1.01238772197842,1.01239278092344,1.01234803898741,1.01239977711937,1.01356704173654,1.01379249447726,1.0148089438391,1.01446237163067,1.01661458756328,1.01943092454237,1.01645111382686,1.01464717540259,1.01486708563647,1.0177135902194,1.01853769500441,1.01881561352344,1.01954438894152,1.01866935648689,1.02237579383059,1.02377575113515,1.02374727156254,1.02577718476168,1.02667914631987,1.02740586077674,1.03029275623573,1.03203405549663,1.03302578812539,1.03395512701477,1.03435284757301,1.03430044036214,1.03211455036634,1.0344726917857,1.03211868789963
441,1.00494589849084,1.01124859660673,1.01231926040843,1.01232639040786,1.01228233586022,1.0123386976394,1.01351352330835,1.01373894261833,1.01475066917903,1.01442065433689,1.01658860336942,1.01941144551019,1.016426156806,1.01460768651372,1.01483001468067,1.01760181859451,1.01842834348694,1.01870643027204,1.01943080098077,1.01856187281232,1.02222276339198,1.02360810229846,1.02358182116993,1.02558607622969,1.02648574572718,1.02719214578795,1.03003719176474,1.03173553042272,1.03269907799759,1.03363059953859,1.03403041807825,1.03397686157409,1.03184616350563,1.03416431492668,1.03185199506302
442,1.00472183262696,1.01086182816529,1.01188762414905,1.01188268551954,1.0118345858642,1.01189395248155,1.01299784371399,1.01321466908444,1.01419639744537,1.01383267747883,1.01589918767627,1.01867696452249,1.01573061204256,1.01400687975602,1.01421530012196,1.01713496245662,1.01791406713148,1.01817429425742,1.01888515940058,1.01801965886725,1.02173292194902,1.02311618419848,1.02307705345197,1.02509870107938,1.02598066685975,1.02671686776733,1.02959501665873,1.03127300625084,1.03223368006985,1.03315271017435,1.03354515525912,1.03349001911023,1.03154478802339,1.03428967582901,1.03154076377416
443,1.00504169514368,1.0114191421218,1.01247388945005,1.01248094846823,1.01243687735891,1.01249459090688,1.0136540456265,1.0138779942507,1.01488037204217,1.01454380712597,1.01666576658913,1.01945071122915,1.01650329758505,1.01473074162185,1.01495296145932,1.01791757514209,1.01873776452782,1.01901274705941,1.01973003676619,1.01886817523802,1.02267613758842,1.0241113080027,1.02408496548262,1.02617304649124,1.02706166069674,1.02786780337758,1.03086853354851,1.03260899776564,1.03360334610631,1.03452548920024,1.03492055945413,1.03486845749876,1.03295216070524,1.03599073166797,1.03295792895433
444,1.00494639457176,1.01125009703316,1.012294499998,1.01230151936395,1.01225742679633,1.01231505575363,1.0134631327328,1.01368498562752,1.01467373929726,1.01434439547719,1.01644383269959,1.01921050416827,1.01628130780467,1.01453132283584,1.01475353877579,1.01767316072992,1.01848947913247,1.01876250546232,1.01947535977958,1.01861786420198,1.02237283168847,1.0237896944083,1.02376330008642,1.02582444634591,1.02671080939798,1.02749304892811,1.03044780797732,1.03214830564828,1.03311938485871,1.03403697347196,1.03443123446347,1.03437760074825,1.03251173777907,1.03551819025602,1.03251747506428
445,1.00488744904299,1.01114561742684,1.01217975416366,1.01218677058216,1.01214267176153,1.01220344847976,1.01334499061121,1.01356546386763,1.01454520185303,1.01422213034617,1.01631050784443,1.01906817942037,1.01614795973934,1.01440907621342,1.01463131458717,1.01752622225979,1.01833875969832,1.01860986980076,1.0193182874355,1.01846520373727,1.02219608169156,1.02360363095732,1.02357722784631,1.02562458886435,1.02650594848139,1.02728145731353,1.03021553425042,1.03190704872764,1.03287576707168,1.03379173064744,1.03418620520323,1.03413004414641,1.03225709286916,1.0352278223705,1.03226282850817
446,1.00473056982061,1.01087021506076,1.0118887897871,1.0118925875324,1.01184740089335,1.01190432898948,1.01301632595017,1.01323333736373,1.01419737399706,1.0138628471091,1.01589369915487,1.01861441111627,1.01572947516537,1.01404641521185,1.014264993873,1.01714266197558,1.01794085723931,1.01820631758301,1.01890907498516,1.01805892449766,1.02173210233768,1.02311446637847,1.0230846316514,1.02509913975269,1.02597166024281,1.02672335513752,1.02960318851315,1.03130131857074,1.03227802664144,1.03318668055884,1.03357857487886,1.0335207040221,1.0315252347472,1.0342338628229,1.03152835259189
447,1.00467543970147,1.01077177676984,1.01178271106006,1.01178728675331,1.0117423546479,1.01178906762956,1.01288166144634,1.01309852739438,1.01405987606048,1.01369891301579,1.01564534274082,1.01829403010942,1.01548146610885,1.01388334465787,1.01410286318093,1.01702199959729,1.01781755753945,1.01808128949223,1.01877823478616,1.01793452248549,1.02159827928175,1.02297737894731,1.02294836751675,1.02495877839424,1.02582996366815,1.02658023196322,1.02945436715938,1.0311650362992,1.03214837361552,1.03305607902891,1.0334467957199,1.03339087766302,1.03133986693624,1.03396088522292,1.03134362091517
448,1.00463156583516,1.01069234846162,1.01170452896378,1.01171102004525,1.01166672300552,1.01170287098897,1.01278577729096,1.01300252646442,1.01395892847816,1.01358860724438,1.0154816917175,1.01808037963883,1.01531874306767,1.01377511304109,1.01399688352772,1.01690458084337,1.01770587294252,1.01797151483856,1.01866846559285,1.0178263185771,1.02144461905721,1.02281233341526,1.02278535511968,1.02477555471524,1.02564418299927,1.02637982897769,1.02922182405801,1.0309400484185,1.03192869141391,1.03283776068589,1.03322973191758,1.03317416692326,1.03102509063351,1.03345145047294,1.03103041160846
449,1.00438041541404,1.01025306519537,1.01123147341399,1.01123080103496,1.01118409386018,1.01122227575199,1.01225381734003,1.01246451461417,1.01339684168395,1.01300358366605,1.01480927744613,1.01735900377311,1.01464264921789,1.01318250778425,1.01339606606542,1.01630838038617,1.01707782180198,1.01733096272079,1.01801552674411,1.01717973696527,1.02074419791803,1.0220809008209,1.02204627432591,1.02400070520286,1.02485548753674,1.02556733711449,1.02835025906161,1.03004606331943,1.03102710598738,1.03192599568508,1.03231244787444,1.03225536109433,1.03008636054905,1.0323885092656,1.03008582248091
450,1.00444933041374,1.01037255445516,1.01134637155171,1.01134904378499,1.01130345704777,1.01134498148793,1.01238195192005,1.01259413253695,1.01352892002959,1.01313368745206,1.01491904742684,1.01744128074667,1.01475410410267,1.01331617697713,1.01353360000166,1.01649554380579,1.01727419544213,1.01753031853337,1.01821403578359,1.01738189342473,1.02098578607418,1.02234102489911,1.0223099669932,1.02429119530925,1.02514478714582,1.02588875546463,1.02872260447223,1.03041373028356,1.03139188408891,1.03228503431603,1.03267188902563,1.03261248316871,1.03057930804686,1.03319474636519,1.03058150581716
451,1.00439084614027,1.01026890396302,1.01123228522024,1.01123491919434,1.01118931447323,1.01122886681408,1.01225355346185,1.0124643220746,1.01338995562377,1.0129924466921,1.01474365956775,1.01723795424571,1.01457866857835,1.01317492010707,1.01339232842138,1.01636075476815,1.01713348749107,1.01738663926776,1.01806354983188,1.01723816126858,1.02083417700679,1.02218523476894,1.02215413098993,1.024131148064,1.02497956878143,1.02572662091417,1.02855677838172,1.03022937270737,1.03119959103161,1.032088602231,1.03247341598222,1.03241398465522,1.03044648852534,1.03315063483795,1.03044865491644
452,1.00434404139453,1.01018595954945,1.01113906733519,1.01114170851992,1.01109610193068,1.01113496394256,1.01214566562094,1.01235435257841,1.01326638832224,1.01287197685196,1.01458939659671,1.01705588007667,1.01442438404644,1.01305447929192,1.01327192144641,1.01625623446535,1.01702518360443,1.01727641830644,1.01794886377582,1.01712793000771,1.02071899411583,1.02206717259107,1.02203607255545,1.02400964944859,1.02485558599178,1.02560270513975,1.0284285503337,1.03008754429454,1.03105166654992,1.03193958541006,1.0323224049675,1.0322646157999,1.03034056273615,1.03311669632798,1.03034273494405
453,1.00427717672415,1.01006767769828,1.01102018625239,1.01102261531349,1.0109769325589,1.0110082430537,1.01200689020481,1.01221546367547,1.0131271608087,1.01271512237792,1.01438570195574,1.01681432796798,1.01422055047618,1.01289742487536,1.01311465325055,1.01608253785522,1.0168507800341,1.01710174362248,1.01777406542492,1.01695305382609,1.0204940650983,1.02182509865243,1.02179376491354,1.02374135746677,1.02458467299739,1.02530920739613,1.028090944468,1.02971421305349,1.03065535644585,1.03154470061663,1.03192941344259,1.03186921400897,1.0299723560068,1.03268045985511,1.0299743549174
454,1.00418279678226,1.00989991372056,1.01084889861864,1.01085177290928,1.01080623076422,1.01083297239297,1.01182409024388,1.01203230113913,1.01294059803955,1.01252229305506,1.01416254813694,1.01656492026189,1.01399758221659,1.01270510719441,1.01292289433901,1.01582905154538,1.01659732372961,1.01684804774094,1.01751880146,1.01669968950448,1.02016895965498,1.0214772633336,1.02144639226739,1.02335792854663,1.02419701448448,1.02489186323451,1.02761355734661,1.02916322557144,1.03005992686946,1.03094559090049,1.03132945285279,1.03126864755435,1.0295082468048,1.03226447083029,1.02951061026284
455,1.00427223001359,1.0100540110034,1.0110104340209,1.01101868884793,1.01097494810126,1.01100192552674,1.01201336955297,1.01222372578105,1.01313440676701,1.01273364495545,1.01439183409462,1.01679180607224,1.01422958787317,1.01292219441767,1.01314619841086,1.01603838185,1.01682204401078,1.01707784118589,1.01774788209215,1.0169339752693,1.02041480789232,1.02173565749999,1.0217105228666,1.02363715824103,1.02447784841071,1.02519125818177,1.02794295818811,1.02949837368207,1.03039723028827,1.03128363423846,1.03166903103566,1.0316085802928,1.02988832078986,1.03276138229246,1.02989508588342
456,1.00421963764951,1.00996022807785,1.01090322931113,1.01091211414582,1.01086857854074,1.01089918239431,1.01190279881747,1.01211147832062,1.013009845131,1.0126182383376,1.01425861618937,1.01664200590898,1.01409666235371,1.01280748411816,1.01303224565831,1.01591444550755,1.0166967813475,1.01695158215153,1.01761785505865,1.01680821971647,1.02027348396846,1.02158973150246,1.02156526296737,1.02348593758113,1.02431967951531,1.02503767627311,1.02778454463494,1.02936074230441,1.0302742441991,1.03115483041437,1.03153740155309,1.03147829232171,1.02968927726989,1.03247681647576,1.02969655828451
457,1.0040466814851,1.00965641158083,1.0105780411155,1.01058355148033,1.01053887584616,1.0105751498976,1.01155640085107,1.01176149208757,1.01264368202953,1.01225284893967,1.01386813019961,1.01624182815234,1.01370443038374,1.01243853884879,1.01265945058398,1.01548319824887,1.01624854009692,1.01649643282487,1.01715451536248,1.01635020731273,1.01975260093622,1.02104143593997,1.02101335759153,1.02289794591537,1.02372520811485,1.02441262654033,1.02709772950335,1.02861753232215,1.02949988218899,1.03037016356889,1.03074908770947,1.03068921411205,1.02898301856312,1.03175729921658,1.02898753978815
458,1.00398882017779,1.00955353929647,1.01046083139657,1.01046668514414,1.0104221186231,1.01046666479868,1.01144326107607,1.01164719783745,1.01252108889143,1.01213751483586,1.01374425683263,1.01610993692451,1.01358070795313,1.01232359347962,1.012544929135,1.01533900178426,1.01610192087179,1.01634840698109,1.01700243441132,1.01620244424694,1.01957924710576,1.02085964005704,1.02083192158876,1.02270483825309,1.02352479268519,1.02421128660096,1.02688154625019,1.02837013856387,1.02923618750888,1.03010250823137,1.03047992968994,1.03041944263275,1.02879962636349,1.03167141601358,1.02880442880101
459,1.00394639826617,1.00947840719641,1.01038065190327,1.01038651909152,1.01034195337428,1.01038825282296,1.01136387147594,1.01156643419303,1.01243132747271,1.01206254079829,1.01368098557475,1.01605636781674,1.01351743300427,1.01224864702001,1.01247001407099,1.01522808763162,1.01598726159267,1.01623184554606,1.01688142921875,1.01608587683639,1.01944205882566,1.02071434404994,1.02068663535164,1.02254895827103,1.02336382535303,1.02404695004224,1.02670230171451,1.02818414221022,1.02904805197185,1.02991147680802,1.03028847475194,1.03022599743582,1.02861182476861,1.03147045006056,1.02861663856312
460,1.00396274361244,1.00950756096687,1.010404762907,1.01041066553328,1.0103661127325,1.01041551980427,1.01139217661068,1.01159406807148,1.01245453217134,1.01209533396791,1.01372552791513,1.0161104690226,1.01356200023207,1.01228147240895,1.01250287375815,1.01528246172244,1.01603787221367,1.01628055548011,1.01692563299781,1.01613462323529,1.01952760672217,1.02081178025413,1.02078411214393,1.02266665508332,1.02347887438129,1.02418606865172,1.02687893823759,1.02841271090821,1.02931019593798,1.03016745180692,1.03054200367316,1.03048093843825,1.02877448465471,1.03161814851906,1.02877932689255
461,1.00386590100025,1.00933581229991,1.01022809127463,1.01023402044047,1.01018946838578,1.01023492465091,1.01120250667057,1.0114030535402,1.0122546352414,1.01189748213994,1.01350551019841,1.01587226423142,1.01334195985374,1.01208368402285,1.0123051580857,1.0150267198651,1.01577854185291,1.01601937619444,1.01666011608986,1.01587342761538,1.01920279347091,1.02046525163689,1.02043760107113,1.02228642267763,1.02309377194855,1.02377410550311,1.02641120133947,1.02787821878118,1.02873717387412,1.02958835741042,1.02996168250444,1.02989796886286,1.02831754871396,1.03120452365045,1.02832241367325
462,1.0037672699904,1.00916085845672,1.0100377216939,1.01004366295485,1.00999910619231,1.01005153489735,1.01101068336536,1.01120915836972,1.01204715916369,1.01170159703732,1.0132986086095,1.01565642906431,1.0131350304484,1.0118878464663,1.01210937595473,1.01477308169195,1.01552121885463,1.0157601633922,1.01639650409565,1.01561418670343,1.01889223538952,1.02013707008111,1.02010942212402,1.02193364306337,1.02273868876811,1.02339762363897,1.02599306079027,1.02741712356649,1.02825137116134,1.02910135577533,1.02947433511594,1.02941027922806,1.02789629795838,1.03079372649775,1.02790117363823
463,1.00373089298212,1.00909651088063,1.00996277452878,1.00996863783237,1.00992405163183,1.0099804070699,1.01093171206441,1.01112944596896,1.01196276248313,1.01161373478254,1.01318750677049,1.01552646923721,1.01302387161518,1.01179991616793,1.01202137357299,1.01469076690347,1.01543474663864,1.01567163128331,1.01630337136569,1.01552557689263,1.01880008012982,1.02004310587974,1.02001537180873,1.02183802481218,1.0226350643667,1.02330376374232,1.02590231978745,1.02734085468731,1.02818521682741,1.02902670743603,1.02939611655336,1.02933293328338,1.02779180284682,1.0306759912596,1.02779661474503
464,1.00369120572971,1.00902713404136,1.00987948308014,1.00988427953021,1.00983933378181,1.00989901715852,1.01083775907186,1.01103338617248,1.01185527244208,1.01150949945675,1.0130638791323,1.01539030249452,1.01289969184169,1.01169455471368,1.01191479266052,1.01461393132416,1.01534980546998,1.01558314143057,1.01620911512068,1.01543618958626,1.01873084798317,1.01997752188578,1.01994864907466,1.02178137213003,1.02257172418984,1.02325891762419,1.02587921807245,1.02735366030398,1.02822518136636,1.02906089014051,1.02942863113338,1.02936346597323,1.02775352284776,1.03061442149711,1.02775746086768
465,1.00363671871507,1.00893147663591,1.00977007764364,1.00977384694382,1.00972855368587,1.00979101880367,1.01071666962449,1.01091092918396,1.01172609444045,1.01137413287741,1.01289810918412,1.01520280588788,1.01273338262877,1.0115581100653,1.0117771812994,1.01449524036679,1.01522320530776,1.01545306595784,1.01607335544611,1.01530524343299,1.0186056109609,1.0198519150535,1.01982194392701,1.02165696481621,1.02244343057904,1.02313735705195,1.02576363313917,1.02725735048907,1.02814271481273,1.0289713229537,1.02933617414613,1.02927201453228,1.02762356889613,1.03047394002224,1.02762666576724
466,1.00354005765125,1.00876097690447,1.00958579901538,1.00958853105372,1.00954288347427,1.00960808757251,1.01051862246141,1.01071080373608,1.01151461522389,1.01116175441371,1.01265524604388,1.01493826180316,1.01248996248495,1.01134465621141,1.01156256516079,1.01425622959104,1.01497824693883,1.01520560700036,1.0158225126206,1.01505688803153,1.01831802989567,1.01955064598678,1.01951956007276,1.02133803244042,1.02211803594834,1.02280347075583,1.02540449247794,1.02688530581036,1.02776552187196,1.02858464262791,1.02894666914239,1.02888026047669,1.02724718568496,1.03007983791553,1.02724943333315
467,1.00347243649595,1.00863977159053,1.00945916035058,1.00946335032965,1.00941818304486,1.00948303192616,1.01039233730713,1.01058410613849,1.01138202494386,1.0110353592748,1.01251735585031,1.01478640295934,1.01235277672076,1.01121984779911,1.01143948033486,1.01407156941839,1.01479365428134,1.01502029645794,1.01563216476871,1.01487275875511,1.01808259196676,1.01929838979775,1.01926884907578,1.02105915341868,1.02183332558512,1.02250038737546,1.02505744473923,1.02649117502812,1.0273431546056,1.02815801908038,1.02851917560126,1.02845234386567,1.02689292167516,1.0297194415738,1.02689636400548
468,1.0033371887907,1.00840113399944,1.00920560378865,1.00920837755499,1.00916272640421,1.00922772170057,1.01011797933742,1.01030674468505,1.01108808116741,1.0107446004698,1.012193458672,1.01443991274161,1.01202812020651,1.01092762086197,1.01114566665579,1.0137323765738,1.01444516876348,1.01466780609763,1.01527368323263,1.01451904211525,1.01767040133063,1.01886369721134,1.01883263334436,1.02059283678992,1.02136018851471,1.02200528128532,1.0245131869578,1.02591024240105,1.02674385819555,1.02755272661873,1.02791132283341,1.02784359481683,1.02632504187682,1.02911950723687,1.02632732438051
469,1.00336117514432,1.00844125269821,1.00924484827414,1.00925047972683,1.00920578320563,1.00927475138125,1.01017616011411,1.01036612153057,1.01114907388845,1.01081481066277,1.01227400107646,1.01451988727039,1.0121101008876,1.01100088494379,1.0112222418635,1.01378187276302,1.01450210292705,1.01472705631415,1.01533167709072,1.01458067038703,1.01772525605406,1.01892080318104,1.01889278645111,1.02065315218796,1.02141896513379,1.02206945066837,1.02458124494822,1.02597834920703,1.02681234199297,1.02761918853325,1.02797898651859,1.02790952103443,1.02639849737008,1.0292012606134,1.02640312156679
470,1.00303553714296,1.00787193321713,1.00863965338186,1.00863594284167,1.00858810356816,1.00865484427578,1.0094954443895,1.00967790427157,1.01043200979849,1.01007273868403,1.0114390352705,1.01363849101157,1.01127033861511,1.01024891941033,1.01045955955515,1.01299878498772,1.01367852225056,1.01388769860765,1.01447740931003,1.01373344164839,1.01680051052515,1.01795335156994,1.01791534549193,1.01962485011441,1.02037654337206,1.02098620708919,1.02341084359633,1.02474987223814,1.0255547313845,1.02634709833028,1.0266990478481,1.02662962228028,1.02517391956252,1.02791931883243,1.02517088603444
471,1.00313999937649,1.00804988930816,1.00882971990277,1.00883436534945,1.00878932096294,1.00886418683517,1.00974435247675,1.00993092327361,1.01069377643888,1.01036489748327,1.01178305304141,1.01399863137728,1.01161858063391,1.01054999347752,1.01077029812466,1.01320815765011,1.01391706187047,1.0141367435871,1.01473145012394,1.0139894529634,1.01701092230166,1.01816263270062,1.01813354116566,1.01983008504028,1.02058732292044,1.02118497717662,1.02358993032702,1.02488829158359,1.02566428442161,1.02646399757784,1.026819402891,1.02675223245605,1.02537714857113,1.02814848326623,1.02538096646139
472,1.00303143595062,1.00785393228174,1.00863568772823,1.00864402627005,1.00860020430779,1.00864125912834,1.00948280061357,1.00967043706653,1.01043210935078,1.01003925424642,1.01125738520597,1.013296422314,1.01109466940086,1.01022837206152,1.01045304549995,1.01294140185845,1.01366313034793,1.01388737447664,1.01448413428829,1.01374310952632,1.01667340497172,1.0178015847869,1.01777641924459,1.01943166813899,1.02018865166545,1.02074919302219,1.02308487921695,1.02429963132174,1.02502432188991,1.02581961251474,1.02617564077762,1.02610660337824,1.02487867907607,1.02766679559273,1.02488552681222
473,1.00297707909747,1.00775756724471,1.00853421783543,1.0085425631567,1.00849873877581,1.00852817486854,1.0093493229742,1.00953557844741,1.01028819810631,1.00988030635949,1.01103013618242,1.01301290547438,1.01086738680688,1.01006946016461,1.01029417575495,1.01282293535368,1.01354086250384,1.01376317845324,1.01435545036007,1.0136189007666,1.01654163394068,1.01766607481446,1.01764091219256,1.01929011708063,1.02004457717577,1.02060265270763,1.02292954951134,1.02414163923772,1.0248643740663,1.02565872750958,1.02601397587109,1.02594474182393,1.02471230595506,1.02748237537903,1.02471915958891
474,1.00297057081412,1.00774763977878,1.00850876737324,1.00851556320671,1.00847122102388,1.00855067348681,1.00942207872705,1.00960659414774,1.0103512876593,1.01003799676287,1.01142720663368,1.01361242462999,1.01126374825997,1.01022545816685,1.01044833498179,1.01275621467754,1.01346414046054,1.01368219769248,1.01426817362898,1.01353662324281,1.0164418265998,1.01755721404394,1.01753039623043,1.01917008647235,1.01991727012635,1.02047454203357,1.02278877386961,1.0240033349795,1.02473248546493,1.02551725982731,1.02586913697416,1.02579911608691,1.02454999759985,1.02729497122435,1.0245555809461
475,1.00293017434028,1.00767603483741,1.00842698335841,1.00843382636735,1.00838949614286,1.00848162258449,1.00936048198852,1.00954363405723,1.01027933425547,1.00999376229668,1.01142910268663,1.01365232077983,1.01126566789906,1.01018128186922,1.01040422265787,1.01264362418166,1.01334791277615,1.01356410470939,1.01414564475349,1.01341855197369,1.01630296915598,1.01741101414074,1.01738424212155,1.01901580720793,1.01975516256668,1.02031551660872,1.02262134775531,1.02384264733254,1.02457845284767,1.02535424216473,1.02570380066691,1.02563335528284,1.0243632309318,1.0270809372623,1.02436885345298
476,1.00287262594768,1.00757401023001,1.00831455430973,1.00832138223558,1.00827704179395,1.00836907936916,1.00923846917323,1.00942021755088,1.01014677021095,1.00986320933786,1.0112757617384,1.01348034193451,1.01111229430092,1.01005073602522,1.01027368709035,1.0125079652353,1.01320640045978,1.01341964195934,1.0139943704295,1.01327405534364,1.01615338979144,1.01725825304065,1.01723146004618,1.01885917119418,1.01959055587998,1.0201584113761,1.02246340955202,1.02369103027409,1.02443325991742,1.02520302521202,1.02555008370258,1.0254792528631,1.02419462295112,1.02690665722428,1.02420023332123
477,1.00281224730791,1.00746703847178,1.00820745454136,1.00821423226636,1.00816987014987,1.00825732587875,1.00912175612194,1.00930277672176,1.0100246551311,1.00974199566267,1.01114285108493,1.0133380553515,1.01097933681725,1.00992949004955,1.01015240847138,1.01234528074833,1.01304164195926,1.01325384532963,1.0138262913934,1.01310819266368,1.01594301377233,1.01703266097654,1.01700580760552,1.01861043054985,1.01933925527528,1.01988755651369,1.02215378304298,1.02335143031761,1.02407600268938,1.02483997205048,1.02518468554034,1.02511327075648,1.02386505097883,1.02655961103725,1.02387062119523
478,1.00268197396905,1.00723597158396,1.0079556710505,1.00796242456861,1.00791804276126,1.00801526273414,1.0088675612946,1.00904720606735,1.00976008053768,1.00947504812857,1.01084187699324,1.01300933298195,1.01067830121805,1.00966256400478,1.0098855109864,1.0120107889989,1.01270337948586,1.01291365680822,1.01348171173226,1.01276793376885,1.01553488003134,1.01660208426844,1.01657519171452,1.01814756173241,1.01886868785398,1.01939562328623,1.02161086248261,1.02276571995209,1.02346724882366,1.02421992487335,1.02456115312887,1.02448885534759,1.02330372804094,1.02598364734832,1.02330927980213
479,1.0025766136915,1.00704928939865,1.00774232136255,1.00774884945697,1.00770438263397,1.0078158261429,1.00865558928472,1.00883300233164,1.0095317616503,1.00925338377489,1.01059593482615,1.0127442833844,1.01043220616224,1.00944069717787,1.00966342889487,1.01175588463296,1.01244186870248,1.01264890665184,1.01320997802943,1.01250295734772,1.01523334924907,1.01628649143811,1.01625934840329,1.01781200253632,1.01852772405298,1.01904236642917,1.02122676334178,1.02235883991881,1.0230500235864,1.02379671923968,1.02413542207038,1.02406273649876,1.02290361593247,1.02556521582843,1.02290898344469
480,1.00246112119261,1.00684545539677,1.00750884998142,1.00751426390509,1.00746941480302,1.00759793804222,1.00842219931538,1.00859749584738,1.00928480384645,1.00900523589457,1.01031674750835,1.01244324036098,1.01015241717895,1.00919139786886,1.00941288552538,1.01147886891485,1.01215667806899,1.01236012988578,1.01291547853423,1.01221321339962,1.0149036649284,1.01594104121978,1.01591269848113,1.01744310344826,1.01815226397981,1.01865277889096,1.02080197320647,1.02190884529253,1.02258749301992,1.02332667708442,1.02366371368023,1.02358897372483,1.02245970386987,1.0250998018693,1.02246415734138
481,1.00239501876668,1.00672816561642,1.00735542838194,1.00736091965337,1.00731608924492,1.00747458549107,1.00829188341097,1.00846655073675,1.00914954362037,1.00886690812452,1.01015634125968,1.01226449990415,1.00999202303993,1.00905317761894,1.00927478461669,1.01132948708337,1.01200379019223,1.01220542275498,1.01275637639402,1.01205854730975,1.01473591123618,1.01576783237049,1.01573956638711,1.01726357815767,1.01797032005459,1.01846795047566,1.02060774674407,1.02171350619412,1.02239387694879,1.02312533170466,1.0234599091534,1.0233847294728,1.02225019409739,1.02487283837558,1.02225471124467
482,1.00211481270608,1.00623825125055,1.00683453208782,1.00683218385207,1.00678471544105,1.00694264824889,1.00771014948626,1.00787829740307,1.00853561872906,1.0082365541063,1.00945572211419,1.01153128530851,1.00928737761071,1.00841452290701,1.00862713867612,1.0106532062356,1.0112948490771,1.01148390428209,1.01202389828233,1.01133041683175,1.01393508000163,1.01492953663,1.01489287715175,1.0163720515239,1.01706376485569,1.01752954258086,1.01959489451674,1.02064980381105,1.02130623181357,1.02202488332084,1.02235346089593,1.0222771155543,1.02119521610025,1.02377392348004,1.02119329383689
483,1.00208131766835,1.00617787621632,1.00677794452918,1.0067767382482,1.00672964798184,1.00687952730678,1.00764584916529,1.00781404783773,1.00846919886591,1.00817022234425,1.0093751841427,1.01143547499557,1.00920739600679,1.00834942851321,1.00856338774106,1.01055774530199,1.01120002927138,1.01138882333408,1.01192556588787,1.01123626915209,1.01381439192564,1.01480149317613,1.01476604801248,1.01623281299537,1.01692341746182,1.01737955117145,1.01942488914132,1.02046823621115,1.02111780518711,1.0218316158135,1.02215843151405,1.02208172356041,1.02100920465278,1.02357459987482,1.02100822047681
484,1.00191589481836,1.00588814607501,1.00646970078241,1.00646447189461,1.00641602608661,1.0065639908459,1.00729862551855,1.00746277302956,1.00810014098299,1.0077916403043,1.00894337617637,1.01097282249191,1.00877350941456,1.00796659632902,1.00817595295188,1.01015944124146,1.01078200709058,1.0109628546377,1.01149051138402,1.01080689819889,1.01334907737352,1.01431666231528,1.0142769062381,1.01572145118547,1.0163989636801,1.01684723180285,1.01885980518378,1.01989121216942,1.02053865014509,1.02123919581233,1.02156082905246,1.0214830508332,1.02041164978928,1.02293875919261,1.02040735863202
485,1.00186553517643,1.00579876067708,1.00638609805855,1.00638100677783,1.00633260297988,1.00646613860361,1.00719218248356,1.00735503825579,1.00798366311557,1.00767752916308,1.00880765185831,1.01081893409118,1.00863783114791,1.00785265306793,1.008062194032,1.01002779395607,1.01064710024379,1.01082622459456,1.01134956866501,1.01067036164535,1.01319027989762,1.01415020308522,1.01411058780379,1.01554636367432,1.01621884419653,1.01666565469344,1.01866669587339,1.01969937608895,1.02035141959044,1.02104402003094,1.02136321559807,1.02128495541415,1.02019859637709,1.02270791237559,1.02019441773201
486,1.0018636440696,1.00579284110021,1.00638984686765,1.00638764997153,1.00634021143006,1.00646077529607,1.0071906710005,1.00735404472077,1.00797976997701,1.00767972235166,1.00879758276543,1.01078958585601,1.0086292046048,1.00785795254185,1.0080708627924,1.01000769132339,1.01063264677361,1.01081315949389,1.0113330059539,1.01065969668838,1.01315776614066,1.01411399209165,1.01407746554096,1.01550507537468,1.0161760432124,1.01661991915009,1.01861026281933,1.01963384469036,1.02027933773287,1.02096924320285,1.02128783537211,1.02121117554379,1.02013360216944,1.02262781150955,1.02013180279701
487,1.0016212761839,1.00536664696185,1.00595576537337,1.00594955302428,1.00590075547863,1.00600496051388,1.0067014092842,1.00686007081124,1.00746363824962,1.0071592481704,1.00822419731842,1.01018574700678,1.00805372007975,1.0073332606494,1.00754160628425,1.00938945563809,1.00999490137591,1.01016754020974,1.01067847745316,1.01001064684783,1.01240329713604,1.01331757218616,1.01327672907974,1.01464609964383,1.01530696652205,1.0157026083853,1.01759463509556,1.01853247038127,1.01913095788274,1.01980689080109,1.02012058141417,1.02004114886538,1.01908676598877,1.02155609042804,1.0190816619798
488,1.00154499722055,1.00523088981157,1.00580639618038,1.00580073283419,1.00575211141461,1.0058588650136,1.00654357417725,1.00670124486873,1.00729711223835,1.00698760118816,1.00801132187782,1.00993726857458,1.00784108312759,1.00716223352568,1.00737125488561,1.00920141835574,1.00980336007456,1.00997393968155,1.01047883214396,1.00981747277332,1.01217974775111,1.01308340117793,1.0130431359494,1.01439702927968,1.01505081443476,1.01544165068919,1.01731227389434,1.0182410131547,1.01883593840151,1.01950461131102,1.0198161581894,1.0197362562196,1.01878170438493,1.02123533843525,1.01877705120739
489,1.00157991849735,1.00529112815259,1.00586276303248,1.005859031654,1.00581105703006,1.005923916072,1.00661753932107,1.00677581814474,1.00737148854789,1.00707267750148,1.00811135858472,1.0100434618544,1.0079421007178,1.00724936867436,1.0074606215346,1.00929034225895,1.00989413381269,1.0100646885447,1.01056502290087,1.00990983919636,1.01229427092654,1.01320726878687,1.01316907160657,1.01453725086113,1.01519095493461,1.01559828221304,1.01749574707969,1.01846205778681,1.01908168572891,1.01974756352917,1.02005916762957,1.01997757016304,1.01895640493647,1.02139984181992,1.01895334169518
490,1.00147942715453,1.00511297805215,1.00566903112436,1.00566524611163,1.00561724461428,1.00573391184003,1.00641606856823,1.00657225874152,1.00715437679967,1.00686254597999,1.00787840308327,1.00979204855019,1.00770907973028,1.00703921705292,1.00725045225058,1.00903908109327,1.00963898502084,1.00980758074665,1.01030351014794,1.00965264805176,1.01198985244822,1.01288653456178,1.01284826866942,1.01419281870363,1.01483871397096,1.01523346201539,1.01709521701643,1.0180330332031,1.01863736955473,1.01929383780505,1.01960141598631,1.01952087783635,1.01853996677721,1.0209650295595,1.01853685861253
491,1.00137029569343,1.00492001042294,1.00546889451688,1.00546452119242,1.00541631424296,1.00553044659481,1.0062018307461,1.00635693086529,1.00693314164771,1.0066364182704,1.00762490071428,1.00951803802023,1.00745524155793,1.0068124981034,1.00702309645378,1.00875535070419,1.00934908643044,1.00951484055008,1.01000556018959,1.00935937511468,1.01164034972101,1.01251598415942,1.01247707643109,1.01379136985566,1.01443127317388,1.01480363021889,1.01661618945194,1.0175147654464,1.01809622935257,1.018746899713,1.01905149212194,1.0189721129451,1.01803766356047,1.02044090895862,1.01803407010144
492,1.0013281125282,1.0048445654626,1.00538550740789,1.00538188112021,1.00533391938478,1.00545105550191,1.0061198825517,1.00627406932371,1.00684268810091,1.00655446845031,1.0075372036049,1.00942331897994,1.00736790273241,1.00673136486811,1.00694285056921,1.0086473082977,1.0092401284533,1.00940503489153,1.0098920576931,1.00925017309008,1.01150785574381,1.01237578818099,1.01233767355086,1.01364091446487,1.01428189225613,1.01464242647046,1.01643538321436,1.01731507695887,1.01788683446012,1.01853324262075,1.01883716017933,1.01875587340505,1.01785226344303,1.02025068397264,1.017849284495
493,1.00119583665586,1.00461237225726,1.00513434861269,1.00512812851205,1.00507929024273,1.00519949482349,1.0058465274993,1.00599832029435,1.00655687037647,1.00625785957798,1.0071981489242,1.00905772680836,1.00702749685411,1.00643202435968,1.00664055294944,1.0083284001592,1.00890518237002,1.00906328773642,1.00954056366546,1.00890622049015,1.01113400269649,1.01198595879849,1.01194505872696,1.01322943272857,1.01386184228528,1.01421293653628,1.01597689592736,1.01684726354493,1.01741762773229,1.01805362050565,1.01835310874452,1.01827273214036,1.01736197352328,1.01972809170107,1.01735685815022
494,1.00124056585201,1.00468740417772,1.00521465111865,1.00521318829485,1.00516593998922,1.00528648472529,1.00595029583007,1.00610380020518,1.00666322327453,1.00638010309575,1.00733342468005,1.0091885922544,1.00716516974117,1.00655935311206,1.00677339515843,1.00841805721193,1.00900972214199,1.00917293613523,1.00965101676004,1.00901983560214,1.01122666344323,1.01207869845232,1.01204288495659,1.01332214619126,1.01395530110241,1.01430529529773,1.01606387951367,1.01692828880309,1.01749834171265,1.01813364066859,1.01843356899133,1.01835329718479,1.01744700621452,1.01981685160856,1.01744580773923
495,1.00105826124815,1.00436481783004,1.00486869419024,1.00486643974803,1.0048189114119,1.00494668069396,1.00559203390912,1.00574293949034,1.00628702243094,1.0060046162616,1.00691780693738,1.00874273305121,1.00674908772224,1.00618308362995,1.00639628415448,1.0079517304908,1.00853461167642,1.00869374760409,1.00916423445338,1.00853991738244,1.0106552232348,1.01148213167984,1.01144545136336,1.0126894764945,1.01331386922345,1.01364022676272,1.01534278818477,1.01616047459568,1.01670719644628,1.01733025652309,1.01762564053355,1.01754625608499,1.01670655193398,1.01906493430437,1.01670470077399
496,1.00098695335499,1.00423568831135,1.00469712362053,1.00469779912613,1.00465123974077,1.00482207954198,1.0054750791622,1.00562582465012,1.00616247120989,1.00590014089479,1.00682427030552,1.00864907564154,1.00665699803367,1.00608177222071,1.00629840670388,1.00776547595881,1.00835421559114,1.00851480418375,1.0089818719707,1.00836338012266,1.01041613825028,1.01123259958162,1.0111990423304,1.01242402552864,1.01304704284797,1.01335941575793,1.01503211783198,1.01582124575175,1.0163520285007,1.01697072434574,1.01726549848381,1.01718592040814,1.01638700769237,1.01872969268012,1.01638756980062
497,1.00088735768785,1.00405723510902,1.00449404126067,1.00449672818244,1.00445083000903,1.00463617625241,1.00528614237675,1.00543611646606,1.00596330950492,1.00570986488235,1.00661495528825,1.00841787856284,1.00644865214843,1.00589368934975,1.00611270645792,1.00751059544475,1.00809957935167,1.00825925065375,1.00871953280662,1.0081094585393,1.01010477408863,1.01090387843283,1.01087246026456,1.01207137154218,1.01268910347372,1.01298505846822,1.01461769578614,1.01537673615063,1.01589266048839,1.01649803181486,1.01678852271603,1.01670823547905,1.01595527197181,1.01827754214521,1.01595749141399
498,1.00086363080053,1.00401524616121,1.00447282534243,1.00447547421501,1.004429562369,1.0045847671702,1.00522500092164,1.0053735341488,1.00589141408517,1.00563993581063,1.00652177196852,1.00830568463776,1.00635543441926,1.00582373210143,1.00604272002665,1.00744582893196,1.00802877226729,1.00818541964435,1.0086387671639,1.00803558490999,1.01003678007851,1.0108287911121,1.01079732984416,1.01198746436986,1.01260246778434,1.01289348608311,1.01451271382816,1.01527725418515,1.01579659707393,1.01639616471067,1.01668376445761,1.01660474504556,1.01582378121866,1.01811412523178,1.01582596950672
499,1.00079300460023,1.00388935560768,1.00429710503227,1.00430046564218,1.00425478292502,1.004450230271,1.00508302973812,1.00522993683594,1.0057356405646,1.0054935215231,1.00635797702723,1.00812544062282,1.00619196745844,1.00567810798572,1.00589795588444,1.00729787410109,1.00787784239549,1.00803261972706,1.00847997932412,1.00788335300005,1.00987937381109,1.01066267859278,1.01063197251197,1.01180949232173,1.01241743877899,1.0127066682953,1.01430967201522,1.01506187130217,1.0155756412189,1.0161674977471,1.01645282666642,1.01637341338741,1.01561566104333,1.0179115124717,1.01561843587308
500,1.00054354805449,1.00344900946385,1.00367672040734,1.00367781832606,1.00363135225196,1.00399201944712,1.00460295277886,1.00474699805066,1.00523878298933,1.00499211020993,1.00581668203546,1.00755889523676,1.00564945280186,1.00517435770124,1.00539167843184,1.00676396019166,1.00733126326218,1.00748073939509,1.00792108971237,1.00732951015499,1.0092846966396,1.01004920657823,1.01001606060146,1.01116966239346,1.01176956512404,1.012043897526,1.01360894031085,1.01433811916558,1.0148403928334,1.01542073290135,1.01570186738851,1.01562164504805,1.01488891623572,1.01715396013175,1.01488982638666
501,1.00039978895286,1.00319443307448,1.00338968099231,1.0033904427685,1.00334385122839,1.00372416313805,1.00432385952675,1.00446630322753,1.0049482799449,1.00470261924666,1.00550186836434,1.00722453926669,1.0053344188764,1.00488455792922,1.0051015494196,1.00640596565462,1.00696819145683,1.00711523761261,1.00755075523186,1.0069636740559,1.00884927065496,1.00958948862178,1.00955596769026,1.01067495354549,1.01127200750644,1.01151536335885,1.01302143445033,1.0137019430358,1.01417529880499,1.01474526063731,1.01502201226752,1.01494274880343,1.01427880679265,1.01652257881309,1.0142794399594
502,1.00036832907118,1.00313887778918,1.00344352802933,1.00344414409416,1.00339750648911,1.00365731343403,1.00424467646455,1.00438489572749,1.00485268982917,1.00461401664742,1.00538914275855,1.00709244671726,1.0052216017921,1.00479581490549,1.00501265584173,1.00625580917747,1.00681159599164,1.00695546051885,1.00738393570176,1.00680375189118,1.00863441226334,1.0093553068294,1.00932162223268,1.01041240883841,1.01100396857297,1.0112267711551,1.01268731447881,1.01332966163531,1.01378331475042,1.01434283663953,1.01461670557666,1.01453521399723,1.01392687131725,1.01614949332481,1.01392738445096
503,1.00032612065128,1.00306281054935,1.0033982817977,1.00340028967819,1.00335411403553,1.00357826916134,1.00416387382017,1.00430360945655,1.00476520989292,1.00453259278118,1.00529537239077,1.00698416481313,1.00512851064129,1.00471589977205,1.00493437882663,1.00611502349495,1.00667050744936,1.00681350463511,1.00723673928014,1.00666293085544,1.00844465203831,1.00915017414001,1.00911797142522,1.01018562790209,1.01077101148566,1.01098096291122,1.01240675485452,1.01303002140137,1.01347481085296,1.01402596473132,1.01429649578156,1.01421620124268,1.01362133787663,1.01581956872744,1.01362299924012
504,1.00017456598672,1.00279408890127,1.0030667992465,1.00306880558744,1.00302261395848,1.0032957646651,1.00386718630304,1.0040048270698,1.00445267980278,1.0042230937582,1.00495152126693,1.00661227873603,1.00478460135367,1.00440645469505,1.00462499837598,1.0057581431271,1.00629999000853,1.00643609003993,1.00684333046734,1.0062854579633,1.00803646373187,1.00872707356102,1.00869485490084,1.00974113071831,1.01032132672107,1.01051726693048,1.01190940496548,1.01251222881587,1.01294829963784,1.01348608722019,1.01375235927363,1.01367135313436,1.01309794292538,1.01526502340092,1.0130996032212
505,1.00010442503667,1.00266940525504,1.00296437710897,1.00296677070609,1.0029207034179,1.00315898326255,1.00371831238544,1.00385409938627,1.00428899488768,1.00406358056202,1.00476052160279,1.00639422133429,1.00459376322219,1.00424738603124,1.00446641504538,1.0055644138794,1.00610000747657,1.00623274657031,1.00663129193789,1.00608240564061,1.00780002589871,1.0084784701362,1.00844665759814,1.00947785983832,1.01005328336994,1.01024135801147,1.01161095306484,1.0122001943645,1.01263293725528,1.0131593950503,1.01342159879099,1.01333994621261,1.01278389595406,1.01492125893074,1.0127858761143
506,1.00006703223787,1.00260306703127,1.00296125425929,1.00296376036845,1.00291773045293,1.00308253677712,1.00363099225284,1.00376473267228,1.00418603904038,1.00396832508215,1.00464313693095,1.00625830674608,1.00447641525566,1.00415226869431,1.00437144944115,1.00542956931235,1.00596764870111,1.00610156204274,1.00650258711546,1.00595129498825,1.00761002486774,1.00827224679718,1.00824054808309,1.00924682899708,1.0098170893858,1.00998770112692,1.01131751391729,1.01188164956295,1.01230269353682,1.01282039870976,1.01307984297347,1.01299772810332,1.01246439467926,1.01458154909802,1.01246646825398
507,0.999942938923188,1.00238294814752,1.00272076162112,1.00272341495024,1.0026774228885,1.00285392499301,1.00339377956559,1.0035262303167,1.00393872817625,1.00372343065234,1.00437649830251,1.00597350625738,1.00420980560559,1.00390757640031,1.00412698124835,1.00510811278707,1.00563707986702,1.0057662990957,1.00615610090193,1.00561610379086,1.00721759759457,1.0078575299887,1.00782597507015,1.00880007773655,1.0093653584999,1.00951100851831,1.01078818628911,1.01131696958491,1.01171850240117,1.01222115650939,1.01247796712874,1.0123936324738,1.01189583091233,1.01399369122318,1.01189802660655
508,0.999754754038733,1.0020494000624,1.00235562621917,1.0023582054852,1.00231217166096,1.00250764491438,1.00303490329191,1.00316592634277,1.00356914373605,1.00335132014224,1.00396944874462,1.00553823418061,1.00380265102481,1.0035354534098,1.00375485208298,1.00462154735388,1.00510501655167,1.00521135262488,1.00554818431013,1.00506101201932,1.0066583484329,1.00727624970013,1.00724459613347,1.00818603267348,1.0087461094976,1.00886638967431,1.01009005202489,1.01058786474295,1.01097417901294,1.01146318411751,1.01171572036984,1.01163236729689,1.01115309696129,1.01321965122281,1.01115523214026
509,0.999607049120143,1.00178712262568,1.00207933259334,1.00208239868011,1.00203651425118,1.00223376891403,1.00274954658236,1.00287879958367,1.0032693282693,1.00305591665366,1.00364335665911,1.00518557388206,1.00347674752871,1.00324062588878,1.00346065515558,1.00423348549815,1.00467756383878,1.00476381677569,1.00505287250954,1.00461381332414,1.0062110702792,1.00681049041943,1.0067793426306,1.00769415157844,1.00824971035217,1.00835029286305,1.00953102477328,1.01000351851829,1.01037775077758,1.01085737886569,1.01110598314122,1.01102196514097,1.01055618714889,1.01259392383223,1.01055872517772
510,0.999542348805184,1.00167157151705,1.00196693829921,1.00197095911279,1.00192538775549,1.00210857495249,1.00261532374101,1.00274308253763,1.00312176928673,1.00291422604934,1.00347432670996,1.00499109742017,1.0033081661693,1.00309998599703,1.00332115776676,1.00406378925961,1.00450775273025,1.00459344701704,1.00487899753946,1.00444421160373,1.00600509941213,1.00659356574109,1.00656343322497,1.00746167084716,1.00801040378533,1.00810517069954,1.00926278987854,1.00973146301476,1.01010675716872,1.01058369147652,1.01083004984896,1.01074567130343,1.01026056846112,1.01228206137183,1.01026389598538
511,0.999358836461392,1.00135062082201,1.00164096069552,1.00164029623882,1.00159314742078,1.00175744108143,1.00222872104822,1.00235198789778,1.0027114440952,1.00249234575912,1.00299382723603,1.00447746520533,1.00282524614165,1.00267315126887,1.00288895737159,1.00361493800459,1.00406020765964,1.00414884424987,1.00445218381738,1.00399564580949,1.00545480584112,1.00601328410187,1.0059781140709,1.00683851526954,1.00737593869024,1.0074439481375,1.00853952827537,1.00897368887248,1.00933485324229,1.00979173338369,1.01003052268794,1.00994486180462,1.00948652138897,1.0114522606977,1.00948597610412
512,0.999287027212585,1.00122299569608,1.00150744851533,1.00150664141956,1.00145945801324,1.00161502523109,1.00207092236971,1.00219190402643,1.00253693806163,1.0023206650852,1.00278610480309,1.0042400598539,1.00261750503668,1.00250126331521,1.00271683815061,1.0034429613091,1.00391708040111,1.00402033854505,1.00435794421668,1.00386709751694,1.00521984914109,1.00575963862593,1.00572433940882,1.00655887167269,1.00708760048482,1.00714199811324,1.00819857988013,1.0086104008108,1.00896175176862,1.00940267400069,1.00963671038954,1.00954868406947,1.00911722986889,1.01104797113337,1.00911657876851
513,0.999188183485113,1.00104823458466,1.00130512565189,1.0013038736471,1.00125653198238,1.00142447802719,1.00186174678211,1.00197963407429,1.00230541573663,1.0020961284881,1.00252380908439,1.00394824415225,1.00235494109971,1.00227629152049,1.00249139893231,1.00321466697273,1.00370498189006,1.00381656614681,1.00417458209399,1.00366292248719,1.00493816531093,1.00546251070981,1.00542672408915,1.00623974661009,1.00676541362807,1.00680216264671,1.00782289091104,1.0082063455204,1.00854298194797,1.00897099146679,1.00920189831711,1.00911333519022,1.00872685289479,1.01063450375863,1.00872583361028
514,0.999140488470624,1.0009609961957,1.00121195277705,1.00121366099911,1.00116730174748,1.00133241938404,1.00176579270652,1.0018813722316,1.00218569361552,1.00200411661116,1.00241964203834,1.0038247771337,1.00225223428237,1.00218747604189,1.00240605244035,1.00308647248949,1.00358661125676,1.00370162968162,1.00406074948037,1.00355042841717,1.00477443823558,1.00528813011825,1.00525550780758,1.00605043459368,1.00657187221781,1.00659971842686,1.00759447124029,1.00794971697114,1.00827076237311,1.00868880191847,1.00891733609983,1.00883015660603,1.00850232006622,1.0103926303442,1.00850374840423
515,0.999059837403141,1.00081765225837,1.00106497599344,1.00106713856377,1.00102092358269,1.00117457149687,1.00159228196769,1.00170464235677,1.0019869693987,1.00182034853283,1.00220489403452,1.00358321533422,1.0020376757051,1.00200423066745,1.00222337782049,1.00288728070991,1.00337948390601,1.00349026028959,1.00383848226936,1.00333940306747,1.00454251487417,1.00504659653726,1.00501445235031,1.0057957503845,1.00630980370064,1.00633504456534,1.0073118379992,1.00765618143049,1.00797418470101,1.00838573861364,1.00861171641048,1.00852238648176,1.00821334310817,1.01006259104106,1.0082151473394
516,0.99895681485097,1.0006343256045,1.00082139326674,1.00082436546251,1.00077840861575,1.00098280859116,1.00138950756801,1.00149885886286,1.00175977454179,1.00161358093798,1.00198118769639,1.00334319037863,1.00181433471713,1.00179837160177,1.0020185084613,1.00265479645235,1.00314833002222,1.00325933636506,1.00360623083639,1.00310911554154,1.0042731544029,1.00476689209494,1.00473560540746,1.00550155296366,1.00601133813584,1.00602817225583,1.00698194547053,1.00731114010003,1.0076218755197,1.0080256024897,1.00824922988644,1.00815777554841,1.00786915161495,1.00969008412827,1.00787162573434
517,0.998818319618304,1.00038897430127,1.00050235515429,1.00050524051667,1.00045923921045,1.00072870505306,1.00112665057147,1.00123597964572,1.00149681730647,1.0013373533655,1.00166977522836,1.00300330790027,1.00150282440344,1.00152210316588,1.00174220137046,1.00233426874322,1.00282961481842,1.00294152978148,1.00329076975951,1.00279118612884,1.00389626363299,1.00437269167044,1.00434129809726,1.00508218255201,1.00558664207838,1.00558589127294,1.00649960201485,1.00678972091109,1.00708021675926,1.00746992664985,1.00768913914327,1.00759869645164,1.00737811399459,1.00917768036543,1.00738051667906
518,0.998557766662993,0.999931402798161,1.00001425839702,1.00001268154663,0.999965168476851,1.00023953353399,1.00060166359913,1.00070809197828,1.0009594900952,1.0007697177841,1.00102205591772,1.00230421837495,1.00085276241647,1.00094978359955,1.00116481284173,1.00168842855324,1.00216040675688,1.00226272672413,1.00260011898395,1.00210856431014,1.00312391284356,1.00356189809022,1.00352569365692,1.00421483872154,1.00470568779459,1.00466778422142,1.00549700178112,1.00571629905856,1.00597123546897,1.00633784480438,1.00654969647072,1.0064579619749,1.00634862274996,1.00811616183078,1.00634733261004
519,0.998438685430763,0.999722150485014,0.999846177812119,0.999842747818263,0.999794608433033,1.00001498160193,1.0003605221549,1.00046647140282,1.00071865586808,1.00050509993255,1.00070874839586,1.00195687251946,1.00053847356113,1.00068322564835,1.00089615597133,1.00135277765941,1.00181163115929,1.00190823912822,1.00223670601733,1.00175247804989,1.0027004912454,1.0031113024723,1.00307309411181,1.00372427357768,1.00420203950185,1.00414283068268,1.00491364117879,1.00509322515634,1.00532741506469,1.00567923261176,1.00588543398167,1.00579450152242,1.00573074099988,1.00746785468084,1.0057279149301
520,0.998337870483847,0.999543775794485,0.999708936549555,0.99970526191429,0.999657034094183,0.999813935791025,1.00013082679665,1.00023590234821,1.00048283075533,1.00023504719105,1.00033249907319,1.00149401796203,1.00016203575477,1.00041296045608,1.00062566591858,1.0010799874444,1.00153396893842,1.00162821371156,1.00195178683081,1.00147220367218,1.00236218851175,1.00275423906715,1.00271575431556,1.00333985754125,1.00380920633958,1.00373465156218,1.00446406825919,1.00461360684747,1.00483339679204,1.00517105320793,1.00537109129721,1.00528093918628,1.00525762618522,1.0069607583491,1.0052545960218
521,0.998219547751561,0.999334152481707,0.999504563451967,0.999500882633728,0.99945264272803,0.999578136855257,0.99986297512091,0.999966645159264,1.00020432603738,0.999923888818312,0.999905418841016,1.00097159370972,0.999734877641941,1.00010185337783,1.00031462088281,1.00079102886688,1.00124114535116,1.00133341109415,1.00165242863614,1.00117734854626,1.00201611303804,1.00239211036211,1.00235360515187,1.00295710413091,1.00341840938015,1.0033347117164,1.00403402400443,1.00415823410265,1.00436499271145,1.00468810533589,1.00487454541739,1.00479283755917,1.00481893382503,1.0065006390454,1.00481589762212
522,0.998087095502456,0.999099540366079,0.999217313145981,0.999213588034274,0.999165319393924,0.999341861207157,0.999628179269545,0.999730422814796,0.999958815674734,0.999697532072512,0.999701936221413,1.00078738893279,0.999531337257054,0.999875492503494,1.000088260159,1.00045798096479,1.00090412232352,1.00099436655335,1.00130882233681,1.00083821301885,1.00161312446171,1.00196879283623,1.0019302242672,1.00250632539443,1.00295959126125,1.00285990015333,1.00351714901878,1.00360957542048,1.00379929014942,1.00410541301834,1.00428283060152,1.00420672947573,1.00428419206843,1.0059445280852,1.00428111817888
523,0.998029607612344,0.99899685698856,0.999080991318206,0.999078187601355,0.999030219558374,0.999243832754412,0.999539843547345,0.999641301191377,0.999862546999108,0.999627518568884,0.999673879630964,1.00079113457605,0.999503736246555,0.999806482614361,1.00002034029708,1.00030905232221,1.00075501808429,1.00084469134302,1.0011556883438,1.00068928049481,1.00142800606122,1.00177275434313,1.00173516681722,1.0022935121526,1.00274816364104,1.00262969501516,1.00325554517717,1.00332050887352,1.00349514390531,1.00378860701227,1.00395917001178,1.00388903876601,1.00400872351864,1.00565238686141,1.00400641282375
524,0.997997472272537,0.998939003677981,0.999042338360251,0.999040564620555,0.998992938011675,0.999187905016811,0.999487674690198,0.999589109309486,0.999807949860659,0.999581243465205,0.999635473857991,1.00075601873239,0.999465838203776,0.999761322904654,0.999976391400711,1.00019717970934,1.00064531796731,1.0007355505005,1.00104545976026,1.00058097875356,1.00127425593869,1.0016046431716,1.00156815391372,1.00210180227485,1.00254969275893,1.00241726767995,1.00300578168548,1.00303862694285,1.00319522878607,1.00347458634906,1.00363985329019,1.00357068851549,1.00374540729374,1.00536147694184,1.00374394969091
525,0.998056158139615,0.999038741385166,0.999188939523816,0.999191789472506,0.999145711525536,0.999302903565518,0.999624346175657,0.999727403617929,0.999946842670634,0.999744305523934,0.999833762890434,1.00096857609454,0.999666472323367,0.999929320949717,1.00014974011076,1.00028834086093,1.00074888298643,1.00084304161816,1.0011512949496,1.00069233378234,1.00135507976177,1.00168113251612,1.0016496063869,1.0021699998059,1.002618465062,1.00247691402592,1.0030458069982,1.00305971521662,1.00320395636391,1.00347541704186,1.00363937494705,1.00357183255124,1.00377780382499,1.00536207354939,1.00378017989924
526,0.997941787311868,0.998835922029359,0.99897641845909,0.998979510419379,0.998933502742178,0.999092483473065,0.999408516572032,0.9995103251312,0.999721019970043,0.999525535735609,0.999605221450416,1.00073144498873,0.999438011670881,0.999710852766617,0.999931603562891,0.999985148631094,1.00044281282497,1.0005353614404,1.00083933858692,1.00038480601562,1.00097567377866,1.00127693516613,1.00124565457286,1.00172977379665,1.00217052622641,1.00200393762026,1.0025152029288,1.00251003602806,1.00264639346942,1.00291450739188,1.00308639711033,1.00300770097559,1.00316671961661,1.00456268417759,1.00316929682912
527,0.997837501312696,0.998650956843728,0.998781848893783,0.998785201750445,0.998739271528611,0.998900777908803,0.999208735052891,0.999309315281019,0.999511366168812,0.999318616500586,0.99937715368419,1.00048532050906,0.999210034340779,0.99950425310163,0.999725354776451,0.999708833239022,1.00016370790732,1.00025468528585,1.00055442958305,1.00010430235575,1.00063080088201,1.00091057542624,1.00087956206487,1.00133138270866,1.00176719792096,1.00157560393507,1.00203414367854,1.00201304246438,1.00214206369728,1.0024026932427,1.00257642847413,1.00249094667264,1.00260979025303,1.00381725630107,1.00261258439404
528,0.997773009259289,0.998536048202891,0.998669410064401,0.998673493298934,0.998627801097591,0.998777945889863,0.999077614335882,0.999177272768537,0.999371687848098,0.999178705326201,0.999208086421539,1.0002900227379,0.999041302733912,0.9993651529178,0.999587137135374,0.999537684460762,0.999991595832077,1.00008169895839,1.00037772582368,0.999931896511102,1.00041932963711,1.00068764385425,1.00065740677746,1.00109221569846,1.00152090463587,1.00132325136108,1.00175795858143,1.00171153653789,1.00182837424017,1.00207941629418,1.00224917358982,1.00216309285509,1.00233703241188,1.00354889205323,1.00234043311858
529,0.997635721443676,0.998294497407748,0.998411426221313,0.998413737296586,0.998367441661766,0.998515823391611,0.998793215266076,0.998890284578156,0.999071573763294,0.998871157681716,0.998852102276928,0.999899998468604,0.998684370883787,0.99905575969423,0.99927574833695,0.99920440192904,0.999649381704107,0.999735839666612,1.00002755713585,0.999584507478414,1.00002040247114,1.00026894374722,1.00023678962472,1.00064413825622,1.00105692307422,1.0008526114283,1.00124956838151,1.00116076847547,1.00125522068922,1.00148986791372,1.00165235389674,1.00156688247,1.001839572507,1.00308770795724,1.0018415026098
530,0.997039370761402,0.99725446873967,0.997302335791645,0.997287061282972,0.997234848174051,0.997386868958025,0.997553992416177,0.997638026965032,0.997772096330059,0.997518285206596,0.997329619042898,0.99829468313936,0.997152828554753,0.997684246400152,0.997884043380509,0.997776285597149,0.998147698457797,0.998205821046919,0.998472825554415,0.998039602942272,0.998345564877164,0.99852026371307,0.998469155327505,0.99878851958339,0.99916767402068,0.998904423462364,0.999156863498884,0.998956645918957,0.999001255648743,0.99920046886311,0.99934622918095,0.999259584667506,0.999690811511276,1.00089392602353,0.999678127042755
531,0.996961528037591,0.997116400208355,0.997149281821886,0.997134240535566,0.997082097785737,0.997238613609241,0.99739464579796,0.997477426939418,0.997602769203361,0.997347261804925,0.99712552518736,0.99806273814241,0.996948815522126,0.997513505344588,0.997713612068682,0.997586126924213,0.997956578516183,0.998014074932746,0.998279100549925,0.997848020198749,0.99811874126061,0.998283388063575,0.998232520323407,0.998536678343361,0.998908018080409,0.998640966132786,0.998872827261524,0.998655207391441,0.998698520186873,0.998896297758063,0.999043830000984,0.998955649631981,0.999403417340097,1.00060828530686,0.999390924916578
532,0.996899935114583,0.997006341780623,0.997032312946867,0.997018346854101,0.996966556936979,0.997123500822904,0.997273136143443,0.997355223026265,0.997473666637058,0.997218896454957,0.996970543962949,0.997882520059718,0.996794344802515,0.997386319272826,0.997587707752154,0.997424088412652,0.997792951534949,0.997849088315684,0.998108464551794,0.997683902209997,0.997920789562898,0.998074571850439,0.998024850348571,0.998312391044952,0.998685277929366,0.998400526299173,0.99860301355414,0.998381367989533,0.998422812094584,0.998617972434602,0.998767878446823,0.998669497305712,0.999111003703127,1.00026573727114,0.999099402740578
533,0.99686113437053,0.996936579614181,0.996955851871846,0.99694303430792,0.996891623639691,0.997054865031118,0.997208930950784,0.99729107511883,0.997407373036111,0.997161274228752,0.996921717805534,0.997837380391393,0.996746084677141,0.997329942434929,0.997532682927942,0.997314328392844,0.997685835333726,0.99774270885428,0.99800113108589,0.99757846201138,0.997780852419273,0.997924904538022,0.997876410679561,0.998149038370983,0.99851802085589,0.998225155205108,0.998405436953401,0.998180650409705,0.99821378242489,0.998399831470204,0.99854753104081,0.998445316970482,0.998895637113165,1.00000038793872,0.998884989337393
534,0.996725125158464,0.996697898806793,0.996704041869974,0.996688874747756,0.996636668446209,0.996796241022571,0.996927559833572,0.997006722548649,0.997108598505588,0.996857721262868,0.996576761638154,0.997466024692224,0.996399892793146,0.997023920816728,0.997223989815705,0.996982498944578,0.997342740888461,0.997395088523733,0.9976485073997,0.997228828631167,0.997391822192258,0.997519142578529,0.997468106652201,0.997720397987871,0.998080878990191,0.99777727498546,0.997926218803268,0.997673644326049,0.997692570646008,0.997866181200548,0.998006129787053,0.997906215951576,0.998392686798453,0.999462941643835,0.998380081912902
535,0.996638762013894,0.99654489963202,0.996546144274329,0.996531061799993,0.996478876070984,0.996636348337077,0.996761445431444,0.996839268929802,0.996932178679763,0.996687801260805,0.996395974069239,0.997276185606367,0.996219115945772,0.996854123495922,0.997054329025175,0.996754456633741,0.997113193365551,0.997164711124421,0.997416029120269,0.996998484321049,0.997111507312892,0.997225134628171,0.997174176762756,0.997406944488748,0.997745709368668,0.997453706081104,0.997584853936285,0.997308969820598,0.997316059013602,0.997480899262252,0.997617944097783,0.997514056962793,0.998047460829425,0.999118873215849,0.99803492382463
536,0.99607287656915,0.995558311765975,0.99549884941905,0.995467123255123,0.995409337090164,0.995562256205926,0.995582164096873,0.995647564128395,0.995695229662322,0.995400070229072,0.994945442436569,0.995745441644281,0.994760001254855,0.995548739261252,0.995729823132635,0.995402977748126,0.995693773311987,0.99571932981205,0.995949292664924,0.995539000050579,0.995527572849725,0.995573358180686,0.995504428769719,0.995656063426873,0.995956731967133,0.995620031283174,0.995622901149466,0.995258789792572,0.99522576589177,0.995364269789622,0.995489750108962,0.99538016657306,0.996010121522932,0.996995710080165,0.995983711415223
537,0.99602921703137,0.995480929092207,0.995416531464505,0.995384901014398,0.995327142800026,0.995475395592977,0.995485381028352,0.995550141141632,0.995593395884238,0.9952907660415,0.994801884818698,0.995573428046911,0.994616465734241,0.995439557349468,0.995620776074326,0.995301233209121,0.995590468900935,0.995615179952994,0.995842966242555,0.995434912954663,0.99540665835787,0.995447532165291,0.995378699686674,0.995524877657669,0.99582297553871,0.995484588371158,0.995479909570494,0.995111539570466,0.995078590536988,0.995215554896634,0.995341132972308,0.995231545688761,0.995863062820968,0.996838063012467,0.995836730658087
538,0.995952933824285,0.995346091183737,0.995270417873388,0.995238564657085,0.995180725115282,0.995330260703204,0.995331381052164,0.9953952932072,0.99543344797179,0.995126773562849,0.994612833620979,0.995364580035098,0.99442726963369,0.995275355417475,0.995456350288286,0.995114092308745,0.995398530144918,0.995420917548163,0.995643845356815,0.995240432957269,0.995183394005957,0.995213047164429,0.995143963536888,0.995273829754636,0.995563450724084,0.995220612185133,0.995193517910413,0.99480736841147,0.994767690792389,0.994898125480677,0.995022058347954,0.994910431376429,0.995566649405145,0.996529537429754,0.995540127544846
539,0.995892902072763,0.995239979558108,0.99515843785193,0.995126411172713,0.995068508389226,0.995215945038634,0.995209259193157,0.995271628725866,0.995300075091847,0.994999278739247,0.994472269913816,0.995213920158956,0.994286594315239,0.995147697392466,0.995328517834264,0.99496474282834,0.995246538131407,0.995267665004764,0.99548808595013,0.995087010553511,0.995006893167532,0.995027546287858,0.99495826679294,0.995075304875787,0.995361984898199,0.995010318111935,0.994962787451713,0.994558538713048,0.99450911576445,0.994631538470084,0.994755376399525,0.994636656054527,0.995335239445832,0.996297415546917,0.995308569771427
540,0.995839195832972,0.995145115176361,0.995052208763745,0.995019954820686,0.994961971141953,0.995115314998281,0.995102480003154,0.995163977097041,0.995187195142232,0.994886792381744,0.9943462340496,0.995077544400683,0.994160422589113,0.995034987513194,0.995215567791988,0.994832848526404,0.995111754496114,0.995131526116731,0.995349343033762,0.994950659994219,0.994853466322692,0.994867022032671,0.994797490361111,0.994907415821524,0.995199319605306,0.994832810033923,0.994768662631088,0.994348593154012,0.994290899508112,0.994406836177549,0.994527430294312,0.994408214936834,0.995140090726538,0.996101107502187,0.995113229254299
541,0.996402246673537,0.996122774343315,0.996099263287373,0.996087812198045,0.996036815724327,0.996177336379983,0.996270909002331,0.996344760094742,0.996403753262014,0.996165844843909,0.995761995441918,0.996538798203185,0.995586842804094,0.996336165857263,0.99654071939871,0.996166405658606,0.996525956005339,0.996575979177953,0.99681541611586,0.99641268286698,0.99640844042673,0.996488451652528,0.996441367135163,0.996625866819508,0.996947734213782,0.996635468279136,0.996697890360926,0.996359224652236,0.996339907362871,0.996478984778481,0.996611107096213,0.996495900956461,0.997153653054859,0.998222956435999,0.997144132382687
542,0.995843655847542,0.995149414309179,0.995064231972839,0.995035883576631,0.994979202804135,0.995119216483314,0.995107999903247,0.995169945388009,0.995187619500888,0.994892874034345,0.994323870279249,0.995019312217771,0.994140009120541,0.995045266111734,0.995230398549581,0.994831843808556,0.995122353432984,0.995145993313229,0.995363686661532,0.994968384571116,0.994845982215816,0.994857504643901,0.994792173914559,0.994897542705537,0.995191880441881,0.994821533709007,0.994751004609412,0.994322295356341,0.994261991998563,0.994374098693917,0.994492853433437,0.994375194495187,0.995130011666913,0.996100389858699,0.995106403341306
543,0.996240030795122,0.995837050120026,0.995797625966367,0.995784567259095,0.995733020174867,0.995865198104877,0.995924025696258,0.995994682785205,0.996036236101975,0.995779219947382,0.995281284423383,0.995985939742122,0.995105243072794,0.995947884205,0.996150648583891,0.995773533543708,0.996122824555533,0.996168446644388,0.99640144715298,0.996003745500714,0.995945381374876,0.996005587385302,0.995956754312605,0.996114778300251,0.996423643289846,0.996101728252135,0.996126096466304,0.995758761700462,0.995728354883788,0.995859150180637,0.995988669340663,0.995869465373226,0.99656602173622,0.997604850971376,0.996555159763172
544,0.99618284921847,0.995736229060505,0.995695314131454,0.995681805315748,0.995630103200861,0.995757642294576,0.995807146785677,0.995876082960337,0.995907370029344,0.995655398512721,0.995142314400108,0.99583602828332,0.994966023473229,0.995823601840481,0.996025868780249,0.995626638722986,0.995972200833547,0.996016155495113,0.996246346973926,0.995851054684524,0.995766547164909,0.995818538766873,0.995769213602126,0.995914831248979,0.996212141742264,0.995893845339237,0.995904769493142,0.995528228512701,0.995493821039976,0.995620969888751,0.995748665225826,0.995629161515259,0.996342885622683,0.997379610763737,0.996331647464362
545,0.996069984777627,0.995537858161044,0.99548110139605,0.995466025133968,0.995413790040138,0.995544155405062,0.995577191782841,0.995644368430368,0.995667507688409,0.995407670236688,0.994859001531971,0.995528582364282,0.994681876672441,0.995574234602936,0.995774728838934,0.995351563454487,0.995688931466879,0.995729518770069,0.995955570896166,0.995563065774274,0.995445184185206,0.995483060552861,0.995432035473915,0.995560238850792,0.995847240396855,0.995524560427933,0.995511330766594,0.995117333584577,0.995074637707396,0.995196276794196,0.995322876507259,0.995201373210743,0.995938072416462,0.996966739305032,0.995925526640462
546,0.996128311469258,0.995637578418271,0.995593684240158,0.995582453441532,0.995531506006377,0.995654612385323,0.995701498030362,0.995770522827678,0.995797402397248,0.995545342060736,0.9950029745036,0.995665414843731,0.994827799190904,0.99571601417609,0.99592096118918,0.99547778017621,0.995828497478794,0.995873877974411,0.996102084501037,0.995710652475153,0.995590188061968,0.995635239088558,0.995588356440627,0.99572168403319,0.996008283602069,0.995695453500029,0.99569490839633,0.995309397857101,0.995271981645096,0.995396096387881,0.995523901099551,0.99540265648504,0.996133676753645,0.997171359691915,0.996124334266501
547,0.996087645408323,0.995565484970122,0.995516638815905,0.995505515405413,0.99545460006244,0.99557766564307,0.99561745518549,0.995685833279712,0.995708237504648,0.995453159635226,0.994888172051063,0.995531700604242,0.994713030401042,0.995623964172119,0.995829056696561,0.995375459013418,0.995726622796485,0.995772159535605,0.996000489497599,0.995609007245991,0.995468546165233,0.995508642194381,0.995461869903214,0.995587102468754,0.995868340165258,0.99555518868726,0.995544583490382,0.995149662827849,0.995109119940465,0.995231634667276,0.995359520414792,0.995238265703973,0.995979160216427,0.997017482274319,0.995969906379836
548,0.996572686221838,0.996408019631723,0.996417984396171,0.996424497466389,0.996379506177836,0.996496345657362,0.996631701332919,0.996711759481381,0.996772353603364,0.996564246583781,0.996123385615552,0.996812264519716,0.995957283102865,0.996753797169069,0.996979200592683,0.996519045479352,0.996938219494652,0.99700922877682,0.997255502703921,0.996860966337422,0.996796634539898,0.996892760516248,0.996865005776831,0.997052096897178,0.9973481391708,0.997094757315523,0.997197053647091,0.996876319530661,0.996870574443436,0.997014986594346,0.997153700508243,0.997034509895534,0.997702351693206,0.998821035323101,0.997707781081756
549,0.996382360911588,0.996076091924321,0.996062472090111,0.996063484470597,0.996016641941791,0.996136961418605,0.996239676994095,0.996315390471226,0.996359475387855,0.996140679537032,0.995657498176666,0.996329336440309,0.995488563032951,0.996324398820632,0.996543485732619,0.996062774717673,0.996460181660028,0.996522952815807,0.996762954987488,0.996370031548847,0.996260824657661,0.99633312607986,0.996299437380982,0.996457458900274,0.996738108097785,0.996471710743924,0.996529773015944,0.996179306551602,0.996161818630658,0.996298520229085,0.996433416681879,0.996313497076031,0.997011749952439,0.998102131976126,0.997012602425886
550,0.996369474056676,0.996052719654978,0.996041137027162,0.996042754430687,0.995996112592541,0.996113002922665,0.996214293522671,0.99628970148726,0.996330477635095,0.996114418325925,0.995624244076794,0.996288420818697,0.995455605871882,0.996298792705019,0.996518590726347,0.996024491834517,0.996422351851426,0.996485041614148,0.996723447010893,0.996332618405384,0.99620927074385,0.996276920176175,0.996243880102482,0.99639473155086,0.996670711701589,0.996404465641598,0.996454006504458,0.996096466779282,0.996075521068236,0.996209895444996,0.996345247617899,0.996223631732081,0.996934044645369,0.998027793928362,0.996935400724668
551,0.996347345554155,0.99601362912786,0.996001654352081,0.996003174705833,0.995956498598706,0.996072050940347,0.996172724361055,0.996248053838155,0.996288510939878,0.996072239545611,0.995581169455883,0.996244960739172,0.995412475214129,0.996256517553884,0.996476211900076,0.995965869713167,0.996363319388957,0.996425843494358,0.996664096138639,0.996273330097111,0.996137919378513,0.996202130260163,0.996168983168148,0.996314513565738,0.996587570912207,0.996320073030799,0.996362399535766,0.995999422772983,0.995976591118728,0.996109196584212,0.996242917268897,0.996122812155403,0.996841894053553,0.997935018735189,0.996843169376028
552,0.995838961700524,0.995128809551103,0.995056562515468,0.995041565978518,0.994989336982529,0.995111539022873,0.995118148050668,0.995181850131808,0.995182018596597,0.994922914139401,0.994304742932249,0.994917232899845,0.994127560988578,0.995089653771431,0.99529034796558,0.994754109820785,0.995086094381176,0.995123855471978,0.995343218968084,0.99495737101263,0.994716779238131,0.994717006016988,0.994666033415833,0.994736395488854,0.994985178117062,0.994659330858798,0.99457354505059,0.994127052293415,0.994065586022003,0.994173218118807,0.994295418611172,0.994173148776042,0.994973514685144,0.99596991292109,0.994961028002458
553,0.995301070158038,0.994192785437357,0.99406223444606,0.994029784237312,0.993971687459819,0.994092024310815,0.993996231452209,0.994047636427894,0.994005171770131,0.993696302486032,0.992931663056457,0.993479957895937,0.992745501864586,0.993844501229798,0.994025109594541,0.993475132171751,0.99373575950751,0.993746265156261,0.993943170347672,0.9935650063648,0.99322482652138,0.993160252840064,0.993090423091836,0.993087241794539,0.993313085417596,0.992927577596446,0.992714699935807,0.992182307371116,0.992081518800736,0.992162722067136,0.992272618720296,0.99214628479084,0.993039754944681,0.993945058131305,0.993012698654426
554,0.995236055674667,0.994079289758608,0.993943075425174,0.993908917670756,0.993850245766991,0.993969480711461,0.993862182642881,0.993911748699749,0.993860968868573,0.993552460690947,0.992774694517567,0.993317730329245,0.992587650594044,0.99369884935436,0.993877497307649,0.99331661201027,0.993570490383884,0.993578442082496,0.993773417544136,0.993395731751299,0.993035055370182,0.992961423911132,0.992889745538303,0.992874883096371,0.993095763474563,0.992703815082558,0.992472687062112,0.991929969307089,0.991823993981254,0.991901267781985,0.992008438843685,0.991883420832302,0.992785908924366,0.993671106326327,0.992757424463116
555,0.99523219187664,0.994071845800293,0.993932557639539,0.993899055721576,0.993840602011422,0.9939630625176,0.993856620098464,0.993906630138876,0.993857312746974,0.993546304851597,0.992761918695397,0.99329741642478,0.992575200924399,0.993693399986125,0.99387281434624,0.993304542022336,0.993559064137926,0.993567008198793,0.993760436021081,0.993384842905982,0.993021845493285,0.992948358903249,0.992877386168528,0.992861665402881,0.993083445919849,0.992690057417875,0.99245732446884,0.991912934968641,0.991806835459793,0.991885076188419,0.991992728663029,0.991867788014499,0.992768780367478,0.993657545237025,0.9927408427883
556,0.995243267611032,0.994090546891175,0.993954525456423,0.993922001517104,0.993863874975404,0.993984837205631,0.993883866720484,0.993934528484559,0.993887340916977,0.993579171244887,0.992802322972158,0.993340903749851,0.99261610215903,0.993727312216236,0.993907860288931,0.993325293147191,0.993583721703279,0.993593139783141,0.993787707833351,0.993411794158997,0.993040148680254,0.992965492390122,0.992895573134798,0.992877648476387,0.993100734505647,0.99270432698647,0.992467608139536,0.991915296630912,0.991804937261102,0.991879782767538,0.991986590414928,0.99186154517459,0.992783294334679,0.993677248870744,0.99275617231092
557,0.995211111824484,0.994034029880827,0.993891234028589,0.993858280561727,0.993800007752122,0.993924927685833,0.993819489211095,0.99386913737472,0.993816261586775,0.993512280942072,0.992731991553279,0.993269167962007,0.992545543414592,0.993659972417756,0.993840034292522,0.993246874625148,0.993501576047846,0.993509326967687,0.993701032573018,0.993327609446778,0.992947069092808,0.99286768497619,0.992797298463081,0.992773824444215,0.992993547423677,0.992595929633653,0.992351636010211,0.991797053680465,0.991685637825394,0.991759784649058,0.991866265557395,0.991741151989576,0.99266074965901,0.993540990104386,0.99263326764401
558,0.995200713826155,0.994015341644619,0.993873597574451,0.993840952806744,0.993782782088617,0.993904351375991,0.993797826016176,0.993847687327984,0.99379551883654,0.993488027639987,0.992698437809181,0.993226985652542,0.992512138187682,0.993636055289616,0.99381648229206,0.993219623601695,0.993475584733301,0.993483809778398,0.993675899895494,0.993302345434533,0.992914647221425,0.992834187629436,0.992764131760933,0.992738420710526,0.992958584687749,0.992558428414216,0.992310151657817,0.991752364979198,0.991640122953499,0.991713221528325,0.99181993800336,0.991693091424273,0.992616003248966,0.993497987059946,0.992588777983924
559,0.995166109002359,0.993954573225119,0.993805790644653,0.993772628194815,0.993714281594854,0.993841218788687,0.993731775605746,0.993781290247601,0.993727959549287,0.99341898068094,0.99262533052782,0.993152244677282,0.992438758979593,0.993566464546464,0.993746303122871,0.993132650378679,0.993384555088851,0.993390990742711,0.993580141374506,0.993209079430099,0.99280966053931,0.992723379955102,0.99265276108216,0.992618600013988,0.992835313395223,0.992431072969634,0.992170122943198,0.991602020113098,0.991483746530928,0.99155279353206,0.991657594599625,0.991532212447537,0.992473715187359,0.993352989381066,0.992446055896909
560,0.995153464555004,0.993932070080128,0.993783719748626,0.993750691860515,0.993692389069777,0.99381791592544,0.993707201120327,0.993756085374489,0.993698353705161,0.993395163534374,0.9926025029729,0.993129833505851,0.99241599484342,0.993542796462824,0.993722797203571,0.993097756455868,0.993350200617915,0.993356835023653,0.993546137863715,0.993175030200313,0.992767120193529,0.992678242449175,0.992607766018517,0.992570519672676,0.992787410305853,0.992379971411544,0.992113595886637,0.991543760273345,0.991425727613121,0.991494939163862,0.991599831872867,0.99147445792838,0.992408468279375,0.9932770947816,0.992380919995868
561,0.995605964923906,0.9947182631692,0.994623152445957,0.994606092388013,0.994553154451983,0.994672776429709,0.994648378473858,0.994707837722266,0.994684680134795,0.994423687716717,0.993742432193466,0.994309941168232,0.993564119061875,0.994588301190124,0.994786699328726,0.994170567496467,0.994484447348678,0.994514069842435,0.994719398982841,0.994345766885418,0.994018928399567,0.993984825366489,0.993931600363117,0.993955620601316,0.994190686918557,0.993835827380268,0.993677288620965,0.99317650309691,0.993089825403978,0.993178656829129,0.993293239581547,0.993169723930573,0.994040573177215,0.994992460840678,0.994026359471228
562,0.995578379819331,0.994669868521441,0.994567940398497,0.994550408910829,0.994497311125914,0.994620916910449,0.994591927193721,0.994650368236712,0.994621586698726,0.994364551940595,0.993679717343445,0.994245831766588,0.993501157323405,0.994528669598391,0.994726531137954,0.99410534713359,0.99441739249321,0.99444632120123,0.994651145169934,0.994277614413638,0.993941278811994,0.993903189294553,0.993849453419784,0.99386786079872,0.994102353203892,0.993742185892711,0.993573820194145,0.993065682332977,0.992974753713945,0.993061241515583,0.993175517644161,0.993051935399347,0.993935194015634,0.994884787269804,0.993920586513153
563,0.995563953380524,0.994644431699049,0.994542127608266,0.994524487704095,0.994471352524549,0.994593013213795,0.994560566931926,0.994618934509859,0.994589896221543,0.994328186364844,0.993630785578619,0.994186911179123,0.993452162623826,0.994492194031568,0.9946899370071,0.99406979766264,0.994381413618977,0.994410176190702,0.994614871077115,0.994241373174143,0.993897562076062,0.993856788110236,0.993802933462464,0.993818514118269,0.994052862230503,0.993689953605212,0.993516643650522,0.99300567632074,0.99291447382576,0.993000784203593,0.993114980258638,0.992991377472887,0.993872926854679,0.99481060880928,0.993858228383312
564,0.995539734445051,0.994601603672546,0.994493843716268,0.994476158526832,0.994423005929396,0.994547224737843,0.994512498501323,0.994570116647253,0.994536282236427,0.994279836424893,0.99358201964885,0.99413799846869,0.993403365603185,0.994443804425781,0.994641505354993,0.994011168570378,0.99432261102182,0.994351301106324,0.99455593948641,0.994182450931297,0.993829138832554,0.993785881343861,0.993731974981852,0.993743664826344,0.993975189044059,0.993612374494576,0.993434330751834,0.992920592061641,0.992827719240185,0.992912417806308,0.993026578948811,0.992901195255258,0.993785737285483,0.994723191157115,0.993771000460182
565,0.995547923561673,0.994615703040322,0.994509411628583,0.994492154769454,0.994439145744608,0.994563304891603,0.994531017573556,0.994588930005133,0.994556089057202,0.994300843575814,0.993606402403277,0.994163786205819,0.993427967063795,0.994465268221292,0.994663464033647,0.994028450676843,0.99433962772243,0.99436797182218,0.994570804523585,0.994199481354703,0.993849409801603,0.99380698834133,0.993753543919978,0.993765851069595,0.993997976158188,0.993635382232142,0.993458346228951,0.992944216670078,0.992850769188064,0.992936130913385,0.993050614496303,0.992925287326748,0.993811687687668,0.994751507125593,0.993797308149798
566,0.995529571496433,0.994583342153071,0.994476565173951,0.994459174598778,0.994406119403108,0.994528332164808,0.994492417982121,0.994550234380214,0.994517041466923,0.994257074100146,0.993549819037369,0.994097097968897,0.993371306765629,0.994421362943781,0.994619412346073,0.993982197827591,0.994292831291976,0.994320963130201,0.99452361985654,0.994152353566958,0.993791892887993,0.993745767265864,0.99369217614961,0.993698788931246,0.993930718348893,0.993562558374806,0.993375565420477,0.992855384822058,0.992758288305266,0.99284013142881,0.99295296412576,0.992829151353125,0.993723654897684,0.99465137569938,0.993709162993023
567,0.995512709563801,0.994553678181516,0.994446261884365,0.994428672609667,0.994375549700684,0.994497803007533,0.994460808923317,0.994518501202441,0.994484917546475,0.994224338415727,0.993515586297371,0.994062295587566,0.993336968603318,0.994388419725232,0.994586244683468,0.993937009103964,0.994246881283589,0.994274724344452,0.994477178864095,0.994105941617479,0.993737740781258,0.993689455113109,0.993635647567209,0.993640411014237,0.99387211130283,0.993502212067492,0.993311973079741,0.992788693408821,0.992691203210012,0.992772797396316,0.99288550619014,0.992761664010058,0.993659282440218,0.994586076299769,0.993644624333932
568,0.99549551331131,0.994523200260403,0.994410651405724,0.994393105475616,0.994339995308893,0.99446618527681,0.994429443431597,0.994487168538987,0.994453689930466,0.99419322236742,0.993484797974403,0.994031674260815,0.993306196700615,0.994357356184025,0.994555238723691,0.993894288952611,0.994202356376895,0.994229265213916,0.994429451933699,0.994060511322574,0.993686497259813,0.993635350019877,0.993581586841843,0.993581697592985,0.993810712123385,0.993440042691876,0.993243707952043,0.992718178364272,0.992619263999452,0.99269941345324,0.99281216370384,0.992686554365647,0.99358197972657,0.994497744871043,0.993567357099276
569,0.995484036846454,0.994502980621862,0.994390045006675,0.994372396431606,0.994319251045413,0.994445449367745,0.9944080845546,0.99446573187408,0.99443196023652,0.994171240489712,0.993461932144864,0.99400842848314,0.993283275507886,0.994335268049164,0.994533035779936,0.993863283550523,0.994170922197762,0.994197662946494,0.994397702216603,0.994028818333933,0.993646763781087,0.993592748720074,0.99353887306766,0.993534578137253,0.993763428604756,0.993388471933286,0.993184444084095,0.992650489408551,0.99254641672026,0.992623081017886,0.992734196917808,0.992610108089975,0.993526786487182,0.994453262488564,0.993512077714081
570,0.995473884945163,0.994485189900518,0.994371656717083,0.994353813411474,0.994300602208533,0.994425458554158,0.994385062277191,0.994441877023332,0.994403104136494,0.994147135287585,0.993436418639794,0.993982396715948,0.993257660047143,0.99431095788637,0.994508503791167,0.993839689602154,0.994146594224059,0.994173060819206,0.994372920020444,0.994004049897293,0.993618971715895,0.993563615265961,0.993509528719585,0.99350339195218,0.993732036519279,0.993355320055137,0.993148045632986,0.992613366146575,0.992508965173745,0.992585424973394,0.99269643080554,0.992572318760944,0.993485076704952,0.994399361551365,0.993470205167858
571,0.995850751277145,0.995140221415294,0.995070420163847,0.995065681233925,0.995016873169814,0.995137622151722,0.995167574878437,0.995233074726601,0.995222727583593,0.995000552803343,0.99437922073092,0.994956495090635,0.994207185854855,0.99517830397728,0.99539094056388,0.994734431898431,0.995093389592859,0.995139547953687,0.995354492334739,0.994981615224518,0.99466618029136,0.99465700342379,0.994617065944775,0.994663177139942,0.994909020955275,0.994574151457895,0.994457104179221,0.993981022041769,0.993904939283332,0.994000068809652,0.994120306827479,0.993997903391306,0.994850326558888,0.995833005466895,0.994846386192887
572,0.995909871885959,0.995242771494792,0.995180552710034,0.99517810316976,0.995130063764423,0.995250423637364,0.995293093456926,0.99536009700487,0.995354622785816,0.995139176134641,0.994535381166885,0.995119722752572,0.994364519161995,0.995319362136791,0.995534636920246,0.994871239796195,0.995239257099123,0.995288836095838,0.995506374134109,0.995132835076329,0.994822575624406,0.994819889297509,0.994782421475321,0.994836441597875,0.995085245552198,0.994756528934988,0.994653140674281,0.994185009917873,0.994112237259064,0.994209025539965,0.994330848794909,0.994206973981616,0.995056041096643,0.996050509556327,0.995054008868607
573,0.995893117683372,0.9952133274428,0.99515032794836,0.995147644101271,0.995099525113292,0.995218582815646,0.9952599479988,0.99532679816709,0.995320819327065,0.995104683948477,0.994499075084453,0.9950826999738,0.994328089522935,0.995284624563534,0.995499633879614,0.994829526193353,0.995194628168329,0.995242854515962,0.995457799821801,0.995086650931367,0.994773508510924,0.994768451531211,0.994730729664355,0.994781342394849,0.995029849622929,0.994697892991402,0.994588545724188,0.994116841346739,0.994042017022252,0.99413693331037,0.994257054830018,0.994134686361322,0.994985811193273,0.9959791059553,0.994983583592323
574,0.995883511683074,0.99519642578426,0.995127769144413,0.995124971840974,0.995076813940531,0.995201170391364,0.99524190330046,0.995308679188382,0.995302454967932,0.995085986492812,0.994479496968764,0.995062774982485,0.994308451249222,0.995265808687072,0.995480689932464,0.99480782360771,0.995172480740212,0.995220537552163,0.995435355716784,0.995064235904775,0.994748186623051,0.994741962332228,0.994704117427912,0.994753049467809,0.995001412803086,0.994667856832487,0.994555570424764,0.994083320260861,0.994008244258519,0.994102997020121,0.994223039968081,0.994100654431254,0.994947756821614,0.995929150638454,0.994945434627242
575,0.995877522245092,0.995185927800542,0.995116875959445,0.995113963833716,0.995065767122624,0.995190140350139,0.995230218802828,0.995296916019135,0.995290423772965,0.995073633525394,0.994466233339951,0.995049137167533,0.994295127855478,0.995253334619518,0.995468084760406,0.994792430690166,0.995156626756003,0.995204507455007,0.995419185845247,0.995048107569024,0.994729116481491,0.994721708316715,0.994683739089147,0.994730969861185,0.99497641452314,0.994645206534113,0.994532036579927,0.994059191722826,0.993983838010143,0.994078406193602,0.994198362058506,0.99407595961486,0.994923702746405,0.995904466878259,0.99492128482695
576,0.995872262510315,0.995176782187534,0.99510713412806,0.995104041157948,0.995055783678592,0.99518018848693,0.9952192657719,0.995285844993671,0.995278972458247,0.995061647219518,0.994452866592005,0.995035217293054,0.994281668283798,0.995241156178548,0.995455698157362,0.994779940661389,0.995143423632622,0.995191035172153,0.995405511283164,0.995034482430853,0.994714535337047,0.994706492789786,0.994668328389113,0.994714840295822,0.994960054066691,0.99462826164199,0.994513845632031,0.994040179099844,0.993964443091331,0.994058759819272,0.994178590554055,0.994056165445542,0.994904750799713,0.995884587906118,0.994902182146416
577,0.995872974793784,0.995177929892325,0.995108654903863,0.995105684068517,0.995057467385025,0.995181844574316,0.995221564169663,0.995288216124052,0.995281552863731,0.995064621680873,0.994456714141036,0.995039395174193,0.99428557762266,0.995244261361404,0.995458945070871,0.99478041305281,0.995144360692956,0.995192144386013,0.995406735594662,0.995035693606888,0.994713957384498,0.994705527023951,0.994667494005198,0.994713194618035,0.994958541423085,0.994625878196487,0.994510046926048,0.994036796918316,0.993961251242737,0.994055688095352,0.994175587454586,0.994053174192059,0.99490139354428,0.995881771369116,0.994898926648274
578,0.995845062052009,0.995129410446359,0.995056952610419,0.995053011023593,0.995004468170752,0.995129018928822,0.995163384751155,0.995229407661814,0.995220731539303,0.995000908425685,0.994385624784587,0.99496536410487,0.994213990103205,0.995179516618863,0.995393082786921,0.994714232709697,0.995074364102767,0.995120708931524,0.995334228086133,0.994963437762294,0.994636748311796,0.994624974502025,0.994585893822432,0.994627828659556,0.994871951811843,0.994536221676443,0.994413852153043,0.993936307666938,0.993858770259557,0.993951904412236,0.994071148161414,0.993948612937827,0.994801174568311,0.995776657781372,0.99479789850691
579,0.995850775339539,0.99513937365279,0.995067532061351,0.99506375331568,0.995015265269042,0.995139806066959,0.995175165607268,0.99524131443698,0.995233109507697,0.995013676824266,0.994399789265099,0.994980150806744,0.994228238539478,0.995192457660214,0.995406210831336,0.994727994328778,0.995088820820415,0.995135435014801,0.995349198714659,0.994978301902213,0.994652965655232,0.994641938860816,0.994603034059347,0.99464587155011,0.994890271439921,0.994555224858715,0.994434373496845,0.993957859020646,0.99388081070219,0.993974280697615,0.994093675230607,0.993971167228044,0.994822568670832,0.99579911797626,0.994819428361722
580,0.995842737123912,0.995125373715748,0.995052646601686,0.995048617279433,0.99500004496568,0.995124615668985,0.995158518949877,0.995224489566109,0.995215661338638,0.994995555664057,0.994379640737617,0.994959142931481,0.994207961109424,0.995174070554469,0.995387535627359,0.994708750489843,0.995068549259424,0.995114770292936,0.995328207017055,0.994957425059722,0.994630383330974,0.994618341884763,0.994579166540812,0.994620810380114,0.994864838734924,0.994528858333941,0.99440597281286,0.993928093584818,0.993850402191408,0.993943437892188,0.994062629186041,0.99394008501565,0.994792969708009,0.995768055629413,0.994789620513526
581,0.99585196038014,0.995141419565766,0.995069729616544,0.995066005159524,0.995017535320524,0.995142060266493,0.995177688571931,0.995243866056838,0.995235730951337,0.995016490235347,0.994402964227879,0.994983449038242,0.994231441224218,0.995195328895878,0.995409144730977,0.994730709215078,0.995091731589461,0.995138417289502,0.995352220250029,0.994981329897923,0.99465607323782,0.994645163839464,0.994606317580636,0.994649263066946,0.994893708288943,0.99455876366485,0.994438115778513,0.993961719854748,0.993884721045714,0.99397821646622,0.994097631308916,0.993975128756589,0.994826464376862,0.995803195534056,0.994823369317092
582,0.995867573353649,0.995168564587164,0.995098649304066,0.995095460226579,0.995047170293106,0.995171603996663,0.995210207362201,0.995276736554652,0.99526974286157,0.995052074850537,0.994442653988312,0.995024791355687,0.994271405811223,0.995231482302987,0.995445914373451,0.99476776497674,0.995130904939233,0.995178390746983,0.99539280012872,0.995021755901199,0.994699338456832,0.994690311688674,0.994652043252691,0.994697121250229,0.994942257963654,0.994609036768853,0.994492080055234,0.994018113962427,0.993942243839086,0.994036480330664,0.994156264691307,0.994033831353522,0.994882690328206,0.99586217185256,0.994880041532974
583,0.995865016367019,0.995164112976299,0.99509391418177,0.995090642837534,0.995042325245767,0.995166770452399,0.995204904101002,0.9952713765738,0.995264189953376,0.995046292689492,0.994436220133353,0.995018086659133,0.994264929669028,0.995225612799723,0.995439950249053,0.994761655643149,0.995124463020081,0.995171822203706,0.995386129908125,0.99501511775322,0.99469218063301,0.994682835235935,0.994644477992498,0.994689184949848,0.994934205903871,0.99460069013577,0.994483097537534,0.994008706400347,0.993932636486958,0.994026738869475,0.994146459486967,0.994024014998597,0.994873330243395,0.995852350416134,0.994870612875003
584,0.99586273000697,0.995160112270869,0.995089682586887,0.995086359445036,0.995038024378544,0.995162464641744,0.995200241693986,0.995266665479547,0.995259272428339,0.995041291037342,0.994430707113558,0.995012321195133,0.994259389770536,0.995220556407982,0.995434834583776,0.994756056563523,0.995118619611829,0.99516588125812,0.995380083785444,0.995009132696287,0.994685522530725,0.994675853601264,0.994637440355993,0.994681734195196,0.994926636677727,0.994592820965202,0.994474547680725,0.993999681829495,0.993923382006348,0.994017320879422,0.9941369739229,0.994014518453515,0.994864413136288,0.995842980921584,0.994861652585212
585,0.995856833524521,0.995149846127699,0.995078762813457,0.995075251837023,0.995026853614664,0.995151318676791,0.995188015932544,0.995254308648251,0.9952464648671,0.995027967312029,0.994415883291872,0.994996869111202,0.994244469372518,0.995207033281716,0.995421095441492,0.994741964513053,0.99510376396761,0.995150734359942,0.995364699778128,0.994993826848135,0.994669003760282,0.994658597570006,0.994619981546088,0.994663414609879,0.994908047430741,0.994573553110241,0.99445380795287,0.99397795803512,0.993901195689037,0.993994823809273,0.994114329649179,0.993991847874549,0.994842799897869,0.99582030156216,0.994839882773663
586,0.99590678946768,0.99523673863779,0.995171291162748,0.99516945513215,0.995121619845775,0.99524581876777,0.995291920631186,0.995359334399534,0.995355197342518,0.995141523573523,0.994542443795664,0.995128730473934,0.994371890065487,0.995322368564172,0.995538358089682,0.994860784357563,0.995229264336496,0.995278766285234,0.995494694649404,0.995123274998262,0.994807908130004,0.994803595091898,0.994766786852655,0.994817189437871,0.995064058520956,0.994735149728965,0.994627419532195,0.994159518136464,0.99408646194949,0.994182541883565,0.994303249912017,0.994180990446146,0.995023699763319,0.996010074073454,0.995022178685322
587,0.995908804872883,0.99524024278862,0.995175024631039,0.995173257041034,0.99512544475477,0.995249632561706,0.995296117562478,0.995363576898455,0.995359589722707,0.995146114153357,0.994547563823061,0.995134065573563,0.994377045231714,0.995327031844226,0.995543100133114,0.994865568120182,0.995234320428274,0.995283925485383,0.995499933297448,0.995128492054272,0.994813496501707,0.99480942729227,0.994772692914202,0.9948233724062,0.995070331953429,0.994741644849253,0.994634392584621,0.994166805669024,0.994093895467699,0.994190071282697,0.994310826970254,0.994188576749032,0.995030965853989,0.996017695908875,0.995029501814886
588,0.996085243263114,0.995547064332577,0.995501851601746,0.99550609364122,0.995460300880534,0.995583480440714,0.995663453966341,0.995734881928425,0.995743843702901,0.995547919690571,0.994995604336319,0.995600784752366,0.994828170570611,0.995735220732689,0.995958204779766,0.995284686095476,0.995677260057133,0.995735873388672,0.995958753507221,0.995585519326591,0.995303049298572,0.995320341602425,0.995290091526881,0.995365049894927,0.995619843447535,0.995310738522782,0.995245462725456,0.994805562842979,0.99474553374687,0.994850191565958,0.994975150578915,0.994853680286253,0.995667654054791,0.99668555786955,0.995671196877373
589,0.996084995041684,0.995546635495755,0.99550139173776,0.995505621696582,0.995459824885829,0.995583008610656,0.995662925487732,0.995734347749395,0.995743298395604,0.995547328528244,0.994994937935165,0.995600095173643,0.994827498009791,0.995734616698679,0.995957586796001,0.995284115241176,0.995676647455994,0.995735245804198,0.995958119333765,0.995584881577174,0.995302398811337,0.995319667086291,0.995289403990499,0.995364340830558,0.995619126571217,0.995309998272768,0.995244680032115,0.994804754767904,0.994744714744473,0.994849366729811,0.994974321227696,0.994852850265808,0.995666840477351,0.996684706690239,0.995670373237561
590,0.996084413493566,0.995545611795642,0.99550031614274,0.99550453906797,0.995458739860227,0.995581918146612,0.99566176275366,0.995733173318163,0.995742062623488,0.995546104948782,0.994993605310056,0.995598696161514,0.994826161635135,0.99573338578981,0.995956347961844,0.995282650251914,0.99567513561973,0.995733713746175,0.995956556863019,0.995583343418252,0.995300629639438,0.995317804466406,0.995287533740007,0.995362341990883,0.995617093761942,0.995307877773818,0.995242353545945,0.994802279542109,0.994742165793858,0.99484676322311,0.994971697339764,0.994850223453523,0.995664412316477,0.996682151975229,0.995667939221219
591,0.996084914104979,0.995546491028785,0.995501242757647,0.995505472874911,0.995459676109943,0.995582858630598,0.995662770526332,0.995734191647408,0.995743134465441,0.995547170821066,0.994994771673533,0.995599921517773,0.994827331799243,0.995734459190729,0.995957429507285,0.995283897547979,0.995676427049198,0.995735023920608,0.995957893678644,0.995584659791641,0.995302131127622,0.995319383683863,0.995289120749172,0.99536403388302,0.995618815347196,0.995309669668958,0.995244313400064,0.994804358767182,0.994744303523808,0.994848943675441,0.994973894166945,0.994852423194076,0.99566645850679,0.996684304328003,0.995669991399671
592,0.9960816525817,0.995540804158776,0.995495202958061,0.995499337613457,0.995453508727995,0.995576699130483,0.995656038297518,0.995727387676642,0.995736067814732,0.995539865812341,0.994986664531596,0.99559146275709,0.994819175489742,0.995727052965186,0.995949913641662,0.995276048456148,0.995668176188482,0.995726618037379,0.995949351035935,0.995576173041274,0.995292891903319,0.995309721438727,0.99527935546859,0.995353760504925,0.995608386960645,0.995298851430083,0.995232636825943,0.994792100487041,0.99473176916209,0.994836220210281,0.994961085092493,0.994839599200233,0.995654287177636,0.996671527721,0.995657740565227
593,0.996066137063958,0.995513821088528,0.995466461972607,0.995470068929486,0.995424062710705,0.995547341538186,0.995623738896805,0.995694739497992,0.995702280605678,0.995504539089694,0.994947275962016,0.995550432250834,0.994779516063672,0.995691165780095,0.995913419248641,0.995239181717397,0.995629217095284,0.995686867596051,0.995908996223934,0.995535976623974,0.995249825078131,0.995264774001429,0.995233838743406,0.99530610434658,0.995560041887109,0.995248780895819,0.995178868027675,0.994735890674578,0.994674423062006,0.994778125182908,0.994902619617616,0.994781065347394,0.99559826443932,0.996612761423851,0.995601278301781
594,0.996064579528627,0.995511123082469,0.995463575785019,0.995467117807273,0.995421089798619,0.995544386034486,0.995620454052268,0.995691418704965,0.995698865280656,0.995500901942873,0.994943193180182,0.995546191377612,0.994775400084302,0.995687459533092,0.995909638123543,0.995235552692461,0.995625349353478,0.995682912037234,0.995904988400192,0.995531966333153,0.995245639819675,0.995260420858957,0.995229415587899,0.995301510398934,0.995555387569948,0.995243971942308,0.99517374780129,0.994730575712684,0.994669021154708,0.994772671146535,0.994897133922186,0.994775573544513,0.995592934372771,0.996607177484484,0.995595894147013
595,0.996038107772351,0.99546508656475,0.995414539797831,0.99541718163655,0.995370851119978,0.995494297935398,0.99556534667448,0.995635716177311,0.9956412185592,0.995440629699046,0.994875990370736,0.995476186425618,0.994707735214367,0.995626231194604,0.99584737394769,0.995172655059609,0.995558881855258,0.99561509432305,0.995836139124988,0.995463387817804,0.995172164170183,0.99518373678065,0.995151760332526,0.995220205280317,0.995472906614814,0.995158548160025,0.995082015220064,0.994634679535087,0.994571187012203,0.994673559856598,0.994797390788355,0.994675713601051,0.995497356011888,0.996506918275902,0.99549956595371
596,0.996036576815069,0.99546242094342,0.99541170445661,0.995414297231841,0.99536795021961,0.995491403788537,0.99556217170767,0.99563250722864,0.995637893529879,0.995437168726272,0.994872139608376,0.995472173185457,0.994703859235179,0.995622718142939,0.995843804477112,0.995168995958566,0.995555024028742,0.995611160782607,0.995832144462,0.995459412772995,0.995167876055767,0.995179257513938,0.995147228120988,0.995215450151022,0.995468081934861,0.995153546910812,0.995076632246666,0.994629041238905,0.994565428660406,0.994667720842982,0.994791513522941,0.994669829629043,0.995491746660913,0.996501032365762,0.995493915732248
597,0.996056162644461,0.995496484193928,0.995447985076982,0.995451240985239,0.995405116827548,0.995528461282493,0.995602935752902,0.99567371162679,0.99568054275071,0.995481743129722,0.994921834467427,0.995523944421607,0.994753894512861,0.99566799683767,0.995889846200587,0.995215545296093,0.995604208366009,0.995661342422164,0.99588309212878,0.995510154906927,0.995222266867832,0.99523602673616,0.995204712792102,0.995275644829265,0.995529149494984,0.995216794140745,0.99514455934237,0.994700058528166,0.994637884823251,0.994741126189094,0.994865387281507,0.994743790287758,0.995562523371096,0.996575277109551,0.99556524482674
598,0.996122452314452,0.99561177569228,0.995570781640731,0.995576282884924,0.995530913297393,0.99565388719469,0.995740907979991,0.995813174128868,0.995824892630598,0.995632614322256,0.995090036755836,0.995699172318118,0.99492324936903,0.995821252632977,0.996045685475889,0.995373100959472,0.995770683554362,0.995831193254466,0.996055534294139,0.995681903422982,0.995406361662281,0.995428171432624,0.995399279737291,0.995479383743587,0.995735841279774,0.995430865763209,0.995374471646507,0.994940431725022,0.994883129303716,0.994989584398267,0.995115431288767,0.99499412791313,0.995802079470247,0.996826570962387,0.995806670983284
599,0.996149375042471,0.995658577051092,0.995620657930405,0.995627096367092,0.995582041666133,0.995704847300283,0.995797037648101,0.995869911539513,0.995883576476293,0.995694086159927,0.995158630878919,0.995770608576053,0.994992324261549,0.995883720026643,0.996109231487051,0.995436933096366,0.995838200007231,0.995900099001794,0.996125476299041,0.99575160089265,0.99548083233462,0.9955058669262,0.995477986081421,0.995561721178854,0.995819360979458,0.995517340126404,0.995467249911354,0.995037349041212,0.994981965683761,0.99508967550328,0.99521615418157,0.995094968964682,0.995898740375363,0.996927953072963,0.995904112318341
600,0.996145941667123,0.995652610291426,0.995614297318186,0.995620614002038,0.995575518399266,0.995698347200561,0.995789872486728,0.995862668817487,0.995876089999248,0.995686231029355,0.995149861307632,0.995761478567487,0.994983492258017,0.995875735537879,0.996101106844708,0.995428804015783,0.99582959604663,0.995891316466658,0.996116563559922,0.995742715531419,0.995471358466427,0.995495985481302,0.995467973324972,0.995551253068543,0.99580874412758,0.995506348904104,0.995455464845688,0.995025044322589,0.994969420560517,0.995076974037187,0.99520337297102,0.995082172976691,0.995886463357728,0.996915077861648,0.995891733916778


==> data/v_droopstatic.dat <==
tds,V_1,V_2,V_3,V_4,V_5,V_6,V_7,V_8,V_9,V_10,V_11,V_12,V_13,V_14,V_15,V_16,V_17,V_18,V_19,V_20,V_21,V_22,V_23,V_24,V_25,V_26,V_27,V_28,V_29,V_30,V_31,V_32,V_33,V_34,V_35
1,0.996431073701122,0.996159940676066,0.996144435879537,0.99615302211037,0.996108708216873,0.996235142499918,0.996357468582799,0.9964345322849,0.996471027450799,0.996280925630759,0.995794609403167,0.996439676974386,0.995629484626678,0.996472759688557,0.99670064604931,0.996157025668893,0.996574025580442,0.996643431739455,0.996879815134945,0.996496836068276,0.996337075951734,0.996403090437666,0.996377548075164,0.996517579487331,0.996788041462486,0.996525601865525,0.996565003360993,0.99620401379714,0.996182407239405,0.996314618077027,0.99644950367748,0.996328983160922,0.997030577065587,0.998094507627595,0.997037733800865
2,0.996375379829828,0.996063622846894,0.996041049894578,0.996047392250454,0.996002325185831,0.996129399456659,0.996239916610333,0.996315592589016,0.99634787242846,0.996151099752265,0.995648895118314,0.996288098042928,0.995482622480917,0.996340547256539,0.996565847604195,0.99602791569684,0.996436347002545,0.99650258333224,0.996736783587358,0.99635409613867,0.996187592191452,0.996247458141133,0.996219497462686,0.996353140205839,0.996621187931126,0.996353347915995,0.996381308755741,0.996013042067023,0.995988155954908,0.996118343048015,0.99625203678862,0.996131233087739,0.996839283492891,0.99789402221074,0.996844572773362
3,0.996348410051328,0.996016975892195,0.995990987072543,0.995996249477248,0.995950819904115,0.996078199152561,0.996183016748448,0.996258021368187,0.99628824980522,0.996088282682292,0.995578404454092,0.996214763339856,0.995411579270227,0.996276581574596,0.996500637321197,0.995965357285924,0.996369655301003,0.996434361389978,0.996667500159479,0.996284963711025,0.996115133704259,0.996172011467262,0.99614288676906,0.996273412707026,0.99654028697668,0.996269822006475,0.996292211396923,0.995920394356783,0.995893905802466,0.996023100664318,0.996156214369024,0.996035273215083,0.996746497943487,0.99779677426135,0.996750888319976
4,0.996313241165166,0.995956135656083,0.995925706578985,0.995929575338039,0.995883677924238,0.996011444087325,0.996108870206261,0.996183000520601,0.996210529805099,0.996006477987431,0.99548663691212,0.996119276888789,0.995319098513043,0.996193294717079,0.99641574445341,0.995883697623286,0.996282640747689,0.996345361637325,0.996577106062844,0.996194788803868,0.996020487680756,0.996073444653416,0.996042817688981,0.996169227671114,0.996434561632095,0.996160652114714,0.99617570622523,0.99579920040967,0.995770590226113,0.995898463839684,0.99603081469664,0.995909693517137,0.996625164456031,0.997669596493684,0.996628394707844
5,0.996282016125323,0.995902127908207,0.995867747712816,0.995870369339383,0.995824053290017,0.995952169979716,0.996043006498975,0.996116359896354,0.996141509648383,0.995933776160197,0.995405060859735,0.996034406581866,0.995236884291007,0.996119266401189,0.996340278799583,0.995811255601271,0.996205421010441,0.996266372548952,0.996496886164797,0.996114748162004,0.995936569602385,0.995986062516767,0.995954091159223,0.996076882717585,0.996340856241524,0.996063903688715,0.99607249428619,0.99569186686803,0.995661395367163,0.995788114976421,0.995919793069648,0.995798512590436,0.996517679193228,0.997556940358099,0.996519871169038
6,0.996365042637347,0.996045731430435,0.996021861851354,0.99602780362648,0.995982602068439,0.996109783515442,0.996218153342288,0.996293573015878,0.996325044290947,0.996127121508868,0.995622015444822,0.996260118679659,0.995455537729032,0.99631614309664,0.996540981948057,0.996003858637536,0.996410737678217,0.996476396828044,0.996710180805694,0.996327571777687,0.996159668759301,0.996218366699923,0.996189974227681,0.996322374208441,0.996589962746184,0.996321096254025,0.996346856020085,0.995977173274119,0.995951643037834,0.996081424288672,0.996214889649812,0.996094032557599,0.996803399294004,0.997856403823483,0.996808355161293
7,0.996358883815222,0.996035071365859,0.996010429847812,0.996016133569045,0.99597085208388,0.996098096924857,0.996205189076329,0.996280456085488,0.996311444569133,0.996112840002095,0.995606007130662,0.996243454774101,0.995439407535176,0.996301608483348,0.996526173085214,0.99598952223258,0.996395477890826,0.99646079358347,0.996694329110985,0.996311767745611,0.996143025632004,0.996201026679393,0.996172377598263,0.996304035004039,0.996571349534077,0.996301870586381,0.996326316059754,0.995955787175243,0.995929871837981,0.996059410145684,0.99619273916456,0.996071850228732,0.996782005730859,0.99783397603314,0.996786763454757
8,0.996311564194575,0.995953230959311,0.9959225940215,0.995926400361356,0.995880481984503,0.99600826362118,0.996105348551666,0.996179437473932,0.996206831256383,0.996002607244357,0.995482303294806,0.996114763190709,0.995314732912211,0.996189357627931,0.996411735478693,0.995879780040972,0.996278477478432,0.996341106526941,0.996572781616983,0.996190481016381,0.996015929264372,0.996068692447867,0.996037998185191,0.996164197378114,0.996429455053007,0.99615537513918,0.996170059682416,0.99579331359387,0.995764593194349,0.995892396077402,0.996024708711351,0.99590357873725,0.996619282427475,0.997663428737525,0.996622460716552
9,0.996329205961014,0.995983716058164,0.995955341999673,0.995959884917555,0.995914213721549,0.996041773949248,0.996142671235008,0.996217201583343,0.996245886699652,0.996043920394809,0.995528725920873,0.996163024519087,0.995361532134204,0.996231454511834,0.996454681623432,0.995920520873898,0.99632199424262,0.996385645352369,0.996617993428609,0.996235640554921,0.996062982989016,0.996117649325294,0.99608774895765,0.996215877738276,0.996481881647222,0.996209472462227,0.996227652454921,0.995853103287084,0.995825363136526,0.995953757104837,0.99608643537945,0.995965393728613,0.99667924732306,0.997726258616151,0.996683038795094
10,0.996341796697406,0.996005481788746,0.995978713730651,0.995983772794803,0.995938274827566,0.996065683963648,0.996169275476544,0.996244120143297,0.996273742839498,0.996073334691704,0.995561758403503,0.996197376176912,0.995394828592779,0.996261417901071,0.996485240004779,0.995949654129319,0.996353085795894,0.996417459665828,0.996650294801379,0.996267889910864,0.99609667321021,0.99615271407781,0.996123370030282,0.996252910443535,0.996519453685742,0.996248251501526,0.996268973222459,0.995896031599616,0.995869012503528,0.995997846627693,0.996130790200792,0.996009812091127,0.996722273861311,0.997771346964531,0.996726494989889
11,0.996347994847793,0.996016206493886,0.995990218754255,0.995995521059292,0.995950104752253,0.996077447410909,0.99618233496644,0.996257333537901,0.996287435890498,0.996087734422479,0.995577906936387,0.996214181873939,0.995411101627502,0.996276076294622,0.996500178672193,0.995964060120556,0.996368429835991,0.996433151913957,0.996666234469339,0.99628378728644,0.996113380811156,0.996170116749521,0.996141034900352,0.996271309330941,0.99653812572125,0.996267534267272,0.99628956052624,0.995917455155192,0.995890815336246,0.996019886886995,0.996152965986869,0.996032019730317,0.996743715335721,0.997793822737182,0.996748138937353
12,0.996346860126404,0.996014249403166,0.995988112192036,0.99599336299063,0.995947929408014,0.996075289312704,0.99617992012674,0.996254889983391,0.996284916121245,0.996085046529339,0.995574878115889,0.996211037759415,0.995408046511737,0.996273333561338,0.996497376509436,0.995961463991396,0.996365645263882,0.996430298708797,0.996663340875676,0.996280890719603,0.996110400749909,0.996167021258531,0.996137883908888,0.996268049059983,0.996534820350432,0.996264127703129,0.996285949339,0.995913719676449,0.995887026024266,0.996016067419426,0.996149124863145,0.996028173144441,0.996739957078349,0.997789887552155,0.996744337804957
13,0.99632419787273,0.995975054646378,0.995946045964493,0.995950387901033,0.995904649242219,0.996032266341517,0.996132104035044,0.996206509664745,0.996234814477375,0.996032252752063,0.995515632343797,0.996149403433799,0.995348335726464,0.996219573097187,0.996442568571707,0.995908907381029,0.996309612143276,0.996372978782263,0.996605130063975,0.99622280453843,0.996049533801875,0.996103646079845,0.996073529071982,0.996201080776764,0.996466867116736,0.996193971227179,0.996211118976628,0.99583591244921,0.995807875761794,0.995936086335559,0.996068657079973,0.995947589933578,0.996662029848769,0.997708213607222,0.996665654013541
14,0.996336182008622,0.99599579855163,0.995968290309582,0.995973093913377,0.995927510264309,0.996055005194354,0.996157324647781,0.99623202719717,0.996261273861054,0.996060030327974,0.995546765182518,0.996181812809543,0.995379704956732,0.996247841534891,0.99647136887296,0.995936812017482,0.996339309816214,0.996403343667591,0.996635979398091,0.996253558851791,0.99608193469094,0.996137405460713,0.99610778614069,0.996236788069896,0.99650310859075,0.996231406660485,0.996251118960127,0.995877564931762,0.995850280874711,0.995978966993275,0.996111803708805,0.995990798600876,0.996703692632628,0.997751891306125,0.996707701105303
15,0.996334749025971,0.995993292816252,0.995965631704944,0.995970407994497,0.995924815109103,0.996052304244267,0.996154404785437,0.996229073938999,0.996258161307831,0.996056915626958,0.995543332832545,0.996178208190515,0.995376258344008,0.996244698070422,0.996468194272852,0.995933310385628,0.99633566056029,0.996399634142906,0.996632192277276,0.996249825985073,0.99607774573023,0.996133006755086,0.996103357908159,0.996232085949891,0.996498322956798,0.996226435729129,0.996245704424281,0.995871837399707,0.995844400823951,0.995972976716781,0.99610576893045,0.995984754938107,0.996698042388435,0.997745950785446,0.996702028129768
16,0.996352956167358,0.996024785288746,0.995999428337197,0.996004931774742,0.995959582976587,0.996086867662589,0.996192810590528,0.996267932822491,0.996298408235281,0.996099308507301,0.99559090037859,0.996227697041262,0.995424197955164,0.996287864325632,0.996512198531342,0.995975553425774,0.996380689384277,0.996445694677388,0.996678970733721,0.99629649959739,0.996126681975115,0.996183963373628,0.996155098311878,0.996285937093669,0.996552967596451,0.996282855169187,0.996305894026999,0.99593443135588,0.995908080667563,0.996037329912091,0.996170514531651,0.99604959343959,0.996760724230225,0.997811648342672,0.996765315252391
17,0.996191451677516,0.995745487881042,0.995699652817804,0.99569866002327,0.995651130679155,0.995780261305611,0.995851994201414,0.995923094834895,0.995941341222231,0.995722941816515,0.995168498641874,0.995788290999273,0.994998472359787,0.995904587405991,0.99612143387797,0.995601144686958,0.995981459688619,0.996037281631318,0.996264224828217,0.995882609378379,0.995693167770121,0.995732611673739,0.995696743543882,0.995809034819672,0.996069061914257,0.99578328145529,0.995773118948234,0.995380531491892,0.995344658186196,0.99546802777116,0.995597753913311,0.995476011341659,0.996205909135637,0.997230171785445,0.996205091395441
18,0.99618877379974,0.995740850787818,0.995694682918477,0.995693589380754,0.995646026205058,0.995775182305664,0.995846367476161,0.995917401968797,0.99593543402431,0.995716753383644,0.995161567943065,0.995781073614359,0.994991490042614,0.995898291865835,0.996115022286739,0.995594896014119,0.995974816162463,0.996030490725513,0.996257324056576,0.995875733450988,0.995685902010314,0.995725038435305,0.995689061663714,0.9958010204595,0.9960609265755,0.995774875776198,0.995764128798183,0.99537116243577,0.995335115714561,0.995458374553276,0.995588040193979,0.995466283639472,0.996196544475928,0.997220352899887,0.996195642833667
19,0.996187416559466,0.99573857454789,0.99569197556419,0.995690746163846,0.995643137558072,0.995772329489706,0.995842793545004,0.995913743581472,0.995931519282277,0.995712430441401,0.995156273465941,0.995775412409794,0.994986126664963,0.995893823713194,0.996110396714775,0.995592794201196,0.995972186943816,0.996027665029218,0.996254357585753,0.995872794108065,0.995684501730242,0.995723917564506,0.995687794619742,0.995800419608,0.996060157123338,0.995774867889022,0.995765296339531,0.995371746983358,0.995335428905426,0.995458509144813,0.995588083094319,0.99546631155833,0.996197149566258,0.997220271009841,0.996196134795374
20,0.996192748986663,0.995747798984942,0.995701866428503,0.995700853296739,0.995653317278859,0.995782444574874,0.995854030247621,0.995925110406672,0.995943268682006,0.995724840172239,0.995170187293317,0.995789868910313,0.995000151129117,0.995906463546251,0.996123285882997,0.99560518936035,0.995987380397873,0.996044153794075,0.996273359353841,0.995889465685177,0.995696726925251,0.995736023657996,0.995700133774724,0.995812235065469,0.996072205748381,0.995786294733913,0.995775825057429,0.995383026730487,0.995347050369371,0.995470345518893,0.995600041244045,0.995478295127378,0.996208448905586,0.997232505478606,0.996207614224981
21,0.996193252963472,0.995748597911463,0.995702996352184,0.995702081383504,0.995654578150783,0.995783684223987,0.995855813642207,0.995926959503691,0.995945333079353,0.995727179216646,0.995173265778918,0.995793244146451,0.995003279270404,0.995908907650353,0.996125843895544,0.995605288332495,0.995985893008233,0.996041821117423,0.996268831103174,0.995887214432449,0.995697941563232,0.995737575208438,0.995701790973117,0.995814269587255,0.996074370967249,0.995788756962974,0.995778938105073,0.99538656377512,0.995350784491919,0.995474209247656,0.995603971461278,0.995482237772608,0.996211967090085,0.99723651766704,0.996211214163903
22,0.996193544443834,0.995749253381361,0.995703154157371,0.995702082883077,0.995654527542921,0.995783672572335,0.995854968331884,0.995926016955456,0.995944096626085,0.995725467829984,0.995170430393161,0.995789978096791,0.995000365183911,0.995907028590648,0.996123782998571,0.995608130026731,0.995990103253177,0.99604679636141,0.996275951765389,0.995892060234219,0.995701204258517,0.995741033107712,0.995705080875622,0.995818127379372,0.996078029018007,0.995793101845709,0.995784293444354,0.995391230228058,0.995355129232599,0.995478341051694,0.995607995203373,0.99548624551943,0.996216660264561,0.997240400826061,0.996215777183515
23,0.99617526559762,0.995717913006323,0.995673778151725,0.995671674719757,0.995623773800276,0.995747940875053,0.995813750001957,0.995884151897213,0.99590024427508,0.995678561853576,0.995116127524153,0.995732891698208,0.994945536358411,0.995859022100535,0.996074583758682,0.995565698539316,0.995943690236144,0.995998904543147,0.996227013982722,0.995843300761411,0.995653087616975,0.995691337879361,0.995654273558569,0.995766413583466,0.996025132667058,0.995739864626328,0.995729423831086,0.995335000553894,0.995298684379057,0.995422313404709,0.995552890727166,0.995429478183307,0.996162608909979,0.997181698231253,0.99616086624653
24,0.996188086237463,0.995740365621675,0.995696793320486,0.995694882492198,0.995647046914464,0.995771141568291,0.995837905202235,0.995908416861489,0.995924816752142,0.995703726377733,0.995142560307658,0.995759733277,0.994972070153013,0.99588438886175,0.996100169367904,0.995599672684345,0.995978344932152,0.996033802659893,0.996262040328663,0.995878364946451,0.995696643450561,0.995738065179429,0.995701209801355,0.995816896231855,0.99607845808371,0.995792894779232,0.995786724362982,0.99539469712903,0.995359840689449,0.995484896614669,0.995615486756682,0.995493860404548,0.996224646787663,0.997255126809644,0.996223064631317
25,0.996215613941917,0.995788055595167,0.995747682143561,0.995746783470971,0.995699287842332,0.99582309500193,0.995895196328195,0.995966337119795,0.995984660706234,0.995766559045762,0.995212578518305,0.995832406516214,0.995042607046091,0.99594829751421,0.996165243839087,0.995664674410404,0.996047212672454,0.996104100235099,0.99633332426705,0.995949517050455,0.995773045967445,0.995817219120046,0.995781455353667,0.995899992337477,0.996162637201603,0.995879489839159,0.995878433626061,0.995489661916639,0.995456270195604,0.995582227191352,0.995713351028625,0.995591855421333,0.996319759499519,0.997354353647419,0.996319020268132
26,0.996174413944497,0.995717217370513,0.99567542220185,0.995672430491068,0.995624233470045,0.995744686213707,0.995805654560833,0.995875480968338,0.99588975278651,0.995665482709936,0.995096490014589,0.995710669908575,0.994925450915238,0.995844990673774,0.996059519675766,0.995568437438313,0.995942907825552,0.995996800062399,0.996223907612392,0.995840455785533,0.995659091555704,0.995697986965913,0.99565996740993,0.995773322558371,0.996033614968872,0.99574635836319,0.995736082513441,0.995342490715277,0.995307330414064,0.995431191862383,0.995561131245986,0.995439374436611,0.996169988413505,0.997195587929148,0.996167506033604
27,0.99618769409906,0.995740457236106,0.995699361103412,0.995696601659722,0.995648483245044,0.995770749776766,0.995835639336505,0.995905598907314,0.995920246974376,0.995700948648969,0.99514493251182,0.995769050102336,0.994974018082797,0.995880699651763,0.996095491547023,0.995599504671888,0.995976809018522,0.996032005583635,0.996261615987818,0.995875860453081,0.995694163491075,0.995734344092492,0.995696575727795,0.995811655824296,0.996072142584833,0.995786594850402,0.995779420581698,0.995388970826788,0.995355681657087,0.99548132660944,0.995611337227934,0.995489614625885,0.996213905853138,0.997240192872057,0.996211616954562
28,0.996186214560075,0.995737977915603,0.995696424365329,0.995693512676535,0.995645343358724,0.995767655528117,0.995831766186485,0.995901637432985,0.995916039368336,0.995696253972746,0.995139197139654,0.995762943247598,0.994968205534272,0.995875842218305,0.996090457669026,0.995597182833887,0.995973913635575,0.996028898804674,0.996258371853373,0.995872626335311,0.995692569821896,0.995733039115625,0.995695106954124,0.995810885897402,0.99607120688813,0.995786431717645,0.995780473681587,0.995391859892587,0.995359815236914,0.995486803945271,0.995618251600394,0.995494977392569,0.996214394833709,0.997239994800282,0.996211979170976
29,0.996178772437569,0.995725681212518,0.995681067362438,0.995677203663838,0.995628716183527,0.995752629969156,0.995813612102908,0.995883591621506,0.99590075190242,0.995672807675746,0.99510883750602,0.995729919415587,0.994937364243187,0.995851377093658,0.996064887916992,0.995585783578629,0.995958792639108,0.996012387782327,0.996240844686166,0.995855319489241,0.99568589869741,0.995727507979274,0.99568855166796,0.995807700985928,0.996066814784291,0.995786114330221,0.995786137233899,0.995400361557485,0.995369371768664,0.99549652914528,0.995627302969,0.995505678589655,0.996225170030535,0.997256967406991,0.996221961738707
30,0.996188861424874,0.995743419347994,0.995699050455612,0.995695281095356,0.995646825939835,0.995772029549307,0.995833433375193,0.995903458750984,0.995920721853717,0.995693090534146,0.995129666821805,0.995750878655024,0.994958244390605,0.99587175754877,0.996085373820469,0.995610728443052,0.995984045274033,0.99603774639501,0.996266238065938,0.995880760741397,0.995713434434475,0.99575590212197,0.995717048349151,0.995836176836649,0.996095319853985,0.995814665748519,0.99581472629145,0.995428949818506,0.995397941558214,0.995525063843321,0.995655845917054,0.995534235925513,0.996253862624623,0.997285772303486,0.996250732918662
31,0.996204242156842,0.99577069270567,0.995731037024887,0.995727146573471,0.995678652589521,0.995801837819898,0.995867116656819,0.995937736617878,0.995959143233824,0.995730201219728,0.995176965661777,0.995806931523467,0.995005490871892,0.995908731175065,0.996122198021413,0.995646041384325,0.996020739267084,0.996075192470834,0.996305728373148,0.99591811187354,0.995754599182319,0.99579911182763,0.995760129404623,0.995882810150015,0.996144353467919,0.995863704021451,0.995868100323319,0.995483540233429,0.995453490663176,0.995581774108156,0.995712333801901,0.995590714184344,0.996310572518875,0.997352158552166,0.996307342077061
32,0.996381668630366,0.996077682771079,0.99606000260117,0.996063071792135,0.996016914307076,0.996138129301909,0.996240098908627,0.996315037973119,0.996349618312841,0.99614128969407,0.99563743647369,0.996285661747343,0.995469524293033,0.996327221767572,0.996548709168719,0.996059509325509,0.996460811648545,0.996525109164332,0.996762446889682,0.996373898634025,0.996235443667304,0.996300423393592,0.996268944408315,0.996413674049328,0.996682713436348,0.99642104576154,0.996464848255107,0.996104987929131,0.996085057306923,0.996219575246695,0.996353817983498,0.996233086497949,0.996935419704536,0.998005364451096,0.996937983976149
33,0.996393723307947,0.996099282053204,0.996080370525264,0.996083102632997,0.996036833746939,0.99616131511476,0.996264029190431,0.996338716834538,0.996372403897192,0.99616746010465,0.995672253352568,0.996328656684999,0.99550417854509,0.996353025030958,0.996574113655975,0.996092232834595,0.996494066266252,0.996558797699625,0.996797942599847,0.996407311655107,0.996274013270097,0.996340346819941,0.996308506721011,0.996454748765388,0.996725923265095,0.996462363560394,0.996506930836417,0.996149559301918,0.996131518311662,0.99626826493865,0.996403686218851,0.996283137507406,0.996975559523597,0.998043107766123,0.996977843143644
34,0.996399628139614,0.996109851106205,0.996095667242856,0.996098238352633,0.996051916525827,0.996171177118991,0.996273012432221,0.996347597993304,0.99638097434326,0.996175533253821,0.995679136620981,0.996335058880916,0.995510982484469,0.996360923634398,0.996581822767165,0.996107095418391,0.996508281815479,0.996572768563558,0.99681172483647,0.996421150617411,0.996293444470682,0.996361370841153,0.99632935834989,0.996478432647202,0.996749357570305,0.996488822950637,0.996538415558634,0.996185162676624,0.99616985156341,0.996307928906719,0.996443178918562,0.996322619738597,0.997006155088615,0.998072604934621,0.997008304675511
35,0.996380788205922,0.996077962722967,0.996058825411177,0.996059863715596,0.996013029032574,0.99613593227692,0.996234247795884,0.996308563022527,0.996343484853422,0.996132493241818,0.995636344650317,0.996297376587334,0.995467416151819,0.996316244546153,0.996535366673389,0.996067363050408,0.996462567125353,0.996524821634306,0.996762147684347,0.996371919118282,0.99625302864644,0.996320471098236,0.996286808792525,0.996436286910113,0.996708076823405,0.996445048255225,0.996493325877309,0.99613850918561,0.996121840359101,0.996259567305482,0.996395363643792,0.996273085614839,0.996964131032689,0.99803430080494,0.996965004725637
36,0.996443199888003,0.996186390178793,0.9961733899858,0.996176400953738,0.996130229571459,0.996253876302786,0.996362465200149,0.996437983257599,0.996476510626718,0.996271419789061,0.995789060982687,0.996455073517327,0.995621146043573,0.996457264752813,0.996678655000629,0.996216612120847,0.99662124348608,0.996687233660541,0.996928698446907,0.996536000291154,0.996425351802453,0.996499961461422,0.996468426836664,0.996626403615407,0.996900175217401,0.996644992987368,0.996708511834255,0.996364137662253,0.9963529751316,0.996493645553138,0.996630369701266,0.996510103099641,0.997185473832734,0.998263059080581,0.99718798940342
37,0.996455824997663,0.996208693154222,0.996200759657743,0.996203756356332,0.996157581544666,0.996277296999751,0.996387606822348,0.996463792871045,0.996506705749684,0.996296350844196,0.995813578724932,0.996479267832799,0.995645660939861,0.996482175762294,0.996703543756488,0.996246370101625,0.996650828464377,0.996716737598652,0.996958057269994,0.996565497037933,0.996462139942398,0.996539149176101,0.996507600586013,0.996669521415686,0.996943082502768,0.996692145662003,0.99676274958987,0.996422371874623,0.996413844870842,0.996557295064589,0.996695385163338,0.996573585353972,0.997248037373144,0.998335715059858,0.99725054102977
38,0.996521643080646,0.996323387141295,0.996325901846898,0.996330607260683,0.9962850082495,0.996400814124782,0.996522620230123,0.996599818214795,0.996645670598652,0.996444782044606,0.995985113585564,0.996664299332112,0.995818080469664,0.996632415110094,0.996855741339427,0.996403974590829,0.996816759538768,0.996885983912891,0.997131083310878,0.996736193549785,0.996645898817943,0.996730454824537,0.996700750207999,0.996870962316878,0.997148827667338,0.996901926256795,0.9969854292126,0.996656242494582,0.996652520615171,0.996798434720531,0.99693722822604,0.996817406689619,0.997475575188452,0.998569075227522,0.997479500636538
39,0.996521646471301,0.996323637816565,0.996325291101388,0.996329731955384,0.996284044703109,0.996402608073456,0.996524945769839,0.996602682054569,0.996652608436498,0.996445612299943,0.995983968419057,0.996662360856472,0.995816802737469,0.996632960938654,0.996855978637272,0.996402201570655,0.996813950914492,0.996882788222223,0.99712760373545,0.996732776967415,0.996643478607663,0.996727907536398,0.996697918366567,0.99686835346202,0.997145892102272,0.996899395788398,0.996983301824214,0.996655414932526,0.996652685971486,0.99679977512279,0.996939921110255,0.996818535123225,0.99747238939344,0.998564598679104,0.997476094676849
40,0.996315427442885,0.995967606927135,0.995946018503842,0.995941460578016,0.995892754477323,0.996008572250713,0.996083353691316,0.996155489485378,0.996188297287969,0.995954658647042,0.995428985906167,0.996083575475054,0.995257221136127,0.996132429012362,0.996345067351327,0.995929438144131,0.996306673888262,0.996362721901579,0.996598620568449,0.996205131159622,0.996102462734805,0.996166027604337,0.996126341344831,0.996276056720931,0.99654365372452,0.996280793626345,0.99632764010529,0.995974349846684,0.995960998959013,0.99610111473388,0.996236279234078,0.99611376461555,0.996794407583435,0.997859625355151,0.996790622669315
41,0.996509963910422,0.996304671493715,0.996305564010314,0.996308161620636,0.996261858833319,0.996378843389337,0.996493940820131,0.996570487649345,0.996616659903033,0.996408558682343,0.995944802474356,0.996627332600622,0.995776707844349,0.996593933599633,0.996814811185516,0.996383047707475,0.996789519316324,0.996856632506004,0.997101730843369,0.996705081635404,0.996626185081761,0.996711109864558,0.996679138173193,0.996852088187863,0.997130010372374,0.996883494895798,0.996969890475271,0.996643734274835,0.996641981955812,0.996789774872145,0.996928641111711,0.996808795510862,0.997460444280967,0.998554405254992,0.997462615616796
42,0.996553742485627,0.996380604724873,0.996386232539108,0.996390352870818,0.996344561717586,0.996461093816358,0.996584129268436,0.996661604273118,0.996710553774468,0.996507023040716,0.996053922628704,0.99674031664818,0.995886608800502,0.996694015638328,0.996916645884308,0.996487828778322,0.996900054754878,0.996969287986657,0.997215801500593,0.996819023417708,0.996750738129797,0.996841085375994,0.996810755463745,0.996988805464616,0.997268263298453,0.997026331409377,0.997121921634389,0.996800222395851,0.996800450682092,0.996949429118399,0.997089038578032,0.996969386847298,0.997621886928071,0.998721598155176,0.99762532525839
43,0.99657508472553,0.996418544279967,0.99642840218639,0.99643224792577,0.996386367268256,0.99650091631912,0.996627007730238,0.996704984767095,0.996757812996995,0.996552470034527,0.996108448678797,0.996803158625604,0.995941006957231,0.996739158989558,0.996961458945599,0.996542008046342,0.996954999353483,0.99702475180773,0.997273132271181,0.996874267287221,0.996815179745333,0.996909109282506,0.996878486491999,0.997062818933261,0.997344440214515,0.997105426955026,0.997210199030872,0.996893600746957,0.996897361343917,0.997048666705719,0.997189427916887,0.997068224005181,0.997712651867325,0.998820982683265,0.997715861586825
44,0.99657995736704,0.996427229904731,0.996436681783631,0.996440431164638,0.996394518785967,0.996510400505716,0.996635853142475,0.996713745624371,0.996766237002522,0.996560699556137,0.996115780919698,0.996810046301053,0.995948292291501,0.996747283397513,0.996969469168929,0.99655474949772,0.996967287102164,0.997036859560456,0.997285050442676,0.996886296705819,0.996832130524606,0.996927527593014,0.996896801841693,0.997083689364618,0.997365065738998,0.997128862482374,0.997238226542786,0.996927594590344,0.996933848803153,0.99708624798158,0.997228369344086,0.997105620422301,0.997739848804182,0.998847147276235,0.997742978311828
45,0.996570692609749,0.996411720722298,0.99641806643167,0.996420860211082,0.996374628316552,0.996492106735533,0.996614374270866,0.996692363362902,0.996747543330338,0.996533889771413,0.996081974224169,0.996773520406134,0.995914001689721,0.996719451783734,0.996940529737919,0.996538342214646,0.996947127069218,0.997015295800642,0.997262444774425,0.996863933542622,0.99681888600583,0.99691490506921,0.996883151469682,0.997071307867106,0.99735146292667,0.997117245137721,0.99722890787162,0.996921616490314,0.996930632053315,0.997084910569909,0.997226354622936,0.997105247663388,0.997731172758965,0.998833591599432,0.997733507148923
46,0.996588442398781,0.996443081911129,0.996454489994273,0.996457265720539,0.996411029576965,0.996525107296272,0.996649849810724,0.996727795041342,0.996782745370702,0.996573383338316,0.996132452605971,0.996833081630677,0.995964479814374,0.996758918501846,0.996979966522716,0.996581631716425,0.996990222045042,0.99705830023893,0.99730529534681,0.996906929779381,0.996873172984506,0.996972163817244,0.996940392823421,0.997133428935978,0.99741608884139,0.997183170226036,0.997301517533111,0.996997916824032,0.9970093898034,0.997163165046882,0.997304429777918,0.997183329684186,0.997807413961745,0.998919854011762,0.997809733276527
47,0.996614383381452,0.996488986252406,0.996515714097616,0.996518416903853,0.996472159398644,0.99657177084076,0.996695863432797,0.99677371850863,0.996828261859429,0.996618805541746,0.996176924869197,0.996876950933908,0.996008923356027,0.996804253800004,0.997025206631066,0.996642230451677,0.997052338297034,0.997121211777201,0.99737024776847,0.996969790514458,0.996941912832894,0.997042193870563,0.997010346936046,0.997205680779787,0.997487989931616,0.997257813603032,0.997380425533436,0.997082739690233,0.997098117146148,0.997254455614836,0.997395472836538,0.997276126835008,0.997885162849807,0.998996146930539,0.997887421421639
48,0.996663062632057,0.996574269183781,0.996613671570963,0.996617139204925,0.996571141468319,0.996663208282164,0.996795737564659,0.996874719153188,0.996934975704277,0.996726876204902,0.99630128391694,0.997012215405417,0.996133686674212,0.996913125943687,0.997134945914725,0.996756875277214,0.997169691396952,0.997239535596718,0.997489084468133,0.997088770198763,0.997080242292616,0.997187540153875,0.997156520564803,0.997360784204021,0.997646299794763,0.997421340582417,0.997557947074984,0.997273043780482,0.997294823673697,0.997454269158939,0.997596935124967,0.997476165237475,0.998068592179259,0.999181035606087,0.998071486912258
49,0.996697641576311,0.996635401430509,0.996695447985815,0.99669886173569,0.996652849987261,0.996723862653201,0.996855863129649,0.996934774085766,0.996994715934743,0.996786519510715,0.996360147187494,0.997070539715602,0.996192533312961,0.996972700085957,0.997194443818198,0.996840274385227,0.997252693085634,0.997322361076699,0.997571653827382,0.997171563938702,0.997180641776885,0.997292961226589,0.997261887404429,0.99747186072279,0.997756986098048,0.997538272039987,0.997685193844111,0.997411005495605,0.997439735568496,0.997603285553941,0.997747171088512,0.997624883546071,0.998198923060515,0.999320694892271,0.998201772840054
50,0.9967123720566,0.996661519121251,0.996721179260458,0.99672449845515,0.996678456429384,0.996754576594892,0.996891431197881,0.996970256480299,0.997029862547086,0.996829950534336,0.996425473798773,0.997154195746904,0.996257823872171,0.997016021363393,0.997237645162914,0.996873577127531,0.997287528399509,0.997358011364186,0.997609432009244,0.997207141088455,0.997218774529706,0.997332772850194,0.997301598760497,0.997511905818119,0.997796796322511,0.997578660838596,0.997726280033291,0.997451172502867,0.997479451319515,0.997642675359001,0.997786426910845,0.997664135305227,0.998239251735057,0.999360079842948,0.99824202279961
51,0.996751107517675,0.996729975132244,0.996789202476812,0.996792472567172,0.996746417492321,0.996831374359315,0.996980532675718,0.997059960321627,0.997123630299414,0.996935456277114,0.996575545950613,0.997341102493104,0.996407897424008,0.997121454467493,0.997342997304016,0.996967508476156,0.997381006833964,0.99745128289229,0.997702368513116,0.997300386534926,0.997332718009941,0.997452006834013,0.997420784118443,0.997638549291731,0.997922944086365,0.9977129643536,0.997874057653308,0.997611119817879,0.997647324998035,0.997817258788755,0.997965211547047,0.997840086130512,0.9983944490245,0.999512936432526,0.998397179082986
52,0.996814377079176,0.99684076472576,0.996918822962555,0.996923160346482,0.996877467428638,0.996951952956839,0.997114588610972,0.997194605782641,0.997259858268512,0.997087799627351,0.996769000510601,0.997564950605333,0.996601919418264,0.997274915910337,0.997497668399506,0.997111130929975,0.997528468712433,0.997600130384451,0.997851998410488,0.99745014665273,0.997502146620082,0.997629844705749,0.997599775455801,0.997829531586788,0.998117420753582,0.997915645972121,0.998096172019999,0.997849263586108,0.997895154238097,0.998071353201153,0.998222594140763,0.998096307365866,0.998627790256835,0.999759835645815,0.998631407799332
53,0.996917785325472,0.997021068221037,0.997122803379689,0.997129751915075,0.997084939528024,0.997146071617928,0.997324812846559,0.997406380061863,0.997476150473891,0.997316262290166,0.997026696720092,0.997838259399535,0.996860966507533,0.99750614099535,0.997731885165975,0.997353628438496,0.997782654602956,0.997858863026703,0.99811530022936,0.997711095057623,0.997784782463911,0.997925235880953,0.997897983307032,0.998143047804024,0.998436063271858,0.99824517345261,0.998451140783141,0.998227983228146,0.998286138273234,0.998470336978893,0.998624132221561,0.998496664600372,0.998990085563902,1.00013090811389,0.998995874001704
54,0.996958892328819,0.997093642252517,0.997205755452805,0.997212742909767,0.997167947541618,0.997221737537829,0.997405077395266,0.997487323872218,0.997561463457206,0.99740072682576,0.997122271983136,0.997942791823025,0.996956577913157,0.997590631347921,0.997816401786327,0.997456151279639,0.997885081486447,0.99796121774464,0.998217431003924,0.997813498415359,0.99791087151149,0.998059299015389,0.998032092757881,0.998287497694317,0.998585596730435,0.998397867593729,0.998618245470867,0.998405756788561,0.99847084648736,0.998660711814403,0.998815692026991,0.998686724063116,0.999164882892924,1.00030370305132,0.999170703238783
55,0.997013047823544,0.997188605760568,0.997308094030551,0.997315831530167,0.997271291245642,0.997323318860434,0.997515775431871,0.997598429694557,0.997673647083778,0.997523766274905,0.997272862488918,0.998113618304279,0.99710756971,0.997714453270711,0.997941069916632,0.997589488642348,0.998021048146191,0.998098122356187,0.998354813546433,0.997951049385814,0.99807602000167,0.998234203449126,0.998207809056513,0.998476589979499,0.998777796932243,0.998599870238925,0.998842123375275,0.998644571565364,0.998718875278338,0.998916306282623,0.999074359808031,0.998944198671255,0.999407972412862,1.00054751938644,0.999414415672182
56,0.997070514774707,0.997289836024329,0.997420398719118,0.997428444896557,0.997384013014324,0.997428559016142,0.997624877390191,0.997707634260196,0.997782900705151,0.997638427167961,0.997400256521225,0.998250421100908,0.997235140395156,0.997829424039479,0.998056374447465,0.997735483785052,0.99816982320047,0.998248131467049,0.998507023441481,0.998101339282428,0.998252296051857,0.998419904802677,0.998393848241558,0.998676238237209,0.998979882880677,0.998812478553541,0.999077137464623,0.998889648357449,0.998969081309327,0.999170337239251,0.999329590899947,0.999197964738261,0.999673702264464,1.00082232739156,0.99968040130136
57,0.997120605109271,0.997377927286714,0.997520120629292,0.997528603511122,0.997484322099902,0.997520060988258,0.997721108293812,0.997804083966672,0.997879871543396,0.997741046661292,0.997516830287525,0.998377019703115,0.997351952916984,0.997932493257783,0.99815992936808,0.997861065627533,0.998296827377747,0.998375625216311,0.998634680242886,0.998229216885454,0.998406534437208,0.998582180784842,0.998556598812965,0.998850101351068,0.999156511930674,0.99899679190004,0.999279329242636,0.999093371803303,0.999173784358271,0.999374502419321,0.999533662979439,0.999402117447584,0.999907788462658,1.00105570105766,0.999914849724079
58,0.997157424364768,0.997442966440502,0.997590127093301,0.997598607398379,0.997554328555555,0.997587981378637,0.997793374570722,0.997876995430043,0.997957017002879,0.997817266535174,0.99760380592224,0.998472800058186,0.997438942445896,0.99800869584589,0.998236111636288,0.997956055840413,0.998391541425944,0.998470197850847,0.99872896222822,0.998323802341521,0.998528743509581,0.998711321990546,0.998685741430158,0.998987996481548,0.999299406057726,0.999141331819449,0.999435519238754,0.999257179045808,0.999342647293912,0.9995502911921,0.999712138850347,0.999579302304155,1.00007603806366,1.00122165764054,1.00008309658413
59,0.997193487925986,0.997506536862711,0.997659199483044,0.997667842458336,0.997623621225967,0.997655123871991,0.997863779829133,0.997947441874778,0.998027411525233,0.997892554055559,0.997691068523342,0.998569351880668,0.997526301593922,0.998084143832683,0.99831173213116,0.998046818520986,0.998484660741209,0.998564414388654,0.99882538303501,0.998418169203248,0.998637912084442,0.998825933642354,0.998800531596146,0.999108865936206,0.999422794358011,0.999267410272967,0.999570565406122,0.999396111273689,0.999484148363978,0.999696070357049,0.999859244719525,0.999724914124044,1.00022391025413,1.0013794466213,1.00023110345582
60,0.9972312290615,0.997573305005319,0.997735838415499,0.997744363306564,0.997700106453203,0.997724843938552,0.997938027700641,0.998021558978466,0.998100968849634,0.997974374861536,0.997794254378186,0.998690461888726,0.997629446353803,0.998165822190704,0.998393254288877,0.998140826659437,0.998577971592846,0.998657430430869,0.998918020417229,0.998511101714367,0.998757303671522,0.998953957540818,0.998928432825798,0.99924969495217,0.999568502870515,0.999418992604744,0.999741114718673,0.999583128918841,0.999680469363017,0.999894342025534,1.00005856947585,0.999922724809032,1.00040142024907,1.00155409588461,1.00040851471385
61,0.997271604452168,0.997644975223721,0.997790091708671,0.997798185752358,0.99775378797534,0.997798033935443,0.998013985464466,0.998097172552709,0.998175314116235,0.998056113486995,0.997894956388627,0.998808095563785,0.997729950516688,0.998247082056837,0.998473993152137,0.998266398053599,0.998719288797901,0.998806860203474,0.999087372568158,0.998660196094603,0.998910385470343,0.999117292881737,0.999091310421452,0.99942739529296,0.999747786662274,0.999610435152967,0.999957077878778,0.999823405035492,0.999936668049448,1.00015790289951,1.00032587321906,1.00018717425551,1.00062706883561,1.00177454804117,1.0006338043663
62,0.997156315854074,0.997446883684397,0.99755649654455,0.997558397153496,0.997511922997955,0.997578690781196,0.997769137692591,0.997849129631114,0.997919802207494,0.997785612807259,0.997602807303802,0.998517988041373,0.997434653334963,0.997969978254855,0.998189732574158,0.998021351677399,0.998477958270018,0.998570507094667,0.99887696049419,0.998418648423325,0.998618259857408,0.998813653780558,0.998781007506918,0.999107103389404,0.999423110641682,0.999275283983878,0.999602093006909,0.999458399438477,0.999569196056818,0.999787062060114,0.999952918334534,0.999811919343511,1.00025870870783,1.00137865043706,1.00026029918073
63,0.997143418973793,0.997426568757385,0.997532547585447,0.99753173942551,0.997484360933412,0.997553522156457,0.997737455667157,0.997815683758125,0.997880742457596,0.997751473191284,0.997582851692152,0.998518361757172,0.997413339560127,0.997932934628133,0.998149539708721,0.998002955616563,0.998468629444187,0.998567085969222,0.998893594625588,0.99841297130367,0.998588017670124,0.99878191192815,0.998746354490311,0.999073171846576,0.999388470916849,0.999239457264864,0.999565661990392,0.999425244885273,0.999538569986965,0.999759277986218,0.999926336850891,0.999781961656849,1.00022030106207,1.00133779271173,1.00021964086358
64,0.997227255246124,0.997573811802337,0.997713959425668,0.997714161493996,0.997667128644473,0.997708163256034,0.997902278925919,0.997981023360187,0.998047326865084,0.997929837573749,0.997790077984344,0.998746021702224,0.997621107217347,0.998112350761681,0.998330092999783,0.998198227347503,0.998667333428231,0.998766997724556,0.99909402618103,0.998613756011908,0.998816077777691,0.999018517049413,0.99898405339243,0.999320722898195,0.999639204306125,0.99949665444499,0.999838754258012,0.999711107396966,0.999832220776679,1.00005745079092,1.00022610391493,1.00008035518765,1.0004992290885,1.00161810805036,1.00049940826194
65,0.997290236562364,0.997685222251825,0.997866455695904,0.997866549846833,0.997819488399692,0.99782169610152,0.998019296702244,0.998098568961517,0.998168592377163,0.998050008803926,0.997919742179292,0.998883733633609,0.997750740101077,0.99823238321347,0.998449972457515,0.998341852877166,0.998802195167265,0.998897509090292,0.999214716247627,0.998744198307886,0.998995043014257,0.999204947038458,0.999170374139654,0.999516926791077,0.999840030759043,0.999700699828394,1.00005665342831,0.999937833366554,1.00006496044488,1.00029673126954,1.00046783944414,1.00031905115859,1.00073245194822,1.00185863189584,1.00073254149353
66,0.997348294477964,0.997787861659983,0.997984383732734,0.997984461889552,0.997937400842688,0.997936205452426,0.99815125466662,0.998233963862378,0.998326428312458,0.998194124064132,0.998096842267114,0.99908796056392,0.997927863021403,0.998376454234759,0.998593992531213,0.998471876339509,0.998933791345457,0.999029896759321,0.999349026302365,0.998876593739721,0.999151796361792,0.999366219987813,0.999331635711701,0.999683137688918,1.00000841908926,0.999870955400628,1.00023401565605,1.0001202030073,1.00025077441121,1.00048788119171,1.0006601224193,1.00051158057855,1.00091710131363,1.00204083324679,1.00091717756564
67,0.997417363270661,0.997910029001473,0.9981109356192,0.998110920578958,0.998063834637029,0.998074566740956,0.99831156542234,0.998400454400471,0.998533373223011,0.998361740468574,0.998285058078324,0.999293295742729,0.998116065079238,0.998543939016727,0.998761331097236,0.998633109820195,0.999106021394754,0.99920768482345,0.999540016792934,0.99905433255892,0.999336588249612,0.999556828808891,0.999522151323972,0.999882160919803,1.00020933014092,1.000077636482,1.00045421418923,1.00035366214579,1.00049302377185,1.00073790350669,1.00091258308433,1.00076449879293,1.0011390239543,1.00225914647663,1.0011390228128
68,0.99746237774452,0.997990677572334,0.998192499060179,0.998191270369469,0.998143783766491,0.998166787404957,0.998421867274037,0.998516962878051,0.998692915217912,0.998473251407655,0.998409333660976,0.999431831972693,0.998239755571307,0.998654125038126,0.998870077701301,0.998740162927881,0.999204021543374,0.999301744906939,0.999627775862087,0.999147397342819,0.999473955989276,0.999701848276304,0.999665872645862,1.00003779886566,1.00036558986677,1.00024367438336,1.00063969908335,1.00055769229374,1.00070847680714,1.00095981817593,1.00113623731702,1.00098848194938,1.00132662045095,1.0024379761471,1.00132561149473
69,0.99757855932416,0.998195329293402,0.998414082308684,0.998413489514915,0.998366225844605,0.998382280368418,0.998653027482975,0.998751168150213,0.998945649015182,0.998715557045443,0.998677060131346,0.999718264557113,0.998507847214083,0.998897067690584,0.999113706303019,0.999034229720963,0.999489881366199,0.99958315497573,0.999897448693717,0.999429382248994,0.999854236934256,1.0001095790078,1.00007430149603,1.0004872559438,1.00082250081819,1.00073180672413,1.00119498645965,1.00114099604888,1.00130989172939,1.00157381836014,1.00175241850297,1.00161223543364,1.00190588471769,1.00302375658488,1.0019054045706
70,0.997669513014464,0.998356192947726,0.99859477590807,0.998594033969139,0.998546729430528,0.998547592404337,0.998823372649262,0.998922693005469,0.999125246682597,0.998888661799392,0.998859006111249,0.999907790929868,0.998689750719637,0.999069979128229,0.999286404481065,0.999268882383616,0.999733178952481,0.999830855425591,1.00015581852237,0.999676998315279,1.00014237620576,1.00041516578998,1.00037973942998,1.00081880305318,1.00116094319544,1.00108645627148,1.0015902826089,1.0015445016866,1.00171932315951,1.00198381423744,1.00216145941201,1.00202306292231,1.00230556950344,1.00341742404056,1.00230496592168
71,0.997892923669415,0.998745589527947,0.999013127340967,0.999018447815772,0.998973185126885,0.998971376774519,0.999290389429457,0.999394736773307,0.999617058345558,0.999400869297083,0.999446707768076,1.00053806378935,0.999280586009148,0.999588602460067,0.999811976417435,0.999800683427801,1.00029545574864,1.00040536807905,1.00074484356937,1.00025664879727,1.00075926938608,1.00105742929409,1.00102853388523,1.00149672634843,1.00184999892836,1.00179545022151,1.0023476717233,1.00232056344226,1.00250270714215,1.00276699783564,1.00294881834887,1.00279925114792,1.00309866251856,1.00424264428203,1.00310308927734
72,0.997929379292314,0.998810863205105,0.999095890668438,0.999100283570067,0.999054715663869,0.999034481040353,0.999351444598273,0.999454388289511,0.999669621813503,0.999464835949156,0.999525728490045,1.00063238049194,0.999359156997454,0.999651560404784,0.999873838904818,0.99989717130938,1.00039777871561,1.00051107960631,1.00086063366276,1.00036160519487,1.00087763782055,1.00118282127673,1.00115293458351,1.00163286079273,1.00198980978802,1.0019407910642,1.00251008267044,1.00249792666155,1.00269044215141,1.00296306577285,1.00314833404055,1.00299759033074,1.003264297031,1.00440090035527,1.00326795397656
73,0.998032584346935,0.998992528221286,0.999279590196878,0.999284796290326,0.999239508598829,0.999222639847442,0.999548656465462,0.999651989542009,0.999868085707159,0.9996744117556,0.999762579233254,1.00088894471187,0.99959645593813,0.999861969622671,1.00008514777307,1.00017412288401,1.00070089795129,1.0008269123283,1.00120424334243,1.00067816487875,1.00120112431959,1.00152035840238,1.00149135607217,1.00199295682373,1.00235527873426,1.00232124727348,1.00292542098297,1.00294482032472,1.0031572278871,1.00344689608006,1.00363633972129,1.00349164267475,1.003687996817,1.00482346787111,1.00369232754172
74,0.998091618647382,0.999097062513285,0.999356627201161,0.999361574023602,0.999316203795495,0.999338659109402,0.999681845050007,0.999789842214231,1.00003688767471,0.999814050936448,0.999921757588003,1.00106492300716,0.999755532678009,1.00000130336718,1.00022414730702,1.00034061998426,1.0008737485067,1.00100307432151,1.00138877025869,1.00085413926754,1.00140932775473,1.00174129160456,1.00171201852812,1.00223225046053,1.00259609757166,1.00257832581105,1.0032139410788,1.00326119576072,1.00349178067819,1.00379736026272,1.00399042825595,1.00385336048317,1.00398593300685,1.00511595195494,1.00399004807353
75,0.998139090345661,0.99918093954207,0.999440117926849,0.999445061070091,0.999399693778324,0.999430378614359,0.999785160202024,0.999894474400241,1.000150139616,0.99992961394069,1.00007041135109,1.00124078391124,0.999904210651007,1.0001168402162,1.00033965338102,1.00046033643543,1.00099111859137,1.00111926388108,1.00150226188238,1.00097034453674,1.00157110763666,1.00191502128227,1.00188575023474,1.002422866343,1.00279148274774,1.00278384332528,1.0034455892917,1.00351559715723,1.00375949132666,1.00407580228035,1.00427283193551,1.00413644942034,1.00422859596594,1.00536635200419,1.00423270754419
76,0.998173016576263,0.99924138131859,0.999545981693164,0.999550492743893,0.999504986457904,0.999495067639666,0.999856549320533,0.999966935124622,1.00023053629672,1.00000675001839,1.00016642123493,1.00135366231285,1.00000002118664,1.00019349779588,1.00041579036404,1.00051502583899,1.0010400059001,1.0011654531992,1.00154319904396,1.00101618175328,1.00163110779136,1.00197473220146,1.00194499973823,1.00248245270488,1.00285576310436,1.00284129857839,1.00349974276754,1.00357960926402,1.00383008357041,1.00415031365984,1.00434993185928,1.00420872455793,1.00428504589855,1.00540875451063,1.00428879925333
77,0.99813138493507,0.999168620911105,0.999480858125684,0.999484419525708,0.999438593390142,0.999424987200169,0.999791041097162,0.99990227699454,1.00017343171009,0.999944599643543,1.00012048263449,1.00132418619686,0.99995359966879,1.00013033928468,1.00035153962181,1.00038782735153,1.0008818155949,1.00099219060022,1.00133703965716,1.00084210165834,1.0015032741789,1.0018453734906,1.00181461761164,1.00234970403916,1.0027304250866,1.00270193688469,1.00334973949428,1.00345197042811,1.0037168849069,1.00404737521381,1.00424959447807,1.00411043657107,1.00415080292584,1.00528248456789,1.0041537691336
78,0.998137632862559,0.999179611093458,0.999486524759111,0.999490085483654,0.999444259455391,0.999443679070674,0.99982094669805,0.9999342711102,1.00021902058931,0.999982811624113,1.00018105617953,1.00140318409484,1.0000141834423,1.0001685431949,1.00038973397365,1.00039447762497,1.00086673071664,1.0009661982937,1.0012856740643,1.00081610504348,1.00153708650042,1.00188678714134,1.00185603203248,1.00239955194162,1.00278279005784,1.00275916011778,1.00341989503929,1.00354940357586,1.00383019187033,1.00417524824758,1.00437869535402,1.00425020593315,1.00422921719558,1.00535971532145,1.00423218278991
79,0.998298381612572,0.99946221519752,0.999800029684761,0.999805364525679,0.999760145432956,0.999742319772892,1.00013992201748,1.00025556816932,1.00055171935006,1.00032327604821,1.00056611559906,1.00181907416374,1.00040019708951,1.00051084825281,1.00073402850171,1.00079241739147,1.00128442976138,1.00139290872457,1.00172934842463,1.00124435993584,1.00200704650073,1.00237837649494,1.00234954189788,1.0029204627228,1.0033097273364,1.00330695939049,1.00401306331315,1.00416353039339,1.00445720836854,1.00481040328442,1.00501682327419,1.00488905631878,1.00483275681401,1.00596459824586,1.00483719221146
80,0.998432452081285,0.99969883542457,1.00008425801649,1.00009005008801,1.00004499741623,0.999986173029663,1.00039441067637,1.00051155717192,1.00081659229628,1.00058781532199,1.00085455249243,1.00212550248914,1.00068891347209,1.00077582798235,1.00099948050599,1.00112200740684,1.00160507994992,1.00170883005774,1.00203331214625,1.00156071258661,1.0024164474445,1.00281318380465,1.00278485466883,1.00339131537381,1.00378774638586,1.00381093373022,1.00457465521981,1.00475013293516,1.00506013506238,1.00542735872672,1.00563584276415,1.00551559097216,1.00540844229216,1.00654614446987,1.00541325552952
81,0.998501502093526,0.999820610974256,1.00022231462127,1.000228437056,1.00018350135236,1.00011522962972,1.00053400434762,1.00065266691719,1.00096690932701,1.00073718676705,1.00102787431996,1.00231738968435,1.00086243090014,1.00092552561025,1.00114952883893,1.0012908648705,1.00177085143893,1.00187288066667,1.00219264550408,1.0017250645201,1.00263131358726,1.00304200824014,1.00301404126592,1.00364013385395,1.00404160143468,1.00407766541195,1.00487246617258,1.00506168093768,1.00537919196193,1.00575118883273,1.00596378791913,1.00583905285176,1.00571805425421,1.00686447694704,1.00572314054386
82,0.998554878981184,0.999915155748035,1.00033164299972,1.00033764129389,1.00029266954793,1.00021694217422,1.00064650887386,1.00076638436675,1.00108883437342,1.00086115413598,1.00118376840971,1.00249990429621,1.00101829009244,1.00104933607599,1.00127316655246,1.00141768523302,1.00191055303908,1.00201910343431,1.00235437224163,1.00187120717191,1.00277686375196,1.0031925117023,1.00316441674123,1.0037950959279,1.00420123578074,1.00423511692408,1.00503440865488,1.00521669574578,1.00553026713209,1.00589409377055,1.00610929613965,1.00596589084596,1.00589562934968,1.00704984346318,1.00590061245721
83,0.998575532818976,0.99995183748187,1.00037840472621,1.00038432524397,1.00033932978407,1.00026226537254,1.00070255959842,1.00082446777226,1.00116032788603,1.0009250153444,1.00126929677578,1.00260350264471,1.00110379414615,1.00111310190884,1.00133682763002,1.00145217809133,1.00194466907138,1.00205306758918,1.00238817576204,1.00190511183888,1.00280634751977,1.00321809635608,1.00318991889559,1.00381195777958,1.00422342326714,1.00424095384168,1.00502099338913,1.00518587159194,1.00548715411721,1.00583554799009,1.00605388274134,1.00587963675007,1.00588678717926,1.00702977754898,1.00589170595479
84,0.998628651197886,1.00004579217821,1.00048750562834,1.00049339135506,1.00044838967634,1.00036386502559,1.00081551465293,1.00093871110651,1.00128307587716,1.00104997734267,1.00142696115776,1.00278814349627,1.00126146874433,1.00123800261169,1.0014616592508,1.00157677718612,1.00205302039285,1.00215327736094,1.00246956611229,1.0020053090254,1.00296254467299,1.00338351499288,1.00335530591722,1.0039899005745,1.00440613356349,1.004429429303,1.00522797476282,1.00542550353622,1.00574628132362,1.00611006380294,1.006332338102,1.00616225619698,1.0061050131859,1.00724486886067,1.00610990270257
85,0.998719449997655,1.00020636006776,1.00066292521743,1.00066874304351,1.00062372745629,1.00053304802112,1.00099759095071,1.00112272558994,1.00147992553808,1.00124366666817,1.00165266508137,1.00304028281966,1.00148717867944,1.0014315815913,1.00165511450156,1.00180677182314,1.00228610320182,1.00238793490329,1.00270812235819,1.00223994796135,1.00324865285434,1.00368716605643,1.00365889457392,1.00431834913807,1.00473614416624,1.00478211792196,1.00562324108591,1.00588981607363,1.00625460360802,1.0066602965081,1.00688442764481,1.00675651177686,1.00652293393908,1.00769031815913,1.00652776630771
86,0.998850966580095,1.00043897945826,1.00090479206004,1.00091052559488,1.00086549395299,1.00077190854821,1.00124417576651,1.00137046922979,1.00173550323605,1.00149728320467,1.00192622556504,1.00333029516701,1.00176074575702,1.00168505850868,1.00190843468757,1.00216147677115,1.00266708539549,1.00278213236645,1.00313338140869,1.00263413836238,1.00367760380178,1.00413911940106,1.00411077293961,1.00480537819513,1.00522414820772,1.00530396926539,1.00620624241268,1.00651798568968,1.00691076352862,1.00734109077264,1.00756829727568,1.00746018277816,1.00711314365142,1.00827246817895,1.00711790490434
87,0.999000454001624,1.00070352271893,1.0011833017587,1.0011889021375,1.00114383990576,1.00104528058559,1.00152927222095,1.0016573149457,1.00203414544855,1.00179305307602,1.00225216029356,1.00368123135937,1.00208667165863,1.00198062842237,1.0022037815565,1.00255896165938,1.0030844758851,1.0032095629697,1.00358461469857,1.00306152645553,1.00413792219697,1.00462098757553,1.00459251483437,1.00532013819392,1.0057395467646,1.00585151508512,1.00681141672082,1.00713462121409,1.00753440559574,1.00796843894,1.00819869324236,1.00808607300472,1.00771118032961,1.00883940190698,1.00771583009526
88,0.998966428046265,1.00064730866258,1.00112846820479,1.00112968544848,1.00108315909847,1.00097833486259,1.00145071766412,1.00157733965459,1.00195439095808,1.00170269292056,1.00216367288954,1.00360826090084,1.00199597912347,1.00188557772438,1.00210364495063,1.00249172808087,1.00299020151992,1.00310391400678,1.00346269003287,1.00295221517277,1.00406894384401,1.00455443431537,1.00452126130387,1.00525732108074,1.00567116618608,1.00579482050449,1.00676984080061,1.00709634278693,1.00750124331599,1.00794036514103,1.00817060827013,1.00805791132601,1.00766519595463,1.00877119571257,1.00766621857592
89,0.999074863326445,1.00083601531497,1.00133797743897,1.00134255757678,1.00129716288389,1.00119056411701,1.00169435204781,1.00182511423142,1.00222191468406,1.00197701492313,1.00249495732738,1.00397563778427,1.00232900175046,1.00216345905417,1.002385381327,1.00273090787313,1.00321454967475,1.00331912706643,1.00364889439262,1.00317026053127,1.00437421032773,1.00488241227375,1.00485285521814,1.0056164857271,1.00603897873113,1.00618158253746,1.00720163777117,1.00755373520165,1.00797303108898,1.00842041640118,1.00865505846335,1.00853977270621,1.00811568865249,1.00923332645545,1.00811949357666
90,0.999114142561066,1.00090554620737,1.00142264468758,1.0014271697252,1.00138176084145,1.00126451455389,1.00177495737572,1.00190630766162,1.00230708927722,1.0020653821214,1.00260472978357,1.00410316281182,1.00243876600705,1.00225175011168,1.00247358795538,1.00282262421539,1.00328413453018,1.00337762920759,1.00368177058287,1.00322872659361,1.00449618356827,1.00501389529343,1.00498428379784,1.0057609257562,1.00619368337027,1.0063346159453,1.00736979776525,1.00772932227356,1.00815224963779,1.00860058202288,1.00883932419222,1.00871084569937,1.00829078918062,1.0094056948864,1.00829454828408
91,0.999179712722364,1.00102163460115,1.00155357648425,1.00155800961125,1.00151257656141,1.00138516789672,1.00190260535723,1.00203377881586,1.0024336700718,1.00220462822517,1.00277604639066,1.00430109929328,1.00261006689472,1.00239087074009,1.00261256958259,1.00298917082006,1.0034380556349,1.00352525355048,1.00381501456927,1.0033762983944,1.00470781125121,1.00523630377433,1.00520660153164,1.0059972168932,1.00644805169497,1.00657708607692,1.00762319985744,1.00799089587533,1.00841807805297,1.00886661468629,1.00910926229278,1.00896933764641,1.00855468203397,1.0096655992914,1.00855836471253
92,0.999262745242248,1.00116934033157,1.00170822444312,1.00171180490223,1.00166609521959,1.00153523397866,1.00205727083508,1.0021884413049,1.00259023316104,1.00236646704726,1.00296396712386,1.00451307637872,1.0027975949703,1.00255176268895,1.00277243110089,1.00321741993446,1.00367407164176,1.00376558462938,1.00406744704373,1.00361595872813,1.00496819816227,1.00550347455399,1.00547286801248,1.00627365296613,1.00673595755358,1.00685792954495,1.00791263122844,1.00829821841977,1.00873636620528,1.00919401437676,1.00943836905083,1.00930228290566,1.00884642450872,1.00994896971161,1.0088494015261
93,0.999315269616452,1.00126310119027,1.00181458005381,1.00181735110572,1.00177137672491,1.00163138818448,1.00215786119394,1.00228982676281,1.002698588297,1.00247052054042,1.00308371398661,1.00464822996265,1.00291695846247,1.00265492722612,1.00287462925532,1.00335455523273,1.00382139722542,1.00391842319184,1.00423504280037,1.00376814824833,1.00510836824081,1.00563979305349,1.00560832405125,1.00640066381455,1.00686691720438,1.00697394637146,1.00801018162109,1.00839222320991,1.00882887290869,1.00928113483584,1.00952929065732,1.00937301020575,1.00894867047849,1.01004575618372,1.00895097791391
94,0.999362891261042,1.00134818652047,1.00190668960996,1.00190856210172,1.00186229269178,1.00172699842245,1.00226787850845,1.00240337481173,1.00283709104057,1.00258760063691,1.00322685798976,1.00481561125601,1.00305967885843,1.00277101994189,1.00298964853684,1.0034661382021,1.00393299500003,1.00403047345037,1.00435027573319,1.0038794693875,1.00524421623566,1.00578120277308,1.00574877617132,1.00654921252887,1.00702185449992,1.00712693119614,1.00817184890271,1.00858491769343,1.00904060576847,1.00950990695411,1.009759929959,1.00961611733809,1.00911373962904,1.01020378526551,1.00911530385329
95,0.999459108619166,1.00151999962245,1.00208448729219,1.00208516288471,1.00203848164892,1.00190323216355,1.00244819008591,1.00258492161965,1.00302912621092,1.00276900476139,1.00342063333896,1.00502380811438,1.00325279319514,1.00295119948731,1.00316850689857,1.00373089037148,1.00420044100228,1.00429976768774,1.00462681633936,1.00414770672953,1.00557646831061,1.00613448639722,1.00610075641207,1.00693358507746,1.00740913520495,1.00754129838065,1.00864006715017,1.00912030049992,1.00961725607042,1.01012520553938,1.010377862982,1.01027082919625,1.009586317648,1.0106760361813,1.00958688093096
96,0.999595840288263,1.00176171746197,1.00234175956973,1.00234271707136,1.00229614186638,1.00215588620414,1.00271508872941,1.00285389424807,1.00331109169679,1.00304905571959,1.0037342833776,1.00536402030209,1.00356663656101,1.00323150268716,1.00344907814862,1.00408629792403,1.00456583331106,1.00467001214325,1.0050078122873,1.00451824184308,1.00598847248708,1.00656422637252,1.00653081308921,1.00738974978955,1.00787223758154,1.00802105208706,1.00916091762359,1.00968282958086,1.01019563642214,1.01071572067969,1.01097186180363,1.01086902584647,1.01011644366249,1.01120073700159,1.01011724004125
97,0.999683992743061,1.00191878203659,1.00250492855316,1.00250480084289,1.00245787142626,1.0023203194499,1.00288198266491,1.00302132154082,1.00348441161775,1.00321752694322,1.00391561231926,1.00555922520716,1.00374745381339,1.00339877808511,1.00361505311277,1.00432067865726,1.00482862653426,1.00494759513426,1.00532241160579,1.00479496447479,1.00624045214039,1.00682048248419,1.00678591543026,1.0076513773211,1.008136907575,1.00828681101906,1.00943501372147,1.00997985936393,1.0104987088215,1.0110246693494,1.01128238287968,1.01117987939217,1.01039200054829,1.01146690100632,1.01039189959625
98,0.999585498199221,1.00175141539807,1.00232367980605,1.00231599915642,1.00226654286597,1.00214212548232,1.00267928625344,1.00281662245188,1.00328296180642,1.0029856063411,1.00366295546038,1.00531358746512,1.00349098188369,1.00315878735834,1.00336631344557,1.00408862759817,1.00459081005554,1.00471067449952,1.00510508990785,1.00455172676391,1.00596303765858,1.00652879879198,1.00648612995903,1.00733684973252,1.00782438390008,1.00794846653977,1.00906244787746,1.00960385025288,1.01012663994896,1.01065658774136,1.01091428126146,1.01081151790616,1.01000062324569,1.0110412764952,1.0099942757718
99,0.999791617336746,1.00211184632039,1.00270355211538,1.00270067509857,1.00265283826211,1.00253419231736,1.00310405360217,1.0032462834279,1.00373422404129,1.00343990197162,1.00416031483426,1.0058308332526,1.00399082413321,1.00361816050884,1.00383118509865,1.00458830438323,1.00511003938572,1.00523728856533,1.00563786325033,1.00508241586786,1.00654674079423,1.00713724663383,1.00709974573767,1.00798071741343,1.00847764394707,1.00862392053802,1.0097885069975,1.01037430791907,1.01091599749481,1.01145992792361,1.01172225835083,1.01162400292478,1.01075237940329,1.01181888138084,1.01075000565675
100,0.999834603362346,1.00218936651528,1.00279125255998,1.00278680930326,1.00273845432876,1.00261542761228,1.00319035644329,1.00333360590251,1.00383160697759,1.00352966976131,1.00427157832118,1.00596471078941,1.00410132402355,1.00370623011148,1.00391741092672,1.00469918916655,1.00519481149787,1.00530973410885,1.00568531382552,1.00515357003847,1.00668114805328,1.00727869482223,1.00723952145948,1.00813201778667,1.00863183384051,1.00878388206081,1.00996522830381,1.01058644454789,1.01113390069496,1.01168202307651,1.01194582643953,1.01184784599805,1.01093858349582,1.01202776019489,1.01093491531529
101,0.999373196104582,1.00139367787863,1.00193338172221,1.00190597084481,1.00184991732716,1.00173712912664,1.00220015293037,1.00233048268615,1.00279379602389,1.00242218505313,1.00302414331875,1.00467556157065,1.00284220399449,1.00257427137736,1.00275892773206,1.00364466201188,1.00404418066474,1.00412241680281,1.00446579708756,1.00394696745087,1.00548143946844,1.0060358748648,1.00597204838969,1.00682861724231,1.00731090850509,1.0074270420804,1.00853761066456,1.0091292246024,1.00965403708641,1.01018990806218,1.01044521370084,1.01034336953103,1.00945625140379,1.01048939618733,1.00943358329723
102,1.00006481896575,1.00259471754979,1.00321805687512,1.00321591452395,1.00316834667431,1.00305348074171,1.00365926977017,1.00380714507546,1.00433044731022,1.0040264527618,1.00482629603628,1.00655947450423,1.00465728375983,1.00420539488361,1.00441914932731,1.00526949062519,1.0057569441662,1.00586658834863,1.00622471818601,1.00571242215475,1.00738911841673,1.00802960323001,1.00799292079683,1.00894534138025,1.00945885489225,1.0096540237248,1.01093273880755,1.01164370101485,1.01221327706145,1.01277783146526,1.01304844064626,1.01295189667956,1.0119367332795,1.01305774175969,1.01193496836769
103,0.999728531045197,1.00201384222369,1.00259771513333,1.00257974810319,1.00252687471719,1.00240919409526,1.00293829769859,1.00307774447405,1.00358020342623,1.00322326014339,1.00392279300418,1.0056240483059,1.00374572469341,1.00338534967961,1.00358084036037,1.00450036072801,1.00492123080296,1.00500541347398,1.00534090611281,1.00483795659607,1.00651389985971,1.00712213060709,1.00706846812402,1.00799116325793,1.0084926176548,1.00865802971071,1.00987920119443,1.01059047684046,1.01114763767549,1.01170589323458,1.01197064026845,1.01187260930114,1.0108280133716,1.01185912887481,1.01081316722151
104,0.999798246052279,1.00213877674724,1.00272683800191,1.0027071533245,1.00265371322772,1.00254477335704,1.00307578312863,1.00321538077306,1.00372260189034,1.00336310082035,1.00408239708024,1.00580526145615,1.00390449779387,1.00352332046601,1.00371678015448,1.00467859003291,1.00509019412678,1.00517057662549,1.00550128620004,1.00500171702782,1.00674364179443,1.00736843912456,1.00731294795539,1.00826287299302,1.008766532644,1.00895429920755,1.01022026401874,1.01096842040316,1.01153272424538,1.01209700777644,1.01236423280583,1.01226495821434,1.01117168600523,1.01220039673544,1.01115542362911
105,0.999933574117493,1.00237824494198,1.00297616224472,1.00295661790147,1.00290323624606,1.00281386625912,1.00335355340578,1.00349441135331,1.00400964495226,1.00364895031622,1.00438931918297,1.00612883989446,1.00421154188742,1.00380926995942,1.00400283245789,1.00499827068842,1.00541939298659,1.00550446533686,1.00584586228985,1.0053357744431,1.00711909415452,1.00776136986036,1.00770604542979,1.00868184454346,1.00919236650591,1.00939650079331,1.01070307434387,1.01147614532309,1.0120472565005,1.01261768935992,1.01288692419079,1.01278987138429,1.01166335793656,1.01270847690166,1.01164721547485
106,1.00005869508445,1.00260018956577,1.00320097356478,1.00318105060081,1.00312755319257,1.00307102276569,1.0036164524273,1.00375820716871,1.00428020671222,1.00391696402257,1.00467440894652,1.00642894617812,1.00449649079675,1.00407682966325,1.0042698944226,1.00528450785714,1.00572682625912,1.0058227099493,1.00619023365662,1.00565375400864,1.00743423494424,1.00808515450776,1.00802943785963,1.00901773680714,1.00953190151882,1.00974303253428,1.01106865288268,1.01187556967088,1.01245794432451,1.01303614226548,1.013307172318,1.01321053618298,1.01204107402381,1.01310098272491,1.01202462128563
107,1.00018981587866,1.00283234821787,1.00344786031837,1.00342796136513,1.00337448348463,1.00332702489183,1.00388057996442,1.0040235343101,1.00455339793938,1.00418857511907,1.00496636656732,1.00673734482249,1.00478850962468,1.0043484182029,1.00454145312591,1.00560022054063,1.00605748980332,1.00616084801585,1.00654580721019,1.00599196475401,1.00780271219737,1.00847013779979,1.00841446296176,1.00942725275679,1.00994545793488,1.01017548111838,1.01154130733632,1.01237524689922,1.01296582392323,1.01355009423197,1.01382458377221,1.01372691905732,1.01253118541204,1.01361795546493,1.01251475653511
108,1.00030752420353,1.00304087111842,1.00366561035788,1.00364563440765,1.00359214100912,1.00355767477102,1.00411887342666,1.00426296966401,1.00480052927077,1.00443384605656,1.00523135890557,1.0070186091586,1.0050535082179,1.00459356292885,1.00478645610716,1.00588554248156,1.00636524399422,1.0064798831004,1.00689135857666,1.00631098578864,1.00813002072479,1.00881035334989,1.00875461032937,1.00978623564925,1.01030847709306,1.01055161185446,1.01194759993664,1.01281328086699,1.01341089415305,1.01400158332922,1.01427805532311,1.01418085129254,1.0129639054262,1.01409956422218,1.01294741653115
109,1.00042213419562,1.00324347241235,1.00387910922487,1.00385954551576,1.00380619953145,1.00377401959343,1.0043456497216,1.00449122858297,1.00503763518118,1.00467042372345,1.00549146255521,1.00729658858239,1.00531386158769,1.00483054128842,1.00502386441282,1.00617618808011,1.0066900507241,1.0068216117208,1.00727159008595,1.00665311084654,1.00845613381137,1.00914701367588,1.00909172596997,1.01013758899592,1.01066726803311,1.01091456563833,1.01233049780669,1.0132259780794,1.01383175551948,1.0144280526811,1.01470691913437,1.01461023100903,1.01337116689986,1.01454763770904,1.01335502154914
110,1.0005437425803,1.00345837489715,1.00409953499747,1.00408037917503,1.00402717946796,1.00399186479073,1.00457378379341,1.00472081754492,1.00527590102692,1.00490825950748,1.00575259352133,1.00757541799264,1.0055752401611,1.00506877277832,1.00526252040525,1.00651194877153,1.00705386163487,1.00719927750313,1.00768064732662,1.00703117521843,1.00886346319763,1.00957707063079,1.00952223844058,1.01060332065881,1.01113722642967,1.01141432804733,1.01288955430042,1.01380352497902,1.01441759960861,1.01502000416672,1.01530085131412,1.01520468656629,1.01400533605817,1.01535105008475,1.0139895340234
111,1.00107924866186,1.00439130451075,1.00510029787023,1.00509813715853,1.00505065084837,1.0050004318838,1.00567474796034,1.00583276566678,1.00642294471089,1.00610484105494,1.00707711776022,1.0089505978543,1.00690847178176,1.00628339103247,1.00649667902671,1.00780238098549,1.00842955009361,1.00860919324614,1.00913106947244,1.00845542776318,1.01037914712009,1.01116211833818,1.01112552655381,1.01228869986829,1.01284173258574,1.01319238988994,1.01481328382945,1.0157908243671,1.01643360727754,1.01705348016226,1.01734345806619,1.01725135932796,1.01609428254311,1.01777442219623,1.01609250764981
112,1.00078320560828,1.00388239513796,1.00454256881214,1.00452343320473,1.00447026086288,1.0044364726156,1.00503007688463,1.00517882945417,1.00574524606184,1.00537537802226,1.00624937911835,1.00809615163199,1.00607211911641,1.00553582970503,1.00572950129056,1.00713992605016,1.00772517395727,1.00789229392833,1.00842431410062,1.00772431702368,1.0096150360563,1.01036775291646,1.01031297644757,1.01145293526681,1.01199468154776,1.01231981216177,1.01389304391821,1.01483363655829,1.01546081510971,1.01607218455418,1.01635529561717,1.01626159120414,1.01520543038789,1.01700671558337,1.01518965706499
113,1.00130850193204,1.00479679529969,1.00552192739308,1.00552048974677,1.00547326411228,1.00543942014363,1.00613386945274,1.00629475488021,1.00690221658511,1.00658286474263,1.00760111011981,1.00950977314574,1.00743291221516,1.0067621056367,1.00697613361394,1.00837719250755,1.00903682026857,1.00923236304626,1.00978974152525,1.00907929228855,1.01106214258571,1.01187876806453,1.01184297449663,1.01305631154022,1.0136183289629,1.01400737792988,1.01571069298698,1.01672409234686,1.01738375869728,1.01801574578544,1.01831014095268,1.01821734253805,1.01713027250772,1.01910618710433,1.0171290947292
114,1.00141797401588,1.00499070180899,1.00572542688274,1.00572402531673,1.0056768211567,1.00564401359999,1.00634678403192,1.00650889391442,1.00712433281788,1.00680343422066,1.00784231431366,1.00976767711674,1.00767417447609,1.00698267447546,1.0071966974,1.00866138076598,1.00932419704674,1.00952130795384,1.01008234495113,1.00936831073182,1.01141774379819,1.01225712842068,1.01222138662707,1.01346926183462,1.01403520429059,1.0144533945457,1.0162146978,1.01724354562257,1.01791113325211,1.01855053565957,1.01884677236724,1.01875616355836,1.01764650383978,1.01963714615533,1.01764535632439
115,1.00153752858314,1.00520256373155,1.00594639800108,1.00594490812451,1.00589768476733,1.00586328092321,1.00657362132737,1.00673686340101,1.00735995504855,1.00703717245831,1.00809564079167,1.01003721902964,1.00792749891208,1.00721627621446,1.00743014645641,1.00898144273885,1.00964685726098,1.00984530044139,1.01040974817588,1.00969227872246,1.01182604088699,1.01269466445291,1.01265884357493,1.01395320762071,1.01452266479546,1.01498244537482,1.01682298762599,1.01786294137152,1.01853600503268,1.01917911867059,1.0194769097793,1.01938505296809,1.01829165784598,1.02036013206812,1.01829043834742
116,1.00126680821375,1.00473679825433,1.0054424347626,1.00542564189516,1.00537329255506,1.00534041572228,1.00597712782065,1.00613148256671,1.00672966716123,1.00636519490231,1.00733759783907,1.00925719168619,1.00716169014817,1.00652798679786,1.00672417718548,1.00838296289734,1.00899340789092,1.00917193816504,1.00972545314228,1.00900610570478,1.01115875059259,1.0120075899368,1.01195538849465,1.01323818458367,1.01379548812471,1.01424448241575,1.0160600087551,1.01706129785521,1.01771947743067,1.0183538863396,1.01864569391941,1.01855244258148,1.01751261513565,1.01960018232347,1.01749879337295
117,1.00134784130247,1.00487977185109,1.00559737307998,1.00558124623621,1.00552912617163,1.00549456656759,1.00614339724047,1.00629945059814,1.0069073102135,1.00654290803519,1.00754120050608,1.00947988382208,1.0073656595188,1.00670638370252,1.00690331225294,1.00858187009828,1.00919828840275,1.00937947352459,1.00993768034605,1.00921422611806,1.01139507422744,1.01225493973903,1.01220346019014,1.01350198291139,1.01406192320858,1.01452368999354,1.01636559602041,1.0173793040341,1.01804538265032,1.01868479514894,1.01897785864786,1.01888664163735,1.01784853098073,1.01998947595906,1.01783526011654
118,1.00182561070127,1.00571172960774,1.00648921632556,1.00648919607232,1.00644248788839,1.00640354561551,1.00714750244463,1.0073146878113,1.00796048930468,1.0076461599296,1.00878858025573,1.01079422096715,1.00862128671741,1.00782673279033,1.00804218452091,1.00971458216823,1.01039533264446,1.01060070226597,1.01117809035838,1.01044901433494,1.01272498085365,1.01364501757847,1.01361079972716,1.0149792066984,1.01556032741677,1.01607946944166,1.01804320551561,1.01911796718029,1.01981555259738,1.02047552301532,1.02077898707606,1.02069018070738,1.01960989775497,1.02187450530566,1.01960988866952
119,1.00192887500139,1.00589479102235,1.006681588492,1.00668149188939,1.00663476715455,1.00659241693876,1.00734151785068,1.00750988299354,1.00816360619248,1.0078431177967,1.00899434570787,1.0110072987352,1.00882704811913,1.00802357362562,1.00823889451907,1.00999129534891,1.01067484197108,1.01088163943999,1.01146261854053,1.0107299302779,1.01307646948712,1.01402042338295,1.01398613681178,1.01539237107786,1.0159773051831,1.01652892835795,1.01855644042153,1.01963756237443,1.02034152035112,1.0210058870967,1.02131114494945,1.02122108811086,1.02014368268059,1.02243307753852,1.02014361103233
120,1.00156126931431,1.00525934167201,1.00599589145821,1.00597819215968,1.00592556625501,1.0058920426822,1.00655785590429,1.00671668360983,1.0073461696418,1.00697179732937,1.00802162353006,1.01000739445584,1.00784537799295,1.00713350851454,1.00732851471254,1.00914525747944,1.00976545739426,1.00994929659244,1.01051751583072,1.00978283146057,1.01210355252566,1.0130095344073,1.01295640662354,1.01432513576722,1.01489615788881,1.01541096687879,1.01736697199334,1.01841053618245,1.01909840859701,1.01975519206257,1.02005377307188,1.01996202428069,1.01890706244867,1.02114471804091,1.01889250666302
121,1.0020360585749,1.00608564838173,1.00688399026783,1.00688295149848,1.00683592198579,1.00679604088897,1.00755738829506,1.00772773195817,1.00839645493799,1.00806945149279,1.00925638756392,1.0113015790319,1.00908866319396,1.0082488556402,1.00846303133065,1.01026592851104,1.01095271469912,1.01116159488877,1.01174970111203,1.01100914564383,1.01341326734465,1.01437647331881,1.01434119276823,1.01577539626986,1.0163684572207,1.01693557971431,1.01900550505746,1.02011974962933,1.02084059414551,1.02151894108061,1.02182839007091,1.02173911654921,1.02061462600896,1.02293593929623,1.02061377996773
122,1.00211467237374,1.00622527786303,1.00703240503853,1.00703105351784,1.00698392659016,1.00694127263539,1.00770752550158,1.00787824542193,1.00855015806327,1.00822560016662,1.00943133627041,1.01149288339951,1.00926348478176,1.0084046408145,1.00861841914071,1.01047365511645,1.01116254541075,1.01137262754309,1.01196432570246,1.01121995038584,1.01367340378857,1.01465302045623,1.01461741553117,1.0160776158978,1.01667463098238,1.01726189677233,1.01937443093833,1.02050258835436,1.02123033052903,1.02191347576754,1.02222487874273,1.02213603265982,1.02099163337646,1.02331711676976,1.02099053061098
123,1.00178138863888,1.00564971360364,1.0064147248131,1.00639673381107,1.00634403005242,1.00630605304489,1.00699591361524,1.00715837446797,1.00781230742525,1.00743148720843,1.00854238188387,1.01057903309069,1.00836607796397,1.007592803913,1.00778737316568,1.00970677742929,1.01033592264215,1.0105243678752,1.01110416171182,1.01035774917105,1.01278976524888,1.01373378895106,1.01368037993147,1.01510671198331,1.0156907537878,1.01624456616446,1.01829216918603,1.01937642782033,1.02008769511343,1.02076084316168,1.02106454680477,1.02097562921927,1.01987397840917,1.02216199233407,1.01985919082463
124,1.00223869875679,1.00644520923839,1.00727197334935,1.00727060086119,1.0072234780231,1.00717649996224,1.00795789692959,1.00813046771438,1.00881457036255,1.00849146444662,1.00973939522761,1.01183558584164,1.00957158425102,1.00867043530811,1.0088841327021,1.01078343275187,1.01148104574795,1.01169550063775,1.01229752393173,1.01154285452245,1.01404144008727,1.01503796198944,1.01500234799182,1.01648404240348,1.01709029309002,1.01768597620481,1.01982952795304,1.02098404764453,1.02173059824289,1.0224274845727,1.02274221752719,1.02265575505206,1.02148118944957,1.02385389512792,1.02148006992782
125,1.00184604277096,1.00576590874275,1.00655030354452,1.00653052854809,1.00647723620171,1.00641282563061,1.00708341276168,1.00723754233188,1.00784120815075,1.00752517097756,1.00866655163494,1.01073392845449,1.00848937773843,1.00768455465194,1.00787702535006,1.00989914388355,1.01053032269366,1.01072066918697,1.01130909609061,1.01055259984538,1.0130346845689,1.01399421390253,1.0139389108785,1.01538719469844,1.01597853767788,1.0165420743668,1.01862134065135,1.0197374675656,1.02046933198091,1.02115753877381,1.02146504235577,1.02137679479901,1.02022709080488,1.02254402962186,1.02021083969264
126,1.00228983128403,1.0065375039483,1.00737867135694,1.00737550929333,1.00732779468794,1.00726368021068,1.00803190522959,1.00819830398378,1.00884618269928,1.00857176358496,1.00985047951949,1.01197767285864,1.00968179397705,1.00874879911216,1.00896039570104,1.01093267176508,1.0116305557299,1.01184603258363,1.01245464275809,1.01169192385755,1.01422770995426,1.01523446007937,1.01519694248041,1.01669451378187,1.0173084193428,1.01790720641003,1.02007142928731,1.02121619546773,1.02198144763632,1.02269271525163,1.02301159514277,1.02292579924913,1.02174826902849,1.02415144674616,1.02174567938045
127,1.00231004332125,1.0065738923857,1.00742377118513,1.00742016557168,1.00737230516519,1.00732162963021,1.00811780023285,1.00829295035215,1.00899873026062,1.00866311714273,1.00996004949555,1.01210359647314,1.00979116089735,1.00883966038334,1.00905072123082,1.01094277192509,1.01164274859779,1.01185949663585,1.01247209948824,1.01170502171529,1.01420522316079,1.01519970669007,1.01516171405633,1.01663777398697,1.01725666293043,1.0178262711175,1.01994847231321,1.02102204556162,1.02179842507144,1.0225177527142,1.02283968451169,1.02275424728762,1.02163810536667,1.02405135666188,1.02163515073854
128,1.00205939669715,1.00614280481946,1.00695675744647,1.00693858080496,1.00688584024819,1.00683917493362,1.00756944123958,1.00773754965479,1.00842885693665,1.00804325369723,1.00925923813541,1.01138263493481,1.00908296182385,1.00820426331485,1.00839848744675,1.01038626138557,1.01103407053925,1.01123194022354,1.01183431203214,1.01106527593646,1.01358360959513,1.0145593288016,1.0145057549209,1.0159719998776,1.01657953040283,1.01713978026392,1.01924011209023,1.02031604013352,1.02107844803572,1.021791166547,1.02210742105966,1.02202068618001,1.02089445226128,1.02326474367055,1.02087951926044
129,1.00259229029533,1.00707336684049,1.00794976633475,1.00794709246628,1.00789956701826,1.00784147081589,1.00866011835195,1.00883884604705,1.00956610820873,1.00922493520737,1.01056797633523,1.01274608428979,1.01039965300065,1.00940237896514,1.00961440548504,1.01168774381526,1.01239687322684,1.01261771277915,1.01323791322527,1.01246412504163,1.01515310653321,1.01621322647193,1.01617626448828,1.01775276390249,1.01837673568322,1.01904103761428,1.02133746234754,1.02259441853249,1.02338065094173,1.0241077962163,1.02443277863378,1.02434840835406,1.02305022541191,1.0254910822993,1.02304803904189
130,1.00224493309953,1.00647326121372,1.00730006976356,1.00728007135667,1.00722673920846,1.00717733814197,1.00791391497638,1.00808322348309,1.00878643014146,1.00839245291014,1.00963570320328,1.01178701849175,1.00945858030206,1.00855144466073,1.00874347317602,1.01089568310254,1.01154235429474,1.01174053575605,1.0123480288543,1.01157243814371,1.01424650453317,1.01527201029497,1.01521652312967,1.01676309147886,1.0173758365019,1.01800740074405,1.02024387164765,1.02146271607909,1.02223253008988,1.02295026166497,1.02326850721699,1.02318077491301,1.02191823125243,1.02431792433697,1.0219018120696
131,1.0027084691272,1.00728014538845,1.00816831172348,1.00816483232927,1.00811704837794,1.00805999833901,1.00888942464131,1.00906947138003,1.00980715492959,1.00946528661418,1.01084457175374,1.01305491576883,1.01067589225812,1.00964182316786,1.0098528609296,1.01198998022941,1.0127007617975,1.01292281756907,1.01354781874225,1.01276860726118,1.01552290568573,1.01660335803073,1.01656555034899,1.0181716425441,1.01880365089192,1.01948536962864,1.02182728756853,1.02311891435145,1.02392171273141,1.0246610577094,1.02499015440471,1.02490486690203,1.02356162681424,1.02603399554287,1.02355878009372
132,1.00276776848797,1.00738549709818,1.00828291024142,1.00827924143616,1.00823139961563,1.00817291031775,1.00900993042476,1.00919114182492,1.00993686118528,1.00959254151253,1.01099161326448,1.01321876875127,1.01082286357293,1.00976885223226,1.00997964253276,1.01213825898228,1.01285368956164,1.01307816567314,1.0137092870721,1.01292382152688,1.01570179041456,1.01679199956742,1.01675399648949,1.0183751035277,1.01901149527056,1.01970184581735,1.02206680463407,1.02337861638614,1.02418790298268,1.02493135959612,1.02526122128434,1.02517785028865,1.02381093793005,1.02628961871151,1.02380793624157
133,1.00283332735472,1.00750186335493,1.00840358358142,1.0083998180468,1.00835194953769,1.00829716830801,1.00914221326754,1.0093246372562,1.01007850846949,1.00973203697558,1.01115144710192,1.01339556435842,1.01098267556138,1.00990821921079,1.01011886740061,1.0123073621331,1.01302579283995,1.01325181451007,1.01388681195358,1.01309741618939,1.01590859072375,1.01701018016443,1.01697208168592,1.01860945044203,1.01925022515524,1.01995056567726,1.0223408580622,1.02367093960754,1.02448823176963,1.02523884460994,1.02557094254787,1.02548800701223,1.02409910864604,1.02659484362877,1.02409602820729
134,1.00286327476576,1.0075566295632,1.00846772460821,1.00846216393262,1.00841369982164,1.00835275205552,1.00919695338213,1.00937954708719,1.01013843292205,1.00978477488555,1.0112126974814,1.01346946548498,1.0110430405663,1.009959020938,1.01016756795803,1.01238833074644,1.01310138181678,1.01332559549627,1.01396058380096,1.01316971896478,1.01601230076672,1.01712075037212,1.01708074094007,1.01873096576035,1.01937433952615,1.02008196230017,1.02249138971178,1.02383464456297,1.0246590419642,1.02541531741162,1.02574876621982,1.02566606516589,1.02426250819118,1.02677928492381,1.02425795515725
135,1.00291549585173,1.00764967521852,1.00856401571864,1.00855799720358,1.00850938487115,1.00845226561799,1.00930268281453,1.00948628127513,1.01025273782696,1.00989581130879,1.01134168542988,1.01361461417616,1.01117182147109,1.01006954635704,1.01027753691808,1.0125236827225,1.01323842316245,1.01346370640691,1.01410229105338,1.0133074708572,1.01618078846058,1.01729917402436,1.01725868278377,1.01892336897075,1.01957082645554,1.02028666581903,1.02271814679926,1.02407657615383,1.02490854434182,1.0256701657961,1.02600572553526,1.02592341633254,1.02450246522093,1.02703519139013,1.02449753731707
136,1.00297306462485,1.00775232307071,1.00867466082226,1.0086680675218,1.00861926863493,1.00856081155529,1.00941675353025,1.00960127179884,1.01037500364492,1.01001449343962,1.01147736300331,1.01376602462142,1.01130723475316,1.01018759058007,1.01039488688332,1.01267212377719,1.01338805270177,1.01361421184521,1.01425621814765,1.01345752212838,1.01636262570051,1.01749109112776,1.01744999387675,1.01912958643108,1.01977823926489,1.02050675215892,1.02296315721312,1.02434067835625,1.02518144011219,1.0259497599662,1.02628729426433,1.0262053654186,1.02475551393731,1.02730339976926,1.02475011533605
137,1.00317581074413,1.0081066876454,1.00905695916021,1.0090561829576,1.00900934128711,1.00894767720072,1.00984249260436,1.01003185812148,1.01082469869441,1.01047947985467,1.01200377172152,1.01432430936939,1.01183663166147,1.01065873825747,1.01087270839099,1.01315482956726,1.01389815019229,1.0141351300493,1.01478895617871,1.01398334352132,1.01692927322602,1.01808364272029,1.01804876992243,1.01975763110122,1.02041695911139,1.02116592713663,1.02367121893709,1.02508348564132,1.02594063683476,1.02671973471053,1.02706262137534,1.02698183337947,1.02549300540511,1.02807102923382,1.02549237920871
138,1.00325207825399,1.00824139610829,1.00920367231358,1.00920357022297,1.00915696007467,1.00909177591166,1.00999609007649,1.01018717128923,1.01098977542182,1.01064040606784,1.0121794566381,1.01450989046981,1.01201268165165,1.01082035946236,1.01103508027301,1.0133442293204,1.0140935718762,1.01433322838529,1.01499177847641,1.01418203048288,1.01715493246383,1.01831994048676,1.01828579453715,1.02000974186852,1.02067712204755,1.02143048216748,1.02395695973089,1.02538020453318,1.02624701194836,1.02703436521643,1.02738003631241,1.02729977454904,1.02579604245117,1.02839499952041,1.02579596921799
139,1.00325569624582,1.00824991601161,1.00921500207931,1.0092126499144,1.00916529004843,1.0091029594159,1.01000945566667,1.01020042227193,1.01100715889427,1.01065763764348,1.01222440039405,1.01458481790108,1.01205651071808,1.01083517319307,1.01104727109469,1.01335229314566,1.0140965616714,1.01433479383237,1.01499525958093,1.01418172997111,1.01716119530894,1.01832492150406,1.01828837658515,1.02001145991827,1.02068120262602,1.02142791257568,1.02394910090259,1.0253598780135,1.02623128055744,1.02702177927892,1.02736736246996,1.02728705150537,1.02579637869032,1.02840524361311,1.02579446056572
140,1.00330598644057,1.00833912847492,1.00931427245122,1.00931195526871,1.00926461163593,1.00919762518204,1.01010840760479,1.0103000065346,1.01111082224007,1.01076052115019,1.01233774007899,1.0147065788571,1.01216988648588,1.01093807604946,1.01115019291738,1.01347792980314,1.01422390918966,1.01446297634462,1.01512534473989,1.01430996063034,1.01731114710302,1.018481666888,1.01844516471683,1.02017683684105,1.02085138913545,1.02159991064055,1.02413269479257,1.02554697945208,1.02642902999498,1.02722751766113,1.02757565419451,1.02749578569543,1.02599119303526,1.02861911279741,1.02598930386658
141,1.00334878135559,1.00841540739777,1.00939940470378,1.0093967448384,1.00934929086336,1.00928093368829,1.01019861174904,1.01039129851035,1.01120996904414,1.01085671553507,1.0124528127601,1.01483823008794,1.01228480722723,1.01103388566919,1.01124558330707,1.01358079924249,1.01433094190412,1.01457226433576,1.01524071005717,1.01441898072552,1.0174267995573,1.01860035264073,1.01856348921159,1.02029953334987,1.02097586297445,1.02172589149215,1.0242647875408,1.02567463529638,1.02656386837292,1.02736853983477,1.02771910102594,1.02763962625809,1.02614240732671,1.02878802214614,1.02614023741792
142,1.00339892746917,1.00850474457916,1.00949217175429,1.00948910875959,1.00944152463363,1.00937382007534,1.01029534625676,1.01048907920797,1.0113154674829,1.01095492546769,1.01255824307323,1.01495079784904,1.01239005383353,1.01113164563872,1.01134285327732,1.01371577082636,1.01446586638531,1.01470735966799,1.01537718316476,1.01455376192684,1.01759628566433,1.01878097148311,1.01874368466566,1.02049603190151,1.02117648526515,1.02193657999829,1.02450079476075,1.025934174357,1.02682944204694,1.02763792555827,1.02798910396939,1.02791151566182,1.02638287553869,1.02903381670695,1.02638037563851
143,1.00346205756563,1.00861714913504,1.00960777093669,1.00960427011971,1.00955654532266,1.0094926126689,1.01041837372104,1.01061240176106,1.01144171038572,1.01108326815014,1.01270443416128,1.01511298451214,1.01253605063715,1.01125949584241,1.0114701667727,1.01388264065995,1.01463439277848,1.01487692761644,1.01555024571723,1.01472299215457,1.0178074614511,1.01900587103689,1.01896812550532,1.02074232288006,1.02142666140084,1.02220270133428,1.0248021737391,1.02626896516982,1.02717122128389,1.02798465228293,1.02833773598941,1.02825884507065,1.0266965981434,1.02936241926846,1.02669374009565
144,1.00353859090511,1.00875330391732,1.00975749956034,1.0097536158766,1.00970577030092,1.00963390688638,1.01056596826304,1.01076099436031,1.01159768608726,1.0112363483277,1.01287543813793,1.0152998475308,1.01270689178958,1.01141213812344,1.01162233106462,1.01408238647238,1.0148358842073,1.01507947625589,1.01575620842007,1.01492525356953,1.01805625838954,1.01927001104185,1.01923186680861,1.02102924725429,1.02171735442081,1.02251091241244,1.0251481466805,1.0266516239985,1.02756029720414,1.0283781793293,1.02873308016546,1.0286545936762,1.02704573067221,1.0297152525164,1.02704255966385
145,1.00361785608787,1.00889368992247,1.00990340615591,1.0098998209051,1.0098520815389,1.00978379955813,1.0107259131386,1.01092239288364,1.01176796027172,1.01140560611961,1.01306768598441,1.01550997039589,1.01289932005847,1.01158168639463,1.01179219108136,1.01428603910608,1.01504400905331,1.01528968668804,1.01597064443919,1.01513574289253,1.0183057007711,1.01953419887177,1.01949638211201,1.0213148537336,1.02200768289241,1.02281602619949,1.02548722314375,1.02702053041757,1.02793891212509,1.02876401123924,1.02912125665232,1.02904325571063,1.02739983154522,1.03008749566558,1.02739690585225
146,1.0037357958888,1.00910062130164,1.01012837006478,1.01012739348586,1.01008053426353,1.01000735863711,1.01096979877687,1.01116848248489,1.01202283909958,1.01167144790781,1.01337286855719,1.01583913828041,1.01320585343988,1.01185028077362,1.01206376590252,1.01457198602962,1.01534331754348,1.01559438585469,1.0162819213048,1.01544265042286,1.01864578722206,1.01989035767596,1.01985533320091,1.02169466128896,1.0223922136958,1.0232175983798,1.02592443100275,1.02747822446209,1.02840576909478,1.02923760144466,1.02959712911562,1.02952136932402,1.02786489324232,1.03059178034679,1.02786410502984
147,1.00379972909735,1.00921454221715,1.01025054016629,1.01024909052454,1.01020207917799,1.01012884142034,1.01109725340221,1.01129690662184,1.01215864714751,1.01180399561452,1.01352294628831,1.0160050561865,1.01335571992206,1.01198229747398,1.0121952040296,1.01473521947702,1.01550808140304,1.01576014574702,1.01645115051083,1.0156080427481,1.0188452953049,1.02010090143157,1.02006538012918,1.02191977160338,1.02262124246398,1.02345567858347,1.02618576200766,1.02775657018244,1.02869293568503,1.02953146736422,1.02989299327072,1.02981762282392,1.02813453899709,1.03086594992698,1.02813336366027
148,1.00376859066175,1.00916247332217,1.01019231922203,1.01018738305396,1.01013920651615,1.010068871161,1.01102702953332,1.01122653461919,1.01209483000863,1.01171857794679,1.0134233901992,1.0159049220029,1.01325440915044,1.01189315338337,1.0121020196629,1.01467387668476,1.01543505969096,1.01568300453506,1.01637250060519,1.01552799941006,1.01878104033546,1.02003535097127,1.01999611256561,1.021852764565,1.02255524871101,1.02338675976995,1.02611694725261,1.02768957559796,1.02862671681171,1.02946684578522,1.02982903217433,1.02975198365238,1.02806505515249,1.03080107302454,1.02806102461248
149,1.00390976085466,1.00940955366214,1.01046123080617,1.01046011820577,1.0104132289077,1.01033764745264,1.0113224803541,1.01152493748988,1.01240427861203,1.01204257303682,1.01379517468436,1.01630377491408,1.01362816097673,1.01222119453748,1.01243444311379,1.01501099129855,1.01579016438679,1.0160452145222,1.01674247389743,1.01589343331745,1.019177458694,1.02044995604987,1.02041480583388,1.02229383263676,1.0230023775119,1.02385185329049,1.0266204444368,1.02822034518379,1.02917020270128,1.03001842223882,1.03038355216502,1.03030718786492,1.02859194657444,1.03135081910599,1.02859104772505
150,1.00368318999954,1.0090189293507,1.01004120025986,1.0100275137977,1.00997641264611,1.00990300239508,1.01082886404401,1.01102416931742,1.01188401587035,1.01148862442581,1.01317497712821,1.01566914140425,1.01300159195219,1.01165384904599,1.01185257729319,1.01449806661808,1.01523295639894,1.01547207824686,1.01616130962865,1.01530978635752,1.01859351278902,1.01984381076332,1.01979524191729,1.02165565632386,1.0223581396012,1.02318402453925,1.02591301670217,1.02748800229273,1.02842832708685,1.02927134341942,1.02963230539894,1.02955488333025,1.02785790244438,1.03058441400519,1.02784670552441
151,1.00375015724009,1.00913777128343,1.0101698717382,1.0101562022072,1.01010511260903,1.01002703932682,1.01095884017858,1.01115543274997,1.01202366975887,1.01162227634987,1.01331858605348,1.01582078490403,1.0131452329492,1.01178749563021,1.01198621545833,1.01467232888115,1.01541064334084,1.01565146666078,1.01634467307629,1.01548921599888,1.01880404541787,1.02006596747084,1.02001742549264,1.021894326127,1.02259862513162,1.02343852465294,1.02619530258369,1.0277911540016,1.02874107264279,1.02959127708857,1.02995451294135,1.02987753691936,1.02815458981217,1.03089849860414,1.02814340872119
152,1.00381001258607,1.0092437850796,1.01028140602655,1.01026799531365,1.01021699713636,1.01014254742411,1.01108434181916,1.01128238675074,1.012159561495,1.01175699016339,1.01347626714005,1.01599648184746,1.01330306923524,1.01192246376498,1.01212145680519,1.01482055246609,1.01556332796159,1.01580625355597,1.01650379765844,1.01564424091634,1.0189824487218,1.02025308632969,1.02020482746919,1.02209309420008,1.02279967601329,1.02364803600437,1.02642342700596,1.02803060525846,1.02898655031374,1.02984157968213,1.030205928284,1.03013090703852,1.02839429502561,1.03115767107818,1.02838332733278
153,1.00369559837984,1.00904693884242,1.01006808775257,1.01004787631601,1.00999460068106,1.0099231953252,1.01083626555115,1.01103072647629,1.01189921430737,1.01147995715358,1.01317331802881,1.01569389683832,1.01299667875952,1.01163817965263,1.01182931311751,1.01456433567629,1.01528288396742,1.01551705524002,1.01620994180659,1.01534936022558,1.01869463185263,1.0199553069571,1.01989979103915,1.02178144848574,1.02248824945796,1.0233223213844,1.02607975361674,1.02767855929839,1.02863069448897,1.02948450576085,1.02984782119746,1.02977072270092,1.02803488060976,1.03077910054645,1.0280183425772
154,1.00389757573878,1.00940028178749,1.01045396931502,1.01043940895609,1.0103880353584,1.0103082939621,1.0112593080797,1.01145850967193,1.01234577076255,1.01194127331021,1.01369471068561,1.01624658696298,1.01352097567697,1.01210548077429,1.0123030968633,1.01504384324814,1.01578718203805,1.01603095239162,1.01673320296576,1.01586802056078,1.01925569795331,1.02054154571251,1.02049207353311,1.02240461779308,1.02311919548869,1.02397931497279,1.02679054595156,1.02842350071058,1.02939179143193,1.03025628476468,1.03062333356327,1.03054883811733,1.02878294382909,1.03157778532771,1.02877103757498
155,1.00395312061929,1.00949928490371,1.01055623331132,1.01054124061215,1.01048972754458,1.01041378647334,1.01137106362127,1.01157127222528,1.01246606574789,1.01205840201533,1.01382978278533,1.01639772688227,1.01365585457738,1.01222212507552,1.01241921345096,1.01518889089483,1.0159339651278,1.01617881464943,1.01688462594498,1.01601554687453,1.01943375665106,1.02072951456444,1.02067958950197,1.02260529448219,1.02332391548731,1.02419103919281,1.02702210444476,1.0286700662387,1.02964584102995,1.03051561201502,1.03088475300335,1.03081064745315,1.02902327232253,1.03182320544179,1.02901101392974
156,1.00405449080556,1.00967773809103,1.01074960666343,1.01073626468701,1.01068531090751,1.01060686186867,1.01157858170825,1.01178107827996,1.01268726510153,1.01227843072421,1.01407107258535,1.01665113960407,1.01389800716003,1.0124438869058,1.01264285082047,1.01543591821289,1.01619063717531,1.01643949152469,1.01715086701358,1.01627763153003,1.01972606632853,1.02103598327744,1.02098782839348,1.02293282701649,1.0236577234316,1.02453706638408,1.02739898000669,1.02907161365777,1.03006112418871,1.03094130116113,1.0313136078567,1.03124013776067,1.02941572498932,1.03223994786327,1.02940481991303
157,1.00409613433208,1.00975251007472,1.01082618394111,1.01081192802547,1.01076067301022,1.01068669717835,1.01166489275946,1.01186810720479,1.01278097794972,1.01237167584124,1.01419011867862,1.01679429033958,1.01401661739712,1.01253613504943,1.01273401575424,1.01554612436758,1.01630079426952,1.01655007410661,1.01726459641639,1.01638747329119,1.01986507552741,1.02118361806751,1.02113449582007,1.02309255968798,1.02382103842098,1.02470742412224,1.02758890691047,1.02927270669333,1.03026618811049,1.0311498686981,1.03152405353187,1.03144922167736,1.02961739091529,1.03244485774915,1.02960573948324
158,1.00416211720579,1.00986944234825,1.01095371084623,1.01093969973794,1.01088853219682,1.01081115886429,1.01179654116799,1.01200119368147,1.01292294251309,1.01250827480889,1.01433835103555,1.01695121977565,1.01416499617227,1.01267297280565,1.01287110983634,1.01571203282791,1.0164710561973,1.01672239048666,1.01744117742841,1.01656001861741,1.02006396614122,1.0213921924588,1.02134333912396,1.02331563631105,1.02404896555191,1.02494300578166,1.02784621242343,1.02954757082036,1.03054971166551,1.0314394279172,1.03181611352617,1.03174175092897,1.0298858771234,1.03273230662918,1.02987442768442
159,1.0046184041908,1.01066439427491,1.01181000323332,1.01181257326295,1.01176697494332,1.01168184795776,1.01276005414329,1.01297545389112,1.01393162201796,1.01356905860501,1.01553469482372,1.01820607449377,1.01536980542142,1.01375135171535,1.01396855588586,1.01678923086145,1.01761433732849,1.01789051926132,1.01862900728266,1.01774206454244,1.0213210015442,1.02270423400517,1.02267307242505,1.02470632514984,1.02546144226978,1.02640350842529,1.02941292776006,1.03118394656833,1.03221860380881,1.0331295816758,1.0335169874788,1.03344505726938,1.0315206256566,1.03444946661511,1.03152272874814
160,1.00442579100754,1.0103326539522,1.01145340996101,1.01144485135808,1.01139552478069,1.01131403775256,1.01234551634028,1.01255535310138,1.01349924516505,1.01310624169568,1.01502694262418,1.01769684277167,1.01485641919536,1.01327668654687,1.0134810452727,1.01635096068083,1.01713736487357,1.01739969057555,1.01813159851848,1.01724193956535,1.02081980061763,1.02218309382187,1.02214007604631,1.02415606383448,1.02490410258313,1.02582695640289,1.0288012118281,1.03055050045542,1.0315767401422,1.03248426615422,1.03286689315162,1.03279554344422,1.03088329813065,1.03377558438101,1.03087631320787
161,1.0044939225108,1.01045284228661,1.01158066793447,1.01157287924266,1.01152381647322,1.01144393957821,1.01248532863611,1.01269692913255,1.01365069859005,1.01325381761545,1.01518975486331,1.01786963193699,1.01501964637796,1.01342505231141,1.01363026768418,1.01652023454492,1.01731103071105,1.01757516982139,1.01830959064351,1.01741808463237,1.02102603506382,1.02240094013534,1.02235874259644,1.02439126815843,1.02514201769737,1.02607846410986,1.02908060727696,1.03084882832659,1.03188432066681,1.03279821878039,1.03318356492356,1.03311276003785,1.03117968658056,1.03410340545133,1.03117332164674
162,1.00469404926995,1.01079694208865,1.01197367814777,1.0119780549119,1.01193306652648,1.01175945984939,1.01274716559311,1.01296726161276,1.01395004884497,1.01339646100518,1.01491893468515,1.01721867393739,1.01475484648733,1.01358072451779,1.01380006928907,1.01708581860597,1.01792681535823,1.01821005747488,1.01896087937452,1.01806314658479,1.02173016548258,1.02314719601966,1.02311797087273,1.02519701672376,1.02596597476943,1.02693621842367,1.03001765947747,1.03183718524289,1.03289552870459,1.03382429774378,1.03421731350323,1.0341481616255,1.03216507616064,1.03514743885303,1.03216865446134
163,1.00413340215968,1.00981219361526,1.01096351033222,1.01095559567666,1.010906462522,1.01052961251506,1.01116862008392,1.01138283107429,1.0123532842484,1.01130514935645,1.01154212861697,1.01282117818276,1.01137134580754,1.01147658336682,1.0116820526276,1.01600273091434,1.01680047309514,1.0170681851446,1.01781104138131,1.01691092117859,1.02059389273914,1.02199468839025,1.02195234508832,1.0240221250752,1.02478483141928,1.02574129921987,1.02879970267413,1.03060897165771,1.03166437434151,1.03259330214163,1.03298349434031,1.03291329717808,1.03092792601299,1.0338871607336,1.03092146048635
164,1.00339366434528,1.00852295409911,1.00959919278376,1.00956511588926,1.0095071951325,1.00903080575116,1.00938095078505,1.00958096198899,1.01051499524602,1.00913271532548,1.00853517503778,1.00921043607703,1.00835078612155,1.00927640503053,1.0094518209852,1.01440733982726,1.01511047684326,1.01534383054671,1.01606693979351,1.01516462199784,1.01881340535859,1.02015799777864,1.02008773997879,1.02210435362377,1.02284276542225,1.02375223007251,1.02671129991147,1.02845725326962,1.02948442033838,1.03039752766485,1.03077590069535,1.03070278894424,1.02877291673597,1.03165146971338,1.02874505879097
165,1.00376776798762,1.00917499254797,1.01030666977841,1.01028561277854,1.01023206605834,1.00974073873692,1.01016262087256,1.01037190795842,1.01133837782963,1.00998534546087,1.00947932022149,1.01018794568182,1.00930160887206,1.0101428876673,1.01033331204941,1.01529509475268,1.01605088720178,1.01630413018522,1.01704356881046,1.01613586026704,1.0198526228753,1.0212429813052,1.02118663120958,1.02325476128436,1.0240139324041,1.0249595702837,1.02800573696616,1.02981276168736,1.03087034062848,1.03180299393276,1.03219178087124,1.03212086829934,1.03011523657683,1.03305177169687,1.03009803823099
166,1.00379070235109,1.00921677583155,1.01034431502055,1.01032207821161,1.01026813981014,1.00978234767112,1.01020138055362,1.01041124350399,1.01138403152639,1.01001725864293,1.00950199752742,1.01020670639418,1.0093236991559,1.01017352662765,1.01036256827798,1.0153669620696,1.01612173818004,1.01637505528095,1.01711742660467,1.01620581878997,1.01994584126365,1.02134238544871,1.02128478437096,1.02336243521078,1.02412231321331,1.02507525804457,1.02813667157284,1.02995490103958,1.03101792191051,1.03195564893328,1.03234622335119,1.03227391257424,1.03025734685783,1.03319646046071,1.03023918607027
167,1.00350507138877,1.00872300337651,1.00981563112813,1.00977899343911,1.00972022869922,1.00923164547633,1.00957632924033,1.00977795384492,1.01072811489104,1.009312836013,1.00869437549622,1.00936030531775,1.00850872968499,1.00945373867606,1.00962612810278,1.01471828656982,1.01542199551868,1.0156568960313,1.01638964328975,1.01547561422026,1.01920344662585,1.02057139381865,1.02049843074751,1.02254987763516,1.02329931183277,1.02422532846875,1.02723537223996,1.02901916692628,1.03006755239766,1.03099581131759,1.03137995286831,1.0313078521177,1.02932410086457,1.0322353416787,1.02929415842381
168,1.00356738740455,1.0088334376557,1.00993648856405,1.00990002583435,1.00984132498809,1.00934679921281,1.00969653739905,1.00989887232693,1.01085332557708,1.00943783068818,1.00883106495527,1.0095059639141,1.00864552964228,1.00957889949863,1.00975146667505,1.01487934603576,1.0155871674694,1.01582403605394,1.01656100529665,1.0156429253987,1.01939916498356,1.02077737527877,1.02070460857926,1.02277131978213,1.02352553885935,1.02446026538638,1.02749383944307,1.02929516273733,1.03035223079692,1.03128810166605,1.03167469964789,1.03160306136133,1.02959348982164,1.03252337663309,1.0295636947877
169,1.00364177457616,1.0089646361431,1.01007525654453,1.01003969730964,1.00998130411645,1.00948796344032,1.00984781709749,1.0100527198634,1.01102197728406,1.00959371784593,1.00899260590045,1.00966914284418,1.00880755008545,1.00973573126479,1.00990931994234,1.01506528078873,1.0157780858107,1.01601699520646,1.01675667203144,1.01583666349371,1.01962267566607,1.02101264318657,1.02094084966682,1.02302407955158,1.02378392817749,1.02472820039642,1.02778753440482,1.02960682961556,1.03067241144087,1.03161376969015,1.03200178035262,1.0319304793391,1.02990519176623,1.0328568700163,1.02987614027826
170,1.0036993087097,1.00906638964491,1.01018812950245,1.01015296279223,1.01009470567179,1.0095948183549,1.00995817718217,1.01016392775359,1.01113789565013,1.00970588176395,1.00910676953489,1.00978359606491,1.00892192914091,1.00984829739438,1.0100223201198,1.0152108891763,1.01592866823806,1.01616987051298,1.0169140157656,1.01598988788027,1.01980295738065,1.02120385805193,1.02113249158388,1.02323044925606,1.02399269044794,1.02494878514498,1.02803269874434,1.02986993811277,1.03094296852633,1.03189055288952,1.0322796886646,1.0322120455652,1.03016229062007,1.03312292118843,1.03013356405078
171,1.00382483711111,1.00928890768618,1.01041615869483,1.01038143580727,1.01032333716021,1.0098779373864,1.01032746293576,1.01053454444109,1.01151635575459,1.01020235757602,1.00994179307369,1.01089616207276,1.00975732347044,1.01034517220005,1.01051961800746,1.01544714051775,1.01616787413157,1.0164103263566,1.01715642611076,1.01623074745505,1.02006794444542,1.0214771222141,1.02140623880487,1.02351597802494,1.02428305363237,1.02524459778725,1.02834614261648,1.03019398778468,1.03127265239355,1.0322247298481,1.03261638016597,1.0325475335536,1.0304869604055,1.03346658198505,1.03045859921571
172,1.00408219939867,1.00974621324348,1.01087563662428,1.01084073836458,1.01078260354571,1.01054206406701,1.01129104449583,1.01149774704591,1.01247787125255,1.01162943083992,1.01261630796006,1.01459967952725,1.01243223374894,1.01177183061535,1.01194580098823,1.01577966379657,1.01650242602371,1.01674597113187,1.01749516287469,1.0165662949293,1.02041465978253,1.02182759231774,1.02175652453477,1.02387200350537,1.02464002585212,1.02560587965412,1.02871686053899,1.03057363496378,1.0316574997991,1.03261275056301,1.03300476838947,1.03293614706284,1.03086083101493,1.03384408957923,1.03083231529499
173,1.00387801571647,1.00940235304303,1.01048313254006,1.01042831804315,1.01036352257808,1.0102654659944,1.01112564515054,1.01132073989677,1.01226840885046,1.01168528047185,1.01341940058132,1.01608279426614,1.01322554279315,1.01180631336815,1.0119571051204,1.01514465808987,1.01579263323809,1.0160086116106,1.01673970492812,1.0158123027887,1.01962702141958,1.0209942518534,1.02090193807793,1.02297262775213,1.0237234523991,1.02464747264296,1.02767452270994,1.02948046954948,1.03054157974365,1.03148420769464,1.03186790746925,1.03179736606595,1.02976145450641,1.03268088307471,1.02971664020408
174,1.00395928496697,1.00954638623826,1.0106325743124,1.0105780469705,1.01051335412192,1.01042960495268,1.01131716592849,1.01151226666309,1.01245943135426,1.01191906503951,1.01376483796302,1.01651929206602,1.01357118525562,1.01204036978754,1.01219145184288,1.01533369156688,1.01598611312034,1.01620416942632,1.01693948699041,1.01600812966357,1.0198491538065,1.02122686920595,1.02113487362549,1.02321980487191,1.02397542931747,1.02490724068345,1.02795612226313,1.0297798878063,1.03085119665425,1.03179992360056,1.03218608550315,1.03211432376994,1.03004975434285,1.0329772230059,1.03000518086865
175,1.00468011901277,1.01080281118376,1.01197290086181,1.01194406821756,1.01188800649427,1.01179843547657,1.0128268062454,1.01303953319297,1.01404633765771,1.01357057444799,1.01560244033942,1.01842769871131,1.01542191177002,1.01371917032898,1.01389982387443,1.01706076627157,1.0178113418624,1.01806575734411,1.01882656773,1.0178913087839,1.02182296907234,1.02327496249261,1.0232104084836,1.02537490050104,1.02615855956207,1.02715807893586,1.03034969144968,1.03226153086618,1.03337222692182,1.03434599524353,1.03474724628672,1.03467730145915,1.03254359609163,1.03558703988669,1.0325200499121
176,1.00480445878169,1.01102381630387,1.01220292858692,1.0121740418114,1.01211797260488,1.01202677574038,1.01306075037033,1.0132739075736,1.0142837288357,1.01381141344645,1.01586260296998,1.01870374835017,1.01568209043283,1.01395990892239,1.01414044891611,1.01739674673918,1.01814994256214,1.01840568236621,1.01916980251209,1.01823124181154,1.02217312768017,1.02362880129082,1.02356420505838,1.02573405905746,1.02651894504654,1.02752212815301,1.03072239843834,1.03263916436581,1.03375105187024,1.03472682260877,1.03512864888036,1.03505893063681,1.03292473741418,1.03598373145153,1.03290115037489
177,1.00519789973383,1.01171063553569,1.01294064736416,1.01292504983932,1.01287344576829,1.01277546974207,1.01388686179845,1.0141094088687,1.01515187433686,1.01471682057537,1.01688027669045,1.01977127430617,1.01670655550538,1.01487941930827,1.01507523923015,1.01833733701984,1.01914208981847,1.01941703457929,1.02019530115008,1.01925375700227,1.02325150635209,1.0247490914215,1.02469867554709,1.02691354064235,1.02771667690378,1.02875338828536,1.032031476229,1.0339980853932,1.03513321360672,1.03612421632008,1.03653365186702,1.03646910799653,1.03428250535927,1.03738956710797,1.03426977795686
178,1.0049228981314,1.01123467907901,1.01242152681716,1.01239217899316,1.01233596608722,1.01224777208942,1.01329366240251,1.01350907962398,1.01453469554009,1.01405307745948,1.01613170748193,1.01899672832901,1.01595100993505,1.01420103611654,1.01438098918149,1.01771224928219,1.01846846265007,1.01872593001531,1.01949523624154,1.01855115725319,1.02253516346813,1.02400476463672,1.02393969511562,1.02612954815501,1.02692300087597,1.02793360307319,1.03116242135247,1.03310198899983,1.03422537068461,1.03520941650946,1.03561278906349,1.03554684376501,1.03337960179875,1.03645100452955,1.03335564364831
179,1.00497684100002,1.01133046839535,1.01252738188889,1.01249808832941,1.01244189837834,1.01235088966776,1.01340378428081,1.01361983910859,1.0146495313614,1.01417130341382,1.01627147469124,1.01915399765969,1.01609082753234,1.01431929976463,1.01449929143563,1.01784507315485,1.01860305849538,1.01886138135217,1.01963259366909,1.01868667426318,1.0226965161876,1.02417508393165,1.02411007969419,1.02631201165198,1.02710755007492,1.02812739063368,1.03137605085039,1.03332890046429,1.03445965002298,1.03544998291579,1.03585582983261,1.03578864000092,1.03360410535729,1.03669408566321,1.03358019420987
180,1.00558559129622,1.01239031192381,1.01366583938108,1.01366034502382,1.01361214296326,1.01351507907526,1.01469639708429,1.0149269328655,1.01599982544978,1.01560013385785,1.0178855325652,1.02084448155158,1.01771700988609,1.0157734170759,1.01598080922214,1.01927709155459,1.02012851562384,1.02042180371867,1.02121961701612,1.02026704384931,1.0243647800588,1.02591445397745,1.02587482291805,1.02815507781915,1.02898002236807,1.03006222431879,1.03344856957116,1.03549119924033,1.03666311956534,1.03767946283493,1.03809981418886,1.03803586585168,1.03576393957606,1.03896515493345,1.03575946098349
181,1.00542217411849,1.01210812538135,1.01337078660869,1.01335630396815,1.01330509136956,1.01318346611457,1.01429683599258,1.01452390900666,1.01559357050787,1.01511055851195,1.01722245756659,1.02006694159668,1.01704934712292,1.01527428326905,1.0154713169791,1.01893393589835,1.01975479550502,1.02003723830286,1.0208305540929,1.01987497791203,1.02398754790684,1.02552707667821,1.02547787725208,1.02775083412228,1.02857090489791,1.02964306918643,1.03301210542294,1.03504381698662,1.03621296633535,1.03722891234251,1.0376469690633,1.0375823972642,1.03531293064043,1.03848558228818,1.03530111990675
182,1.00574808482296,1.01267106914824,1.01399423036462,1.01399732326831,1.01395199948396,1.01374547884521,1.01484086603169,1.0150804298817,1.01619350180783,1.01557335237599,1.01733263717622,1.01982983974056,1.01716830303767,1.01575585281389,1.01597324324059,1.01978707616728,1.02067854294952,1.0209876255149,1.02180244230272,1.02084005916823,1.02502067193533,1.02661544285461,1.02658496168336,1.02891857886345,1.0297598015959,1.03088159467856,1.03435761458064,1.03645913259697,1.03765850022099,1.03869383785463,1.03912229266296,1.03905999985747,1.03672837255238,1.03999128287463,1.03673089584589
183,1.00542679830002,1.01211091040023,1.01340766756417,1.01339881609008,1.01334948283357,1.01308320931493,1.01403620191808,1.01426935003925,1.01536621710418,1.01457646081492,1.01590973208413,1.01809378197436,1.0157392071812,1.01474631624889,1.01495001003917,1.01910990142277,1.0199601758457,1.02025456649307,1.02106267624315,1.02009700278227,1.02427532981238,1.02584916129211,1.02580596138761,1.02812160085082,1.02895824516384,1.03005561370619,1.03349247248065,1.03557474136416,1.03676731538362,1.03779940067741,1.03822450662058,1.03816123118649,1.03583266426715,1.03905850963734,1.03582545009081
184,1.00531274777369,1.0119141989979,1.01320067841662,1.01318532381874,1.01313381268418,1.01285559804341,1.01376739452821,1.01399788390508,1.01509142963191,1.0142554856012,1.01549817739571,1.01762830138154,1.01532433894277,1.01441841463167,1.01461460169674,1.01886495958532,1.01969221125953,1.01997829862337,1.02078209178468,1.01981530887443,1.02400380240489,1.0255692483004,1.02551912674732,1.02783018775448,1.02866206618294,1.02975465075973,1.03318115999136,1.03525607781386,1.0364453129513,1.03747497606312,1.0378977317621,1.03783390818601,1.03551538198909,1.03873394610567,1.03550286459033
185,1.00541267509183,1.01209171032889,1.01338291102571,1.01336767710449,1.01331621456146,1.01306471649225,1.01402079784622,1.01425183182294,1.01534876562896,1.01457491530817,1.01599448418408,1.01826999228602,1.01582078954134,1.01473791966221,1.01493418227458,1.0190865526786,1.01991750433326,1.02020537758711,1.0210131171034,1.02004252179551,1.02425896561549,1.02583515115586,1.02578516792538,1.02811246090083,1.02894880308763,1.03005148745241,1.03350347250361,1.03559444351674,1.03679161406308,1.03782981074743,1.03825483062557,1.03819314750975,1.03585199116329,1.03908780837271,1.03583957396988
186,1.00598594645214,1.01309445642007,1.0144447261154,1.01444731086035,1.01440183825621,1.01421338802193,1.01536358705321,1.01560579013878,1.0167373520909,1.01616945001421,1.01813070251681,1.02079576024303,1.01796624475867,1.0163512997261,1.01656797286149,1.02036479101008,1.02126598303454,1.02158017204958,1.02240823829605,1.02143227192257,1.02570874145018,1.02733625103239,1.02730525292606,1.02968601356967,1.03054227775429,1.03168950164811,1.03523716451557,1.03739287556131,1.03861903233047,1.03967449455926,1.04011069366364,1.04004818216531,1.03764345266178,1.04094376079071,1.03764556086117
187,1.00614724257637,1.01338127577519,1.01473555198647,1.01473823927877,1.01469281416071,1.01457769691021,1.01583721960699,1.01607971254807,1.0172131440523,1.01681058256824,1.01922209373998,1.02225819191416,1.01905786364579,1.01699242850765,1.01720908524635,1.0206741775241,1.0215767268327,1.02189153132909,1.02272089235718,1.02174376181692,1.02603622420048,1.02766939973943,1.02763852141578,1.03002755620019,1.03088263596847,1.03204005448865,1.03560346397835,1.03776946721582,1.03900142453474,1.04006191106182,1.04049876499471,1.04043985402907,1.03802308580787,1.04135029148351,1.03802527738031
188,1.00619625943652,1.01346848527536,1.01483245315629,1.01483509778515,1.01478966287106,1.01467176753738,1.01593964278012,1.01618339372852,1.01732514253853,1.01692051696575,1.01935271460722,1.02240592853623,1.01918848446599,1.01710229777181,1.01731888175214,1.02079455023485,1.02169847067713,1.02201397883631,1.02284511541209,1.02186619195371,1.02618208419467,1.02782250215219,1.02779158339187,1.03019134074686,1.03105103256902,1.0322126065569,1.03579146989363,1.03796819727709,1.0392059731493,1.04026974657196,1.04070608858651,1.04064886182791,1.03822174657533,1.04155640275038,1.03822390318813
189,1.00610797913407,1.01331255827893,1.01467830439458,1.01467967956703,1.01463381434295,1.01444899771475,1.01561682205155,1.01586145527876,1.01701154849553,1.01643951766714,1.0184557209753,1.02116972259187,1.01829071331053,1.01662002201188,1.0168352306591,1.0206726370562,1.02157387795375,1.02188867920746,1.02272107469698,1.0217398231374,1.02608848425259,1.02773798180494,1.02770571174123,1.03011945496753,1.03098575892366,1.03215053074455,1.0357478807162,1.03794034301368,1.03918612023463,1.04025574384468,1.04069419134968,1.04063724007069,1.03818646979682,1.04153663085505,1.03818759223049
190,1.0060841646669,1.0132699373006,1.01464169370487,1.01464328551693,1.0145974908552,1.01436753978984,1.01547494887188,1.01572054471257,1.01687636659529,1.016200309632,1.01795299937007,1.02044885583804,1.01778801815505,1.01638108882174,1.01659660018028,1.02067495588937,1.02158084967957,1.02189787802128,1.0227349548101,1.02174920256395,1.02612197247644,1.02778040595494,1.02774836726003,1.03017495128886,1.03104656823024,1.03221686521154,1.03583304449787,1.03804059499137,1.03929323540889,1.04036833651548,1.04080958011316,1.04075139189062,1.03828002677735,1.04164034827056,1.03828132549733
191,1.00610221277759,1.01330235553973,1.01467790980397,1.01467912938802,1.01463321227273,1.01439349506258,1.01549003788646,1.01573608072552,1.01689562175548,1.01619673371744,1.01790214522628,1.02036012324396,1.01773697021265,1.01637711414746,1.01659219304492,1.02073748585988,1.02164367496955,1.02196103389727,1.02279976323569,1.02181205962274,1.02620443604294,1.02786902509977,1.02783659392773,1.03027255861113,1.03114335643906,1.03232386456133,1.03595691746315,1.03817258207018,1.03943081049332,1.04051053009402,1.04095268529707,1.04089635326552,1.03841397777012,1.04179190458026,1.03841497327128
192,1.00615523623281,1.01339714246029,1.0147859625326,1.01478666347301,1.01474057836707,1.01449909385638,1.01561206475835,1.0158590413882,1.01702583058905,1.01634012276891,1.01810713078857,1.02061748766507,1.01794173056177,1.01651992135759,1.01673436638665,1.02086003174411,1.02176766234557,1.02208599707439,1.02292823927188,1.02193661190577,1.02634762648634,1.02801873563254,1.0279857585511,1.03043079839453,1.03130564194543,1.03248895524669,1.03613456617763,1.03836134503415,1.03962459472855,1.0407070968885,1.04114992562849,1.04109207638443,1.03859612238958,1.04197943192848,1.03859669552804
193,1.00629053116776,1.01363655138912,1.01503378158112,1.01503583847364,1.01499021679942,1.01478536033219,1.01596191207212,1.01621013476057,1.01738224327021,1.01678277571482,1.01878936454118,1.02149292118371,1.01862475096032,1.0169639510433,1.01717988090701,1.02114837464821,1.02206238447364,1.02238323202199,1.02322827173672,1.02223501264677,1.02666804425787,1.0283483065501,1.02831678009087,1.03077363881232,1.0316515933096,1.03284384736997,1.03650930915577,1.03874924898477,1.04001790011608,1.041105665117,1.04155000231824,1.04149421359421,1.03898073298825,1.0423759135001,1.03898240997652
194,1.00644007718078,1.01390288122347,1.0153029107172,1.01530469340787,1.01525899259694,1.0151238730284,1.01640238334162,1.01665066439953,1.01782393782766,1.01738037629652,1.01981219198438,1.0228673435141,1.01964760735561,1.0175611517989,1.01777663652094,1.02143629078926,1.022350199804,1.02267111961041,1.02351705642691,1.02252271554352,1.02697456608418,1.02866004546307,1.02862823799335,1.03109324622139,1.03197486520331,1.03316984521428,1.03684682430353,1.03909549091811,1.04036919262497,1.04145996288488,1.04190620756155,1.04185081800752,1.03933032604439,1.04274003481164,1.03933177969411
195,1.00652973061037,1.01406172677277,1.01546326967316,1.01546574791382,1.0154202863376,1.01530932751712,1.01662623375766,1.01687615050513,1.01805865225426,1.01765648485521,1.02022381875105,1.02338847354329,1.02005964700015,1.01783795755741,1.01805419323253,1.02163972864801,1.02255961755534,1.02288318260044,1.02373372871023,1.02273538516653,1.02720588816513,1.02890072663109,1.02886966541892,1.03134773366842,1.03223461127831,1.03343597739785,1.03713274123656,1.03939334986449,1.04067196193837,1.04176627409444,1.04221378827911,1.0421587026311,1.03962887755253,1.04304843025432,1.03963089717115
196,1.00657297828895,1.01413870218291,1.01555001697114,1.01555245804338,1.0155069880335,1.01539275151469,1.016715461212,1.01696665605554,1.01815758810423,1.01774920144836,1.02032634499704,1.02349912894576,1.02016217136536,1.01793061799121,1.01814679097518,1.02174428739236,1.0226675553265,1.02299282971596,1.02384747369761,1.0228450175644,1.02732863935177,1.02902824686041,1.02899715026711,1.0314819146251,1.03237088076999,1.03357597244877,1.0372829960366,1.03955032115711,1.04083348293109,1.04193121176643,1.04237979336767,1.04232492006292,1.0397857543289,1.04322410926843,1.03978774356512
197,1.00655102460166,1.01409832289578,1.0155144068595,1.01551821644323,1.01547320110473,1.01536178982067,1.01669483978898,1.01694696776078,1.01814099687629,1.01774049508479,1.02033912390261,1.02352535332407,1.02017563354556,1.01792338063436,1.01814114719591,1.0216558862385,1.02258292527054,1.02290941515577,1.02376368640861,1.02276272338832,1.02727315640514,1.0289832388655,1.02895359380321,1.03145160606045,1.03234249751881,1.03355957396048,1.03728968122368,1.03957669821596,1.04086994425498,1.04197388671587,1.04242480502665,1.04237029841099,1.03979807989093,1.04324331502691,1.03980118283199
198,1.00653066408886,1.01406232244326,1.01548793740967,1.0154914706577,1.01544636197568,1.01533103579825,1.01666995917741,1.01692261714358,1.01812068002559,1.01772237839336,1.02034127935039,1.02354514993684,1.02017765173323,1.01790497075578,1.01812241964784,1.02158033631069,1.02250842864944,1.02283558816339,1.02369203353021,1.02268865702911,1.02722709900471,1.02894489043537,1.02891495076741,1.03142323752756,1.03231650266078,1.03354018849897,1.03728635018115,1.03958127955703,1.04087836453255,1.04198637579288,1.0424399937301,1.0423825179656,1.03981092017015,1.0432757883899,1.03981379810019
199,1.00655407243223,1.01410402211039,1.01553436122381,1.0155378159599,1.01549268321994,1.01537615654433,1.01671829876925,1.01697226135062,1.01817899876452,1.01777008960752,1.02038798137559,1.02359121740781,1.0202243222594,1.0179525893888,1.01816993694518,1.02163762855281,1.02256912080643,1.02289802299194,1.02375872430792,1.02275103600261,1.02730548575326,1.02903045407833,1.02900043372171,1.03151925614362,1.03241739957196,1.03364461724844,1.03740563869167,1.03971218648438,1.04101550951595,1.04212708910602,1.04258035892918,1.0425262379188,1.03993727123482,1.04341067343339,1.03994008505754
200,1.00649985321627,1.01400777633087,1.01544276715269,1.01544593323075,1.01540070006714,1.01528414530647,1.01663052938824,1.01688437962701,1.01809097325639,1.01768930363783,1.02032805244558,1.023549515276,1.02016423986598,1.01787150801878,1.01808853670519,1.02147029249319,1.02240500134199,1.02273566925619,1.0236010941944,1.02258841975529,1.02716804509327,1.0289014983334,1.02887116740203,1.03140261358301,1.0323034499223,1.03353914071938,1.03732005964574,1.03964493466691,1.04095715292493,1.04207773881447,1.04253530539299,1.04247841905649,1.03985582484189,1.04332886203012,1.03985840373133
201,1.00648562013278,1.01398225592,1.01542304647769,1.01542637681303,1.01538119751866,1.01526707387316,1.01662359123184,1.01687894280406,1.01809494085931,1.01769152528297,1.02035363096553,1.02359387383895,1.02018990423035,1.01787390533264,1.01809112452148,1.0214079693285,1.02234736168233,1.02268030112623,1.0235506109375,1.02253317955371,1.02714087664571,1.02888528305883,1.02885512598327,1.03140137219855,1.03230505944017,1.03355169346904,1.03735668595592,1.039695351481,1.04101487222695,1.04213979527677,1.04259879008562,1.04254213218277,1.03990998464248,1.04340430392657,1.03991269700895
202,1.0066298430828,1.01423570441329,1.01569154713128,1.01569825711866,1.01565421692855,1.01553956732705,1.01691748193363,1.01717547846438,1.01840148915019,1.01800715414554,1.02070220385636,1.02395869134125,1.02054021565676,1.01819310251625,1.01841418617411,1.0217669778532,1.02272052149548,1.02305886367978,1.02393402828303,1.02291459426276,1.02754258643075,1.02929982526391,1.02927326906783,1.03183533758136,1.03274973430092,1.03400063396811,1.03782862187449,1.04017850547221,1.04150231882234,1.04263016739884,1.04309040583918,1.04303583142782,1.04040315623725,1.04393937651182,1.04040861753111
203,1.00671028400296,1.01437898896042,1.01584380383136,1.01585033632974,1.01580624390737,1.01568434467093,1.01706500576624,1.01732343675255,1.01855272063904,1.01815711109133,1.02086030248152,1.02412392582092,1.02069825156756,1.01834284284141,1.01856368866256,1.02198938577389,1.02294153830566,1.02327926042892,1.0241534663777,1.02313487608818,1.02778975320674,1.02955489674609,1.02952815981105,1.03210116802547,1.03301697021638,1.03427671568209,1.03812290780356,1.0404882062952,1.04182108663964,1.04295729246951,1.04341960165303,1.04336544057809,1.04070203734586,1.04423291209119,1.04070735351743
204,1.00671700241614,1.01439047615564,1.01586188037198,1.01586887604285,1.01582493887799,1.01570665693253,1.0170988291319,1.01735891616209,1.01859798144283,1.01820157140841,1.0209298606962,1.02421271831861,1.02076805141453,1.01838779180464,1.01860916680341,1.02198147044907,1.02293930841792,1.02327965354111,1.02415888701998,1.02313565265456,1.02781775992696,1.02959259360593,1.02956634941555,1.03215298830937,1.03307181874268,1.03434141370758,1.03820977876037,1.04059316133116,1.04193327168882,1.04307365083656,1.04353746731299,1.04348524503599,1.04080265236479,1.04435559539956,1.04080834484913
205,1.00675628997289,1.01446076013773,1.01594069019232,1.0159472718443,1.01590320023181,1.01578041609051,1.01717442905809,1.01743485588202,1.01867705955454,1.0182785828033,1.02101397034721,1.02430392138951,1.02085196863299,1.01846434577004,1.01868522312634,1.02208229409178,1.02303816473369,1.02337772392216,1.0242561210671,1.02323339469937,1.02793828721587,1.02972001597228,1.02969333617037,1.03228946434794,1.03321250578503,1.03448519164189,1.0383668048075,1.04076162140098,1.04210820371027,1.04325423023669,1.04372026640799,1.04366842045477,1.04096043718962,1.0445088272531,1.04096579252988
206,1.00682109170371,1.01457655047165,1.0160542357789,1.0160603117576,1.01601607672065,1.01589957228212,1.01729735856297,1.01755803090442,1.01880297893116,1.01840633077839,1.02115875857539,1.02446425670156,1.02099652856616,1.01859152904194,1.01881179142733,1.02226528840064,1.02322438289258,1.0235658032534,1.02444976381303,1.02342108277128,1.028130003508,1.02991431175409,1.02988710109238,1.03248728723157,1.0334115816422,1.03468606002429,1.03857353664862,1.04097206518485,1.0423204045554,1.04346747215187,1.04393415186223,1.04388079488749,1.0411713617874,1.04472475544424,1.04117630541271
207,1.00689592257326,1.01470942979618,1.01619766476399,1.01620402558379,1.01615989205868,1.01603915520404,1.01744488143098,1.01770629315779,1.01895549676685,1.01856298121811,1.02133799958714,1.02466110918038,1.02117594027087,1.01874845733276,1.01896901810322,1.02245915068432,1.02342069146926,1.02376318876258,1.02464905855548,1.02361873262237,1.02835955713564,1.03015451096475,1.03012760985452,1.03274360068914,1.03367258350105,1.03495658180472,1.03886875890406,1.04128189689217,1.0426384787756,1.04379126430189,1.04426033920158,1.04420744670579,1.04148586453506,1.04506796548783,1.04149103897404
208,1.00699423354385,1.01488481030415,1.01638082918029,1.01638673666663,1.01634246033865,1.01621561423998,1.01761818923384,1.0178811918689,1.01914179695161,1.01872466561939,1.02147218733401,1.02477384093401,1.0213099243026,1.01890962744231,1.0191296272745,1.02273545802879,1.02369620622189,1.02403851856067,1.02492509912723,1.0238937272046,1.02866244445638,1.03046535748235,1.03043798468977,1.03306682923216,1.03399919324572,1.03529085300964,1.03922290197408,1.04165057650838,1.04301337001928,1.04417051725947,1.04463983177972,1.04458878149045,1.04185115744612,1.04543584956712,1.04185596246359
209,1.00708073957413,1.01503798113956,1.01654110936806,1.01654785213086,1.0165038616047,1.01631099034237,1.01762751082774,1.01789105925234,1.01915340769107,1.01859896880571,1.02097703516329,1.02397088927642,1.02081510984804,1.01878485025204,1.01900584998808,1.02309058675947,1.02405735298982,1.02440225373631,1.0252930395824,1.02425820555395,1.02903246024307,1.03083975939996,1.03081328368907,1.03344599758011,1.03438062792743,1.03567391649841,1.03961200887694,1.04204362356327,1.04340909862249,1.04456767109779,1.04503812181442,1.04498739159783,1.04224321534772,1.04584754689915,1.04224869822029
210,1.00700367629905,1.01490122825933,1.01640844017852,1.01641463447496,1.01637045504104,1.01607637584293,1.01724913486047,1.01751410434741,1.01878671400967,1.01799268840231,1.01976171894963,1.02225471442053,1.01959932667893,1.01817809093737,1.01839858279711,1.02305808290603,1.02402473759872,1.0243698571129,1.02526241381443,1.02422535002039,1.0290327300613,1.0308504610138,1.03082340287763,1.03347251654452,1.03441165644221,1.03571436977398,1.03967749271042,1.04212885029379,1.0435045698484,1.04467247199852,1.04514525015201,1.04509488108036,1.04232304999687,1.0459447743495,1.04232808604888
211,1.00699128395816,1.01487854550805,1.01639308702103,1.01639989602109,1.01635592084574,1.01601978253765,1.01713889179411,1.01740577914328,1.01868948040302,1.01779144591949,1.01931100650084,1.02159616605909,1.01914884892406,1.0179775446733,1.01819879556388,1.0230817409596,1.02405269019701,1.02439965817742,1.02529510055814,1.02425566362584,1.02908937241322,1.0309165205548,1.03089011604524,1.03355221013676,1.03449451559072,1.03580639789809,1.03979059290714,1.04225381465047,1.04363411357366,1.04480493420099,1.0452793158991,1.04522923191688,1.04245044783362,1.04608411255506,1.04245598264876
212,1.00700970225976,1.01491148603392,1.01643038003985,1.01643700462635,1.0163929696637,1.01605118433062,1.01716643137145,1.01743316789342,1.01871629947003,1.01781369409672,1.01932049635252,1.02159567600784,1.01915824844136,1.01799959112364,1.01822062277676,1.02313495515423,1.02410692884071,1.02445450023033,1.02535179148298,1.02431036109022,1.02915645087606,1.03098765097943,1.03096105297023,1.03362883827019,1.03457324772449,1.03588765416775,1.03988016947559,1.0423522836738,1.04373715376194,1.04490991352692,1.04538538789315,1.04533549523724,1.04254244470377,1.04618440247591,1.04254782940568
213,1.00713575452844,1.01513558245054,1.01665947359337,1.01666639911735,1.01662247492821,1.01632596880325,1.01751509435553,1.01778238152175,1.01906859496794,1.01827402625107,1.02007919166289,1.0225994456421,1.0199172152889,1.01846016381593,1.01868144756797,1.023394692823,1.0243709023542,1.02472043770291,1.02562168634961,1.02457658614406,1.0294422015012,1.03128160261723,1.03125533294764,1.03393506626431,1.03488400115539,1.03620432269491,1.04021490716311,1.04270352081794,1.04409788429296,1.04527917820854,1.04575696056765,1.04570920729324,1.0428787761194,1.04652793834644,1.04288440477595
214,1.00730046265027,1.01542940315389,1.01696010212798,1.0169664507479,1.01692234788906,1.01671183945282,1.01803209087408,1.01829985844329,1.01959067149078,1.01899133408929,1.02134023303403,1.02431083320689,1.02117817050184,1.01917672418304,1.01939718345201,1.02368558143687,1.02465858794536,1.02500678908272,1.02590636281968,1.02486250233586,1.0297298705736,1.0315679969337,1.03154112489197,1.03421778758401,1.03516486282547,1.03648422581542,1.04049044432968,1.04297212268733,1.04436176357781,1.04553928002415,1.04601605980706,1.04596491030987,1.04315726428419,1.04680988636491,1.04316242441723
215,1.00730754683285,1.01544778643217,1.01695802335525,1.0169582407724,1.01691209352917,1.01678027708495,1.01817703636235,1.01844127877683,1.01972250266939,1.01926947751914,1.02202388404562,1.0253486214228,1.02185887851315,1.01944824268344,1.01966151067733,1.02363759228862,1.02459037641302,1.02493148108819,1.02582872933712,1.02478211265115,1.02964504019651,1.03147216435445,1.03143878663462,1.03410637052894,1.03504848712751,1.03635928262222,1.04034778253274,1.04281876694004,1.04420437535637,1.04538034247335,1.04585466402825,1.04580469159872,1.04300391524735,1.04663808588917,1.04300409437502
216,1.00731729019342,1.01546572849685,1.01698389270089,1.01698343876645,1.01693706885595,1.01678504473865,1.01816149027696,1.0184259914774,1.01971034457598,1.01922149297728,1.02189380909192,1.02515287869641,1.02172844837922,1.01939954659916,1.01961204370971,1.02368696406854,1.02463692409599,1.02497694314032,1.02587323634427,1.02482702609428,1.02971888909435,1.03155306899087,1.03151898185961,1.03419789628805,1.03514404502818,1.03645975011162,1.04046463184859,1.04294659689252,1.04433849771123,1.04551854520497,1.04599353085751,1.04594536529628,1.0431294302594,1.04677945109301,1.04312906393705
217,1.00720836551192,1.01527118919083,1.01679746324797,1.01679758497425,1.01675139852354,1.01649764536677,1.01773445351796,1.0180011680706,1.01929848364668,1.01856946453752,1.02063178729177,1.02338568769876,1.02046650886463,1.01874824970121,1.01896155275589,1.02354704613597,1.02450551264693,1.02484952091054,1.02575371872637,1.02470006136685,1.02961308661798,1.03145762580688,1.03142414610872,1.0341173250116,1.03506721409306,1.0363924709938,1.04042013757815,1.04292122194,1.04432196955567,1.04550893388939,1.04598728629011,1.04593793205603,1.04309657363793,1.04676076005023,1.04309667500001
218,1.00709413944162,1.01506908936172,1.01659685039777,1.01659557292668,1.01654891081459,1.01622063078668,1.01734763655897,1.01761379657578,1.01891036832652,1.01801560052745,1.01963908737265,1.02203542473028,1.01947295016233,1.01819298116197,1.0184047713383,1.02336637451908,1.02431983879873,1.02466204116837,1.02556521979627,1.02451139707819,1.02944822657241,1.03129764450862,1.03126267578154,1.03396445917356,1.03491569128329,1.03624613075934,1.04028663792705,1.04279902956514,1.04420496813289,1.04539641396488,1.04587693596757,1.04582782875052,1.04296721719847,1.04664723205996,1.04296618204157
219,1.00708854224403,1.01505938966689,1.01659140197887,1.01658981752386,1.01654305280803,1.01619407349212,1.0172949364426,1.01756166117352,1.01886254725004,1.01792015124108,1.01943103337432,1.0217354161882,1.019264709128,1.01809721899294,1.01830867161654,1.0233806918517,1.02433679765076,1.02468047771317,1.02558781074139,1.02452958247421,1.02947746084574,1.0313312666991,1.03129597358852,1.03400409261064,1.03496012688223,1.03628973661813,1.04033752999878,1.0428550920695,1.04426456392171,1.04545836052805,1.0459385661065,1.04589110309325,1.043020801456,1.04669867364898,1.04301951702279
220,1.00716004469709,1.01518667474519,1.01671794286508,1.01671634010403,1.01666957504841,1.01634508316693,1.01748075948727,1.0177486706244,1.0190573916515,1.01815461656406,1.01979665396359,1.02220920252402,1.01963038017893,1.01833162370499,1.01854300609779,1.02354105144123,1.02449849113173,1.0248428421347,1.02575183047967,1.0246919555415,1.0296637520899,1.03152573811882,1.03149043205521,1.03420958239928,1.0351674258373,1.03650555075325,1.0405715170191,1.04309660329785,1.04450863857709,1.04570403566221,1.04618365751283,1.04613620186637,1.0432691678072,1.04696440505585,1.04326786865718
221,1.00724946778805,1.01534730420616,1.0168830446583,1.01687994627456,1.01683269004934,1.01656103931525,1.01777693104416,1.01804424561005,1.019352452912,1.01857714215853,1.02057074966627,1.02327803855932,1.02040385659593,1.01875247093525,1.01896202475792,1.02369059551237,1.02464358447751,1.02498643879392,1.02589545713294,1.02483433629533,1.02980643260732,1.03166607768136,1.03162919020574,1.03434726972762,1.03530527252598,1.03664054120295,1.04070325479485,1.04323093868691,1.04464592047032,1.04584410585912,1.04632529328907,1.04627809025253,1.04339754511135,1.04708322714705,1.0433950312303
222,1.00696586716181,1.01486171288158,1.01633213463576,1.01630855134071,1.01625443954694,1.01609178248632,1.01734712759905,1.01760130832704,1.01886826491954,1.01826450181485,1.02072987783564,1.02389190961882,1.02055280985759,1.01841791138104,1.01860369598256,1.02293716897987,1.02381364238198,1.02412832529222,1.02501901330503,1.02395915090511,1.02888935936622,1.03069960434648,1.03064095332448,1.03331010554612,1.03424808140812,1.03554083438463,1.03951382458029,1.04198416920234,1.04337368378107,1.04455655197295,1.04502792252683,1.04497856366323,1.04215070697504,1.0457720944797,1.04213154368152
223,1.00710884750268,1.01511461850847,1.01659967703364,1.01657781908671,1.01652429479533,1.01640369052532,1.01774187238574,1.01799818099515,1.01927540493261,1.01877797628844,1.02154991706849,1.02495926689013,1.02137384703019,1.01893315237505,1.01912084325149,1.02321886191656,1.02410315890862,1.02442089615557,1.02531478362922,1.02425319223291,1.02920122933217,1.03102060822285,1.03096379908946,1.03364414621593,1.0345856968738,1.03588649397042,1.03987821544165,1.04236384519482,1.04376118165343,1.04494999829554,1.04542458056419,1.0453725034026,1.04252206489646,1.04615719507137,1.04250430541889
224,1.00750913031874,1.01580998185739,1.01735751579627,1.01735406786881,1.01730671668224,1.0171799011879,1.01861644152484,1.01888405885008,1.02019535195202,1.01975590379616,1.02266562977718,1.02612978247383,1.02249890421127,1.01993065373955,1.02013955720841,1.02412574340312,1.02508173241958,1.02542624579154,1.02634007506497,1.02527391836367,1.03028804492172,1.03216173991453,1.03212449800105,1.03486287198884,1.03582897415102,1.03717278393204,1.04126511769979,1.04381363911796,1.04523779274575,1.04644365707841,1.04692760577705,1.04687934072143,1.04397700650517,1.04769459779206,1.04397420899172
225,1.00734938134345,1.01552509761898,1.01708063037233,1.01707760104015,1.01703037683266,1.01690174392858,1.0183468135161,1.01861566697078,1.01993397596492,1.01949398382872,1.02242079292054,1.02589800618628,1.02225423612022,1.01966922847819,1.0198786735426,1.02364471595846,1.02460578386276,1.02495266076899,1.02587086713175,1.02480060990551,1.02984647556956,1.03173273316233,1.03169592066975,1.03445177150583,1.03542263958316,1.03677750148273,1.04089719503277,1.04346495199618,1.04489883950315,1.04611198425893,1.04659843124067,1.04655040442274,1.04362377854334,1.04735936957007,1.04362132080134
226,1.00731864149268,1.01547034024795,1.0170261757529,1.01702313803175,1.01697590855151,1.01685047898804,1.01830043193122,1.01857003112925,1.0198931876678,1.01945190168307,1.02239026372444,1.02587709260079,1.02222369785646,1.01962714473756,1.01983658887452,1.02354903016051,1.02451231861673,1.02486031866624,1.02578112758363,1.02470824729104,1.02977752552983,1.03167191956466,1.03163509617744,1.03440265613503,1.03537373970331,1.0367400198343,1.04088016326178,1.04345971313917,1.04489963703347,1.04611732751562,1.04660523839837,1.04655742100255,1.04362002948399,1.04736637186432,1.04361756505506
227,1.00732529779982,1.01548217312003,1.01704819915761,1.01704516081734,1.01699793213391,1.01686484081184,1.01831660669944,1.01858687891739,1.01991442041052,1.01946798336393,1.02240612568333,1.02589275876556,1.02223956206738,1.0196432229144,1.01985266294322,1.02355551094978,1.02452068655148,1.02486963368827,1.02579265023417,1.02471756313804,1.02980518455401,1.03170523543553,1.03166841251491,1.03444511877013,1.03542130672752,1.03678947211756,1.04094190268721,1.04353174804977,1.04497694914368,1.04619860450005,1.04668778022307,1.04664017240315,1.04368523677716,1.047441150428,1.043682771948
228,1.00735988810421,1.01554502455003,1.01710102599419,1.01709662770019,1.01704894797205,1.01692883144085,1.01837993394255,1.01864992372788,1.01997859906651,1.0195315343807,1.02248083274357,1.02598090838898,1.02231360460961,1.01970530471716,1.01991314990484,1.0236637672469,1.02462512231829,1.02497282353037,1.02589612637103,1.02481964326861,1.02991701663955,1.03181815070988,1.03177988948128,1.03455828619612,1.03553485915232,1.03690275365058,1.04105673493285,1.04364736850556,1.04509294327233,1.04631618500908,1.04680558200715,1.046759699591,1.04380160025023,1.04755929234052,1.04379803126836
229,1.00655189877155,1.01414437126865,1.01558041949731,1.01553601736515,1.01547492907464,1.01536149850829,1.01660394200759,1.01684924981983,1.01810324963592,1.01753929642564,1.02021191207851,1.02361158576504,1.0200243974054,1.01767050014499,1.0178322128276,1.0218428990609,1.02265216858379,1.02294354367181,1.02382792300987,1.02275695862388,1.02774860987016,1.02954488594337,1.02946409412064,1.03213520455254,1.03307175795382,1.03434602401543,1.03830454803522,1.04077066053577,1.04216030780471,1.04334790216602,1.04381634606327,1.04376583251174,1.04092167372268,1.04452990208256,1.04088557553757
230,1.00686652015034,1.01469969638916,1.01615415278713,1.01611466675662,1.01605524398966,1.0159410738802,1.01721391752423,1.01746253925816,1.01872770884623,1.01818215142228,1.02090632485529,1.02433242774321,1.02072137273824,1.01831851904453,1.01848582047744,1.02267690626288,1.02350483508601,1.02380308272426,1.02469230311034,1.02362070103474,1.0286247429133,1.03043370135186,1.03035816823566,1.0330432471683,1.03398524606908,1.03527122480755,1.03925508154898,1.04173770003639,1.04313492460032,1.04432723256174,1.04479826679499,1.0447485521635,1.04188957613298,1.04551860327178,1.04185748662761
231,1.00696741874806,1.01487827794966,1.01634046708119,1.01630205315762,1.01624299639181,1.01612584911664,1.01740531708795,1.01765514680195,1.01892593352127,1.01837865204472,1.02110859998035,1.0245358921146,1.0209242146575,1.01851613564174,1.0186846437666,1.02294730707872,1.02378053317706,1.02408089135307,1.02497261794091,1.0238994401296,1.028917328599,1.03073220912999,1.03065782752208,1.03334872116452,1.03429356060164,1.0355825366554,1.03957560709362,1.04207103250256,1.04347488503844,1.04467379080568,1.0451476953549,1.0450985310557,1.04220638927553,1.04582540282383,1.0421751748877
232,1.00694654489069,1.01484131822537,1.01630303212124,1.01626440370029,1.0162052737018,1.01609137020831,1.0173745003477,1.01762492416805,1.0189000245881,1.01835091123122,1.02109072763697,1.02452687681531,1.02090623300756,1.01848817000192,1.01865643479776,1.02288311973274,1.02371572677616,1.02401588456157,1.02490762351448,1.02383424552728,1.02885699149863,1.03067315948063,1.03059854756568,1.03329173750506,1.03423655403018,1.03552762202007,1.03952453652228,1.04201533868509,1.04341631269966,1.04461085521361,1.04508331121623,1.04503391492709,1.04216805530509,1.04580795020033,1.04213666660984
233,1.00701355402833,1.01495837562713,1.01643756378496,1.01640127994548,1.01634293790704,1.01621934351043,1.01751453687736,1.01776638307312,1.01904571832035,1.01850348566456,1.02125920594107,1.02470094325912,1.0210759063551,1.01864323335745,1.01881419486442,1.02303630657496,1.02387771297702,1.02418111247043,1.0250750088449,1.02400143813807,1.02905139898586,1.03087929140109,1.03080717600786,1.03351447990957,1.03446152453526,1.0357661227153,1.03978842183036,1.04229653974173,1.04370594319367,1.04490637660156,1.04538127055517,1.04533236201284,1.04244721543567,1.04610560493828,1.0424177360412
234,1.00704397694214,1.01501223346381,1.0164972231626,1.01646122152243,1.01640297630663,1.01628037966579,1.01758397112226,1.01783663205209,1.01912068384444,1.01858239278367,1.02136152051915,1.02482162591144,1.02117837873322,1.01872243006034,1.01889370415818,1.02310491962495,1.02394915586427,1.02425383179216,1.02515006539093,1.02407440193293,1.02915162320672,1.03099012557407,1.03091831501503,1.03363989807952,1.03459212519785,1.03590397092922,1.03994783934494,1.04247463605915,1.0438919068553,1.04509890852749,1.04557649120954,1.04552803879636,1.04261457179203,1.04628254304278,1.04258532467934
235,1.00745330676498,1.01572542954836,1.01726144173648,1.01724200365714,1.01718931639688,1.01706744125247,1.01846299870998,1.01872710869876,1.02005013566822,1.01955432172751,1.02245727879989,1.02596646493919,1.02228256234551,1.0197119593938,1.01990230544261,1.02406443242794,1.02497478554356,1.02530435331464,1.02622042730937,1.0251387837031,1.03026587289676,1.03215021849612,1.03209602233174,1.03486758487038,1.03583918731576,1.03719142173374,1.04132401869721,1.0439063508422,1.04535112569212,1.04657567328861,1.04706278870188,1.04701646617827,1.04405091309757,1.04780249786099,1.04403513292635
236,1.00712164672688,1.01515023554958,1.01663529121407,1.01659953307661,1.01654137535136,1.01643009206303,1.01774515067173,1.01799989235363,1.01929701579433,1.01875237244895,1.02155354051678,1.02503091340504,1.02137055197384,1.01889264229125,1.01906416539496,1.02330532850868,1.02415566071091,1.02446326395045,1.02536580464844,1.02428406821155,1.02938519970292,1.03123353215674,1.03116199164183,1.03389939509539,1.03485620791028,1.03617769891877,1.04024634691592,1.04278807599583,1.04421517826431,1.04542954925327,1.04590799768261,1.04586146471261,1.0429364123415,1.04663259783318,1.04290736809484
237,1.00755686152458,1.01590893170745,1.01745219040754,1.01743367349434,1.01738130207018,1.01726012049465,1.01866675859399,1.01893197458343,1.02026028764682,1.01977049851501,1.02270008572483,1.02622815288001,1.02252586736904,1.0199290866626,1.02012045954531,1.02433767232636,1.0252546603412,1.02558708600737,1.02650776067665,1.02542232086683,1.03057910976135,1.0324761609683,1.03242295465733,1.03521150786561,1.03618827852863,1.03755124135342,1.04171088401036,1.0443093804372,1.04576178904443,1.04699268624113,1.04748095919257,1.04743496684047,1.0444586540269,1.04823006358542,1.04444362485247
238,1.00798448247297,1.01665613377283,1.01825133898604,1.01824815221244,1.018200928735,1.0180755737428,1.01956535776283,1.01984050311791,1.02120059453939,1.02075495673221,1.02379901258235,1.02737234244558,1.02363260030569,1.0209298123432,1.02113881138174,1.02536398398005,1.02634008718443,1.02669450631661,1.02763117790281,1.02654258081231,1.03174886596022,1.03368995357724,1.03365304039001,1.03648830240661,1.03748531817288,1.03888283339834,1.04312372411791,1.04577575935261,1.04725267805217,1.04850052078602,1.04899887700108,1.04895508374777,1.04592205538038,1.04974923133769,1.04591947252515
239,1.00799206509894,1.01666988955688,1.01826932770356,1.01826587902391,1.01821856903557,1.01808946683453,1.01957970856828,1.01985537020178,1.02121939194544,1.02076779885373,1.02380983308787,1.02738230509568,1.02364329225578,1.02094237141127,1.02115106318281,1.02538296597781,1.02635608667014,1.02670913839811,1.02764324042314,1.02655699849209,1.0317688930204,1.03370970065815,1.03367251056603,1.0365065323347,1.03750317344958,1.03889970657827,1.04313847248024,1.04578907406289,1.04726528439774,1.04851112063412,1.0490092931194,1.04896547376029,1.04593552602007,1.04977189224521,1.0459327306712
240,1.00801622876629,1.01671273510683,1.01831253018164,1.01830928352885,1.0182620428645,1.01813593943872,1.01962953575784,1.01990525952596,1.02126926957854,1.0208225535658,1.02387636607316,1.02745787953863,1.02370993650585,1.02099733319548,1.02120624853142,1.02544491314589,1.02642241401583,1.02677756050177,1.02771608927129,1.02662559764751,1.03184016793372,1.03378413204751,1.03374715857275,1.03658608072511,1.03758523775145,1.03898332492725,1.04322904967229,1.04588582758759,1.04736467659007,1.04861325906541,1.04911129291149,1.04906749450771,1.0460300167266,1.04986571963536,1.04602738540748
241,1.00769227523913,1.01615063685158,1.01771102678414,1.01769188698787,1.01763931963701,1.01751344324326,1.01893066960132,1.0191979678412,1.0205412833976,1.02004189721265,1.02299682676527,1.02654752506123,1.02282234674781,1.02019977015973,1.02039036211035,1.02469405103092,1.02561125887799,1.02594408701816,1.02686725164887,1.02577886036359,1.03097762491375,1.03288728790485,1.03283343755552,1.0356402872313,1.03662508377916,1.03799437802099,1.04217989198445,1.04479719324426,1.04626018469073,1.04749870975066,1.04798973856366,1.04794431441725,1.04494083513184,1.04873340675811,1.04492530354608
242,1.00807505211305,1.01681767922494,1.01842650044699,1.01842305235553,1.01837574970188,1.01824689078304,1.01974780983029,1.02002466495536,1.02139651908565,1.02094730496232,1.0240202734794,1.0276181268857,1.02385376696066,1.02112184687474,1.0213305019877,1.02559663217877,1.0265747697607,1.02693032878078,1.02787033244982,1.02677822175891,1.03202721955414,1.03398184782734,1.03394466760632,1.03679891949117,1.037802247607,1.03920959318266,1.04347913348358,1.04615532841326,1.04764306007119,1.04889828915073,1.04939843854413,1.04935670714842,1.04628910381513,1.05014100252338,1.04628630946446
243,1.00754137383959,1.01588371510625,1.01743897776958,1.01741785223099,1.01736461037849,1.01716410634624,1.01846091910218,1.018728081329,1.0200746159798,1.01938687590739,1.02185819884164,1.02501625286476,1.02168253790614,1.01954272550982,1.01973113528904,1.02442828877927,1.02534044979875,1.02567174521622,1.02659585696937,1.02550483690171,1.03071576115218,1.03262638039414,1.03257041698696,1.03538030911981,1.03636620127411,1.03773479977896,1.04192296006246,1.04454471346686,1.04600869654322,1.047249066751,1.04774076582954,1.04769531723423,1.04467886987078,1.04846539633353,1.04466172692308
244,1.00772968856982,1.01620458369722,1.01780895511187,1.01780319785177,1.01775509721093,1.01744298362134,1.01866557728915,1.01894268477864,1.02032071590311,1.01943440072505,1.02136550166879,1.02402867896543,1.02119741209852,1.01960672587262,1.01981300533061,1.02498169674747,1.02595263774586,1.02630576210345,1.02724525006972,1.02615165519181,1.03141249014938,1.03336655352306,1.03332690653608,1.03618291385062,1.03718558476184,1.03859301261807,1.04286378222891,1.0455401979266,1.04702978437808,1.04828724421986,1.0487886192653,1.04874514087799,1.04567570278582,1.04953554603619,1.04567103547826
245,1.00719974338191,1.01527718250414,1.01683411985359,1.01681096409528,1.01675701775902,1.01634878043463,1.01734092418958,1.01760858354693,1.01896228658801,1.01779460771106,1.019010587511,1.02113970612903,1.01883342834296,1.01794853437572,1.01813488882604,1.0238549008772,1.02476089880019,1.0250901375908,1.02601397987189,1.02492146616688,1.03016586334706,1.0320836810755,1.03202554967595,1.03484806346986,1.03583605974124,1.03721201315382,1.04141876693094,1.04405844002489,1.04553273637531,1.04678087777831,1.04727517950272,1.04722989994287,1.04418105837388,1.04797550196872,1.04416226993058
246,1.00756775397013,1.0159169073449,1.01752512427854,1.01751850821057,1.01747010832119,1.01704083781308,1.01809543312897,1.01837325468164,1.01975754633532,1.01860197391256,1.01983394986433,1.02192315739256,1.0196651799143,1.01877351943256,1.0189789691386,1.02473758233236,1.02570976754465,1.02606395465105,1.02700782546073,1.02590910279487,1.0311996187913,1.0331627272195,1.03312216418328,1.03599123187562,1.03699882896699,1.03841135053163,1.04270056510295,1.04538775277854,1.04688304261134,1.04814501571035,1.04864758945689,1.04860255045308,1.04552394129982,1.04939236780519,1.04551857811944
247,1.00727335319805,1.01540840706847,1.01697418143954,1.01695082750377,1.01689682146264,1.01649683310593,1.01751020562731,1.01777823628067,1.01913485488441,1.01799508833321,1.01929668071951,1.02149693117591,1.01911947084287,1.01814876847546,1.01833485169399,1.02402798124385,1.02493836029624,1.02526988769354,1.02619956864882,1.02510107939479,1.03036595635579,1.03229167379302,1.03223334070549,1.03506677784096,1.03606151406975,1.03743863463808,1.04165949244672,1.04430745363204,1.04578496984741,1.04703554609058,1.04753054256367,1.04748545269708,1.04443076392356,1.04824138146414,1.04441181658775
248,1.00751369247701,1.01583443944669,1.01740487333485,1.0173836019328,1.01733030990058,1.01703678901204,1.0182147004167,1.01848409643163,1.01984537614419,1.01894764155251,1.02090088563931,1.02363184907367,1.02072498755432,1.01910340244774,1.01929172438749,1.02449001664616,1.02540716443961,1.02574103113059,1.02667147912675,1.02557401412747,1.03085359758,1.03278699412126,1.03273088561086,1.03557414776654,1.03656963850317,1.03795788987088,1.04219761119864,1.04485707906959,1.04634012886764,1.04759444099038,1.04809107468363,1.04804645094313,1.04498396225304,1.04881808933882,1.04496670656041
249,1.00790810129971,1.01652924725102,1.01813333647935,1.01812025053938,1.01806972099267,1.01787678260553,1.01925784200645,1.01953228544792,1.02090910756206,1.02028270478602,1.02295938882471,1.02626084463458,1.0227879121916,1.02044702477966,1.02064460506347,1.02529994031725,1.02624870061602,1.02659432281921,1.027533426472,1.02643419916327,1.03173519799377,1.03369003279628,1.03364263070605,1.03650615998076,1.03751127869638,1.0389150475469,1.04319094096117,1.0458735573812,1.04736748408759,1.04862763550299,1.04912755804251,1.04908556041325,1.04599902301135,1.04985928690954,1.04598841116887
250,1.00764910803518,1.01608349647264,1.01763519221497,1.01760558786945,1.01754952768076,1.01742739530309,1.01881538091888,1.01908001970586,1.02042864139362,1.01989293351891,1.02283758480011,1.02641294246691,1.02265787100891,1.02003960846353,1.02021805715877,1.0246368810047,1.02552448958667,1.02584767045261,1.02677260625591,1.02567377638965,1.03093702030622,1.03285073792419,1.03278579514773,1.03560868368608,1.03659841149951,1.03796560867014,1.0421664318648,1.04480166223676,1.04627393202027,1.04752017610013,1.04801116687735,1.04796726585548,1.04493166854209,1.04873460534501,1.04490764543733
251,1.00806196868824,1.01680289363469,1.01841217022893,1.01839955884995,1.01834920020069,1.01821856898708,1.01969698524011,1.01997197576912,1.02135151353906,1.02086979937571,1.02394137119405,1.02756703543841,1.02377029345945,1.02103452990098,1.02123254430023,1.02560586085818,1.02655740415615,1.02690417252464,1.02784494186826,1.02674448661247,1.03206635894171,1.03402989094123,1.03398300348499,1.03685911661594,1.03786869889787,1.03927930908958,1.04357462556159,1.0462708982536,1.04777123378963,1.04903684849573,1.049539047711,1.04949586390092,1.04639715575473,1.05027480347636,1.04638692993917
252,1.0080833492273,1.01684088030229,1.01844510535148,1.01843258543004,1.01838225877294,1.01825931327852,1.0197398728273,1.02001556801812,1.02139950847211,1.02091297916056,1.0239847007821,1.02761015671858,1.02381367559685,1.02107780033411,1.02127591223481,1.02566586096134,1.02661947792182,1.026967238489,1.02791012345847,1.02680763767129,1.03214074557765,1.03410842377009,1.03406163635121,1.03694316834695,1.03795251957576,1.03936901877472,1.04367419494293,1.04638038309482,1.04788710325103,1.0491563293913,1.04965976239424,1.04961846367232,1.04650009169028,1.0503871560017,1.04648994072428
253,1.00770418820012,1.01618194772481,1.01773682127709,1.0177067980325,1.01765060278294,1.01753451450267,1.01893198440826,1.01919691097026,1.02054836007289,1.02002297560912,1.02300716688195,1.02661638376994,1.02282727302146,1.02016917943436,1.02034711464456,1.02477744568,1.02566485045768,1.02598813020706,1.0269143090393,1.02581391118456,1.03111310439373,1.03303761782156,1.03297223969859,1.03581100949934,1.03680464112687,1.03818180003079,1.04240741493369,1.04506155568504,1.04654386248095,1.04779954316246,1.04829395747332,1.04825063857072,1.0451765500522,1.0489841051284,1.04515219027565
254,1.00811480539035,1.01689793327926,1.01850845104873,1.01849483805924,1.01844414980694,1.01832053477417,1.01980645814435,1.02008273866791,1.02147287962906,1.02098534869721,1.02408113417984,1.02772984851201,1.02390958099766,1.0211489853923,1.0213458111431,1.02574623939147,1.02669910132743,1.02704702256868,1.02799283795107,1.02688652995773,1.03223641455495,1.03420751414787,1.03415957231533,1.03704732720318,1.03806272209726,1.03947568538029,1.04378635388253,1.04649693912078,1.04800478163886,1.04927615625593,1.04977999230701,1.04973877919734,1.04661491685421,1.05050514238366,1.0466038799535
255,1.00815377759809,1.01696711509257,1.01858324889028,1.01856987802766,1.01851927390632,1.01839351893572,1.01988300659448,1.02015938320786,1.02154965803622,1.02106701386111,1.02417481987021,1.02783262209745,1.02400340235545,1.02123089598782,1.02142798639706,1.02584655671639,1.02680009157309,1.02714822530984,1.02809400584107,1.02698794786688,1.03236110536329,1.03433969108698,1.03429201084876,1.03719037303396,1.03820820405609,1.03962862277099,1.04395644654943,1.04668309257546,1.04819720857713,1.04947507287246,1.04998156024485,1.04994079884456,1.04678845501799,1.05067742958016,1.04677761547587
256,1.00780331141518,1.016358272463,1.01792824813893,1.01789841283356,1.01784228895604,1.01772256602378,1.0191316837792,1.01939792563443,1.02075760691602,1.02023506530484,1.02325144568618,1.02688645277797,1.02307168554202,1.02038143420867,1.02055954443066,1.02502870097185,1.02592182927353,1.02624787518337,1.02718013208135,1.02607385105979,1.03141650354874,1.03335730931807,1.03329214463944,1.03615237336692,1.03715284836759,1.03854204439792,1.04280067433195,1.04547819986945,1.04697188716486,1.04823525228015,1.04873318254084,1.04869052401654,1.04559164972346,1.04943631521035,1.0455674475247
257,1.00821098128929,1.01706844650901,1.01869115890608,1.01867838929867,1.01862799055712,1.01850258027297,1.0199992261719,1.0202765757584,1.02167192650569,1.02119013621652,1.0243120679804,1.02797952393607,1.02414097184507,1.0213546416933,1.02155240589085,1.02599028094452,1.02694956540913,1.0273002786759,1.02825071475053,1.02714052081881,1.03253399748124,1.03452161673553,1.03447458033475,1.03738432063187,1.0384074430086,1.03983240105708,1.04417692178672,1.04691183777209,1.04843118605099,1.04971138892923,1.05021920448908,1.05017706189305,1.04702160034538,1.0509312457032,1.04701124955932
258,1.00819700962254,1.01704493726833,1.01866287205079,1.01864861392064,1.01859771756551,1.01847585552964,1.0199691375862,1.02024623254537,1.02164313581452,1.02115594540594,1.02427823945768,1.02795072141001,1.02410639742146,1.02131886083456,1.02151490099957,1.02596326568402,1.02691870445619,1.02726822908703,1.02821933706846,1.027107236145,1.03250789797669,1.03449631578438,1.03444770175524,1.03735985110216,1.0383811559634,1.0398095434735,1.04415836468055,1.04689831480075,1.04842049063318,1.0497030437581,1.05021131748068,1.05017087984897,1.04700581156093,1.05091879549177,1.04699425406304
259,1.00782432327384,1.01639652380782,1.01796329341204,1.01793254338498,1.01787611608435,1.0177605600031,1.01917025518849,1.0194379406134,1.02080900533437,1.02026833513783,1.02327755184265,1.02690949032528,1.02309734066589,1.02041371719983,1.02059075639735,1.02509441581865,1.02598758903768,1.02631410881668,1.02724960595817,1.02613933882839,1.03150373087901,1.03345143312573,1.03338530398486,1.03625701110122,1.03726118573089,1.03865566414229,1.04293098805897,1.04562291975398,1.04712390191018,1.0483940276504,1.04889388900505,1.04885154943641,1.04572968478657,1.0495782747961,1.04570474294084
260,1.00818935127261,1.01703232333714,1.01864664086578,1.01863128009124,1.01858001533414,1.01846239164724,1.01995355168755,1.02023131091726,1.02163491334265,1.02113422432983,1.02424846986751,1.02791779853463,1.02407607445984,1.02129596124586,1.02149072352405,1.02594805224051,1.02689917116139,1.02724707678606,1.02819696555431,1.02708516927975,1.03249153988445,1.03447921419026,1.0344294315195,1.0373433957311,1.03836593825544,1.03979319955989,1.04414330276157,1.04687917171036,1.04840086109051,1.04968218461408,1.05018972572203,1.05014749713284,1.04699492395392,1.05091295552842,1.0469824725388
261,1.00819850566162,1.01704895335759,1.01866709797049,1.01865139248354,1.01860001371355,1.01847780887248,1.01996762566562,1.02024443193185,1.02164258956393,1.0211503345565,1.02427272954328,1.02794986333788,1.02410016660314,1.02131169899612,1.02150605695311,1.02597475588293,1.02692630150828,1.02727459131318,1.02822618070313,1.02711240296251,1.032523465429,1.0345123259964,1.03446217943078,1.03737621632835,1.03840075588443,1.03982487583404,1.04417331039787,1.04691121893172,1.04843319885204,1.04971515255247,1.05022234274632,1.05018173593492,1.04702285820477,1.0509490840256,1.04701012739472
262,1.00781011602754,1.0163731587361,1.01794341796513,1.01791060232366,1.01785348532778,1.01773395696605,1.01913704525711,1.01940407684805,1.0207753467747,1.02022774037266,1.02323293031522,1.02686809734697,1.02305168378253,1.02037091362891,1.02054555779495,1.02506173775592,1.0259468307299,1.02627032444814,1.02720355478198,1.02609383963796,1.0314643887178,1.03340981403483,1.0333414939047,1.03621160838732,1.0372185014532,1.03860528325262,1.04287389401537,1.04555766732379,1.04705487113116,1.04832253449237,1.04882109992137,1.04877852159004,1.04567313238411,1.04953310704496,1.04564651400453
263,1.00821009433334,1.0170700177681,1.01869165210658,1.0186754949051,1.01862396662943,1.0185024594641,1.01999418241883,1.02027134847723,1.02167283474078,1.0211782952672,1.02430798041214,1.02799253425903,1.02413519854052,1.02133917056432,1.02153299743037,1.02599955565511,1.02694730437576,1.02729391214343,1.0282426412698,1.02713135315793,1.03255605299237,1.03454699203886,1.03449636824598,1.03741454814922,1.03843832354492,1.03986722455021,1.04422316696348,1.04696493983115,1.04848978029714,1.04977356031751,1.05028174459963,1.05024129387304,1.04707455167597,1.05099760459486,1.04706145496853
264,1.00861324617681,1.0177732647417,1.01944439471492,1.01944432001777,1.01939818832659,1.01927483910284,1.020853978052,1.02114160055018,1.02257665110846,1.02212825283011,1.0253781675605,1.02911043519676,1.02521355773133,1.02230620533599,1.02251853739524,1.02695491505032,1.0279687518824,1.02834048578356,1.02931075437626,1.02819137257961,1.03366466657863,1.0357026164956,1.03566906668716,1.0386374494288,1.03967995407825,1.0411498605849,1.04559501510961,1.04839446688454,1.04994452366129,1.05124539216403,1.05176276780199,1.05172271985753,1.04850459548098,1.05249805390117,1.04850453752649
265,1.00823308008707,1.01711175900762,1.01873552866103,1.01871851668826,1.01866670538792,1.01854471074666,1.02003805799305,1.02031601529327,1.02172451565716,1.02122129232949,1.02435525490967,1.0280459947783,1.02418205550446,1.02138124363512,1.0215740674561,1.02606529071518,1.02701525608039,1.02736339797195,1.02831769648084,1.02720014290283,1.03263424674925,1.03462974582224,1.03457821990654,1.03750276341755,1.03853303945582,1.03995814145878,1.04431968081397,1.04706931209799,1.04859588173965,1.04988218172877,1.05039246823601,1.05035067921341,1.04717089808682,1.05108832374377,1.04715710906458
266,1.0086026783339,1.01775509303837,1.01942399970387,1.01942321771395,1.01937684926867,1.01925502830583,1.02083238036648,1.0211202547915,1.02255846484598,1.02210280721551,1.02534777420191,1.02907820718752,1.02518280776515,1.02228000598818,1.0224915209699,1.02693087966277,1.02794010536385,1.02830987785054,1.02927721147142,1.02816017571863,1.03364022781945,1.03567752275425,1.03564322316744,1.03861165032782,1.03965598837093,1.04112255793704,1.0455657654468,1.04836494463278,1.04991525314045,1.05121679527971,1.0517337583135,1.05169529298191,1.04847284205407,1.05246325987088,1.04847221102157
267,1.00850761179334,1.01759022981463,1.01924905420445,1.01924341496885,1.01919541904811,1.01906992601066,1.02062195156195,1.02090682650542,1.02233595130673,1.02186614482335,1.0250775551451,1.02879580089594,1.02491012959991,1.02203817782044,1.02224409408431,1.02671449225278,1.02770718067762,1.02807107831412,1.02903591591476,1.02791732734642,1.03339428297262,1.03542309510727,1.03538364340208,1.03834464554184,1.03938371615386,1.0408451379015,1.04527481019652,1.04806445582929,1.04961023761653,1.05090999489892,1.05142575606482,1.05138694100883,1.04817400655569,1.05215487737368,1.04816943946888
268,1.00840560563117,1.01741294111533,1.01906203217587,1.01905163136436,1.01900203929369,1.01887596062331,1.020405824743,1.02068775985935,1.02210797835179,1.02162840537736,1.02481794647053,1.02853336576126,1.02464811075583,1.02179537480445,1.02199580325028,1.02647057156583,1.02744332954552,1.02779960378654,1.02875764714959,1.02764187762567,1.03310734002406,1.03512307777451,1.0350785726616,1.0380257876889,1.03906252526662,1.04050830262681,1.0449110514279,1.04768613006793,1.04922534190116,1.05052104837604,1.05103293742646,1.05099669019015,1.04779060892622,1.05175305372228,1.04778218184663
269,1.00858438527813,1.01772462836274,1.01939126455389,1.01938819404507,1.01934106106127,1.01922048575228,1.02079015429623,1.02107725556857,1.02251537181526,1.02205204487167,1.02529157509245,1.02902477776576,1.02512546155874,1.02222679929342,1.02243566389823,1.02689292356903,1.02789518246226,1.02826259793647,1.02922973198541,1.02811099775116,1.03360295477858,1.03564050405673,1.03560377990404,1.03857502242016,1.03961917990651,1.04108639184767,1.04553266552483,1.04833352130673,1.04988375357612,1.05118525496917,1.0517021719158,1.05166365636254,1.04844348385856,1.05245449406164,1.04844099858782
270,1.00858577365993,1.01772740788698,1.01939289585414,1.01938950092512,1.01934225984391,1.01922356043829,1.02079400515024,1.02108087320178,1.0225181764694,1.02205809844207,1.02530605307489,1.02904723423949,1.02513978055696,1.0222325040636,1.02244099021694,1.02689797499616,1.02789889978599,1.02826580672163,1.02923250999076,1.02811393891186,1.03360804598028,1.03564500384422,1.03560793631078,1.03857878341099,1.03962508585733,1.04108848830599,1.04553215603299,1.04833113292981,1.04988043588039,1.0511812519441,1.05169937881151,1.05165936755985,1.04844163387218,1.05244028241312,1.04843888573505
271,1.00822554209912,1.01710146653376,1.01871918721167,1.01869879648651,1.01864585782396,1.01853027899948,1.02001506936417,1.02029149719625,1.02169735373869,1.02119168628689,1.02433379034749,1.02804193889577,1.02415890679895,1.02134801982157,1.02153692011876,1.02606394020554,1.02700248220316,1.027346571021,1.02829926023356,1.0271805207504,1.03264652156812,1.03464485994973,1.03458975614089,1.03752315130899,1.03855418570029,1.03998350101218,1.04435711328159,1.04711419568397,1.04864657769521,1.04993820850862,1.05044745938123,1.05041048758344,1.04721944299422,1.05117173770969,1.04720291587225
272,1.00860606407304,1.01776424857673,1.01943225935699,1.01942811566801,1.01938062671378,1.01926010154054,1.02083087394474,1.02111792035724,1.02255801967,1.02209472313612,1.02534783446474,1.02909560018913,1.02518119633257,1.02226831972132,1.02247592763294,1.02695704221534,1.02795487910436,1.02832060579445,1.02928631440691,1.02816812724565,1.03368732684953,1.03573067122266,1.03569281378353,1.03867278940061,1.0397204443325,1.04119030284733,1.04564844122683,1.04845857218455,1.05001429123199,1.05132081742099,1.05183959557875,1.05180137810167,1.04856644140799,1.05258073525349,1.04856308687045
273,1.00824718396915,1.01713974948231,1.01876337378996,1.01874327064423,1.01869042987874,1.01857143704502,1.02006212706588,1.02033939737821,1.02175013034218,1.02124423659572,1.02439897577737,1.02811660581459,1.02422424597836,1.02140086947552,1.02159009346331,1.02611569912928,1.02705522946248,1.02739966882434,1.02835252410378,1.02723386412295,1.03270962040223,1.0347117281849,1.03465693161868,1.03759478491424,1.03862857088412,1.04005874842684,1.04443843297066,1.04720233845583,1.04873763789991,1.05003216689927,1.05054287114791,1.05050447980468,1.04729679298842,1.05123887283729,1.04728049948985
274,1.00868397663397,1.01790111522541,1.0195855940903,1.0195835610867,1.01953678284335,1.01940841056253,1.02099235187594,1.02128062115577,1.02272417493347,1.02227131534313,1.02554911165013,1.02931044962872,1.02538355552561,1.02244714376553,1.0226571691525,1.02714251342256,1.02814996763788,1.02851946300344,1.02948911514,1.02836875759992,1.03390367633248,1.03595615569341,1.03592054065097,1.03891093958504,1.0399629997375,1.04143932271063,1.04591450248113,1.04873570156263,1.05029614773748,1.05160506076877,1.05212462452898,1.05208831228403,1.04884647458965,1.05287765501254,1.04884483026994
275,1.00870747315063,1.0179432418787,1.01962654034322,1.01962422109675,1.0195773492688,1.01945211516442,1.02103684620769,1.02132487920936,1.02276753502213,1.0223180648475,1.0256041973232,1.02937327981041,1.02543850773753,1.02249357830336,1.02270326116381,1.02720894395334,1.02821696907064,1.02858689009051,1.02955821649474,1.02843595800088,1.03398827749129,1.03604631765515,1.03601040257506,1.0390103600214,1.04006691199094,1.04154612392057,1.04603456692487,1.04886650342001,1.05043415090861,1.05174928510789,1.05227122167853,1.05223363337072,1.0489681255618,1.05300653009891,1.04896624950843
276,1.00871547933458,1.01795796241334,1.01964983760956,1.01964704750806,1.01960001973724,1.01946857999498,1.02105444630147,1.02134352671438,1.02279402033115,1.02233291760977,1.02561530747524,1.02938276588492,1.0254493855207,1.02250792373983,1.02271705603238,1.02722315337267,1.02823308746905,1.02860419985647,1.02957939332242,1.02845288118887,1.03399660718335,1.03605285810575,1.03601644466788,1.03901431613155,1.04007021460971,1.04154776872704,1.04603261310169,1.04886200797099,1.0504270713969,1.05173994366223,1.05226156105993,1.05222391761016,1.04896419012192,1.05300017718092,1.04896193260639
277,1.00832080188903,1.01727050306508,1.01889983067651,1.01888013397312,1.01882743492696,1.01871141457924,1.02020984628035,1.0204886037765,1.02190819148298,1.02139756047907,1.02456448080846,1.02829074095954,1.02438998011366,1.02155460271801,1.02174426780796,1.0263050787217,1.02724939823568,1.02759602956107,1.02855310293379,1.02743059031475,1.03294074185544,1.03495551640707,1.03490116039371,1.03785791442638,1.03889639938303,1.04033932590687,1.04474929235898,1.04752980185064,1.04907195182443,1.05037081905611,1.05088244240085,1.05084430999494,1.04763109166561,1.05161222298638,1.04761513060595
278,1.00880569394918,1.01811536832529,1.01981320425892,1.01981401101725,1.01976818993661,1.01964258037304,1.02125152944307,1.0215434842721,1.02300497188984,1.02255330964643,1.02587106070748,1.02965618879235,1.02570696837821,1.0227321329158,1.02294540140444,1.02743880589035,1.02846031970344,1.02883544571202,1.02981172278721,1.02868713269956,1.03424982203649,1.03631769439843,1.03628509769644,1.03929502697783,1.04035450578977,1.04184293512141,1.04634966311303,1.04919578925198,1.05076818746511,1.05208660700413,1.05261137359908,1.0525743528817,1.04929223201281,1.05334150037283,1.04929288800141
279,1.00840875726413,1.01742372905451,1.01906468337043,1.01904871165158,1.01899726215123,1.01888012631657,1.02039794170309,1.02067899975502,1.0221055671186,1.02160572417078,1.02479827696919,1.02853376724295,1.02462566722597,1.02176672463324,1.02196067913223,1.0265115743975,1.02746999356591,1.02782183905844,1.02878248613674,1.02765951215424,1.03317741755902,1.03520125301195,1.03515085144964,1.03811650935858,1.0391589144994,1.04060919688963,1.04503532578952,1.04782733542868,1.04937598014252,1.05067934128288,1.05119434419706,1.0511568545803,1.04792489365586,1.05192078017104,1.04791195312272
280,1.00874611033633,1.01800925082301,1.01970223583345,1.01970294726198,1.0196570893722,1.01953361990595,1.02113820131402,1.02142952091266,1.02288703512677,1.02243592838369,1.02574333105316,1.02952032438781,1.02557917081495,1.02261466990788,1.02282785195676,1.02727602094406,1.02829386165157,1.02866719926775,1.02963948293154,1.0285187831153,1.03408792507248,1.03615593229829,1.03612322947674,1.03913446420896,1.04019446824238,1.04168331192933,1.04619177462812,1.04903390080363,1.05060484163421,1.05192300165218,1.05244663498924,1.05240939286665,1.04914448517902,1.05320613524356,1.0491450639767
281,1.00869527150457,1.01791871831578,1.01961185952658,1.01961247826714,1.0195665853808,1.01944453215244,1.02104913797343,1.02134048134947,1.02279831243147,1.02234676003333,1.02565445216869,1.02943206600988,1.02549023156427,1.02252541773069,1.02273851054677,1.02712629819975,1.02814806719611,1.02852342925962,1.02950059083746,1.02837491568615,1.03394605466602,1.03601656240448,1.03598375697357,1.03899767389487,1.04005807809852,1.04154890632904,1.04606164390581,1.04890991179962,1.05048452248067,1.05180618309304,1.05233146424529,1.05229441249141,1.04901113090478,1.05307428031666,1.04901163464928
282,1.00866733816888,1.01786913907791,1.01956179763897,1.01956219625646,1.01951622770796,1.01939608437594,1.02100239910166,1.02129363952243,1.02275125727892,1.0223030784526,1.02562061232723,1.02940709729395,1.02545627682812,1.02248150781399,1.02269435378759,1.02704419834471,1.02806534948199,1.02844051469545,1.02941770146413,1.02829180719985,1.03386627010687,1.03593753960075,1.03590449856453,1.03891985693413,1.03998552884406,1.04147001194669,1.04598106687312,1.04882721166046,1.05040048422676,1.05171931032468,1.05224317567195,1.0522075493813,1.0489307021173,1.05298334456088,1.04893102757619
283,1.00825661669459,1.01715317966443,1.01878845521637,1.01877189511222,1.01872023689357,1.01860866894129,1.02012682976312,1.02040845408667,1.02183986012283,1.02133258591425,1.02452378268636,1.0282602805159,1.02435083613673,1.02149300327015,1.02168633048333,1.02607943644718,1.02703495609522,1.02738566038975,1.02834488145559,1.02722278169418,1.03275412511263,1.03477916435205,1.03472812357941,1.0376959193173,1.03874180743782,1.04018851168745,1.04461502817311,1.04740712457,1.04895539667021,1.0502594280768,1.05077350893764,1.05073572881156,1.0475072421912,1.0514957850641,1.04749382312771
284,1.00866521860179,1.01786572978367,1.0195571075763,1.01955710430319,1.01951100154248,1.01939097499166,1.02099516788235,1.02128615779816,1.02274301303665,1.02229365060985,1.02560835332617,1.02939377419499,1.02544381603602,1.0224716508385,1.02268403151806,1.02704331367768,1.02806099011889,1.02843461136931,1.02940913506834,1.02828557090926,1.03387144082022,1.03594414711873,1.0359106807779,1.03892776526243,1.03999027878344,1.04148058847662,1.04599673095078,1.04884795370503,1.05042471738717,1.05174735622452,1.05227234841487,1.05223688632726,1.0489444716082,1.05300551783554,1.04894447153825
285,1.00829732016906,1.01722645777652,1.01886376680517,1.01884640015476,1.01879447641594,1.01868282848252,1.02020136128864,1.02048236866072,1.02191154020278,1.02141038100286,1.02461667327967,1.02836810975864,1.02444334068593,1.02156992011494,1.0217622932434,1.02619559540176,1.02714946439813,1.02749973551695,1.02845985182426,1.02733620726221,1.03286953846489,1.03489549432913,1.03484360375954,1.03781192915431,1.03885628433857,1.04030488833794,1.04473285270144,1.04752838463484,1.04907963467821,1.05038599824694,1.05090212565351,1.05086300755023,1.04762449589617,1.05161763815135,1.04761042368342
286,1.00872533544951,1.01797254885689,1.01966443758645,1.01966478070225,1.01961879829808,1.01950297952292,1.02111283731986,1.02140461282272,1.02286587787759,1.0224167282051,1.02574350163522,1.02953768387089,1.02557915828606,1.02259507827963,1.02280783609403,1.02720577282632,1.02822616757103,1.02860097322288,1.02957750346657,1.02845224314093,1.03404355192106,1.03611885338444,1.03608575942654,1.03910678686557,1.04017688134588,1.04166071772445,1.04617847784301,1.04903254478599,1.05061125783948,1.05193306254426,1.05245928669619,1.0524207506369,1.04912529714242,1.05318514466539,1.04912557762419
287,1.00874293629246,1.01800527074923,1.01969744014674,1.01969635745823,1.01964990114586,1.01953111914747,1.0211357236707,1.02142654657063,1.02288471185782,1.02243562569314,1.02576266419608,1.02956153920042,1.02559761499662,1.02261244421971,1.02282354043355,1.02726864364687,1.02828325669267,1.02865586652485,1.02963060708746,1.02850596623544,1.0340878774439,1.03615750678394,1.0361229045571,1.03913595893225,1.04020150251805,1.04168234123745,1.04618823932869,1.04903343854736,1.05060623959341,1.05192455945367,1.05244839226715,1.052412814377,1.0491290915395,1.05319237952535,1.04912821719717
288,1.00879371610807,1.01809593416603,1.01978699205531,1.01978573976848,1.01973923096309,1.01961859750006,1.02122095136324,1.02151225173657,1.02297392572448,1.02251536751655,1.02582908821478,1.02961741126281,1.02566396535345,1.02269199035489,1.02290287279526,1.02742296745788,1.02843637654467,1.02880845919467,1.02978241469271,1.02865844096675,1.03424249642195,1.03631174743723,1.03627697072685,1.03929123196002,1.04035062398861,1.04184133680669,1.04635395585193,1.0492025027664,1.05077789661268,1.05209783640334,1.05262402648601,1.05258386285088,1.04930067482409,1.05336028545196,1.04929966319496
289,1.00843095287749,1.01746451937936,1.01911091701323,1.01909360579519,1.0190417117475,1.01892034902909,1.02043691067301,1.02071839013939,1.02215061369358,1.02164096704484,1.02483385834558,1.02857381548212,1.02466058802791,1.02180052504684,1.02199291428057,1.02657574123171,1.02753049096935,1.0278811576187,1.02884218267358,1.02771773247244,1.03326008939911,1.03528925751909,1.03523744095944,1.0382103354707,1.03925839574893,1.0407064523074,1.04513993622007,1.04794172609473,1.04949508997138,1.05080294455843,1.05131956683825,1.05128233359119,1.0480309672093,1.05202853969464,1.04801694196963
290,1.00883421044409,1.01816762340016,1.01986507870886,1.01986433305941,1.01981799671748,1.01969562142455,1.02130357259347,1.02159442733737,1.02305214265249,1.02260857400645,1.0259470036168,1.02975405786008,1.02578215162221,1.02278572368092,1.0229971758013,1.02752361955812,1.02854060625515,1.02891422784877,1.02989062421444,1.02876464360244,1.03436590374873,1.03644275626606,1.03640852018519,1.03943317094969,1.04050316628852,1.0419897117885,1.04651315493231,1.04936747750438,1.05094516275984,1.05226888291662,1.0527935643046,1.05276155577477,1.04947280450508,1.0535534050483,1.04947220325192
291,1.0088587551745,1.01821128166082,1.01990878975643,1.01990812868321,1.01986182252168,1.01974200030774,1.02135204970182,1.02164360474845,1.0231057120055,1.02265729524086,1.0259958078994,1.02980261551467,1.02583100580221,1.02283452708691,1.02304606741218,1.027589051666,1.02860616740856,1.02897980868396,1.02995607595978,1.02883030384823,1.03444769701762,1.03652936673995,1.0364952230228,1.03952639122445,1.04059613259018,1.04208969732605,1.0466249558244,1.04948921039631,1.05107198618839,1.05239804631902,1.05292394353444,1.05289049506719,1.04958797117107,1.05366725341281,1.04958743844771
292,1.00883916219745,1.01817644910205,1.01986881160546,1.01986806793856,1.01982173242684,1.01970613014655,1.02131460620457,1.02160754442858,1.02307880912842,1.02261145715114,1.02592796526204,1.02971689314289,1.02576311119165,1.02278860844747,1.02300006227227,1.02753847617272,1.02855738437453,1.02893196862816,1.02991060534335,1.02878238860043,1.03438060715655,1.03645741160174,1.03642317810192,1.03944775248568,1.04051775305509,1.04200422029781,1.04652753389634,1.04937955326253,1.05095446352737,1.05227539074372,1.05280009419199,1.05276477099202,1.04949128539053,1.0535929311032,1.04949068575175
293,1.00868358700865,1.01790544258134,1.01958226895978,1.01957484783608,1.01952627288158,1.01940940300358,1.02098597223592,1.02127482940182,1.02273386282944,1.02225104530264,1.02553288479373,1.02931456383286,1.0253646467396,1.02242110141026,1.02262486607317,1.02716602161273,1.02815789464772,1.02852224741319,1.02949241159053,1.02836709010676,1.03394424778682,1.03600146499413,1.03596014683673,1.03896328815208,1.04002389794294,1.04149506680229,1.04598153140059,1.04881399359075,1.05038013574772,1.0516957294976,1.05221715431106,1.05218106331785,1.04891162776501,1.0529671740461,1.04890561904339
294,1.00869455173266,1.0179251041853,1.0195960984059,1.01958851904359,1.01953989195712,1.01942731982542,1.0210016151105,1.02128894742248,1.02273841386327,1.02226975035109,1.02556106735194,1.02935105863233,1.02539275520571,1.02243963360013,1.02264321041094,1.02720604057909,1.02819519401296,1.02855825861444,1.02952580378469,1.02840297592831,1.03400589386312,1.03606977343117,1.03602829037472,1.03904253526744,1.04010518661351,1.04158443219389,1.04608884509474,1.04893693823407,1.05051327746956,1.05183802730634,1.05236187943435,1.05232784294244,1.04902974857714,1.05309299514185,1.04902361229169
295,1.008739275908,1.01799953107949,1.01968362866194,1.01968166676666,1.01963491668204,1.01948028292277,1.02101841206601,1.0213101423972,1.02277606123983,1.02221185521405,1.02525913281036,1.02882980108573,1.02509356515586,1.02238776981377,1.02259788979901,1.02735457138517,1.02836731204478,1.02873941505701,1.02971503840168,1.02858880055736,1.03419206895969,1.03626753781758,1.03623200857938,1.03925609054333,1.04032521322761,1.04181109748338,1.04633303213935,1.04919231794646,1.05077227470641,1.05209875289041,1.05262444343792,1.0525891799249,1.04928103675322,1.05336898445924,1.04927945055576
296,1.00872269956796,1.01796785632255,1.01966475775866,1.01966506359835,1.01961906878308,1.01942620723912,1.02092962754738,1.02122295024572,1.02269427858397,1.02206265772333,1.02492989519068,1.02834478124998,1.02476540275296,1.02224102952607,1.02245381762602,1.02733555533252,1.02835537591278,1.02872990591436,1.02970592249942,1.02858116370803,1.03418316374622,1.03626120919433,1.03622808033728,1.03925383968088,1.04032591772499,1.04181166488238,1.04633631743587,1.04919353273122,1.05077061479425,1.05209411461833,1.05261993071326,1.05258471517656,1.04928936698122,1.05337813009811,1.04928961723881
297,1.00870888040538,1.01794190587644,1.01963339151262,1.01963509714224,1.01958956763299,1.01938773395445,1.02087536498695,1.02116968348078,1.02264443466328,1.02197973880309,1.02475906958554,1.02809698167929,1.02459524633402,1.02215962600324,1.022374059403,1.02732109977114,1.0283446023752,1.02872028528201,1.02969574048066,1.02857269819311,1.03417461808249,1.03625412901245,1.03622248166163,1.0392482905143,1.04032225581582,1.04180683806395,1.04633138097992,1.04918823090608,1.05076671989062,1.05209062319468,1.05261744291155,1.05258238792875,1.0492903669925,1.05338637371377,1.04929175075855
298,1.00868788355319,1.01790587741249,1.01959787883929,1.01959812087044,1.01955210174923,1.01935922051201,1.02085898047195,1.02115097379646,1.02261376483013,1.02199205442256,1.02485978817997,1.02827535640672,1.02469525270271,1.02217037011783,1.02238309870087,1.02724859167334,1.02826659193703,1.02864024421224,1.02961433793223,1.02849143627135,1.03407849911768,1.03615122177102,1.03611802181735,1.03913510513813,1.04020765957629,1.04168391804159,1.04619278300106,1.04903932944347,1.05061337502646,1.05193350396994,1.05245824635402,1.05242281920866,1.04913472948326,1.05320473241366,1.04913492808151
299,1.00869741159381,1.01792427085932,1.01961120858388,1.01960994863797,1.01956342932102,1.01939262540553,1.02091561315652,1.0212065564958,1.02266579428002,1.02208904764995,1.02507695632709,1.02859647291397,1.02491170849756,1.022265736123,1.02247669784638,1.02725403787242,1.02826419527661,1.02863465779519,1.02960480655305,1.02848460802774,1.03407772613326,1.03614815655464,1.03611336646518,1.0391292005602,1.04019720431938,1.04167712299735,1.04618590301866,1.0490326572055,1.05060653764358,1.0519275268948,1.05245270327659,1.05241731441908,1.0491303748641,1.05320341458827,1.04912935704316
300,1.00878802055369,1.01808542122927,1.01977268619864,1.01977181271435,1.01972542956512,1.0196017863028,1.02119460658848,1.02148480501287,1.02293848202897,1.02247905070659,1.0257629957128,1.02952555330364,1.02559805057282,1.02265608586757,1.02286741623529,1.02742088776612,1.02843580779939,1.02880846056289,1.0297828653317,1.0286587553363,1.03424613247541,1.03631790186798,1.03628352639426,1.0393012195182,1.04037423296681,1.04184930638354,1.04635800598482,1.04920322652408,1.05077626531767,1.0520965336841,1.0526215439956,1.05258619829287,1.04930601975552,1.05338863634724,1.04930531492841
301,1.00881126781459,1.01812630232393,1.01981531579773,1.01981504032169,1.0197688584939,1.01965305791627,1.02126052586504,1.02155243333319,1.02301595862768,1.02256023203095,1.0258807365631,1.02967154336173,1.02571610769195,1.02273789408594,1.02294990289399,1.02746503912569,1.02848216621191,1.02885562733524,1.02983054328472,1.02870642305462,1.03429121277992,1.03636240270788,1.03632866174026,1.03934577427418,1.04041674768373,1.04189480455957,1.04640457636721,1.04925186052004,1.05082588112286,1.0521468253078,1.05267212716665,1.05263518927975,1.04935445769603,1.05343933136705,1.04935423718062
302,1.00881238110301,1.01812836137536,1.01981707488066,1.01981672423265,1.0197705174197,1.0196578322654,1.0212674432707,1.02155928392687,1.02302254036448,1.02257074486437,1.02590150928552,1.02970102182939,1.02573684637265,1.02274832452337,1.02296024375877,1.02746331779775,1.02847821302397,1.02885059150429,1.02982316143018,1.02870132437932,1.03428855863943,1.03635946621197,1.03632564556817,1.0393411991121,1.04041205861849,1.04188863268325,1.04639567124633,1.04924232288172,1.05081599792796,1.05213664557627,1.0526618988873,1.0526266096952,1.04933667064315,1.05341076182006,1.04933638924208
303,1.00874759791173,1.01801475804462,1.01969253861125,1.01969020680411,1.01964333377863,1.01953382550038,1.02113165680617,1.02142166867282,1.02287726091491,1.02242460452886,1.02574253131724,1.0295378228568,1.025576857791,1.02260008607043,1.02280973229147,1.02730922608329,1.02831498731022,1.02868377374507,1.02965252069073,1.0285328453999,1.03411045808835,1.03617451166135,1.03613858757928,1.03914597129647,1.04021515216956,1.04168377164458,1.04617581656368,1.0490135637198,1.05058382683941,1.05190188787519,1.05242638604841,1.05239087662697,1.04910743449122,1.053164852487,1.04910554839463
304,1.00876620182986,1.01804747125137,1.01972652023264,1.01972465531134,1.01967793949849,1.01956644776984,1.02116387493798,1.02145413737432,1.02291036269796,1.0224551352413,1.02576498586736,1.0295521011497,1.02559954808853,1.02263111189844,1.02284129458176,1.02736118424291,1.02837046504023,1.02874078325503,1.02971203086067,1.02859024899973,1.03417272249284,1.03623942515643,1.03620399752119,1.03921502796272,1.04028445268492,1.04175689779676,1.0462556406324,1.04909613428796,1.05066801032039,1.05198906510979,1.05251508591879,1.05247817065813,1.04919219973102,1.0532609372981,1.04919069186798
305,1.00875806373596,1.01803265671208,1.01971293666105,1.01971141525077,1.01966481335742,1.01955455144112,1.02115394036231,1.02144444355412,1.02290148691199,1.02244718463645,1.02575971580117,1.02954797199417,1.02559444797647,1.02262353089622,1.02283411463196,1.0273301673571,1.02833708057447,1.02870604136011,1.02967332503395,1.0285557858646,1.03413306301072,1.03619669555735,1.03616163015338,1.0391670916415,1.0402345347675,1.04170457829142,1.04619527487117,1.04903377726221,1.05060403083849,1.05192456295458,1.05244952461534,1.05241410094307,1.04912542177359,1.05318641293139,1.04912419206416
306,1.00875394378682,1.01802560415088,1.01969984920919,1.01969801495691,1.01965130816121,1.01954546162042,1.02114400951668,1.02143364511954,1.02288571917944,1.02243968594116,1.02576114765583,1.02955777774965,1.02559572452213,1.0226156981904,1.02282591977359,1.02732759299135,1.028335254247,1.02870474606528,1.02967398870509,1.0285542319032,1.0341300305492,1.03619359935813,1.03615820267146,1.03916403567554,1.04023378951848,1.04170056622737,1.04618988949674,1.04902310644454,1.05059020427136,1.05190624446478,1.05242962179922,1.05239230140599,1.04912325000164,1.05319350251368,1.04912176691763
307,1.00875133658029,1.01802128690749,1.01969940547132,1.01969722294682,1.01965040000677,1.01954212241685,1.02114057751865,1.0214306488312,1.02288630845288,1.02243423526451,1.0257529388847,1.02954839242482,1.02558734125762,1.02260987515094,1.02281969294298,1.02731594887542,1.02832219529767,1.02869115066398,1.02965994748577,1.02854034673745,1.03411349004213,1.03617554451485,1.03613977849612,1.03914498761845,1.04021163055997,1.04168185723462,1.04617211897055,1.04900761335112,1.05057640363763,1.05189292480933,1.0524174855998,1.0523819845286,1.04910398159861,1.05317240694055,1.04910221639708
308,1.00872004399398,1.01796717752292,1.01963983368437,1.0196358748499,1.01958845693884,1.01948024730898,1.02106884747739,1.02135854168755,1.02281556185968,1.02234890193282,1.02564455506508,1.02942664135647,1.02547805672707,1.0225226525831,1.02273042277821,1.02724888857996,1.02824843737461,1.02861491754413,1.02958204426971,1.02846263476741,1.03404147826231,1.03610165236842,1.03606400333204,1.03906766518416,1.04013768045722,1.04159962122732,1.04608299136705,1.04891286320598,1.05047779002509,1.05179289489294,1.05231506988047,1.05228082932925,1.04901329601287,1.05307448665617,1.04901009196239
309,1.0087249316003,1.01797469213745,1.01964647476347,1.01964379560826,1.01959680468024,1.01948945955119,1.02108311520238,1.02137296195211,1.02282821115426,1.02237031299631,1.02567536661786,1.02946116800804,1.02550950956502,1.02254543165568,1.02275468529635,1.0272574713895,1.02826015464345,1.02862757146964,1.02959391853654,1.02847634793493,1.03404763015552,1.03610727026432,1.03607097621517,1.0390729317793,1.04014200335645,1.0416049429309,1.04608714917943,1.04891598244399,1.05048199614853,1.05179728449122,1.05232036157795,1.052286268308,1.04901842802016,1.05308618965818,1.04901626049696
310,1.00871099138942,1.0179500532221,1.01962119160737,1.01961828277904,1.01957121412727,1.0194567343719,1.02103880837502,1.02132854481892,1.02278355474179,1.02230860223883,1.02556853933267,1.0293178401958,1.02540255081423,1.02248348533784,1.02269248464162,1.02723403060646,1.02823587281602,1.02860298279741,1.02956913991506,1.0284515659227,1.03402602744631,1.03608707934068,1.03605054149832,1.03905510502273,1.04012393437619,1.04158958919237,1.04607636796765,1.04891116445693,1.0504797498015,1.0517977766155,1.05232213907684,1.05228656456196,1.04900243451973,1.05306922579968,1.04900008098568
311,1.00877404677881,1.01805715648861,1.01975132388051,1.01975400755028,1.01970880948166,1.01953834894571,1.02107668136617,1.02137007035209,1.02283674723577,1.02226331950087,1.02525667937082,1.0287680936102,1.02509342235962,1.02244420559977,1.02265971710513,1.02743598145057,1.02846109849311,1.0288371002504,1.02981107044682,1.028690338174,1.03428846503622,1.03636740652381,1.03633679815269,1.0393615257233,1.0404389994616,1.04191854593009,1.04643944749332,1.04929225428863,1.05086903516759,1.05219369280071,1.05272098393348,1.05268604634521,1.04939694348714,1.05349647298998,1.04939911927534
312,1.00871342120282,1.01794943809615,1.01964289442727,1.01964520366822,1.01959987584737,1.01939756143851,1.02088987255339,1.02118319385586,1.02265016014776,1.02200575823688,1.02481142859307,1.02816917712785,1.02464791411082,1.02218628810102,1.02240141809399,1.02732687343919,1.02835082922605,1.02872643933889,1.02970032988995,1.02857935185556,1.03417834686917,1.0362569602519,1.03622595195793,1.03925057578416,1.04032795831727,1.04180710383266,1.04632750206772,1.04918214950237,1.05075881916044,1.05208342022636,1.0526106809979,1.05257735458953,1.04928033140884,1.05337959391668,1.04928220399891
313,1.00868406433878,1.01789744653616,1.01959007222027,1.01959202094567,1.01954657052865,1.01933123893481,1.02080098871168,1.0210941838916,1.02256107185635,1.02188259132228,1.02459870270125,1.02788370394529,1.02443497474236,1.02206275621199,1.02227749266224,1.02727151025512,1.02829427855687,1.02866947450277,1.02964321781256,1.02852208089954,1.03412416478785,1.0362039565404,1.03617256490663,1.03919830624302,1.04027813041285,1.04175450711087,1.04627468216021,1.04912950667907,1.05070771557928,1.0520324842314,1.05255965558902,1.0525246324858,1.04922686439496,1.05332536594438,1.04922844504191
314,1.00867696916601,1.01788514348325,1.01957649914741,1.01957808742874,1.01953251621549,1.01931725989611,1.02078496656195,1.0210779042749,1.02254389112985,1.02186452029137,1.02457786806235,1.02786174058421,1.02441395735065,1.02204430182737,1.02225862280372,1.02725606106685,1.02827353321972,1.02864625105281,1.02961505675396,1.02849855628579,1.03410467996749,1.03618177762881,1.03615000374151,1.03917201141043,1.04024871747114,1.04172541849052,1.04624103592347,1.0490917420167,1.05066760827744,1.05199174310651,1.05251868726849,1.05248527323996,1.04919180734827,1.05328859305592,1.04919309613629
315,1.00872347834712,1.0179667817426,1.01965709388257,1.01966002278451,1.01961490221673,1.01941883956577,1.02091442260135,1.02120813355653,1.02267630330419,1.02203368667321,1.02484371767553,1.0282030877004,1.02468051673649,1.02221487605991,1.02243072089595,1.0273492171021,1.02837364120454,1.02874917738131,1.02972146885303,1.02860260514889,1.0342048033745,1.03628460437501,1.03625425287967,1.03927982123913,1.04035790987431,1.04183765903628,1.04635975080128,1.0492146169692,1.05079237298081,1.05211621110078,1.05264383458331,1.05260891985863,1.04931478248189,1.05341671789301,1.04931715682356
316,1.00876239130252,1.01803650700463,1.01972515946664,1.01972770594639,1.01968246095124,1.01951125626744,1.02104033746208,1.02133435312994,1.02280538656014,1.02220999848402,1.02515869793903,1.02863369065229,1.02499535702167,1.0223907468531,1.02260610997718,1.02741941395782,1.02844400998612,1.02881981920309,1.02979365366725,1.0286729412538,1.03427245339376,1.03635161987358,1.03632086574162,1.0393449294775,1.04042224766272,1.04190120035827,1.04642091896346,1.04927502572378,1.05085138122092,1.05217569406371,1.05270290656057,1.05266960971621,1.04937360020233,1.05347264303181,1.04937566488898
317,1.008780626097,1.01807021404945,1.01975459762282,1.01975591190257,1.01971025738903,1.0195872961258,1.02118094449975,1.021473305327,1.02293630457319,1.02245735102182,1.02570284010718,1.02942674354065,1.02553897318851,1.02263673502791,1.0228506135588,1.02739524107787,1.02841314305023,1.02878620625446,1.0297564941887,1.02863830542986,1.03420747548556,1.03627405300409,1.03624199216515,1.03924894037812,1.040325037492,1.04178722543571,1.04627653525028,1.04911184754866,1.05067959303892,1.05199726256207,1.0525225828347,1.05248893620936,1.04920436682273,1.05327864515576,1.04920543388803
318,1.0087690108558,1.0180498354659,1.01972803443445,1.01972901901241,1.0196832533637,1.019577320524,1.02118825453253,1.02147967738619,1.02293729357196,1.02249535550777,1.0258259524864,1.0296211950781,1.02566194129365,1.02267437944756,1.02288786670088,1.0273467526728,1.02836154295579,1.02873321061474,1.02970099851506,1.02858502969911,1.03414056422644,1.03620175259282,1.03616934041881,1.03917053636148,1.04024644902501,1.04170275673581,1.04618172553796,1.04900771148952,1.05056966298078,1.05188304631356,1.05240836394184,1.05237135068268,1.04910903607321,1.05319342988297,1.04910983614983
319,1.00869460993982,1.01791894454856,1.0195868061572,1.01958597507529,1.01953959764089,1.01943271278869,1.02102688096471,1.02131729214377,1.02277218867699,1.02231241163668,1.0255986883249,1.02936320619452,1.02543373784906,1.02248952131039,1.02270093566661,1.02717049969671,1.02817493360499,1.02854231453284,1.0295042726904,1.02839260564222,1.03393708849895,1.03598952854875,1.03595518721044,1.03894486876666,1.04001413922975,1.04146640488766,1.04592836702807,1.04874005280605,1.05029503592868,1.05160356946852,1.05212396461603,1.05209110866931,1.04884727432878,1.05291620407912,1.04884660366015
320,1.00870694387694,1.01794015836069,1.01960545065576,1.01960543658905,1.0195593324142,1.01945649355577,1.02105371220892,1.0213432423917,1.02279065345131,1.02234774824919,1.02565066559085,1.0294263263592,1.02548612971555,1.02252572751013,1.0227380844209,1.0272012542862,1.028208783503,1.02857731030183,1.02954005379234,1.02842828160182,1.03397320612956,1.03602646975869,1.03599299464689,1.03898398692932,1.04005676241467,1.04150620749643,1.04596857061099,1.04878312267289,1.05034076251943,1.05165150086201,1.05217378548275,1.05213956552469,1.04888590065808,1.05295826928192,1.04888589183796
321,1.00871252701347,1.01794949596731,1.01962206478012,1.01962271758266,1.01957683651013,1.01947000396072,1.02107268558474,1.0213633283747,1.02281653991189,1.02237036568812,1.02567798942994,1.02945541597643,1.02551378951601,1.02254905580235,1.02276218333433,1.02720211420182,1.028212265136,1.02858177616168,1.02954526678269,1.02843329914521,1.03396716393014,1.03601934326619,1.0359865739855,1.03897473087601,1.04004577488725,1.04149555745835,1.04595481152521,1.0487656172305,1.05032173394964,1.05163044502315,1.05215178354585,1.05211909210717,1.04887093410261,1.05292578174255,1.04887146550494
322,1.00869067623184,1.01791025881844,1.01957384051282,1.01957480823036,1.0195290299744,1.01942666180885,1.02102486975058,1.02131438688761,1.02275957628194,1.02232047252667,1.02562001278484,1.029389816316,1.02545596014126,1.02249950887116,1.02271301290037,1.02715313926448,1.02816086092889,1.02852899859229,1.02948854852864,1.02838077413454,1.03391169748735,1.03596152092775,1.03592908320788,1.03891283931903,1.03998191215978,1.04143041655541,1.04588364457741,1.04869258196639,1.05024715524365,1.05155394335002,1.0520742256506,1.05204136140081,1.04879321686326,1.05285087357042,1.04879400339525
323,1.00868027999421,1.01789205089457,1.01955454799748,1.01955516588692,1.01950927011627,1.01940438886918,1.02099888355804,1.02128749778534,1.02272756132427,1.02229263434704,1.02558984084084,1.02935884573579,1.02542560941412,1.02247130057664,1.02268440367685,1.02713270932585,1.02813910178681,1.02850674719814,1.02946595483249,1.02835823044736,1.03389406600188,1.0359441990954,1.03591139042217,1.03889742345326,1.03996871362979,1.0414159549505,1.04587120445283,1.04868122157092,1.05023802689975,1.05154580408398,1.05206730531086,1.05203294524834,1.04878379096733,1.05283974385538,1.04878429409502
324,1.00868880050251,1.01790759008141,1.01956869786812,1.019568938409,1.01952291746162,1.01942206051342,1.02102008284121,1.02131048849676,1.02276302736959,1.02231157548493,1.0256056418773,1.02937322169844,1.02544122536221,1.02248983395095,1.02270249439758,1.02715506436891,1.02816177598133,1.02852976803662,1.02949066305728,1.0283809428166,1.03391886264792,1.03596998797357,1.03593678060292,1.03892384875441,1.03999712613611,1.04144216912111,1.0458974209085,1.04870685405145,1.0502596635353,1.05156525357544,1.05208496527401,1.05205201429508,1.04881223849493,1.05287623299518,1.04881243592893
325,1.00866027384525,1.01785706724445,1.01951745076714,1.0195173651195,1.01947123308953,1.01936739706545,1.02095761213895,1.02124650269523,1.02268986776224,1.02224355721806,1.02552510999748,1.02928344384026,1.02536051834724,1.02242147790366,1.02263377325777,1.02708196511018,1.02808576690789,1.02845246423315,1.02941107776836,1.02830335825161,1.03382817794303,1.03587413367199,1.03584057783389,1.03882090978433,1.03989161520207,1.04133320368771,1.04577817728656,1.04857993665261,1.05013183538783,1.05143939893439,1.05196067517873,1.05192623495788,1.04868470652526,1.05273869908906,1.0486846397086
326,1.00866788654688,1.01787098446893,1.0195300730954,1.01952960733007,1.01948334913138,1.01938321625938,1.02097656326402,1.02126519249095,1.02270768879611,1.02226847149214,1.02556901520631,1.02934421695037,1.02540424160841,1.02244598040576,1.02265782864506,1.02710212356502,1.02810438923205,1.02847050365386,1.02942864695572,1.02832108619442,1.03385571640157,1.03590357011094,1.03586961276072,1.0388524144903,1.03992253367098,1.0413670439785,1.0458164996192,1.04862049532343,1.05017280250538,1.05147962568367,1.05200056498478,1.0519660858667,1.04872532688444,1.0527874443645,1.04872495212618
327,1.00863703110819,1.0178163251153,1.01946939468053,1.01946857933592,1.01942220182905,1.01932242531175,1.02090895431962,1.02119741403532,1.02263953534244,1.02219104846813,1.02546777464548,1.02922447144591,1.02530281094429,1.02236819614928,1.02257965403653,1.02703031950555,1.02803141626157,1.02839712114593,1.02935509768189,1.02824740415639,1.03377278576572,1.03581767531825,1.03578334503245,1.0387618091213,1.03983180778201,1.04127174196078,1.04571328114749,1.04851280321414,1.05006366673943,1.05136907382122,1.05189001204614,1.05185548832403,1.04862184651345,1.05268368774529,1.04862118852358
328,1.0086116493899,1.01777161688028,1.01942305017731,1.01942168063591,1.0193751162443,1.01927602767653,1.02086241058267,1.02115054127455,1.02259170208049,1.02214567500132,1.02542973505714,1.029194284694,1.02526448967086,1.02232223655837,1.0225330595498,1.02696276641644,1.02795995239985,1.02832397325516,1.02927929214007,1.02817378766145,1.03368875646221,1.03572969903385,1.03569477904467,1.03867013139222,1.03973710739943,1.04117762996462,1.04561543056164,1.04841384246311,1.04996288712583,1.05126814859943,1.05178891690239,1.05175432523263,1.04851408432634,1.05257464902926,1.0485129772822
329,1.00855293609765,1.01766830332918,1.01931058250744,1.01930782143318,1.01926078796756,1.01916369770106,1.02073796866313,1.02102531272562,1.02246431559096,1.02200588713089,1.02525916937372,1.02900280804256,1.02509320456315,1.02218098140465,1.02239021551772,1.02682081930094,1.02781107593734,1.02817231760555,1.02912434486343,1.02802095999369,1.03352214733914,1.03555510808644,1.0355187088239,1.03848318083289,1.03954911352498,1.04097868100227,1.04539675128749,1.04818143933751,1.04972236281218,1.05102142900859,1.0515389091503,1.0515054045134,1.04829238817542,1.05234937462313,1.04829015347125
330,1.00848011014942,1.01754000295429,1.01916756358777,1.01916324787458,1.01911568956247,1.0190249705114,1.02058707831753,1.02087285456504,1.02230496100455,1.02184292152828,1.025075435898,1.02880697394931,1.02490866838033,1.02201637767634,1.02222383804447,1.02664549428217,1.02762826320582,1.02798652814819,1.02893517127643,1.02783385865969,1.03331158342486,1.03533376454534,1.03529571152211,1.0382462384626,1.03930845422065,1.0407276292758,1.04512241647461,1.04789158194824,1.0494259163497,1.05072033373867,1.05123597727447,1.05120208246312,1.04799776728549,1.05203023518482,1.04799427237663
331,1.00848191022777,1.01754227463087,1.01917313141278,1.01916981405428,1.01912258887569,1.01902585834826,1.02058693216004,1.02087198434704,1.02229722190605,1.02184429459525,1.02507322165605,1.02879864754045,1.02490695023787,1.02201882066212,1.02222744152323,1.02664864574249,1.02763342380808,1.02799220064585,1.02893972482267,1.0278403570411,1.03331681732481,1.03534008589279,1.03530309033936,1.03825375216298,1.03931460432764,1.04073692838259,1.04513386937884,1.04790003312755,1.04943313167133,1.05072563061722,1.0512419541947,1.05120817178919,1.04801755418183,1.05205479147324,1.04801486837909
332,1.00846783596416,1.01751752959652,1.01914219671848,1.01913851527258,1.01909116729507,1.0189988717654,1.0205588512805,1.0208430010815,1.02226314616609,1.02181839695259,1.02505595018778,1.0287896782516,1.02488949495982,1.02199253727123,1.02220074021097,1.02661794841026,1.02759947947443,1.02795680922313,1.02890179886283,1.0278046595776,1.03328757451349,1.03530994966547,1.035272567571,1.03822356518358,1.03928407184912,1.04070683238446,1.04510429065839,1.04787413952422,1.04940974396118,1.05070495333511,1.0512210772147,1.05118891632419,1.04798262104589,1.05200800293231,1.04797964018074
333,1.00844010860235,1.01746928995444,1.01909522029815,1.01909030022279,1.01904253711805,1.01894500280465,1.02049783624753,1.02078191718385,1.0222042685317,1.02174663368472,1.02496470213176,1.02868630310466,1.02479761617196,1.02191945865116,1.02212623621951,1.0265506720854,1.02752944024043,1.0278860022909,1.02883205159317,1.02773281862805,1.03320582593745,1.03522516616101,1.03518646941752,1.03813322184878,1.03919246137572,1.04061143395053,1.04500122220219,1.04776525065331,1.04929653043196,1.05058952639698,1.05110359504528,1.05107108408552,1.04787566106767,1.05189634228691,1.04787167619878
334,1.00839099976959,1.01738332532,1.01900439955371,1.01899786332195,1.018949557219,1.01885565890059,1.02040291482423,1.02068603277969,1.02210557820485,1.02164721503978,1.0248654598239,1.02859239965382,1.02469755413927,1.02181832482497,1.02202324386404,1.02642269025758,1.02739168775981,1.02774415590135,1.02868437929759,1.02758961568822,1.03304648051018,1.03505567855667,1.0350152642198,1.03794927631558,1.03900981215685,1.04041237754045,1.04477718802778,1.04752676054644,1.0490522502139,1.05034004714832,1.05085359418159,1.05081923433924,1.04763044499821,1.05163622449978,1.04762514955837
335,1.00822879939972,1.01709779090852,1.01868776585124,1.01867756363621,1.01862802080538,1.01854526152688,1.02006468457142,1.0203450371345,1.0217543867612,1.02127781932305,1.02443988677886,1.02813232688797,1.02427008893808,1.02144506310805,1.02164579581175,1.02603477925328,1.02698866166401,1.02733538521517,1.02827060529993,1.02717775494281,1.03259100242007,1.03457976944221,1.0345354553249,1.03744422553218,1.03849675523132,1.03988141194245,1.04420425763507,1.0469227487157,1.04843271482401,1.04971066926742,1.05022023555137,1.05018503358462,1.04704080394563,1.05102651489216,1.04703253492245
336,1.0083001817979,1.01722109888477,1.01882403106804,1.01881795266878,1.01876979104032,1.01868005378236,1.02021459066976,1.02049612156615,1.02190427462343,1.02144602091075,1.02462583406942,1.02831977268303,1.02445811732463,1.02161765644533,1.0218231495789,1.02619929167971,1.02716504100691,1.02751566202586,1.02845045602736,1.0273614667414,1.03278415251833,1.03478130080342,1.03474136189608,1.03765974085917,1.03871410489853,1.04011022059712,1.04445237652839,1.0471822300928,1.04869831913495,1.0499801054868,1.05049188225484,1.05045714874718,1.04729855260325,1.05129054510648,1.04729362756726
337,1.00827280998853,1.01717191513436,1.01877153880631,1.01876592589833,1.01871791709639,1.01862881123499,1.02016166839601,1.02044287222072,1.02184786823331,1.02139189094213,1.02456479425765,1.02825160979096,1.02439729916031,1.02156403492456,1.02177008059063,1.02612568159203,1.02709350970814,1.02744494605334,1.02838053632199,1.02729112513135,1.03268928946663,1.03467976793773,1.03464031851076,1.03754704538417,1.03859720598347,1.03998810727984,1.04431324457559,1.04703185851641,1.04854291473393,1.04982049047017,1.05033151097289,1.0502949555517,1.0471586858426,1.05115523667883,1.04715413778955
338,1.00828956829562,1.01720205995506,1.01880560977587,1.01879967538899,1.0187515609426,1.01865917655047,1.02019083044158,1.0204711048516,1.02187076522046,1.02142321049896,1.02460443391776,1.02829910707579,1.02443678533917,1.02159500436847,1.02180066967843,1.02617143039471,1.02713594479836,1.02748587582658,1.02841872187444,1.02733179518302,1.03274951247905,1.03474502494345,1.03470523729138,1.03761944091615,1.03867418648007,1.04006570898265,1.04440031894285,1.04713181252459,1.04864870723227,1.04993107932631,1.0504430895325,1.05040837340366,1.04723907655097,1.05123283144187,1.04723426807356
339,1.00827204726934,1.01717113953844,1.01876881434119,1.01876257131448,1.01871435228802,1.01862724869329,1.02015946573743,1.02044028822679,1.0218441670043,1.02139034204219,1.02456984313103,1.02826409856604,1.02440203548928,1.02156181081255,1.02176712411994,1.02612795556029,1.02709146557239,1.02744104808407,1.02837378374486,1.02728670577873,1.03269547989485,1.03468747591505,1.03464735934416,1.03755751600968,1.0386122017678,1.03999940370873,1.04432661480583,1.04705183046284,1.04856611729142,1.04984735512148,1.05035940186705,1.05032299222677,1.04716101310576,1.05114414896789,1.0471559542172
340,1.00844566948874,1.01747332534369,1.01909468138615,1.01909607901375,1.01905042237885,1.0189609723892,1.02053273797234,1.02081823014079,1.02223610287149,1.02180466044877,1.02503642429361,1.0287493759211,1.02487249162049,1.02198424754156,1.0221983587598,1.02653243974953,1.0275266841834,1.0278878735109,1.02883005915286,1.02773991131082,1.03316084016089,1.03517183705021,1.03513982935056,1.03806896028013,1.0391289039423,1.04053588144014,1.04489958914399,1.04764788253063,1.04917120811764,1.05045744146418,1.05097190339246,1.05093782633542,1.04775411378998,1.0517669175505,1.04775524916955
341,1.00839891023532,1.01739131170482,1.01900854062331,1.01900855850649,1.01896243792256,1.01887031750954,1.02043058258151,1.02071457511588,1.02212563727867,1.02169118008895,1.02490292609354,1.02860379589796,1.02473828583527,1.02186930803621,1.02208183870157,1.02642050781727,1.02740584124913,1.02776324966064,1.02869979490323,1.02761412906531,1.0330309674873,1.03503554342122,1.03500207002268,1.03792288448868,1.03898161920756,1.04038047489127,1.04472913257061,1.04746273964265,1.04897876594259,1.05025973060926,1.05077369817997,1.0507377976019,1.0475801772168,1.05157808407319,1.04758019426336
342,1.00841085211861,1.01741157424159,1.01903227970025,1.0190333897649,1.01898763441797,1.01889389339284,1.02045992722177,1.02074460415224,1.02215776623397,1.02172648662791,1.02494592041012,1.02864966648286,1.024781830189,1.02190577913767,1.02211957231312,1.02644338689763,1.02743484668922,1.02779478561154,1.0287346985387,1.02764657224611,1.03305311249346,1.03505708815005,1.03502477222931,1.03794289874959,1.03900294633123,1.04039839270236,1.04474229050522,1.04747620540002,1.04899435583264,1.05027525072778,1.05078992252526,1.05075247986044,1.04758886362634,1.05159208825908,1.04758976600928
343,1.00837938595676,1.01735559110833,1.018960896597,1.01896192555999,1.0189161399347,1.01883653221384,1.02040050436671,1.02068448322586,1.02209325566875,1.02166686149357,1.02488628086512,1.02859033043266,1.02472214070665,1.02184607745727,1.0220597887383,1.02636707966979,1.02735651231196,1.02771547775689,1.02865328861889,1.02756718583749,1.03296029823193,1.03495940402976,1.03492699906854,1.03783975138233,1.03890006056053,1.04028962559865,1.04462371865757,1.04734999723991,1.04886318237689,1.05014187813233,1.05065386454084,1.05061931837275,1.04746266566768,1.05145668864069,1.0474635023489
344,1.0082082635985,1.01705619582137,1.01864900172162,1.0186442122053,1.01859647238377,1.01850917852104,1.02003898039053,1.0203187989442,1.02171295190886,1.02127039485341,1.02443998077,1.02812158167007,1.02427287505442,1.02144344273501,1.02165047115411,1.02595014915003,1.02691609148106,1.02726618047301,1.02819667307857,1.02711301387193,1.03246434454911,1.03443988865038,1.03440130305293,1.03728596278792,1.03833567907187,1.03970587583368,1.04399301219115,1.0466889089766,1.048187058669,1.04945480571805,1.04996292147184,1.04992583320898,1.04679852123849,1.05075215787964,1.0467946398609
345,1.00824719780633,1.01712288868422,1.01871445117991,1.01871250453474,1.0186657155809,1.01858162424428,1.02012115095214,1.02040275452681,1.02180239900411,1.02135991249867,1.02452753798451,1.02819846896471,1.02436186026881,1.02153599234064,1.02174630776396,1.02604587419502,1.02702076783706,1.02737393114488,1.0283050261116,1.02722313014446,1.03258037261646,1.03456186441451,1.034526294574,1.03741611953885,1.03846897502333,1.03984292052212,1.04413936693881,1.04684055750905,1.04834170074463,1.04961080855283,1.05011905101046,1.05008374134564,1.04695469898657,1.05092024225797,1.04695312308602
346,1.00818152901085,1.01700829855975,1.01859190027372,1.01858738440522,1.01853973323661,1.0184551114533,1.01997943033924,1.02025877083656,1.02164919723423,1.02120441982807,1.02435452814931,1.02801923638459,1.02418754471341,1.02137777252267,1.02158513282069,1.02589145040891,1.02685474922853,1.02720337823842,1.02812982098192,1.02705042867616,1.03240551360381,1.03438160549555,1.03434330790369,1.03722956919477,1.03827977112497,1.03965115627939,1.04394096182249,1.04663863902395,1.04813898666032,1.04940869392502,1.04991705040386,1.04988164856259,1.04675233302709,1.05070773998,1.04674867360023
347,1.00818886380538,1.01701957819536,1.01861454189055,1.01861192969662,1.01856491429708,1.01847595141889,1.02001050497861,1.02029107024783,1.02168535520894,1.02124601658377,1.0244098418808,1.02807984423189,1.0242438141929,1.0214214028138,1.02163096805595,1.02588090867576,1.02685173694925,1.02720319870475,1.02813182251797,1.02705182261717,1.03241934029983,1.03440147010813,1.03436518987193,1.03725685142709,1.03831204711768,1.03968373708256,1.04398097837284,1.04667911106286,1.04817850450867,1.04944750236265,1.04995708208853,1.04992023014322,1.04679967330284,1.05076399096038,1.04679755763431
348,1.00812876393337,1.01691254929018,1.01849772071722,1.01849506886954,1.01844803494682,1.01836815861424,1.01990319946142,1.02018385488989,1.02157876562943,1.02113902560848,1.02430383165943,1.02797487678331,1.02413776718545,1.02131438803321,1.02152392949017,1.02571636704364,1.02668566226847,1.02703638215436,1.027963318866,1.02688494890722,1.0322422353625,1.03422068827123,1.03418435998706,1.03707108374672,1.03812171786562,1.03949488723227,1.04378673884226,1.04648121266019,1.04797924862368,1.0492464886852,1.04975506283815,1.04971965980722,1.04660330647908,1.05057051418765,1.04660115849656
349,1.00804916403485,1.01677139226173,1.01835517176795,1.01835185323675,1.01830459054972,1.01821881728869,1.01974403901552,1.02002373917424,1.02141381192823,1.02096876350785,1.02410858328218,1.02776125178888,1.02394215569884,1.02114344089805,1.02135224255218,1.0255050514723,1.02647051561782,1.02681965439545,1.02774438812979,1.02666763828555,1.03200219000299,1.03397242269429,1.0339353796732,1.03681075639367,1.03785897838351,1.03922343358705,1.04349637143366,1.04617941804634,1.04767143527306,1.04893541355208,1.04944282219839,1.04940713235764,1.04630086749814,1.05025893582922,1.04629817846143
350,1.00800829975834,1.01669851821076,1.01827264791361,1.01826942206772,1.01822218653775,1.01814408744314,1.019668262907,1.01994738769894,1.02133348556623,1.02089381513341,1.0240350288855,1.02768863245443,1.02386863555692,1.02106860499748,1.02127753007676,1.0253978317392,1.0263620267229,1.0267104875051,1.02763339469677,1.0265585320506,1.03187894580606,1.03384511881175,1.03380816971441,1.03667791346166,1.03772143655194,1.0390870250329,1.04335359640302,1.04602991351588,1.047518707726,1.04878208586565,1.04928987138164,1.04925418165355,1.04615999453973,1.05012044219915,1.04615738053534
351,1.00797513856789,1.01663947004476,1.01821397249289,1.01821075184471,1.01816351538099,1.01807975080914,1.01959984581005,1.01987836105418,1.02126045434649,1.02082169772288,1.02395281112621,1.02759812389896,1.02378640708656,1.02099650571491,1.02120545183098,1.02531212036922,1.02627471726152,1.02662237752679,1.02754338243581,1.02647041344907,1.03177034284254,1.03372796294083,1.03369101534914,1.03654803296611,1.03759211550992,1.03894410388242,1.04318774263469,1.04585173622187,1.04733507362163,1.04859258307762,1.04909791596777,1.04906014418683,1.04597902896005,1.04992122299717,1.04597641886537
352,1.00795876540043,1.01661032617083,1.01817464219543,1.01817139939417,1.01812415375826,1.01804804789059,1.01956436733653,1.0198415159024,1.02121475437445,1.02078626194644,1.0239176041981,1.02756321145823,1.02375118347176,1.02096105239213,1.02116998015069,1.02527768455888,1.02623646111696,1.02658221677419,1.02749882965536,1.02643022852947,1.03172815194256,1.03368386911434,1.03364689660082,1.0365020557976,1.03754364880537,1.03889729796794,1.0431394983666,1.04579688563545,1.04727598905426,1.04852915396526,1.04903315643794,1.04899683860315,1.04593550463417,1.04988882715741,1.04593287656079
353,1.00795772463717,1.01660727983193,1.01817073688826,1.01816879901948,1.01812198830585,1.01804211918634,1.01955497312026,1.01983297823298,1.02120895894189,1.02076783217425,1.02386482847158,1.02747795774154,1.0236990482139,1.02094402469826,1.02115447361597,1.02527796569236,1.02623992229253,1.02658662489859,1.0275024194641,1.02643571614212,1.03170692307074,1.03365569174306,1.03362010105038,1.03646319451852,1.03750130688437,1.03884920516925,1.04307389022254,1.0457221526092,1.04719583135221,1.04844548961566,1.04894763936172,1.04891104723688,1.04585017689314,1.04976886950298,1.0458486072704
354,1.00797552072439,1.01663876800751,1.01819777672978,1.01819608597606,1.01814935888393,1.01807371250739,1.01958846505255,1.01986591379567,1.02123775613438,1.02080666034062,1.02391616204646,1.02753880794933,1.02375051298744,1.02098311102272,1.02119383922104,1.02533196995902,1.02629475021561,1.02664174074274,1.02755765024274,1.02649104434262,1.03174212646784,1.03368601625639,1.03365068841683,1.03648683181925,1.03752783720848,1.03886489133207,1.0430753598106,1.04571109733662,1.04717804542393,1.04842371178799,1.04892464059737,1.04888787072165,1.04584822306868,1.04977889173686,1.04584685388354
355,1.00801881654454,1.01671418561221,1.0182738001933,1.01827394831034,1.0182278377983,1.01815102747944,1.01967081786881,1.01994871717134,1.02131954579054,1.02089487676486,1.02400614538077,1.02762436702781,1.0238414254309,1.0210732833048,1.02128613130813,1.02544863846918,1.02641449052576,1.02676210281411,1.02767523809093,1.02661294415474,1.03185122121734,1.0337920420436,1.03375866626657,1.03658831125014,1.03762607068803,1.03896323031987,1.04316637131036,1.04579760269212,1.04726458207028,1.04851064254482,1.04901266885202,1.04897611158954,1.04593295802799,1.04985062800591,1.04593308071458
356,1.00812596428218,1.01690042783987,1.01847538749073,1.01848047552823,1.01843602125526,1.01835587542461,1.01989673048958,1.02017696677934,1.02155240073485,1.02114330863328,1.02427753527143,1.02789891156149,1.02411531585417,1.02132696701173,1.02154550687418,1.02569869914342,1.02668321043816,1.02703771904252,1.02795554442804,1.02689268395755,1.03213624201094,1.03408737849769,1.03405924644866,1.03689796726486,1.03794089947138,1.03928509977039,1.04350485119608,1.046149453902,1.04762209848595,1.04886965857095,1.04937280493203,1.04933660527865,1.04627902202499,1.05020582423052,1.04628315189615
357,1.00813382764172,1.01691397717549,1.01849053186491,1.01849610945291,1.01845181909392,1.0183702347806,1.01991372080111,1.0201942749132,1.02157072366626,1.02116299505721,1.02430073750955,1.02792345681336,1.02413876528054,1.02134717472971,1.02156627965806,1.0257175078197,1.02670200145795,1.02705625694988,1.02797236571709,1.02691162922312,1.03215982802004,1.03411167402409,1.0340840614212,1.03692315474688,1.03796666328937,1.03931093973679,1.04353135618532,1.04616619764635,1.04763239751453,1.048882075697,1.04938701443936,1.04934941487594,1.04632456033806,1.05027446836652,1.04632908719776
358,1.00810533305798,1.01686326408584,1.01843484259142,1.01844040874223,1.01839611203901,1.01831971502262,1.01986528716637,1.02014655701987,1.02152766412597,1.02111467645104,1.0242527400759,1.02787580957409,1.02409075439003,1.02129885226791,1.02151795393495,1.02563859379514,1.02662324112183,1.02697758301217,1.02789389383211,1.02683293446527,1.03205133132115,1.03399388473757,1.03396625653524,1.03679026186718,1.03783685411407,1.0391615306818,1.0433529210279,1.04595504412728,1.04739769811368,1.04864861188683,1.04915404498977,1.04911809724527,1.04613930278588,1.05009176401609,1.04614382091693
359,1.00805734572093,1.01677740289878,1.01834072949285,1.01834673607457,1.01830258194535,1.01823020310083,1.01977164976054,1.0200526370629,1.0214309133056,1.02101584992015,1.02413642332833,1.02774374946198,1.02397463799557,1.02120051512214,1.02142014950072,1.02551240016398,1.02649733003966,1.02685160059594,1.0277666845269,1.02670729792239,1.03189454276867,1.03382721394,1.03380004744285,1.03660713948657,1.03765247820403,1.0389623960264,1.043125197602,1.04569942696186,1.04712638141239,1.04837552984936,1.04887903241285,1.04884438443387,1.0459034982205,1.04984091650202,1.04590837430173
360,1.0080151758624,1.01670250072918,1.01826046958312,1.01826627698751,1.0182220528022,1.01815362787637,1.01969258412224,1.01997283619375,1.02134672814142,1.02093607196769,1.02405613511612,1.02766374746941,1.02389423777367,1.02112053760371,1.02133995703534,1.02539839731159,1.02638101022521,1.02673422229713,1.02764726713373,1.02658973803844,1.03175071513412,1.03367401750634,1.03364663538846,1.03644119832401,1.0374843316566,1.03878457667732,1.04292668784974,1.04548008816976,1.04689366313949,1.04813946778921,1.04864339837895,1.04860705708511,1.04570239834488,1.04963140249742,1.0457071133509
361,1.00799252075776,1.0166619644109,1.01822085247376,1.01822687445283,1.01818272001064,1.01811165810375,1.019650116319,1.01992985899818,1.02129995570678,1.0208950082806,1.02401713150479,1.02762581135441,1.02385533458341,1.02107971110399,1.02129938859205,1.02533458644897,1.02631824435282,1.02667187707079,1.02758538313606,1.0265275612213,1.03166796637589,1.03358548455146,1.03355832724929,1.03634433625282,1.03738549090056,1.03868018629949,1.04280884887953,1.04535396994894,1.04676460671582,1.04800706093846,1.04850998505298,1.04847345636481,1.04557385453651,1.04949530706327,1.04557874407033
362,1.00791276196989,1.01652049553219,1.01806779883051,1.01807320974283,1.01802884460554,1.01795899752162,1.01948519291131,1.01976399503185,1.02112922630168,1.02071514921602,1.02380153659859,1.02738278955859,1.0236394011739,1.02089922859466,1.02111823326592,1.02513642140473,1.0261125113703,1.02646265908889,1.02736940599448,1.02631780781486,1.03143291338454,1.03333874939055,1.03331093695497,1.03608123214998,1.03711731969913,1.03840277797466,1.04250688864998,1.04503632884153,1.04644092092564,1.04767562682942,1.04817595210162,1.04813892697715,1.04525990282668,1.04917232204981,1.04526429711504
363,1.00789634351867,1.01649129992659,1.01803355139325,1.01803891002547,1.01799452590155,1.01792723749292,1.01944961168097,1.01972705322229,1.02108353448538,1.02067951396201,1.02376610116751,1.02734771981278,1.02360393402962,1.02086354352998,1.02108249485092,1.02509802717424,1.0260702604985,1.02641850058162,1.02732091669179,1.02627359969256,1.03139019151862,1.03329526353011,1.03326739431642,1.03603643710955,1.03707008114034,1.03835771101481,1.04246139227291,1.04499660654073,1.04640472617629,1.04763544721406,1.04813441960255,1.0480955194693,1.0452021001893,1.04909423369986,1.04520645213803
364,1.00787970658405,1.01646172191026,1.01800378909904,1.01800907519637,1.01796466553694,1.01789116404905,1.01940605775394,1.01968277741963,1.02103470239771,1.02062751209895,1.02369186644146,1.02725539189841,1.02352965137932,1.02081147311121,1.02103035106057,1.02506305640577,1.0260350471842,1.02638320320032,1.02728558048096,1.0262382372256,1.03135411888319,1.03326030200616,1.03323235480175,1.03600574613747,1.03703933053399,1.03833132432444,1.04244264070472,1.04499372637842,1.0464132098932,1.04764055286148,1.04813795150453,1.04810049673673,1.04517866084945,1.04907048222288,1.04518295389504
365,1.00785866005516,1.01642505393406,1.01795410654127,1.01795848422307,1.01791376942405,1.01784821615803,1.01935849758476,1.01963468093636,1.02098506357,1.02057512762669,1.02363341335695,1.02719483945641,1.02347073705767,1.02075812400566,1.02097595662748,1.02502665702304,1.02599330550321,1.02633923398714,1.02723851969615,1.02619351054487,1.03132711196336,1.03323672281742,1.0332078118836,1.03598935771419,1.03701924147335,1.03832374190973,1.04245143064536,1.04502882281832,1.04646679462132,1.04768957297972,1.04818626070246,1.04814704233375,1.04517513143612,1.04905197801026,1.04517868699221
366,1.00782456172762,1.01636470843396,1.01788762067594,1.01789159874599,1.01784674768595,1.01778336856196,1.01928731122278,1.01956260868997,1.02090806443937,1.02049794738499,1.02354307097212,1.02709495677404,1.02338018137878,1.02068052892469,1.02089791304691,1.02494261362148,1.02590603170242,1.02625054162709,1.02714742447988,1.02610447493841,1.03122823321082,1.0331336328306,1.03310429514215,1.03587830605162,1.03690546895684,1.03820584704671,1.04232189669029,1.04489042646079,1.04632284171444,1.04754152452012,1.04803681639232,1.0479973407855,1.0450411249797,1.04891798305237,1.04504435640075
367,1.00780135691783,1.01632337220235,1.01784142509318,1.01784540731718,1.01780055554362,1.01773792763653,1.01923766219,1.01951232988504,1.02085365983061,1.02044449687229,1.02347928562483,1.02702267117373,1.02331638784448,1.02062709223091,1.02084449236055,1.02488738378447,1.02584910155821,1.02619275870903,1.02708762954321,1.02604668706918,1.03116901370753,1.03307299667974,1.03304366147774,1.03581774606817,1.03684519106033,1.0381452278428,1.04226116570243,1.04482876062408,1.04626177035117,1.04748090033139,1.04797489638164,1.04793855004171,1.0449856155692,1.04886347000573,1.04498885038716
368,1.00772646994447,1.01619007189333,1.01770360230306,1.01770752798627,1.01766265109598,1.01760090471154,1.01909673025731,1.01937083458671,1.02070856247639,1.02029989727457,1.0233250327839,1.02686076440937,1.0231620820137,1.02048245732448,1.02069982191152,1.02468208027705,1.02564237067279,1.0259853491623,1.02687870494819,1.02583920074539,1.03094122082065,1.03283887177903,1.03280946940425,1.03557426528572,1.03660004673755,1.03789301829182,1.04199365636497,1.04455214575261,1.04598020773212,1.04719677149031,1.04768997437157,1.04765341227349,1.04470405909986,1.04856501347909,1.04470724844828
369,1.00769310234877,1.01612993988216,1.01764140596094,1.0176460911974,1.01760146473209,1.01754033330643,1.01903638432673,1.01931041798784,1.02064601664961,1.02024017393962,1.02326104984761,1.02679092718636,1.02309846657414,1.02042355864832,1.02064181886966,1.0245864916359,1.02554831926866,1.02589169599872,1.02678418795726,1.02574616207326,1.0308427783688,1.03273904039393,1.03271044010029,1.03547275251613,1.03649749100476,1.03779024341678,1.04188790694525,1.04444345634966,1.04587014338692,1.04708595349071,1.04757860008339,1.04754192880434,1.04459451695641,1.04846172437853,1.04459832307232
370,1.00765015817303,1.01605352895588,1.0175651581246,1.01756979231138,1.01752514535732,1.01746279309269,1.01895896808016,1.01923302958739,1.02056888633938,1.02016279379815,1.02318403657781,1.02671445587801,1.02302141547395,1.02034613732055,1.02056435434343,1.02446474706233,1.02542479184464,1.0257673048181,1.02665786540108,1.02562171070799,1.03070260772278,1.03259329662143,1.03256463778813,1.03531908588985,1.03634166638331,1.03762952031404,1.04171482356054,1.04426140520164,1.0456834972933,1.04689587535164,1.04738742957677,1.04735053468885,1.04441888222715,1.04827769945965,1.04442264724773
371,1.00758562384199,1.01593858775825,1.01743557711326,1.01744024305238,1.01739560079319,1.01733941988972,1.01882675613999,1.01910029336496,1.02043261490574,1.02001914877613,1.02300918897358,1.02651386665639,1.02284655553882,1.02020255151942,1.02042083551741,1.02430612735684,1.02526299480472,1.02560390484324,1.02649061024788,1.02545831326682,1.03052461583067,1.03241005449211,1.03238142359882,1.03512828233051,1.03615170918574,1.03743072004376,1.04150192663275,1.04403662124803,1.04545341674908,1.04666294505972,1.04715362687469,1.04711652471357,1.04420016928605,1.04805204887141,1.04420396039591
372,1.00754779523181,1.01587126233083,1.01736330549507,1.01736794713681,1.01732329348874,1.01726524753896,1.01874632804304,1.01901852245346,1.02034212954249,1.01993481615579,1.02291441460811,1.02641062458249,1.02275175382952,1.02011820766081,1.02033648107741,1.02421422787801,1.02517123413158,1.02551223014562,1.02639916225475,1.02536660516192,1.03041343639138,1.03229304406984,1.03226438381044,1.03500297836138,1.03602415657059,1.03729803353297,1.04135628269922,1.04388617383135,1.04530103698953,1.04650837042974,1.04699935021084,1.0469605656979,1.04403870504225,1.0478714519044,1.0440424767361
373,1.00746642510341,1.01572680971543,1.01721308554179,1.01721731530344,1.01717251748871,1.01710223800458,1.01855636505107,1.01882778039279,1.02014713010583,1.01970656058918,1.02258604050319,1.02600104136679,1.02242312215108,1.01988955083102,1.02010739335801,1.02402104312276,1.02497317705953,1.02531194172423,1.02619457276565,1.0251659470441,1.03017338530172,1.03203788635126,1.03200878152224,1.03472458460999,1.03574366767365,1.03699716145985,1.04101629711737,1.04350583805968,1.04489494019738,1.04609678587514,1.04658549533609,1.04654790422304,1.04369240216817,1.04751765688523,1.04369584002539
374,1.00736658230452,1.01554901052146,1.01703649996496,1.01704083446137,1.01699606352802,1.01689740354199,1.01831172271038,1.01858274625716,1.01989921511102,1.01940211546826,1.02211958142388,1.02540067583237,1.0219566403894,1.01958527185843,1.01980330041551,1.02378467794317,1.02473408477774,1.02507143968835,1.02595047084111,1.02492549669252,1.0298752305861,1.0317208583814,1.03169185487548,1.03437912376047,1.03539437083351,1.03662474247847,1.040596379276,1.04304034511783,1.04440255778015,1.04559728454081,1.04608426318863,1.04604457792837,1.04325613007309,1.04706714876858,1.04325965384885
375,1.00729614906504,1.01542369438556,1.01690138743569,1.01690566107726,1.01686086370274,1.01675285178404,1.01814273985203,1.01841251237161,1.01972090425026,1.01920077071975,1.02183141464169,1.02504115942516,1.02166839702526,1.01938389740729,1.01960189759108,1.02362678319374,1.02457454255356,1.02491110833353,1.02578839298778,1.02476509165683,1.02968516306469,1.03152053797151,1.03149146366876,1.03416324685727,1.03517400325009,1.03639514039548,1.04034270566085,1.04276323426788,1.04411288998017,1.04530640966018,1.04579256743964,1.04575433063844,1.04300104103834,1.04680509393184,1.04300451576131
376,1.00726102597557,1.01536120603181,1.01683393584283,1.01683816085214,1.0167933441924,1.0166689398907,1.01803141172691,1.01829987863357,1.01959983699312,1.01905274036609,1.02158489337904,1.02471355561514,1.02142181203935,1.01923584117628,1.01945381611796,1.02357134355664,1.02451332423275,1.02484701679761,1.02571771001885,1.02470095051869,1.02962423373053,1.03145623302067,1.03142710502439,1.03409467141571,1.03510564381071,1.03632217114818,1.04026205970044,1.04267531938323,1.04402293380305,1.04521574827252,1.04570062284155,1.04566217057656,1.04292118127784,1.04672623303606,1.04292461652325
377,1.00731737151431,1.01546155332384,1.01693358768173,1.01693776642538,1.01689293887651,1.01676742869142,1.01812565804998,1.01839468870466,1.0196984539146,1.01913806370134,1.02164673035478,1.02475604537939,1.02148363608023,1.01932110000795,1.01953900335298,1.0237381148269,1.0246812970353,1.02501560788157,1.0258879014575,1.02486952774352,1.02979788596786,1.0316331571386,1.0316039855242,1.03427596363952,1.03528614239908,1.03650823046821,1.04045655278407,1.04287727561421,1.04422735628951,1.04542160263655,1.04590742382256,1.04586917944715,1.04311737145815,1.04692976265287,1.04312076880914
378,1.00730280240167,1.01543569235726,1.01690244294355,1.01690654904589,1.01686169585868,1.01674086613772,1.01809809300258,1.0183677880254,1.01967601886623,1.01910608223034,1.02160338911738,1.02470357907295,1.02144025168345,1.01928904624431,1.01950687178563,1.02370164057887,1.02464462413413,1.02497887310631,1.02585117922565,1.02483272754144,1.02975188761257,1.03158394575029,1.03155469556945,1.03422279997628,1.03523305958691,1.03645105409263,1.04039239380157,1.04281157399931,1.04416195429126,1.04535196663772,1.04583641427917,1.04579794910758,1.04304494206397,1.04684732384953,1.04304828052833
379,1.00728039400676,1.01539584032423,1.01685741621611,1.0168614616281,1.01681658615678,1.01669436313189,1.01804571344889,1.01831332717166,1.01960813222481,1.01905357359514,1.02155091659756,1.02465138077044,1.02138774047019,1.01923648174938,1.0194542477031,1.02365417807802,1.0245951200613,1.02492837686452,1.02579849942616,1.02478217375065,1.02970310213071,1.03153542958463,1.03150611347204,1.03417591680572,1.035183600949,1.03640690796408,1.0403531149125,1.04278691185262,1.04414912444971,1.04533313746636,1.04581610054364,1.04577574623852,1.04299275000677,1.04678486209832,1.04299603918252
380,1.00725532599111,1.0153527937763,1.01680379767161,1.01680614543599,1.01676070148837,1.01665632328313,1.01801641101849,1.01828361679382,1.01957943080641,1.01903948651593,1.02159074347463,1.02474112681567,1.02142672846314,1.01922057647726,1.01943637053267,1.02358400527357,1.02451652696518,1.02484640576605,1.02571257752345,1.02469878675672,1.02962463290132,1.03145543574023,1.03142431673048,1.03409554259044,1.0351013032974,1.03632696204314,1.04027559383367,1.04272378185252,1.04409608476025,1.04527191891792,1.04575236285587,1.04571160519808,1.04290055179808,1.04666406751703,1.04290246178363
381,1.00717514809969,1.01521089953124,1.01665458054351,1.0166560444014,1.0166102989421,1.01651657943596,1.01788208459838,1.01814745363779,1.01943317858087,1.01892135487697,1.02152273762517,1.02471744787214,1.02135827149483,1.01910151762526,1.01931630820475,1.02335618793451,1.02428209811234,1.02460910928979,1.02547058189218,1.02446072467447,1.02937125094349,1.03119497809251,1.03116291333869,1.03382623247346,1.03482662174386,1.03605102053139,1.03998885684495,1.04243136522961,1.04380146091734,1.04497658441229,1.04545563414341,1.04541623095543,1.04260483296168,1.04636836893866,1.04260602494956
382,1.00716419584559,1.01519102318512,1.01663102682176,1.01663290986039,1.01658730309309,1.01651153920653,1.01790193844643,1.01816616788199,1.01944358366362,1.01898450089053,1.02169910323671,1.0249859837724,1.02153487411423,1.0191651019246,1.01938036670061,1.02329746895539,1.02422327411411,1.02455002677212,1.02540990754469,1.02440198027602,1.02930560153065,1.03112678534696,1.03109516304856,1.03375360553942,1.03475215689105,1.03597471936738,1.03990568128233,1.04234488198559,1.04371511322374,1.04488991586074,1.04536944133896,1.04532840868009,1.04252004738063,1.04627628974001,1.04252158007876
383,1.00712203571298,1.01511606877984,1.01654595871501,1.01654778958864,1.01650216155103,1.01645855092975,1.01788066721889,1.01814487081352,1.01942222244064,1.01901223245194,1.0218589766229,1.02525518919633,1.02169474715497,1.01919277250928,1.01940797061727,1.02314072081635,1.02406677922467,1.02439369222385,1.02525401623668,1.02424557981112,1.02911305276235,1.03092425726487,1.03089257323473,1.03353721868742,1.03453386737689,1.03574519594748,1.03965311208363,1.04207024781873,1.04342615499131,1.0445920442243,1.04506780126507,1.04502947009595,1.04226150814544,1.04601063881174,1.04226299869189
384,1.00697449060783,1.01485224301253,1.01627243594619,1.01627557829438,1.01623037507074,1.01618669270228,1.01760465569813,1.01786723033163,1.01913103147479,1.01873669748183,1.02157420409518,1.02495892606674,1.02141058109045,1.01891869190246,1.01913547280329,1.02273555308177,1.02365844783574,1.02398313955634,1.02483512397529,1.02383605224367,1.02867298116724,1.03047297985642,1.03044267284788,1.03306886729001,1.03406114572593,1.03526148620585,1.03914109120765,1.04153869769884,1.04288702721237,1.04404479237679,1.04451979772303,1.04447783540414,1.04173068872996,1.0454627109472,1.04173324581633
385,1.00675221789774,1.01445671750623,1.01586836657962,1.01587143780886,1.0158261924511,1.01578204912316,1.01718952284616,1.01745175731696,1.01871332048882,1.01830666568438,1.02110399258553,1.02445617013089,1.02094025812567,1.01848865934696,1.01870544764942,1.02211948620325,1.02304013805166,1.02336376830296,1.0242132471532,1.023216531968,1.02803649814564,1.02983042262058,1.02980001986804,1.03241793288563,1.03340732982755,1.03460323527175,1.03847001504676,1.04085746183175,1.04219945713941,1.04335253568859,1.04382611787828,1.04378370177721,1.04105409999178,1.04478520319878,1.04105659988579
386,1.00659956708647,1.01419085440148,1.01557328662872,1.01557023318219,1.01552293222853,1.01548258182263,1.0168519560048,1.01710908415348,1.01835055011302,1.01793218406194,1.02067678355587,1.02400508277096,1.02050993195956,1.01810767657296,1.01831742034873,1.02178161399734,1.02267529333935,1.02298845177089,1.02382764976327,1.02283609221606,1.02760895008099,1.02937523332961,1.02933831553719,1.03192351204357,1.03290156339138,1.03407422554081,1.037886256371,1.04023395262548,1.04155673663904,1.04269653212504,1.04316295834228,1.04312255286074,1.04044331473548,1.0441418048124,1.0404408334601
387,1.00655034064144,1.01411122498278,1.01546631640897,1.01545486539858,1.01540475952673,1.01536667167634,1.01668907135641,1.01694012683892,1.01816020783403,1.01772294488482,1.0204071951287,1.02371232613474,1.0202361196935,1.01788946850908,1.0180894879304,1.02175062766502,1.02261130817888,1.02291208716528,1.02374193261274,1.02275276741947,1.02745413877915,1.02918245080398,1.02913661264308,1.03167417855907,1.03264232024805,1.03377236865237,1.0375004076277,1.03978660977416,1.04107847746936,1.04221160570768,1.04267480768011,1.04263029864322,1.04001019376716,1.04365133333949,1.04000087889803
388,1.00637109381856,1.01379565968018,1.01514059108741,1.01512560066388,1.01507429973815,1.01503484080574,1.01633795418076,1.01658630913658,1.0177963379088,1.01735355801355,1.02001533597445,1.02331343816372,1.01984243472919,1.01751635023836,1.01771232938097,1.02128195485005,1.02212815667355,1.02242345445999,1.0232486030617,1.02226113216777,1.02693111177934,1.02864111916755,1.0285915029834,1.03110450973497,1.03207022290056,1.03317518427259,1.03685835091813,1.03910245834975,1.0403690759629,1.04149593328018,1.04195534818293,1.04191166869699,1.03935244522068,1.04296399945911,1.03934024664259
389,1.00640461983616,1.01384384672939,1.01522390422246,1.01522114819648,1.01517393045563,1.01513012706041,1.01649219691567,1.01674779662698,1.017978523795,1.01756757410714,1.02029627028688,1.02361085944726,1.02012950490203,1.01774344955138,1.01795361567278,1.02123186213866,1.02212457906338,1.02243713272941,1.02327405743029,1.02228493792579,1.02696607845294,1.02870177213032,1.0286651470113,1.0312020493458,1.03218067687176,1.03330418787155,1.03703053764109,1.03929935232051,1.04057462011106,1.04171247023424,1.04217842847982,1.04213592887685,1.03955577356704,1.0432053090393,1.03955353305896
390,1.00620570906219,1.01348995317688,1.01486682454716,1.01486407442671,1.01481684234507,1.01477598168932,1.0161384582089,1.01639375128937,1.01762231820981,1.01721561909285,1.01994850178651,1.02326688787567,1.01978168289261,1.01739156273989,1.01760180958407,1.02066205942991,1.02155280532136,1.02186439423067,1.0226988769304,1.0217121197197,1.02639445813228,1.02812958595182,1.02809294772187,1.03062911242285,1.03160480171678,1.03273162885512,1.03645860441419,1.0387262860487,1.04000229598956,1.04114267624664,1.04161000923094,1.04156581960636,1.03898654420468,1.04264510674358,1.03898430806031
391,1.00609771729705,1.01330014442438,1.01465948132991,1.01465427432788,1.0146062135706,1.01457385654898,1.01592214844257,1.01617531857032,1.01739530370348,1.01698647937802,1.01970340343266,1.02301658331962,1.01953532189738,1.01715982877848,1.01736726608469,1.02039423299506,1.02127606540304,1.02158441727541,1.02241697891579,1.02143006733371,1.0261035447062,1.02783222190367,1.02779296439604,1.03032227071963,1.03129589826069,1.03241609565643,1.03613021487935,1.03839248745678,1.03966752403472,1.04080352076176,1.04126841586749,1.04122540075988,1.03864732357337,1.04229827628292,1.03864308703532
392,1.00613092762611,1.01335609897862,1.01472616168515,1.01472428148937,1.01467733303866,1.01464222823888,1.01600559860183,1.01626088478236,1.0174874664643,1.01708410481252,1.01981370649729,1.02312677110131,1.0196472986594,1.01726100438185,1.01747229061948,1.0204498262903,1.02134268706518,1.02165491424018,1.02248879650662,1.02150332901956,1.02618569105985,1.02792218363117,1.02788646226163,1.03042429977339,1.03139920571427,1.03252970344472,1.03626087929051,1.0385377355872,1.03981987580769,1.04095348543061,1.04141887787662,1.04137435662555,1.03878148709977,1.04243668547138,1.0387799589734
393,1.00622890869152,1.01353057613127,1.0148939067857,1.01489182403173,1.01484481570858,1.0147943866345,1.01612991741905,1.01638424493229,1.01760508516837,1.01716968455173,1.01979687517356,1.02302586942132,1.01963036362625,1.01734635168356,1.01755738415829,1.02078115440032,1.02167024094356,1.02198065901334,1.02281090774776,1.02182895423036,1.02650921573819,1.02824503444444,1.02820910889431,1.03074802428241,1.03171872526505,1.03285619166949,1.0365924423554,1.03888395946164,1.04017747067718,1.04130388759001,1.04176685663986,1.04172211650335,1.039103960017,1.04274251456986,1.03910226725003
394,1.00624690985318,1.01356745129897,1.01490336479177,1.01489615215437,1.01484743379704,1.01477812115575,1.01604143410812,1.01629177490353,1.01749775587051,1.01698698568059,1.01940015627481,1.02246868406333,1.01923102537542,1.01715818247767,1.01736328488645,1.0209694245353,1.0218357880994,1.02213734736609,1.02295893477316,1.02198141995075,1.02661680298093,1.02832826237209,1.02828689298467,1.03079644617468,1.03175766777372,1.03287379074116,1.03656096642103,1.03882874133542,1.04011216539178,1.04122442598918,1.04168257127724,1.04163536708051,1.03903004938482,1.04262240411953,1.03902418083874
395,1.00638649135373,1.01380985015244,1.01516028152619,1.01515940899428,1.01511281635899,1.01502740205756,1.01630128276607,1.01655414381637,1.01776290331657,1.01725239141835,1.01963217791785,1.02265284755931,1.01946624186891,1.01743034157623,1.01764276414096,1.02133248925667,1.02221690010861,1.02252434287592,1.02334503953316,1.02237371992505,1.02700737468765,1.02872776221021,1.02869313775392,1.03120992756378,1.03217505967933,1.03329971049577,1.03700249151634,1.03928132932428,1.0405708748085,1.0416858110689,1.04214432382776,1.04210078472534,1.03948364191706,1.04309052579626,1.03948293424518
396,1.0062965828086,1.01364816050475,1.01499526476572,1.01499623975294,1.01495025559375,1.01486492283207,1.0161373489142,1.01639090646673,1.01760012513817,1.01708313997327,1.01943416603404,1.02242541416701,1.01926911784403,1.01726310138969,1.01747770877957,1.02107348924444,1.02196408588501,1.0222737255979,1.02309516776845,1.02212459487889,1.02675434823988,1.02847652212487,1.02844385086952,1.03096128707817,1.0319271704063,1.03305329559617,1.03675814454699,1.03903514810548,1.04032308009396,1.04143608983146,1.0418964709025,1.04184977747444,1.03924119516702,1.04285056917061,1.03924199112668
397,1.0062831388402,1.01362408189738,1.01497197162031,1.01497315032211,1.01492723302115,1.01483507621162,1.01609888344506,1.01635191533242,1.01755725804946,1.01703363107527,1.01935333964964,1.0223181191151,1.01918837980023,1.01721381971997,1.01742867453059,1.02104499703909,1.02193455028075,1.02224356629147,1.02306307555906,1.02209459974535,1.0267053123532,1.02842047513904,1.02838801836596,1.03089502071985,1.03185611391241,1.03297882461418,1.03666905364613,1.0389368727106,1.04022005116907,1.04132944971516,1.04178727272786,1.04174353540179,1.03914089255791,1.04274211961105,1.03914185438764
398,1.00623642681054,1.01354183245927,1.0148769736907,1.01487726655711,1.01483104955424,1.01474688594965,1.01600452632937,1.0162563860127,1.01745598257868,1.01693476840481,1.01924902293358,1.02221219178305,1.01908360495287,1.01711402434042,1.0173278693521,1.02093386159992,1.02182030675738,1.02212820924003,1.02294714492482,1.02197849259076,1.0265674218714,1.02827450129941,1.0282410992216,1.03073753598129,1.03169814626773,1.03280996350734,1.03648107322991,1.03873688248291,1.04001406075585,1.04112061408837,1.04157833157147,1.04153281270631,1.03894294624569,1.0425321682191,1.03894318706736
399,1.00613478802221,1.01336109511285,1.01469190956682,1.01469214404909,1.01464589912145,1.01456054099069,1.01581522899554,1.01606587051385,1.01725758981954,1.01674607370209,1.01906209464144,1.02202709872485,1.01889661717534,1.01692530021671,1.01713911693608,1.02065570838502,1.02153706710868,1.0218424592558,1.02265559839133,1.02169265231615,1.02626898250099,1.02797040093691,1.0279369269061,1.03042504636101,1.03137892625619,1.03249188308555,1.03615321018159,1.03840112792998,1.03967401900939,1.04077708146722,1.04123265396223,1.04118670412397,1.03861026153111,1.04219382645648,1.03861045484958
400,1.00621139727358,1.01349745301014,1.0148171654125,1.01481737914511,1.01477113302108,1.01470321385266,1.01596750838516,1.0162179739448,1.01740866005122,1.01691398983378,1.01927245253467,1.02227241906266,1.01910699892473,1.01709316455926,1.01730692188354,1.02087239393289,1.02175104171937,1.02205507342234,1.02286516511854,1.02190528051974,1.02641896616006,1.0281138017406,1.02808031037861,1.03055941322212,1.03151535980109,1.03261632857758,1.03626025326603,1.03849183792019,1.03975604858878,1.0408521146831,1.04130601157498,1.04126152962272,1.03871145784119,1.04229327122637,1.03871163426866
401,1.0064182285883,1.01385978851596,1.01519267170246,1.01519897156549,1.01515477185347,1.01510064865739,1.01641315212017,1.01666580835976,1.01785776106841,1.01742472435531,1.01991212073877,1.02299890281414,1.01974980106319,1.01761033582185,1.01783106520176,1.02137545728987,1.0222727087632,1.02258302349034,1.02339379055427,1.02243834466416,1.02690872645438,1.02860492503131,1.0285779118854,1.0310526545867,1.03200930391945,1.03311150669938,1.03675284139596,1.03898714474154,1.04025246603542,1.04134789320516,1.04180195455668,1.04175776190462,1.03919319731493,1.04274545099584,1.03919832838382
402,1.00641353294798,1.01385130078586,1.01517459438684,1.01518108077948,1.01513694243315,1.01510370929505,1.01643654715806,1.01668861840477,1.01787637401992,1.01748199638565,1.02005908667219,1.02321933818423,1.01989688318312,1.01766779731902,1.01788873111525,1.02134625946745,1.02224051325605,1.02254923210504,1.02335584335564,1.02240470275644,1.02684677415852,1.02853481751302,1.02850800046339,1.03097045757579,1.03192240604791,1.03301918690241,1.03664254767695,1.03886341535394,1.04012125486787,1.04121026830931,1.04166332818831,1.04161726808142,1.03907652839597,1.04261028887499,1.03908181181314
403,1.00642848155694,1.0138775401568,1.01520201694849,1.01520889878025,1.01516489353306,1.01513799515673,1.01648411416982,1.01673570530275,1.01791950394274,1.01755212627192,1.02018692352976,1.02339354201229,1.0200249372881,1.01773833860308,1.0179597172947,1.02137179507561,1.02226753481291,1.02257680132754,1.02338377860999,1.02243260327504,1.0268702149068,1.02855669981079,1.02853030340955,1.03098965236981,1.03194469978061,1.0330343557025,1.03665025379669,1.03886830829059,1.04012545152812,1.04121499286625,1.04166832056237,1.04162230576809,1.03907258778585,1.04260844627771,1.03907819332827
404,1.00633128689008,1.01370476029103,1.01501447168927,1.0150212996433,1.01497726786293,1.01495580875391,1.01629355546765,1.01654390452946,1.01771966013702,1.01735391646287,1.01996825051305,1.02315833030806,1.01980620203613,1.01754010594069,1.0177614636433,1.02112171123815,1.02201414691589,1.02232179371047,1.02312504481339,1.02217751398126,1.02656299210595,1.02822481047879,1.02819834696798,1.0306225950975,1.0315710329449,1.03263477975592,1.03619357995081,1.03838902751165,1.03963376242285,1.04071591192445,1.04116592457633,1.0411209352822,1.03854385084566,1.04190582607928,1.03854941431587
405,1.00629254101768,1.01363517309022,1.0149426205753,1.01495020697831,1.0149064247955,1.01488291499176,1.01621875400092,1.01646829259682,1.01763710398667,1.01727962532376,1.01988938254847,1.02307336350167,1.01972769879297,1.01746664112183,1.01768889654994,1.02101665153733,1.02190663671577,1.02221268100585,1.02301041007074,1.0220690131758,1.02645880752402,1.0281064316692,1.02808077008505,1.03048078917563,1.03142813456345,1.03246991039756,1.03598743495908,1.03817617808938,1.03941841776855,1.04049709178567,1.04094667267666,1.04089987428335,1.03826595425293,1.04146506263092,1.03827213665858
406,1.00621379718464,1.01349515657492,1.01479801824079,1.01480557602009,1.01476177768516,1.01474124590299,1.01607242673602,1.0163220797075,1.01749163325692,1.01712555712195,1.01971448612572,1.02288150254089,1.01955275981611,1.01731256938936,1.01753482394223,1.0207967160097,1.02168530881695,1.02199067873836,1.02278683236069,1.02184695506896,1.02620958268773,1.02784786489217,1.02782216528741,1.03020928715556,1.03114965000923,1.03218837626669,1.03568828934118,1.03786527823858,1.03910090900013,1.04017535795367,1.04062268738333,1.04057881078903,1.03794838866239,1.04111982463826,1.03795454875383
407,1.00617150424179,1.01341990209804,1.01471279641726,1.01472033998901,1.01467653302425,1.01465617152346,1.01597862248292,1.01622696702954,1.01738800214027,1.01702388042104,1.01959160039129,1.02274123892588,1.01942984718897,1.01721089545088,1.01743315494925,1.02070186562851,1.02158876669202,1.02189329914839,1.02268750597925,1.02174954948838,1.02611609527643,1.0277576996941,1.02773198206826,1.03012678886981,1.03106745388,1.0321134196323,1.03562659121681,1.03779332320342,1.03902506960195,1.04009548594835,1.04054298701979,1.04049574641449,1.03793878007237,1.04123854316858,1.03794492813231
408,1.0060420753649,1.01318982006213,1.01448886019182,1.0144963804191,1.01445255542864,1.01440592835858,1.01569853940594,1.01594642901967,1.01710443379702,1.01669962210483,1.01914829381609,1.022199963212,1.01898645771894,1.01688666993795,1.01710897123965,1.02036411041669,1.02125190682423,1.02155691578285,1.02235217435476,1.02141309800481,1.0256791599115,1.02730189489854,1.02727613926352,1.02963992400354,1.03058238308884,1.03159451136012,1.03505138639528,1.03722013496725,1.03845204943797,1.03952152714392,1.03996880624477,1.03992132443384,1.03724131406751,1.04023013821985,1.03724744586472
409,1.00595926730742,1.01304258233623,1.01433732237475,1.01434486909159,1.01430104600076,1.01423886274457,1.01550415428456,1.01575156357147,1.0169063024356,1.0164650969077,1.01880533054257,1.02176755288901,1.01864345254118,1.01665221507875,1.01687459717735,1.02016780471077,1.02105246830522,1.0213559010143,1.02214736568725,1.02121207588319,1.02542695785447,1.02703511655869,1.027009381169,1.02935049917734,1.03029148473411,1.03128293693246,1.03470085995321,1.03686199073206,1.03808972342912,1.03915874689217,1.03960541171714,1.03955771027846,1.03681748231285,1.03964137576106,1.03682363728973
410,1.00589656056851,1.0129312615686,1.01421078692137,1.01421823166321,1.01417436877997,1.01411867521858,1.01537086322268,1.01561834227732,1.01677369747669,1.01631124375386,1.01859676647716,1.0215142610448,1.01843480402901,1.01649827987359,1.01672057592752,1.02001651844706,1.02089933030697,1.02120189158409,1.02199151534794,1.02105795951456,1.02520905792797,1.02679542363537,1.02676957286037,1.02907545707859,1.0300147436755,1.03097310477236,1.03433000133585,1.03648111957534,1.03770455444816,1.03876855522513,1.03921310544389,1.039164959521,1.03633865608258,1.0389010919415,1.03634472996017
411,1.00581358773562,1.01278431991276,1.0140524115229,1.01405928660135,1.01401522653139,1.01395575348502,1.01518866818917,1.01543456318294,1.01658077111175,1.01610606935101,1.01833390022216,1.02120573249811,1.0181716116027,1.01629253099404,1.01651420786097,1.01981909252991,1.02069641905233,1.02099652039091,1.02178167611903,1.02085208672813,1.02494989227771,1.02651473415555,1.02648826965229,1.02876378235342,1.02969824414945,1.03063235607852,1.03393873065475,1.03607520047612,1.03729037276007,1.03835014934149,1.03879379548211,1.03874535983175,1.03587187309581,1.03826647096014,1.03587748403051
412,1.00576445792949,1.01269911021406,1.0139546343077,1.01395914781904,1.01391429587809,1.01384910380625,1.01505861319285,1.01530097928268,1.0164292945442,1.01595506005573,1.01814450298906,1.0209922238543,1.01798100749441,1.01613901567347,1.01635797718384,1.01973468374586,1.02060100258894,1.02089675972693,1.02167725576484,1.02075035622536,1.02488425911021,1.02644724524975,1.02641826863369,1.02869454078096,1.02962351379144,1.03056370484747,1.03387345245522,1.03598931036374,1.03719574343508,1.0382497411983,1.03869048664757,1.03864325191771,1.03585750647611,1.03841176532591,1.03586119057854
413,1.00580037673588,1.01276097007559,1.01401285403016,1.01401949149956,1.01397535039883,1.01391406886784,1.01513013573316,1.01537312546539,1.01650092994485,1.01603403767532,1.01822731004489,1.02107141128706,1.0180648859484,1.01622025737242,1.01644167318579,1.01982993188634,1.02069851179743,1.02099434157324,1.02177011247841,1.02084971068017,1.02501430487127,1.02658092994209,1.02655421437649,1.02883685997688,1.02976534200053,1.03071492927138,1.0340382240216,1.03613737723955,1.03733485966776,1.03838171599049,1.03882066446323,1.03877325324042,1.03608903543492,1.03882223166356,1.03609445119314
414,1.0056853672983,1.01255748928073,1.01379680916037,1.01380246531905,1.01375798713494,1.01370352617815,1.01491159311983,1.01515275015394,1.01627066613457,1.01581094867004,1.0179991926523,1.02084246338545,1.0178362425967,1.01599615521152,1.01621647635519,1.01952474162125,1.02038844209461,1.02068232599596,1.02145574426622,1.02053683716729,1.02462495552585,1.0261647743425,1.02613700343791,1.02838000467094,1.02929832927613,1.03022151969435,1.03348155489686,1.03556252968122,1.03675085162683,1.03779105367881,1.03822770502315,1.0381797383893,1.0354397436399,1.03796263755155,1.03544436095737
415,1.00568101723592,1.01254972522786,1.01377857409698,1.0137841619228,1.01373966012392,1.01368945301964,1.01489412062751,1.01513316533198,1.01623748585813,1.01579731602504,1.01799638004185,1.02084882010142,1.01783339546153,1.01598245163448,1.01620269609979,1.01953276403225,1.02039232501376,1.0206841652535,1.02145298919244,1.02053862004371,1.02466251933022,1.02621452917013,1.02618668688931,1.02845193426911,1.02936459371328,1.03031814757574,1.03362163708111,1.03567482371596,1.03684868056775,1.03787763471015,1.03830963204219,1.03826271881628,1.03573691112609,1.03867347697758,1.0357414713089
416,1.00558277334379,1.01237702603728,1.01358958257151,1.01359309925128,1.01354789822852,1.0135165588512,1.01472426614155,1.01496211226521,1.01606304811089,1.01563722945998,1.01787820298186,1.02077196982961,1.01771416735526,1.01582017173203,1.01603804018947,1.01926772066729,1.02011606885063,1.02040332583021,1.02116620102609,1.02025602471281,1.02432947601047,1.02586797223421,1.02583791793682,1.02808673673461,1.0289954666365,1.02993586108191,1.03321136680188,1.03524418984444,1.03640855525777,1.03743156293609,1.03786166562422,1.03781260783538,1.0353139993459,1.03824618021977,1.03531687078703
417,1.00544607165989,1.01213533109176,1.01333976978399,1.0133420006141,1.01329635940769,1.01327414898139,1.0144831613768,1.0147190234676,1.0158097360915,1.01540656383176,1.01768510028817,1.02061419578733,1.01752039264266,1.01558816762299,1.01580458868627,1.0188851920224,1.01972583813585,1.02000988830914,1.02076815853556,1.01986146472437,1.02383423324029,1.02534450734949,1.02531306962413,1.02751899918898,1.02842301448695,1.02932561695933,1.03252770773082,1.03455277784532,1.03571310460663,1.03673302621644,1.0371623942315,1.03711127280459,1.03449094072565,1.03708533739125,1.03449276408889
418,1.00547145219381,1.01217859407807,1.01338433074471,1.0133885885985,1.01334362529179,1.01333665553843,1.01457565833993,1.01481206226326,1.01590195147797,1.01554300217814,1.01792424275117,1.02093166302239,1.01776058321438,1.01572675555031,1.01594550561313,1.01891500915033,1.01975967525667,1.02004473174866,1.02080065121673,1.01989799196827,1.02385165429822,1.02536154540692,1.02533226352223,1.02753431757708,1.02844088314922,1.02933811575929,1.03253324669752,1.03454841244407,1.03570380719465,1.03671887326125,1.03714671389751,1.03709708461075,1.034504608365,1.03711980608159,1.03450808649328
419,1.00545196268029,1.01214395168482,1.01334467501642,1.01334891987741,1.01330395042186,1.01329772046387,1.01453230905948,1.0147680535358,1.01585366382045,1.01549566518206,1.01786621479591,1.02086489061353,1.01770253936892,1.01567941299997,1.01589815794844,1.01887123548454,1.01971599450906,1.02000110618857,1.0207571699325,1.01985434922818,1.02380284385705,1.02531025203285,1.0252809546896,1.02748144801342,1.02838289096454,1.02928585911086,1.03248207692331,1.03448445585887,1.03563439933835,1.03664537239038,1.03707190270161,1.03702206030771,1.03447961188568,1.03718103572408,1.03448307935661
420,1.00534541992479,1.01195820886039,1.01313115508568,1.01313143374011,1.01308513206686,1.01308848831519,1.01429604083353,1.01452797685354,1.01559730361445,1.01523400165286,1.01756638462142,1.02054630609674,1.01740068533653,1.01541354210351,1.01562772841063,1.0186410456939,1.01946498848045,1.01974164012097,1.02048714303931,1.01959156033016,1.02355764820771,1.02505671658216,1.02502319379661,1.02721885428819,1.02811073410882,1.02901823842578,1.03220954497469,1.03418504545294,1.03532172126215,1.03632310262353,1.03674460079474,1.03669555627008,1.03426232431768,1.03712879671027,1.03426255412614
421,1.00535009506246,1.01196655202007,1.01313417609383,1.01313441737737,1.01308810338226,1.01309215090246,1.01429488368685,1.01452609904131,1.01559081996687,1.01522851467777,1.01754954250918,1.02052020546066,1.01738382187053,1.01540801601685,1.01562216000571,1.0186677939731,1.01948764199093,1.01976225601408,1.02050311285705,1.0196121483117,1.02360834819742,1.0251028669218,1.02506930591427,1.02725780915333,1.02814682801333,1.02905121780251,1.03223206863651,1.03419373174682,1.03532446745127,1.03632143547045,1.03674143571549,1.03669049167907,1.03428862306307,1.0371759931086,1.03428882236123
422,1.00534255993237,1.01195109609828,1.01312107024454,1.01312354509123,1.01307797522281,1.013077702294,1.0142835679295,1.01451488596224,1.01557543526502,1.0152215777764,1.01753719040264,1.02049633809341,1.01737258006653,1.01540347583289,1.01562021964115,1.01863736066923,1.01946228002899,1.01973832796756,1.02047733016847,1.0195900665018,1.02356583869711,1.02505769556019,1.025026507972,1.02720950564483,1.02809899515936,1.02899955898142,1.03217230162206,1.03411682777635,1.03523777790793,1.0362277024795,1.03664653787417,1.03659542570433,1.03425144483193,1.03721529436252,1.034253467419
423,1.00529959041369,1.01187446938758,1.01303532877395,1.0130380583514,1.01299256948599,1.01299370199311,1.0141922462974,1.01442242272345,1.01547495745532,1.01512383896841,1.01742009486751,1.02036254487354,1.01725559232658,1.01530602750102,1.01552308826573,1.01853466729827,1.01935702692146,1.01963166822424,1.02036677280519,1.0194836020247,1.02345253554915,1.02494136641034,1.0249104459131,1.02709047321796,1.02797807573168,1.02887860044426,1.03204770217112,1.03398377468649,1.0351003380131,1.03608692828157,1.03650477343982,1.0364534728997,1.03414208506123,1.03715170791385,1.03414431563546
424,1.00525582635956,1.01179590974429,1.01294968159972,1.01295325839801,1.01290804808884,1.01290862130318,1.01410048797667,1.01432992920853,1.01537580948788,1.01502490597782,1.0172952133792,1.02021365090357,1.01713111245689,1.01520802067045,1.01542608793366,1.01842514994643,1.01924928214836,1.01952439618522,1.02025859954592,1.01937701586623,1.02331964461688,1.02480167374026,1.02477164968143,1.0269416236977,1.02782827758932,1.02872094108563,1.03187372313436,1.03379334752849,1.03490130328326,1.03588277574173,1.03630021682284,1.0362471093425,1.03396917270406,1.03699651608645,1.03397209512991
425,1.0052156117943,1.01172438214732,1.01286832629879,1.0128719550929,1.01282675838948,1.0128319369659,1.01401990999824,1.01424875890106,1.01529063986477,1.01494083694475,1.01720123023332,1.02011139792387,1.01703713988792,1.01512402225356,1.0153421677318,1.01832705379219,1.01914780161411,1.01942119593357,1.02015124486461,1.01927384350485,1.02320449492491,1.02468215671893,1.02465218414009,1.02681611782467,1.02769530562763,1.02859261500571,1.03174038653095,1.03364157507106,1.03474034612273,1.03571378226644,1.03612867133516,1.03607514035338,1.03386740658807,1.03699301392141,1.03387037151713
426,1.00512735509873,1.01157015870923,1.01270553156515,1.01270635289121,1.01266021263821,1.0126636261647,1.01383335852801,1.01405912896931,1.01508698723497,1.01473932998352,1.01698079903073,1.01988439613307,1.01681527447216,1.01491953983304,1.01513446175086,1.01811387240593,1.01892222632587,1.01919080948332,1.01991610660453,1.01904109786805,1.02295082591069,1.02441563895568,1.024382672173,1.02653261229453,1.02740920055712,1.02829312597696,1.03141559442748,1.03330058056122,1.03439185448154,1.03535906827546,1.03577130762619,1.0357172301899,1.03352162199675,1.03661639770539,1.03352229498727
427,1.00513224709968,1.01157643580461,1.01271542153692,1.01271891614425,1.0126736676825,1.01267971516483,1.01386123498256,1.01408873478777,1.01512206434735,1.01477794544486,1.0170277803029,1.01992981373475,1.01686359482702,1.0149610156466,1.01517903940761,1.01809996297635,1.01891695126229,1.01918853636865,1.01991461215189,1.01904103865356,1.02291277605625,1.02436926346236,1.02433913841012,1.02647129746095,1.02734624189358,1.02821752149743,1.03131224044676,1.03320110414284,1.03429275575255,1.03526130645421,1.03567265132336,1.03562182430165,1.0333484680164,1.03626601249843,1.03335132438657
428,1.00503119988294,1.01139732525928,1.01252559843146,1.0125286977771,1.0124833088119,1.01249239346704,1.01366565116786,1.01389239283757,1.01492156277719,1.01457279729968,1.01679964409429,1.01968414068064,1.01663522453763,1.01475547986914,1.01497308712337,1.0178347945994,1.01864718776354,1.01891667628262,1.01963870344634,1.01876881119871,1.02257723590385,1.02401064429023,1.02398008751395,1.02607647495302,1.02695246119087,1.02778585074542,1.03081622885209,1.03269573031856,1.03378346150637,1.0347488310112,1.03515960116568,1.03510681090768,1.03273131914421,1.03536567017664,1.03273385373186
429,1.00494354130665,1.01124121467621,1.01236135827266,1.01236485382363,1.01231958942296,1.01231683931938,1.0134629177833,1.01368875322432,1.01471108408852,1.01433197078327,1.01645304023045,1.01924913679544,1.01628876168461,1.0145151211337,1.01473324042531,1.01762629894327,1.01843710129201,1.01870560398232,1.01942434943958,1.0185580360192,1.02232907527038,1.02375024049511,1.02372009689797,1.02579820363924,1.02667055104661,1.02749116293605,1.0304923046899,1.03236068868363,1.0334431485862,1.0344052391113,1.03481564412236,1.03476268079227,1.03236985022514,1.03490417353116,1.03237270905882
430,1.00492804420337,1.01121292980505,1.01233054358407,1.01233479036127,1.01228977502403,1.01227392901031,1.01340183596056,1.01362683365169,1.01464206401839,1.01424645234258,1.01629595836332,1.01903064485643,1.01613202864131,1.01443042382466,1.01464943543578,1.01761061890292,1.01842444057849,1.01869408500039,1.01941373915485,1.01854713757917,1.02232473030574,1.02375090912753,1.02372156459895,1.02580773862027,1.02667836943606,1.02751033107745,1.03052764595992,1.03238981633904,1.03346925651067,1.03442784647108,1.03483576956741,1.0347841619723,1.03245516566545,1.03513200224109,1.03245863800357
431,1.00485048747723,1.01107501584625,1.01217830116515,1.01218268069596,1.01213770263059,1.0121225400597,1.01323417721816,1.01345874027728,1.01447078378695,1.01405550621526,1.01604112374365,1.01872280215514,1.01587721870002,1.01423965403643,1.01445886060269,1.01742483469385,1.01823590778369,1.01850411551416,1.01922005751363,1.01835725009695,1.02210483768425,1.02352003034561,1.02349081974239,1.02556123491661,1.02642769730851,1.02724989562548,1.03024260097518,1.03208913361895,1.03315941298365,1.03411261435888,1.03451988760731,1.03446638449271,1.03215222346619,1.03480196103579,1.03215580478606
432,1.00476105145979,1.01091470631296,1.01201911449585,1.01202516338834,1.01198073460966,1.01195971562185,1.0130695261993,1.01329395190581,1.01430141672561,1.01388855174368,1.01585487981323,1.0185155218712,1.01569177615317,1.01407451991187,1.01429570421109,1.01716837013778,1.01798099546556,1.01824916235787,1.01896105075221,1.01810364257362,1.02176583448249,1.02315315167964,1.02312570621599,1.02514929791209,1.02601684055518,1.02679221180698,1.02970290634572,1.03154019430167,1.03260646978714,1.03355641018053,1.03396313401554,1.03390937196538,1.03145247879292,1.03371143379726,1.03145742690013
433,1.0046810605769,1.01077259187293,1.01186766682763,1.01187379055601,1.01182937976906,1.01181070925757,1.0129119225772,1.01313586710622,1.01413997216512,1.01371969293872,1.01565493820578,1.01828983659538,1.01549183924241,1.01390577137725,1.01412707854471,1.01695913680267,1.01777079602054,1.01803845063255,1.01874890416579,1.01789296194325,1.02149974286421,1.02286916757005,1.02284179315163,1.02483854845113,1.02570209834098,1.02645626939479,1.0293226358593,1.03115510125484,1.03221886062984,1.03316693630058,1.03357314103559,1.03351916258539,1.03099029055597,1.03305139537742,1.03099530134029
434,1.00465117715835,1.01071890160783,1.01181113790263,1.01181790389965,1.01177370466118,1.01175246381759,1.01285018142706,1.01307389732744,1.01407509837924,1.01365351741072,1.01557180653941,1.01819073590268,1.01540901410224,1.01384029661279,1.01406236516881,1.01688298253732,1.0176934961768,1.017960259364,1.01866712289761,1.01781529135401,1.02141145273215,1.02277798795491,1.02275129427687,1.02474473022919,1.02560408879331,1.02636158828722,1.02922579795437,1.03103699736035,1.0320894732284,1.03302858619124,1.03343107732539,1.03337822160169,1.03093134381871,1.03311500615374,1.03093687991224
435,1.00450690494185,1.0104647578496,1.0115355812163,1.01154017854671,1.01149524232924,1.01148008260283,1.0125564542164,1.01277693012602,1.01376161423946,1.01334068092472,1.01522373882423,1.01782075538287,1.01505980452993,1.01352519982068,1.01374481971597,1.01652585404053,1.01732313000544,1.0175843459637,1.01828319053585,1.0174375246198,1.02098474686855,1.02232973777023,1.02230073021819,1.02426482975498,1.02511527263937,1.02585366773945,1.0286707923084,1.03045448213343,1.03149410513237,1.03242366156582,1.03282311162354,1.0327678532488,1.03033459712219,1.03244019065517,1.0303383718475
436,1.00447426083136,1.01040515001842,1.01147180465392,1.01147816355356,1.01143381176485,1.0114183506934,1.01249554123124,1.01271585520523,1.01369564657494,1.01328169593836,1.01515629616124,1.01774082303185,1.0149932287816,1.01346811498186,1.0136897970798,1.01643556184958,1.01723428866506,1.01749535906928,1.01818974638047,1.01734998442048,1.02087198639201,1.0222109290864,1.0221837931238,1.02413885108849,1.02498677642898,1.02572155436349,1.02852615359674,1.03029508401844,1.03132793184727,1.03225213491399,1.03265026038573,1.03259308290683,1.03020311807602,1.03235210355436,1.03020833437406
437,1.00450847750392,1.01046599449342,1.01152646768514,1.01153263214059,1.01148821800777,1.01147757728297,1.01255473812399,1.01277344935949,1.01374326540207,1.01334777024478,1.01524244535456,1.01784410442521,1.01507929499388,1.01353396910964,1.01375541105717,1.0165420569901,1.01733770467458,1.01759732166012,1.01828881340037,1.01745180072073,1.02102719233273,1.02238345496747,1.02235611715854,1.02434085206092,1.0251823420412,1.02595592998613,1.02881757994105,1.03057132758013,1.03159673013382,1.03251569427121,1.03291156980555,1.03285586037292,1.03065462050902,1.0332166889748,1.03065967606498
438,1.00450326925986,1.01045706265651,1.01150593960109,1.01151170201745,1.01146715288837,1.01146667612362,1.01254513833224,1.01276290079371,1.01372741359395,1.01334425459254,1.01525835854847,1.01787734245063,1.0150950103131,1.01353002271509,1.01375099750285,1.01654070248372,1.01733284641406,1.01759090550859,1.01827970495072,1.01744505041062,1.02104004824533,1.02240196822142,1.0223742028861,1.02436994393676,1.02521082120291,1.0259959006194,1.02887705404792,1.03061179810767,1.0316269955288,1.03253758116345,1.0329316587873,1.03287400399471,1.03079816206554,1.0335824939963,1.03080288811786
439,1.004473480935,1.01040318444566,1.01145078841641,1.01145764655711,1.01141346024778,1.01141713176368,1.01250261197159,1.01272044331605,1.01368301389442,1.01331222841518,1.01524606544477,1.01787792533575,1.01508326113877,1.01349917739833,1.01372143368453,1.01644527129032,1.01723816204982,1.01749605431988,1.0181818908713,1.01735109335521,1.02091312381272,1.02226470887923,1.02223810577703,1.0242164926672,1.02505405304707,1.02582760528419,1.02868159873672,1.03037052698744,1.03135713066137,1.03226494281574,1.03265743743279,1.03260116573328,1.03063087691296,1.03349869001373,1.03063649952817
440,1.00426512930994,1.01003505835167,1.01106816557835,1.01107324108737,1.01102844291505,1.01105089596463,1.0121435646628,1.01235915905346,1.01331088715343,1.01297372384122,1.01497591050947,1.01767021205693,1.0148121736924,1.01315881950176,1.01337907226636,1.01585893692465,1.01664459563879,1.01689977478361,1.01758324363668,1.01675324927518,1.02014296770607,1.02143500184719,1.02140647526314,1.02329457939847,1.02413063879987,1.02481366786666,1.02750780700931,1.02912380162936,1.03006758748947,1.03097205700746,1.03136322895195,1.03130626844486,1.02925066790668,1.03162210729468,1.0292548355443
441,1.00421773699579,1.00994906539602,1.01097905089605,1.01098620021274,1.01094208941953,1.01096915917375,1.01206968842366,1.01228531243862,1.01323271237915,1.01291179966053,1.01493005516866,1.01763114887569,1.01476734405761,1.01309913048288,1.01332180892046,1.01571245015733,1.01650088794853,1.01675643482377,1.01743589655721,1.01661160721859,1.01994540261293,1.02121938508209,1.02119306061458,1.02304972499358,1.02388403128547,1.02454019574312,1.02718201947066,1.02874625478959,1.02965680392362,1.03055903020794,1.03095106491128,1.03089240862219,1.02890657783902,1.0312285349885,1.02891244445767
442,1.00399453800258,1.00956375610449,1.01055034310537,1.01054539691787,1.01049723347737,1.01052850835725,1.01156087789418,1.01176828612438,1.01268822376577,1.01233305726858,1.01425550734386,1.01691623011931,1.01408665885523,1.01250751476665,1.01271624113137,1.01524059204582,1.01598262600172,1.0162209380465,1.01688822581155,1.01606600513168,1.01944445445353,1.02071392902488,1.02067470438842,1.02254427754009,1.02336200383512,1.02404178178749,1.02670794570247,1.02824410366623,1.02914730110546,1.03003307733057,1.03041633578546,1.0303560671206,1.02856926070281,1.03130902845222,1.02856522275267
443,1.00427124250176,1.0100438762244,1.01105770705658,1.0110647862204,1.01102065560926,1.01104919965863,1.01213436215527,1.01234848977729,1.01328633881425,1.01295925383082,1.01493186310874,1.01759541801699,1.01476911745483,1.01314650155895,1.01336908884785,1.01590716119897,1.01668894643586,1.01694118061552,1.0176131612747,1.01679632161702,1.02024549018494,1.0215588487536,1.02153245932027,1.02345673044236,1.02427873509646,1.02502031647901,1.02779060453586,1.02937647923406,1.03030724266637,1.03119169643931,1.03157634608508,1.03151856955549,1.02977598853143,1.03279738663298,1.02978179387404
444,1.00417655119205,1.00987581205678,1.01087995565442,1.01088699482073,1.01084284273281,1.01087164512396,1.01194644221867,1.01215862253919,1.01308381400665,1.01276364769562,1.01471560275306,1.01736241896115,1.01455280198944,1.01295088701591,1.01317346903731,1.01566158839435,1.01644006387022,1.01669066858498,1.01735886970473,1.01654573975019,1.01993971699098,1.0212340831781,1.02120764120449,1.02310346511567,1.02392407495619,1.02463899335984,1.02736004073648,1.02890354544664,1.02980958278235,1.0306880024233,1.03107077464003,1.03101254553848,1.02932396464509,1.03230862019543,1.02932973846529
445,1.00411163899334,1.00976057041672,1.01075491758811,1.01076195370175,1.0107177948652,1.01074995468032,1.01181889905572,1.01202980304294,1.01294664627057,1.01263251538576,1.01457464192954,1.01721348137019,1.01441181667064,1.01281977453516,1.0130423806445,1.01549550504998,1.01627059248952,1.01651950630063,1.01718372529045,1.01637454983697,1.01973788472357,1.02102080018787,1.02099434837435,1.0228726946277,1.02368883661108,1.02439255911122,1.02708609746224,1.02861591831505,1.02951687056107,1.03039114941554,1.03077310257388,1.03071295171208,1.02902263284926,1.03195777833475,1.02902840495356
446,1.00395923585659,1.00949301165254,1.01047274282122,1.01047654483257,1.01043129473395,1.01046027855929,1.01150132152851,1.01170898989913,1.01261165581621,1.01228570941223,1.01417362397302,1.01677824029541,1.0140091217968,1.01246956056365,1.01268847690936,1.01512010401333,1.0158815880855,1.01612530531305,1.01678481822068,1.01597761008603,1.01928215242094,1.02053955616114,1.02050964429547,1.02235403417312,1.02316256175003,1.02383954187229,1.02647594806158,1.02800882934571,1.02891548939864,1.02977996954298,1.030158052006,1.0300970792853,1.02829313122016,1.03096316333205,1.02829625675765
447,1.00389672454169,1.00938129366714,1.01035383915222,1.0103584202718,1.01031342448858,1.01033272856661,1.01135548594277,1.0115631227949,1.01246383341085,1.01211175529296,1.01391786834954,1.01645262209849,1.01375371285164,1.01229647322383,1.01251633314642,1.0149755300756,1.01573473814809,1.01597693162684,1.01663104249195,1.01582986035582,1.01911669964182,1.02036813420613,1.02033904674812,1.02217478750246,1.02298238232648,1.023652809757,1.0262752919242,1.02781496444326,1.02872492735523,1.02958572482564,1.02996183940522,1.02990222352385,1.02805030710953,1.03061993885961,1.02805407102036
448,1.00384652690368,1.00929045909655,1.01026460394239,1.01027110324079,1.01022674293234,1.01023583605437,1.01124968776248,1.01145729320161,1.01235360086438,1.01199231328623,1.0137468388982,1.01623303838085,1.01358361172364,1.01217911036257,1.01240122784321,1.01483796433574,1.01560321929645,1.01584749752863,1.01650195996435,1.01570199741175,1.01893682575285,1.02017470734791,1.02014765747607,1.02195945352297,1.02276501326247,1.0234163373923,1.02599979335341,1.02754061748102,1.02845212158054,1.0293110760638,1.02968765496764,1.02962803075302,1.02769021288302,1.03005859029973,1.02769554907024
449,1.0036087020585,1.00887492619561,1.00981693357133,1.00981625933998,1.00976948663061,1.00978172205123,1.01074704868698,1.01094898874992,1.011823767839,1.01143903339639,1.01311179762005,1.01555367674349,1.01294489053774,1.01161823164733,1.01183211771503,1.01427225852624,1.01500695911017,1.01523950795285,1.01588315129869,1.01508797047533,1.01827048540493,1.01947797353351,1.01944325705839,1.02121933945898,1.02201296592548,1.02263769874214,1.02516061817332,1.02667712525871,1.02757946813622,1.02842654423223,1.02879710241567,1.02873619422987,1.02678268516305,1.02901873550446,1.02678214356637
450,1.0036578238165,1.00895894420398,1.00989608612185,1.00989876123695,1.00985310892032,1.00986860311076,1.01083905175146,1.01104241252939,1.01191921879451,1.01153285599734,1.01318490775014,1.01559900065184,1.01301968245649,1.01171563157099,1.01193339601072,1.0144035818508,1.01514722844786,1.01538259021871,1.01602504321867,1.01523385096378,1.01844223451284,1.01966376066594,1.0196326195557,1.02142858386879,1.02222041595289,1.02287128195369,1.02543361058115,1.02693685945572,1.02783176675906,1.02866954915099,1.02903891855663,1.02897628075449,1.02717035244517,1.02971021564444,1.02717255562238
451,1.00359454309237,1.00884663318384,1.00977379858796,1.00977643543,1.0097307647299,1.00974461334696,1.01070361064345,1.01090566870844,1.01177402785548,1.01138530675812,1.01300489415391,1.01539244051085,1.01283962031104,1.01156806741185,1.01178581855802,1.01425274593989,1.01499084629212,1.01522345099701,1.0158595281544,1.01507465644645,1.01826923631604,1.01948466386774,1.01945347607792,1.02124193453211,1.0220290429237,1.0226790514928,1.0252316125936,1.02671269313029,1.02759737701237,1.02842905073934,1.02879594021696,1.02873286057227,1.0269963319848,1.0296141229251,1.02699850380859
452,1.00354246426414,1.00875417062295,1.00967144688343,1.00967409098787,1.00962841800209,1.00964188778729,1.01058764923548,1.01078772336575,1.0116431157244,1.01125742660829,1.01284474025243,1.01520573381258,1.01267944380939,1.01144021773674,1.01165800444184,1.01413107550456,1.01486568578177,1.01509654122832,1.01572849136747,1.01494773389248,1.01813155159509,1.0193422081504,1.01931102339383,1.02109282829584,1.0218778365133,1.02252414766309,1.02506651793152,1.02652975752582,1.02740561030582,1.02823412159527,1.02859847713754,1.0285366649363,1.02685027130049,1.02953511674211,1.02685244908449
453,1.00347398505348,1.00863290351231,1.00955004540602,1.00955247711795,1.00950672774001,1.00951302873409,1.01044763879739,1.01064770563229,1.01150344924248,1.01110019559299,1.01264263838674,1.01496739712833,1.0124772029739,1.01128278664341,1.01150035943135,1.01395031934751,1.01468462678544,1.01491544487378,1.0155477421673,1.01476643462857,1.01789674761951,1.01908912341447,1.0190577040346,1.02081136068044,1.021594474519,1.02221497473892,1.02470890702072,1.02613200005006,1.02698209119811,1.02780990228039,1.02817505355432,1.02811149360886,1.02646097345656,1.02907459968526,1.02646297746932
454,1.00338275463015,1.00847067195732,1.00938490979073,1.00938778740086,1.00934217910884,1.00934425637402,1.01027232071798,1.01047215803788,1.01132536736238,1.01091569430243,1.01242974823506,1.01472983607056,1.01226450030239,1.01109879644679,1.01131692725216,1.01370302913785,1.01443791634626,1.01466881490851,1.01530018263764,1.01452013790481,1.01757829018309,1.01874781650871,1.01871686128072,1.02043380594094,1.02121360035489,1.02180242212912,1.02423445903442,1.0255825708753,1.02638702030816,1.02721012438552,1.02757396440285,1.02751000077498,1.02599793602659,1.0286530979862,1.02600030591236
455,1.00345159750697,1.00858786000333,1.0095091072397,1.00951737343845,1.00947356753813,1.00947555218344,1.01042317374699,1.01062504995486,1.01147991690457,1.01108798011628,1.01261844716877,1.01491489257819,1.01245591714231,1.01127683379454,1.01150119978836,1.01385527701867,1.01460523810413,1.01484100661603,1.01547124006322,1.01469682344157,1.01775341272383,1.01893110725659,1.01890590187934,1.0206311988011,1.02141200163597,1.02201356363352,1.0244643876664,1.02580935341274,1.02661115182108,1.02743122988469,1.02779541035207,1.02773165402974,1.02627368474982,1.02903936067767,1.02628047190234
456,1.00339377281035,1.00848463667672,1.00939289464628,1.0094017918824,1.0093581910353,1.00936403468722,1.0103045183792,1.01050481699552,1.01134800774415,1.01096505443785,1.0124790027887,1.01475993470226,1.01231676462429,1.01115460703389,1.01137973354412,1.01371432205742,1.01446329355553,1.01469825743588,1.01532510631471,1.01455457648785,1.0175895851048,1.01876071766405,1.01873617964289,1.02045215166607,1.02122639134267,1.02182862146946,1.02426846226991,1.02562903513153,1.02644252922193,1.02725385765928,1.02761439247221,1.02755176290947,1.02603454375975,1.02870944460868,1.0260418489681
457,1.00323184197429,1.00820044846402,1.00908844703005,1.00909396471312,1.00904922304241,1.00906129798678,1.00998109072108,1.01017805003702,1.01100670251132,1.01062395829424,1.01211588577764,1.01438965383004,1.0119519028803,1.01080994501905,1.01103121041229,1.01330980924618,1.01404270637442,1.01427130822188,1.01489106979362,1.01412476180615,1.01709984051739,1.01824460187473,1.01821644501359,1.01989729215408,1.02066648758156,1.02123696508973,1.02361554922306,1.02491977198771,1.02570171182657,1.02650216705319,1.02685900637452,1.02679552486108,1.0253615783981,1.0280178719337,1.02536611400787
458,1.00317197295975,1.00809389988582,1.00896800303561,1.00897386464636,1.00892923210246,1.00894974949085,1.00986550010173,1.01006139806081,1.01088235412585,1.01050664977781,1.01199113042303,1.01425778079725,1.01182729854414,1.01069302629959,1.01091471680635,1.01315795469091,1.01388878213797,1.01411618102925,1.01473229443713,1.01396989690774,1.01691599191007,1.01805121257945,1.01802341629163,1.01969058197483,1.02045296909955,1.02101978471421,1.02337964019124,1.02464977498303,1.02541366383397,1.02620891926267,1.02656367576345,1.02649979434032,1.02515563838364,1.02790337324693,1.02516045634662
459,1.00312613758815,1.00801257661135,1.00888195897554,1.00888783409946,1.00884320209963,1.00886554372258,1.00978068546601,1.00997528013394,1.01078769541408,1.01042646444766,1.01192314488591,1.01419991284876,1.01175930852983,1.01061286960883,1.01083459276377,1.01303594815316,1.01376332679635,1.01398899398855,1.01460100613919,1.01384270232153,1.01676429636267,1.01789014811287,1.01786236121626,1.01951670815697,1.0202744336987,1.0208350369155,1.02317578497091,1.02443566815762,1.02519540631092,1.02598607289863,1.02633986197064,1.02627405699478,1.02494108020649,1.02767044517281,1.02494590973502
460,1.00312967116215,1.00801874321168,1.00888309120297,1.00888900194618,1.0088443818695,1.00886977485834,1.00978589321205,1.00997982000771,1.01078781769137,1.01043605304005,1.01194424061174,1.01423039211442,1.01178042541643,1.01062249471253,1.01084425726904,1.01305356745947,1.01377718407941,1.01400094472445,1.01460844363859,1.01385468433047,1.01680354012432,1.01793814762316,1.01791040008337,1.01958004991833,1.02033495122858,1.02091498954983,1.02328486216397,1.02459065156411,1.0253807344674,1.02616261279126,1.0265130815378,1.02644857471056,1.02503158547447,1.02773832959981,1.02503644388017
461,1.00303755986523,1.00785536676855,1.00871541749855,1.00872135480518,1.00867673586644,1.00869851822461,1.00960654072291,1.00979926217302,1.01059928624981,1.01024932519256,1.01173719888775,1.0140066772937,1.01157336301895,1.01043582850254,1.01065766160474,1.01280853471987,1.01352911715541,1.01375135353529,1.0143551628037,1.01360507836788,1.01649090663622,1.01760402050199,1.01757629093112,1.01921210645717,1.01996309069011,1.02051474785439,1.02282788608757,1.02406619981324,1.02481705088992,1.02559195359984,1.0259407431486,1.02587408157218,1.02458408980234,1.02733008365272,1.02458897104753
462,1.00294437290561,1.00769006269432,1.0085353543639,1.0085413037567,1.00849668055059,1.00852572165473,1.00942625303039,1.00961704534556,1.01040442050674,1.01006570776989,1.01154424977164,1.01380617011904,1.01138038823041,1.01025225657436,1.01047414264417,1.01256766514918,1.01328510611805,1.01350577143525,1.01410581732826,1.01335946998885,1.01619516334001,1.01729107991696,1.01726335341004,1.01887481805057,1.01962438685932,1.0201535839266,1.0224247896672,1.02362020542987,1.02434604756166,1.02511933836391,1.02546768427758,1.02540078284424,1.02417663114426,1.02692855932075,1.02418152315558
463,1.00290375202231,1.00761804901968,1.00845304650797,1.00845891788212,1.00841426486624,1.00844743780743,1.0093406684967,1.00953078858305,1.01031392408798,1.00997172353804,1.01142815459146,1.01367215301002,1.01126423511864,1.01015820536448,1.01038002062796,1.01247163315572,1.01318515655963,1.01340389938102,1.01399962148676,1.01325751811597,1.01608500945117,1.01717760427841,1.01714979089981,1.018757122748,1.01949897408484,1.02003495428698,1.02230459299713,1.02351118203763,1.02424522034476,1.02500835287856,1.02535241052612,1.02528656279111,1.02403982618126,1.0267716511921,1.02404465435862
464,1.00286016592848,1.00754163720822,1.0083630492357,1.00836785220448,1.00832283880166,1.00835957720685,1.00924084647642,1.00942894329889,1.01020119213646,1.00986212599561,1.01130034012172,1.01353277889275,1.01113586684308,1.01004748089841,1.01026807594803,1.01238193211043,1.01308758024894,1.01330290825211,1.01389313753463,1.01315562569602,1.01599869557221,1.01709346488833,1.01706450905745,1.0186794587138,1.01941480320148,1.01996656516922,1.02225354320096,1.02349237881294,1.02425140574795,1.02500690642518,1.02534870843901,1.02528082009249,1.02397165258232,1.02667718489645,1.02397560382372
465,1.00280387051855,1.00744267114726,1.00825074662713,1.00825452093177,1.00820915936367,1.00824897651594,1.00911790606546,1.00930473279848,1.01007089625759,1.00972557599023,1.0111349278979,1.01334691598818,1.01096991442812,1.00990985135871,1.01012927813277,1.01225596270359,1.01295400908924,1.01316604146678,1.01375095099816,1.01301788525193,1.01586330186156,1.0169566350313,1.01692657746827,1.01854193809455,1.01927375038835,1.01982984143415,1.02211923625896,1.02337457376874,1.02414579415689,1.02489275963297,1.02523109798082,1.02516436585162,1.02382124255681,1.02651276724306,1.02382434964696
466,1.00271250322506,1.00728156293983,1.00807649759042,1.00807923307558,1.00803351709919,1.00807646236162,1.00893133563345,1.0091162301228,1.00987199686954,1.00952556981564,1.01090650300446,1.01309850467618,1.01074093384921,1.00970876593215,1.0099270259985,1.01202911766527,1.01272172863271,1.01293156249341,1.01351369557184,1.01278250965223,1.01558959562503,1.01666957490814,1.01663839985309,1.01823735819385,1.01896351509031,1.01951006418235,1.02177380636023,1.02301605421738,1.02378186714542,1.02451892394861,1.02485433647418,1.02478532924301,1.02345755899023,1.0261270940605,1.02345981374371
467,1.00264899009941,1.00716762199239,1.00795756421702,1.00796175981131,1.00791652518672,1.00795930769767,1.00881358870042,1.00899816238017,1.00974863035413,1.0094082333316,1.01077885339621,1.01295784276673,1.01061399150918,1.00959301717085,1.00981300173287,1.01185429020513,1.01254736534973,1.01275671199801,1.0133342607566,1.01260884453914,1.01536583247562,1.01642941303751,1.01639978791069,1.01797090901291,1.0186919315165,1.01921941321409,1.02143921415865,1.02263436951016,1.02337163913838,1.02410414387899,1.02443852013784,1.02436923078002,1.02311522039495,1.02577558693885,1.02311867425181
468,1.00252546957766,1.00694988384548,1.00772575597206,1.00772853322679,1.00768281499027,1.0077262487556,1.00856286837592,1.00874463450079,1.00947980778872,1.00914225766681,1.01048238371824,1.01264094031882,1.0103167655816,1.00932556669747,1.00954395680294,1.01154478121963,1.01222926201573,1.01243501835144,1.01300740689452,1.01228592630312,1.01498907757571,1.01603174180912,1.01600059041165,1.01754359661189,1.01825898370695,1.01876471701917,1.02093785198842,1.02209764525067,1.02281681557939,1.02354331423561,1.02387494650214,1.02380503648284,1.02259157892731,1.02521965700822,1.02259386866457
469,1.00254058348816,1.00697405755742,1.00774897748499,1.00775461669829,1.0077098537819,1.00775711930682,1.00860465506035,1.0087875881966,1.00952417178948,1.00919586250904,1.01054580942476,1.01270337880701,1.01038162924239,1.00938223328454,1.0096039433588,1.01156928470825,1.01226115966178,1.01246919731541,1.01304025098534,1.01232248494741,1.01501298283349,1.01605594406417,1.01602784736369,1.01756793079699,1.01828164876768,1.01878990729772,1.02096169737022,1.02211752360873,1.02283491951257,1.02355763356092,1.02388977667106,1.02381827784268,1.02261839297045,1.02525013070576,1.02262303313438
470,1.00224973900738,1.0064669100027,1.00720792619301,1.00720420988851,1.00715630257946,1.00720266637994,1.00799278994247,1.00816868928603,1.00887952482817,1.00852550609136,1.00978922650648,1.01190583205362,1.00962025451473,1.00870195537894,1.00891291700469,1.01087661983132,1.01152957480748,1.01172278342681,1.0122808491448,1.01156819643282,1.01419687365761,1.0152024660199,1.01516435618955,1.01666092363416,1.01736303007611,1.017834036864,1.01992935050233,1.02103451761641,1.02172610362695,1.02243663656459,1.02276166816811,1.02269031177957,1.02153634620403,1.02411364116813,1.02153330096627
471,1.00233909260434,1.00661775868849,1.00737030080777,1.00737495245061,1.00732984276433,1.00738370824974,1.00821210943285,1.00839195482893,1.00911042706262,1.00878693009877,1.01009980173906,1.01223028832182,1.00993505552948,1.00897231378815,1.00919296126244,1.01104581371803,1.01172753941168,1.01193100164973,1.01249353086453,1.01178338998998,1.01435893550993,1.01536082851056,1.01533165583872,1.01681136453283,1.01751855987192,1.0179743805858,1.02004364887598,1.02110370142022,1.02176395678551,1.02247990829122,1.02280776467577,1.02273865395107,1.0216712480451,1.02426818514946,1.02167507878672
472,1.00224288756659,1.00644383520834,1.00719894494062,1.00720729485546,1.00716341033774,1.00718462311331,1.00797652284885,1.00815760972075,1.00887604267663,1.00848963287488,1.00960787239988,1.01156620673491,1.0094448909994,1.00867903949879,1.00890405643965,1.0108097150476,1.0115047587479,1.01171307002552,1.01227820746386,1.01156849503245,1.01405804717973,1.01503813153337,1.01501289662549,1.01645359420321,1.01716150857862,1.01758106387851,1.01958425547327,1.02056338314165,1.02117345342608,1.02188579767415,1.02221452191261,1.02214365421098,1.02121890884661,1.02383028647025,1.02122578014556
473,1.00218969617133,1.00634949149287,1.00709986713416,1.00710822383144,1.00706433699157,1.00707442450848,1.00784691043342,1.00802671981444,1.00873677402615,1.00833553710556,1.00938773108151,1.01129164948218,1.00922471714045,1.00852497893783,1.00875003709498,1.0106921866275,1.01138370635409,1.01159025138366,1.01215122420517,1.01144566379156,1.01392637630739,1.01490233071058,1.01487709873685,1.01631093349994,1.01701670117593,1.01743241902954,1.01942509720309,1.02039980049876,1.02100678031069,1.02171724735397,1.02204485339358,1.02197376343413,1.02104836841543,1.0236405062876,1.02105524568982
474,1.00217967894515,1.00633321723328,1.00706817416216,1.00707497922471,1.0070305735729,1.00708952689888,1.00791079669083,1.00808882379044,1.00879067843867,1.00848230580336,1.00976923505289,1.01187180135715,1.00960550855098,1.00867005465655,1.00889327360978,1.01061759100845,1.01129931002341,1.01150171457619,1.01205663471584,1.011355826336,1.01381771630686,1.01478420202986,1.01475731014201,1.01618081449056,1.01687967512113,1.01729322634359,1.01927152193415,1.0202472676526,1.02085976920773,1.02155981172179,1.02188369509826,1.02181199503691,1.02087241733564,1.02343743377982,1.02087801988154
475,1.00213948253036,1.00626190706037,1.00698698135647,1.00699383366987,1.00694944001626,1.00702094488323,1.00784975549796,1.00802647128238,1.00871967063201,1.00843849946402,1.00977127914034,1.01191161566768,1.00960757628754,1.00862630653175,1.00884958950023,1.01050480794495,1.01118315917015,1.01138385541027,1.01193465309669,1.01123798893324,1.01367825778249,1.01463714673172,1.01461030075105,1.01602507609787,1.01671651898269,1.01713194288692,1.01910045518452,1.02008165180853,1.02069992574578,1.02139016676235,1.02171147218346,1.02163934274652,1.02068145047918,1.02321688429692,1.02068709239132
476,1.00208353404514,1.00616268612009,1.00687775780622,1.00688459500514,1.00684019125576,1.0069118710924,1.00773191095366,1.0079073176615,1.00859198590779,1.00831271469553,1.00962408288597,1.01174691041486,1.00946034828291,1.00850052806433,1.00872382033909,1.01037175561869,1.01104457394221,1.01124250743401,1.01178686758583,1.01109660741323,1.01353095440982,1.01448642449146,1.01445955754096,1.01586989026133,1.01655379564407,1.01697549268262,1.01894179568196,1.01992828675025,1.02055232121615,1.02123587770912,1.02155450680981,1.02148193910977,1.02051112731744,1.02303800127497,1.02051675706927
477,1.00202914267484,1.00606636098956,1.00678166512164,1.0067884519935,1.00674402701941,1.0068113253279,1.00762697129029,1.00780173083257,1.00848225383562,1.00820373878102,1.00950447786362,1.01161879688124,1.00934069847088,1.0083915176031,1.00861477456302,1.0102245548179,1.01089562900468,1.01109271932728,1.01163518539485,1.01094675537731,1.01333946774839,1.01428068687498,1.01425375992649,1.01564225459898,1.01632421247347,1.0167266959788,1.01865590750727,1.01961357870076,1.02022038464941,1.02089833715197,1.02121465686593,1.02114163323352,1.02020594264845,1.02271506223876,1.02021153201198
478,1.00191332360462,1.00586109329078,1.00655649691161,1.00656325939262,1.00651881586114,1.00659629731827,1.00740107317664,1.00757462941468,1.00824728182624,1.00796615967145,1.00923533247612,1.01132389970382,1.0090714965499,1.00815395469695,1.00837723392141,1.00992786866144,1.01059583186648,1.01079138738543,1.0113302400574,1.0106453584199,1.01297706874854,1.01389816249245,1.0138711975457,1.0152305997779,1.01590599454557,1.01628857679886,1.01817135963063,1.01908957508296,1.01967476988516,1.02034229993859,1.02065534242092,1.02058164268046,1.01970457723635,1.02219909032751,1.01971014781288
479,1.00181811561322,1.00569251702979,1.00636195030713,1.00636848695119,1.00632395910666,1.00641600775785,1.00720931543981,1.0073807913778,1.00804032192978,1.00776558856567,1.00901250501476,1.01108360948922,1.00884851964081,1.00795317700695,1.00817623610519,1.0096989753968,1.01036085559103,1.01055348217411,1.01108596881581,1.01040723027567,1.01270672005492,1.01361523309894,1.01358801789218,1.01492967173567,1.01560049141396,1.01597151101686,1.01782619163255,1.01872343756527,1.01929905506201,1.01996105270464,1.02027177240879,1.02019759531925,1.01934458918213,1.02182131028254,1.01934997469395
480,1.00171434622171,1.00550960307655,1.00615015774785,1.00615557860215,1.00611066891024,1.0062201859467,1.00699917094214,1.00716869346598,1.00781784592625,1.00754167849342,1.00875984467514,1.01081095964712,1.00859526093962,1.00772810945635,1.00794991746834,1.00945218408009,1.01010645005275,1.01029582451822,1.0108232566399,1.0101486078842,1.01241333847912,1.01330784841678,1.01327943142931,1.0146012166628,1.01526637998764,1.01562429931412,1.01744716917337,1.01832186082237,1.01888611720605,1.01954136757748,1.01985071475253,1.01977445365833,1.01894735904412,1.02140217283689,1.01895182717337
481,1.00165218021585,1.00539930460386,1.00600423485943,1.00600973313629,1.0059648424898,1.00610451145531,1.00687724073183,1.00704622823789,1.0076916809058,1.00741235212875,1.00860985295315,1.01064378801299,1.00844528300124,1.00759888916534,1.00782081477959,1.00931195980689,1.00996304450986,1.01015079067182,1.01067420775688,1.01000361652837,1.01225604781808,1.01314539851057,1.01311705878378,1.01443269542784,1.01509589894835,1.01545049851879,1.01726402192002,1.01813753685797,1.01870337045175,1.01935064093467,1.01965746622479,1.01958077555359,1.01874887246178,1.02118516809107,1.01875340446038
482,1.00140668574699,1.00497144778535,1.00554707533356,1.00554472378668,1.00549719458247,1.00563738293215,1.00636315225736,1.00652601612481,1.00714842093731,1.00685201034183,1.00798475159364,1.00999059062643,1.00781616162003,1.00703022265294,1.00724312962401,1.00872736363142,1.00934711730205,1.00952308852894,1.01003716852712,1.00936930301826,1.01156621716102,1.01242391068389,1.01238716001892,1.01366622115735,1.0143165642734,1.0146443022685,1.01639592996312,1.01722756431665,1.01777372738205,1.0184112664577,1.01871313130122,1.01863526543771,1.01784427418694,1.02024212431758,1.0178423450508
483,1.00137586218898,1.00491580137405,1.00549541615021,1.00549420803098,1.00544705768348,1.00557933717789,1.00630428806377,1.00646724812795,1.00708777684887,1.00679144197524,1.00791071794356,1.00990188346524,1.00774268621023,1.00697089235893,1.00718514344294,1.00863852123623,1.00925912035971,1.00943494914544,1.00994600947542,1.00928209973772,1.01145350732675,1.01230420115198,1.01226866809512,1.01353571579229,1.01418530013823,1.01450327496356,1.01623529820453,1.0170555311462,1.01759480951153,1.01822740395973,1.01852744581222,1.01844926773905,1.01766783646199,1.02005213686793,1.01766684851973
484,1.00122940409409,1.00465995950012,1.00522206912656,1.00521683348157,1.00516832753222,1.00529939537518,1.00599443907343,1.00615358938154,1.00675793060733,1.00645175563389,1.00752133137847,1.00948453356007,1.00735122504637,1.00662694346596,1.006836577739,1.00828973124452,1.00889141874723,1.00905978554627,1.00956273632453,1.00890353504357,1.01104780458629,1.01188197832852,1.01184212620074,1.01309114468698,1.01372889853028,1.01404129973645,1.01574679016796,1.01655933634546,1.01709848304528,1.01771916237164,1.01801442753884,1.01793531983514,1.01714991586164,1.01949869894817,1.01714561047233
485,1.00118343459043,1.00457838402471,1.00514656930626,1.00514147148743,1.00509300798669,1.00520991688338,1.00589696686364,1.00605490430527,1.00665101817684,1.00634713686844,1.00739629465125,1.0093423064137,1.00722623620375,1.0065224911985,1.00673230813228,1.00816905784604,1.00876776705467,1.00893457644185,1.00943354351597,1.00877842133354,1.01090204999059,1.01172912255135,1.01168941208903,1.01293034272228,1.01356351539356,1.01387447021097,1.01556924390976,1.01638355517146,1.01692744625881,1.01754019676478,1.01783297142724,1.0177534434589,1.01695277382089,1.01928340435034,1.01694858138228
486,1.00118023061079,1.00457006944148,1.00514793072992,1.00514573085562,1.00509823368793,1.0052022359139,1.00589323378765,1.00605169474548,1.00664493612575,1.00634722935343,1.00738437633569,1.00931130518258,1.00721576214409,1.00652569443633,1.00673888554508,1.00814494080724,1.0087493578679,1.00891758543526,1.00941310367837,1.00876383436374,1.01086456107827,1.01168758630663,1.01165097175977,1.01288311450719,1.01351489683625,1.01382212546389,1.01550503128298,1.01630935608231,1.01684615357871,1.01745570847747,1.0177477201263,1.01766981063685,1.01687933073159,1.01919331892124,1.01687752513504
487,1.00097294373729,1.00420660396633,1.0047779553396,1.00477173548628,1.0047228807295,1.00481141599343,1.00547128838546,1.00562536294364,1.00619860249993,1.00589599835814,1.00688469278464,1.00878478500594,1.00671398891036,1.00607022840227,1.00627883476288,1.00762087216331,1.00820696100409,1.00836802485588,1.00885605476237,1.00821085156685,1.01022513495953,1.01101257604958,1.0109716395037,1.01215474303235,1.01277851055206,1.01304356631976,1.01464241335715,1.01537156092506,1.01586647832429,1.01646579079977,1.01675412042936,1.01667353360308,1.01599150977928,1.01828642807144,1.01598638983459
488,1.00090533800635,1.00408632597983,1.00464455403606,1.00463888392637,1.0045902062676,1.00468164508246,1.00533068151825,1.00548387526303,1.00605013531214,1.00574241590081,1.00669179472645,1.00855783764713,1.00652133298649,1.00591726350573,1.0061265427525,1.0074552736994,1.00803824136849,1.00819747252716,1.00867990471929,1.00804072998045,1.01002861483453,1.01080678579077,1.01076642956378,1.01193591833742,1.01255322079165,1.01281441349318,1.01439458765335,1.01511652299693,1.0156087248809,1.01620133507819,1.01648768993608,1.01640672855194,1.01572224957738,1.01800239459044,1.01571758201242
489,1.00093111705638,1.00413016674031,1.00468437489953,1.00468063892271,1.00463260801936,1.00472998193467,1.00538759486607,1.00554135636449,1.00610714477537,1.00581012663588,1.00677373160424,1.00864533682141,1.00660424901267,1.00598703863262,1.00619855574434,1.00751874952257,1.00810344616997,1.00826257564926,1.00874029197189,1.00810744959292,1.01011159580188,1.01089716384939,1.01085887905739,1.01203967734272,1.01265659169179,1.01293177133705,1.01453387562271,1.01528957523423,1.0158045182843,1.01639275524739,1.01667864149168,1.01659599439627,1.01585073211362,1.01811771036858,1.01584765912109
490,1.00084363316081,1.00397525435493,1.0045145039078,1.00451071433556,1.00446265765852,1.00456418160725,1.00521132028549,1.00536313321908,1.00591629019803,1.00562601158201,1.00656867751049,1.00842335027524,1.00639913398549,1.00580289896498,1.00601439301648,1.00730196920771,1.00788326744116,1.00804072904155,1.00851461773584,1.00788552484592,1.00984913198033,1.01062063391912,1.01058228192719,1.01174264542563,1.01235259961434,1.01261712367951,1.01418836971367,1.01491912743259,1.01542046143611,1.01600046541457,1.01628273152448,1.01620113797874,1.01549138429852,1.01774178821548,1.01548826643977
491,1.00075023765751,1.00381040881724,1.00434312603718,1.00433874761672,1.00429048662318,1.00438984726518,1.0050272450898,1.00517810798852,1.00572628170486,1.00543092778944,1.0063482479077,1.00818405313076,1.00617837366079,1.00560721786112,1.00581806787948,1.00706045281659,1.00763612949179,1.00779107612879,1.00826040401212,1.00763534483598,1.0095512768922,1.01030459869519,1.01026560552462,1.01139983694828,1.01200477396588,1.01224956953028,1.01377798381076,1.01447415199141,1.01495482958307,1.01553062852284,1.01581043832946,1.01573002866383,1.01506049279192,1.01729178154403,1.01505688845873
492,1.00071280684679,1.00374343285195,1.00426848214028,1.00426485162979,1.00421683653892,1.00431931984526,1.00495455939332,1.0051045684829,1.00564553902183,1.00535855425619,1.00627084329194,1.00810020346179,1.00610132949534,1.00553566023624,1.00574739668712,1.00696483514547,1.00753981733306,1.00769404648518,1.00815993322741,1.0075389217957,1.00943389328584,1.01018030141836,1.0101421036781,1.01126636290845,1.01187274945866,1.01210624586344,1.01361663177916,1.01429509882285,1.0147665784627,1.01533844341555,1.0156176792068,1.0155354040342,1.01489508448133,1.01712156896243,1.01489209652712
493,1.00059703727562,1.0035407477953,1.00404764637684,1.00404141937219,1.00399252823706,1.0040986054439,1.00471344333159,1.00486124463836,1.00539337624366,1.00509538881313,1.00596801744311,1.0077731090932,1.00579715682251,1.0052697542235,1.00547852322693,1.00668943238229,1.00724902640863,1.00739684422699,1.00785376487977,1.00723951721572,1.009112623381,1.00984578412345,1.00980479712892,1.01091406890966,1.01151290083376,1.01173931164054,1.01322659817925,1.01389985748753,1.01437191919337,1.01493475847333,1.01521001677921,1.01512870660118,1.01447607758384,1.01667311123166,1.01447094736641
494,1.00063129288055,1.00359699343861,1.00410877873456,1.0041073141171,1.00406001376609,1.00416614933624,1.00479708494412,1.00494650253738,1.00547886762105,1.00519693966746,1.00608126411881,1.00788084790677,1.00591279990077,1.00537639982666,1.00559069301005,1.00675082349401,1.00732500259902,1.00747774498083,1.00793509027026,1.00732438689234,1.00917103042271,1.00990240617194,1.00986651523524,1.0109678979478,1.01156704328698,1.01179024265016,1.0132677024901,1.01393181507428,1.01440193373994,1.01496283699517,1.01523810948689,1.01515691332735,1.01451307887096,1.01671070570435,1.01451187661553
495,1.0004797332213,1.00332940534116,1.00381904764802,1.0038167906859,1.00376921264361,1.00388321031792,1.00449758627324,1.00464467035762,1.0051634461345,1.00488179853179,1.00572963580071,1.00750191892926,1.00556071737594,1.00506046454402,1.00527390256273,1.00636730277683,1.00693370739042,1.00708297515578,1.00753392459734,1.00692889893849,1.00870073155987,1.0094125920853,1.00937583633083,1.01045010735953,1.01104224884171,1.01124729402317,1.01268139209277,1.01330804085262,1.0137593643111,1.01431136195265,1.01458319577112,1.01450294094923,1.01391303515555,1.01610550936007,1.01391117861676
496,1.00041856589656,1.00321839242169,1.00366613104904,1.00366680708875,1.00362019986758,1.00377721016588,1.00439967150915,1.00454667317919,1.00505851863358,1.00479664734829,1.00565605975887,1.00742871539488,1.00548859328627,1.00497847739058,1.00519534907253,1.00620847996763,1.00678108928717,1.00693201292286,1.00737993656762,1.00678035088046,1.00849535357015,1.00919867924558,1.00916505412974,1.01022301813242,1.01081443264878,1.01100726358143,1.01241572720635,1.01301690478642,1.0134537700111,1.01400247765638,1.01427403745666,1.01419366778749,1.01364036236168,1.01581902058274,1.01364092571759
497,1.00033360986039,1.00306611062985,1.00348986394663,1.00349255340417,1.00344660929204,1.00361836697027,1.00423869304366,1.00438504937365,1.00488826796748,1.00463507634639,1.0054771531567,1.00722929257563,1.00531066192933,1.00481909674584,1.00503834747703,1.00599293946339,1.00656627944144,1.00671657412303,1.00715827681034,1.00656655250582,1.00823212077124,1.00892077386765,1.00888929371859,1.00992506659864,1.01051205339453,1.0106910649824,1.01206550379713,1.01264099488583,1.01306515295979,1.0136021022232,1.01386989429546,1.01378886584471,1.01327556724527,1.01543680586897,1.01327779229236
498,1.00031265188134,1.00302905077164,1.00347365805762,1.0034763094184,1.00343035184897,1.00357224689707,1.0041832495086,1.00432821327028,1.00482243508418,1.0045712307661,1.00539093798075,1.00712478913671,1.00522441344042,1.00475522186898,1.00497444208512,1.0059351936918,1.0065026478401,1.00665001056268,1.00708496066057,1.00649994732769,1.00817256672826,1.00885453422424,1.00882301116909,1.00985056734923,1.01043504083373,1.01060935534868,1.0119711832114,1.01255262869887,1.01298038821914,1.01351161269273,1.01377653940668,1.01369679372722,1.01315527912421,1.01528502475923,1.01315747291868
499,1.00024950929818,1.00291652891459,1.00331187620469,1.00331523996951,1.00326951238452,1.00345179219614,1.00405609643655,1.00419953812591,1.00468226472305,1.0044402431456,1.00524396442312,1.0069624968813,1.00507777097957,1.00462502246681,1.00484510024019,1.00580649241566,1.00637127428339,1.00651694629496,1.00694626189117,1.00636745482924,1.00803824396177,1.0087126462567,1.00868188060127,1.00969843850874,1.01027629671212,1.01044977880833,1.01179782806598,1.01236875513777,1.01279181149153,1.01331593194393,1.01357877994054,1.01349867475112,1.01297783599724,1.01511386951726,1.01298061780263
500,1.00002923974418,1.00252840209854,1.00274571027845,1.00274680908938,1.00270029986589,1.00304807149918,1.00363278972835,1.00377369563798,1.00424465174452,1.00399746929363,1.00476561869904,1.00646239958748,1.00459821461795,1.00417989669821,1.00439743212641,1.00534918976356,1.00590234653284,1.00604333909222,1.00646688622828,1.00589189381498,1.00753584096883,1.00819619575314,1.00816298867043,1.00916245465946,1.00973382596331,1.00989689474221,1.01121754920209,1.01177303430771,1.01218830992283,1.01270362951059,1.01296316315015,1.01288232170301,1.01237644123213,1.0144871767494,1.01237735342418
501,0.999907498794288,1.00231321339079,1.00249897495871,1.002499737297,1.00245310435403,1.00282088522633,1.00339566231904,1.00353514969712,1.00399750593517,1.00375101506019,1.00449630853624,1.00617553518491,1.00432869150082,1.00393312564021,1.00415032229644,1.00505058424404,1.00559933453423,1.00573829859366,1.00615780942124,1.0055865275649,1.00717311854502,1.0078132774295,1.00777969725278,1.00875052887448,1.00932024408279,1.00945652617649,1.0107276193638,1.01124138089227,1.01163116266486,1.01213864505612,1.01239463006569,1.01231479118406,1.01186806019424,1.01396228140394,1.01186869467416
502,0.999886521082238,1.00227639863502,1.00257137382798,1.00257199032147,1.00252531213918,1.00277315974212,1.00333604411207,1.00347336057342,1.0039218907576,1.00368238288953,1.00440448589286,1.00606509299476,1.00423678075458,1.00386434933214,1.00408139101608,1.00492985913034,1.00547245979083,1.00560841648813,1.00602122914183,1.00545650467201,1.0069950792262,1.00761821174351,1.00758446892129,1.00853048622064,1.0090953463251,1.00921350007906,1.01044442310563,1.0109240295543,1.0112960852109,1.01179457533485,1.01204815532557,1.0119661148964,1.01156936506837,1.01364494974205,1.01156987921674
503,0.999853417582088,1.00221660761593,1.00254253660305,1.0025445460942,1.00249833103084,1.00271076428723,1.00327227655954,1.00340916061023,1.00385183467233,1.00361832934322,1.00432884900591,1.00597555061247,1.0041618267472,1.00380180277259,1.00402048034199,1.00481423074556,1.00535679336071,1.00549204029826,1.00589992015691,1.00534126865547,1.00683655591684,1.00744619349818,1.00741393616683,1.00833956984915,1.00889881236686,1.00900602556562,1.0102065121935,1.01067013786246,1.01103485104147,1.01152607451248,1.01177667930685,1.01169586184501,1.01130854047638,1.01336204936266,1.01131020546495
504,0.999722026776548,1.0019839620523,1.00224820548142,1.00225021336657,1.00220398400422,1.00246576507949,1.00301455365701,1.00314954550493,1.00357980587091,1.00334901972935,1.0040280057092,1.00564895211516,1.00386093232637,1.00353253989006,1.00375127347901,1.00451092275292,1.00504057977944,1.00516936589838,1.00556211596306,1.005018544019,1.00649325672499,1.00709143099449,1.00705915987049,1.00796839669222,1.00852353365416,1.00862009459981,1.00979469162163,1.01024344560806,1.0106021899039,1.01108205350469,1.01132906391207,1.01124756721578,1.01087430445692,1.01290087171612,1.01087596824559
505,0.999663072907368,1.00187928655428,1.00216612137333,1.00216851678757,1.00212241279959,1.00234975064014,1.00288725844071,1.00302050108868,1.0034384924488,1.00321180685038,1.00386096339549,1.00545619250406,1.00369405564451,1.00339576788679,1.00361498240835,1.00434726385106,1.00487106054599,1.0049967199592,1.00538123797335,1.0048461941519,1.00629351718519,1.00688154830496,1.00684968518262,1.00774677278632,1.00829778619589,1.00838843268641,1.00954503257135,1.00998345963284,1.01034048149082,1.01081017676194,1.01105350216002,1.01097138440537,1.01061118939722,1.01261045210426,1.01061317366402
506,0.999635361907765,1.00183026235957,1.00218030171655,1.00218280969445,1.00213674390455,1.00229104867452,1.00281816237669,1.00294941936448,1.00335422526534,1.00313520454404,1.00376321813558,1.00534070976571,1.00359635036722,1.00331930045157,1.00353866279197,1.00423926260625,1.00476576713146,1.00489273436064,1.00527999644505,1.00474228656676,1.00613696057469,1.00671082358596,1.0066790755857,1.00755427079298,1.0081006863571,1.00817604990421,1.00929766695264,1.00971448636938,1.0100615363809,1.01052375239225,1.01076473915925,1.01068218189698,1.01033998506218,1.01232160144408,1.01034206285622
507,0.999531508215672,1.00164636004777,1.00197678538673,1.00197944061001,1.0019334143937,1.00209973959052,1.0026193481982,1.00274946984179,1.00314648674854,1.00292961655691,1.00353797676031,1.00509898743415,1.00337114483364,1.0031139076163,1.00333348571505,1.00397271301637,1.00449073402598,1.00461338334157,1.00499016676686,1.00446301569019,1.00581183450481,1.0063672301893,1.00633562843301,1.00718424223066,1.007726760354,1.00778113294944,1.00885894763014,1.00924685077535,1.00957758278986,1.01002710744833,1.010266240151,1.01018150171362,1.00986606574475,1.01183310549625,1.00986826572578
508,0.999371608176001,1.0013634347815,1.00166344739355,1.00166602837581,1.00161996273613,1.00180575117445,1.00231444583195,1.00244337411801,1.00283265733721,1.00261288782514,1.00318955228574,1.00472495457052,1.00302262494037,1.00279715631282,1.00301671620937,1.00356244105196,1.00403609566292,1.00413653732968,1.00446168668584,1.00398603581882,1.00534536612519,1.00588378268164,1.00585208520141,1.00667538120652,1.00721418677677,1.00724829663135,1.00828413043971,1.00864934622096,1.00896896450333,1.00940786868723,1.00964372332561,1.00956001240728,1.00925206625408,1.01119423803436,1.00925420534523
509,0.999246071911037,1.00114031787102,1.00142707900058,1.00143014440029,1.00138424963825,1.00157218731069,1.00207054211252,1.00219783171954,1.00257551201786,1.00235995043598,1.00290828494403,1.00441843158708,1.00274164569673,1.00254469423574,1.00276476421389,1.00323303588529,1.0036679602859,1.00374882641196,1.0040271238258,1.00359876922502,1.00496876848162,1.00549238742356,1.00546122836824,1.00626321093901,1.0067982792777,1.00681681524436,1.00781824950156,1.008164586313,1.00847516765916,1.00890673520831,1.00913923534891,1.00905498382437,1.008751891696,1.01066871920469,1.00875444247673
510,0.999191617289635,1.00104310462309,1.00133338285505,1.00133740324253,1.00129182220984,1.00146602583936,1.00195609045888,1.00208198216464,1.00244845136243,1.0022386841138,1.00276118274982,1.00424710794536,1.00259499445367,1.00242447657847,1.00264568655708,1.00309085594911,1.00352599386113,1.00360649512416,1.00388167261898,1.00345720903761,1.00479638912581,1.0053109145751,1.00528077208813,1.00606888313201,1.0065977155963,1.00661225100964,1.00759477748567,1.00794019328766,1.00825325879161,1.00868317640565,1.00891377595189,1.00882918132421,1.00850318536128,1.01040628882176,1.00850652608946
511,0.999037239928212,1.00077432469393,1.00106062319043,1.00105995765685,1.00101280063225,1.00116895064621,1.00162553060609,1.00174719756979,1.00209619031095,1.00187455784569,1.00234238482868,1.0037983933781,1.0021737823005,1.00205538851955,1.00227122409659,1.00272046526846,1.0031576884892,1.00324159483235,1.0035354855185,1.00308835290247,1.00434207005012,1.00483200873181,1.00479682868029,1.00555501471586,1.00607408773237,1.00606744607714,1.00700040185962,1.00732021283149,1.00762358597078,1.00803674976146,1.00826086930651,1.00817503488696,1.00786401210381,1.00971867207891,1.00786347689871
512,0.998978873837011,1.00067125153977,1.0009521991282,1.00095139174428,1.00090418200237,1.0010520691364,1.00149434653557,1.00161389381718,1.0019493501143,1.00173039441685,1.00216423573964,1.0035927897369,1.00199553081038,1.00191110032618,1.00212680358069,1.00258591953345,1.00305240005529,1.00315106516362,1.00347957870243,1.00299769017731,1.00415391992107,1.00462808302675,1.00459274327899,1.00532940144777,1.00584086832939,1.00582333216508,1.00672398647566,1.00702598831208,1.00732195133555,1.00772112223622,1.00794122315993,1.00785296054107,1.00756284240061,1.0093876521172,1.00756218937195
513,0.998895240671737,1.00052371421928,1.00077775393328,1.00077650141563,1.00072913466403,1.00088980351786,1.00131457695465,1.00143118006136,1.00174837362044,1.00153623751435,1.00193456335212,1.00333541378047,1.00176559560286,1.00171650239303,1.00193173129718,1.00239827081827,1.00288126895978,1.00298845361201,1.00333776290258,1.00283468205344,1.00392193378019,1.00438344948929,1.00434762369961,1.0050668748,1.005576052961,1.00554380882863,1.00641510193575,1.00669352144555,1.00697715608777,1.00736518671474,1.00758274223848,1.00749397172571,1.00724217806919,1.00904735517213,1.00724115639203
514,0.998856358343082,1.00045224433754,1.00070064109889,1.0007023503463,1.00065596728583,1.00081399546365,1.00123538233957,1.00134975360218,1.00164598429446,1.0014613853197,1.00184846788648,1.00323074557932,1.00168096429625,1.00164484518659,1.00186354120687,1.00229400436094,1.00278702856883,1.00289776743248,1.00324841325222,1.00274644402724,1.00378768361934,1.00424026773084,1.00420761071426,1.00491130057899,1.00541671115114,1.00537740826812,1.00622675341223,1.00648004508525,1.00674963152037,1.00712884218884,1.00734440618071,1.00725703730294,1.00705937541223,1.0088491696545,1.00706080495078
515,0.998787642178307,1.00033026168259,1.00057550387465,1.00057766764934,1.00053142995514,1.0006784042594,1.0010850847051,1.00119636760899,1.00147146376114,1.00130164373566,1.00165961842176,1.00301659812312,1.00149230873592,1.00148562210326,1.00170488384455,1.00212659548723,1.00261209994394,1.00271884464341,1.00305908340306,1.00256787050962,1.00359429579717,1.00403933584885,1.00400715878794,1.00470021896851,1.00519887876063,1.00515901825364,1.00599509094062,1.006240825609,1.00650902901293,1.00688297871239,1.00709638721031,1.00700688788376,1.00682361896179,1.00857512005669,1.00682542486741
516,0.998698714302137,1.00017216443338,1.00035796048596,1.00036093419741,1.00031495597323,1.00051285391871,1.0009095287271,1.00101795203343,1.00127261976119,1.00112289024175,1.00146575841441,1.00280789788202,1.00129881929774,1.00130777236127,1.00152801807418,1.00193156454904,1.00241882989857,1.00252606129067,1.00286548097687,1.00237572983866,1.00337036926911,1.00380751166937,1.00377619450021,1.00445746299111,1.00495257603746,1.00490678457183,1.00572542528721,1.0059600347806,1.0062229700042,1.0065905747523,1.00680211964788,1.00671051770854,1.00654228078595,1.00826864806853,1.00654475738712
517,0.998580549879022,0.999963210525557,1.00007637484573,1.00007926156111,1.00003324059509,1.00029640828409,1.00068560981678,1.00079417923936,1.00104988066305,1.0008867235353,1.00119699589805,1.00251275601618,1.00102996605416,1.00107155726774,1.00129175537472,1.0016655467004,1.00215519935706,1.00226368340107,1.00260613159374,1.00211323744183,1.00305992366889,1.00348343640934,1.00345201449236,1.00411361082918,1.004604419951,1.00454489864645,1.00533200182784,1.00553387619429,1.00577974270347,1.00613569430896,1.00634360384805,1.00625304058576,1.00614388212698,1.00785333363291,1.00614628702388
518,0.998361726702337,0.999580358930439,0.999664579728258,0.999663002418391,0.99961547269435,0.999884486350986,1.0002404969869,1.000346508773,1.00059503976586,1.00040127346704,1.00063680319788,1.00190551188865,1.00046744445737,1.00058140611338,1.00079651509027,1.00113235367423,1.00159990143593,1.00169954758882,1.00203165531987,1.00154529807828,1.00242512187396,1.00281788056631,1.00278164883601,1.00340278674815,1.00388211196737,1.00379351805649,1.00451397301874,1.00465820472186,1.00487510149184,1.00521286750829,1.00541503631793,1.00532323017772,1.00530686173875,1.00699378081482,1.00530556960494
519,0.998265627278544,0.999412255743403,0.999538148787235,0.999534717815262,0.999486563575642,0.999702243528087,1.00004288540686,1.00014856541005,1.00039886091864,1.00018132089535,1.00037078306021,1.00160756767413,1.00020045069625,1.00035950467148,1.00057250433576,1.00085964975634,1.00131472888235,1.00140905664135,1.00173302067185,1.0012532176017,1.00207915786192,1.00244924545562,1.002411011477,1.00300082169744,1.0034682806579,1.00336318883244,1.00403576836375,1.00414797857489,1.00434797572474,1.00467381886955,1.00487128337001,1.004780308589,1.00479896584424,1.00646133849804,1.00479613654712
520,0.998183608140544,0.999267535906314,0.99943497087365,0.999431295302058,0.999383054252662,0.999536199591768,0.999849721628622,0.999954677673682,1.00020070640093,0.999949399182968,1.00003634860847,1.00118952216307,0.999865834845875,1.00012736359298,1.00034013014434,1.00063744292579,1.00108816532897,1.001180438581,1.00150012053943,1.00102435852084,1.00180267380832,1.00215747940696,1.00211897139363,1.00268682077464,1.00314681143391,1.00303006312428,1.00366935675866,1.00375743898873,1.0039459984424,1.00425989121025,1.00445192189417,1.00436174952419,1.00441274333896,1.00604571357303,1.00440971005958
521,0.998084337771182,0.999092028707162,0.999265369408612,0.999261687773119,0.999213436318921,0.999336097657354,0.999619348408125,0.999723080834346,0.999961060499312,0.999677545284544,0.99965277926204,1.00071403233749,0.999482195026811,0.999855553962622,1.0000683741606,1.00039902745781,1.00084643483636,1.00093705779052,1.0012528358943,1.00078093325583,1.00151790733887,1.00185997354034,1.00182144756689,1.00237353614878,1.00282643163288,1.00270395917119,1.00332078220834,1.00338916995226,1.00356752137673,1.00386898217885,1.00404811534173,1.00396639972712,1.00405890960649,1.00567455302382,1.00405587057517
522,0.997972987206233,0.998895203387207,0.999016856143917,0.999013130340174,0.998964852020523,0.999138549268505,0.999424142445292,0.999526603113097,0.999756317688936,0.999491327139301,0.999490706108639,1.00057224088672,0.999320071167732,0.999669324488552,0.99988213623671,1.00012356609119,1.00056763182197,1.00065661174879,1.00096857866183,1.00050040537693,1.00118554346616,1.001511304961,1.00147271850429,1.00200330865259,1.00244928520298,1.00231503540081,1.0028991234798,1.00294259300757,1.00310734075377,1.0033943840157,1.00356534820188,1.00348925579952,1.00362356094976,1.00522289447421,1.00362048455521
523,0.997925649141236,0.998810693590872,0.998899157937307,0.998896353761456,0.998848376996093,0.99905892691468,0.999354349240214,0.999456082051231,0.999679034548703,0.999439773697468,0.999480922644014,1.00059408506827,0.999310746494047,0.999618771534297,0.999832669554486,1.00000283811971,1.00044700435799,1.00053557861103,1.00084441350235,1.00038011964702,1.00103534922907,1.00135228598559,1.0013146824283,1.00183062169731,1.00227849243839,1.00212780640554,1.00268547711025,1.00270522128333,1.00285677426679,1.00313257300797,1.00329715519242,1.00322703805654,1.0033982232513,1.00498353926789,1.00339591069405
524,0.997902633226374,0.998769168875813,0.998876921928974,0.998875147942866,0.998827513458854,0.999019490471088,0.999318808201884,0.999420545628761,0.999641279453868,0.999410196101975,0.999459376537917,1.00057594387126,0.999289711081633,0.999590306506389,0.999805411945341,0.999916730927242,1.00036325393178,1.00045249886825,1.00076046526707,1.00029788331166,1.00091386702206,1.00121849150396,1.00118198794337,1.00167629903203,1.00211788365707,1.00195559648738,1.00248087806189,1.00247224361901,1.00260765732449,1.00287077704652,1.00303053722216,1.00296139697499,1.00318221937343,1.00474263372467,1.00318076051976
525,0.997957650463522,0.998862331664513,0.999016413955435,0.999019264444389,0.998973178553483,0.999127153938097,0.999447318334963,0.99955057866552,0.999771256315943,0.999564326145315,0.999646952905257,1.00077632801888,0.999479631168158,0.999749375023715,0.999969834000795,0.999999595821657,1.00045830462257,1.0005513464121,1.00085739616162,1.00040059456961,1.00098566636842,1.00128578271626,1.00125424390989,1.00173512385587,1.00217710453781,1.00200578528273,1.00251129564866,1.00248371670795,1.00260679085736,1.00286204135845,1.00302050476233,1.00295298632121,1.00320490490852,1.00473355251955,1.00320728190467
526,0.997864628751145,0.998697745748975,0.99884279546268,0.998845887875388,0.998799874058634,0.998955915027341,0.999271608879967,0.999373759603056,0.999586616201893,0.999386419668536,0.999460993385904,1.00058315159472,0.999293759566326,0.999571762590243,0.999792544197002,0.999754981154531,1.00021137029887,1.0003031371172,1.00060557486702,1.00015254670198,1.00067844349097,1.00095800437782,1.00092671362036,1.00137758772203,1.00181293980441,1.0016212216817,1.00207910890428,1.00203911258388,1.00215761000601,1.00241196623882,1.00257916172539,1.00250052366115,1.00269794168012,1.00404617312251,1.00270051971149
527,0.99777997804529,0.998547945893998,0.998684004001,0.998687357217203,0.998641422509881,0.998800295024518,0.999108850488605,0.999209902518914,0.99941497432291,0.999217313149369,0.999272563313015,1.00037812854671,0.99910542655491,0.999402968635943,0.999624092779798,0.999532437187637,0.999986546500554,1.00007704800457,1.00037585941652,0.99992663834115,1.00039978691668,1.00066173783533,1.00063071659032,1.0010550339879,1.00148642280215,1.00127397736279,1.0016883205424,1.00163847398852,1.00175266521916,1.00200179217526,1.00217157127728,1.00208617555513,1.0022365850064,1.0034037552712,1.00223937984735
528,0.997727050107372,0.998453747990607,0.998592629498028,0.998596713073897,0.9985510173722,0.998698846265818,0.99899982900346,0.999100047922424,0.999298070118552,0.999100156532339,0.999127763433883,1.00020832057496,0.998960966403409,0.999286618838799,0.999508620554203,0.99939267020608,0.999846138194964,0.999935958189685,1.00023143446322,0.999786133890279,1.00022676360127,1.00047944128559,1.0004491977576,1.00085971901496,1.00128458469288,1.00106838944804,1.00146399192306,1.00139271018034,1.00149667302876,1.00173767876664,1.00190396434323,1.00181798219435,1.00201775183366,1.00319175049676,1.00202115330605
529,0.997611660381976,0.998251417181579,0.998374709269816,0.998377020451533,0.998330723121598,0.99847736543192,0.998757566665221,0.998855391855706,0.999041577192383,0.998836063823789,0.998818278934996,0.999867259434417,0.998650541894591,0.999020672375219,0.999240668793471,0.999118305323347,0.999563488674815,0.999650050309896,0.999941985824641,0.999498705110082,0.999899678054646,1.00013657210577,1.00010441359014,1.00049332356497,1.00090342677729,1.00068470671744,1.00105178175402,1.00094520737242,1.00103034819745,1.0012576303516,1.00141752837226,1.00133217536873,1.00162010454702,1.00283449119289,1.00162203479678
530,0.997106774517974,0.997375223500394,0.997433118718811,0.99741784619882,0.99736563988562,0.997518310748589,0.997694577648671,0.997780223577609,0.9979248225529,0.997664874566454,0.997490052017536,0.998466361007162,0.997313289716751,0.997830811541929,0.998030579366708,0.997935907457457,0.99831046336692,0.998370439872829,0.998641135739167,0.998204248959852,0.998523780176125,0.998703226781537,0.998652127633145,0.998977040285974,0.999358172398406,0.999097505912955,0.999357914003177,0.99916763952669,0.999216791567142,0.999418979996286,0.99956556655655,0.999479116518265,0.999887194898145,1.00107721024539,0.999874512776533
531,0.997041239913182,0.997259203311358,0.997302624227273,0.997287585234643,0.99723545044006,0.997392934275325,0.997558991407006,0.997643495144507,0.997780099636143,0.997518409365279,0.99731235769096,0.998262305858132,0.997135680828782,0.997684624581115,0.997884697213653,0.997778769518118,0.998152725559386,0.998212291374431,0.998481435363286,0.998046269353482,0.998337149420236,0.998508751399927,0.998457895006512,0.998770827487346,0.999144792767168,0.998882578931038,0.999127480835509,0.998923525923234,0.99897322535943,0.999175347300268,0.999324153876342,0.999236180706619,0.999655648182672,1.00085008945261,0.999643158776902
532,0.996990784196811,0.997169095887812,0.997205984637327,0.997192020954441,0.997140239984182,0.997298398585572,0.997458723491443,0.997542615105747,0.99767286389712,0.997411895454041,0.99718063681622,0.998106485716719,0.997004474427695,0.997579286105919,0.997780635897196,0.997646979844508,0.998019662965684,0.998078057597262,0.998341926017796,0.997912909083843,0.998176252587372,0.998339100565383,0.998289392098836,0.998588816924529,0.99896487288884,0.998687253003638,0.998907741055243,0.998703168665517,0.998752695163144,0.998953464462822,0.99910505200248,0.999006909466594,0.999415900117882,1.00056362833927,0.99940430257513
533,0.996959800648126,0.997113337544474,0.99714377153362,0.997130956361267,0.997079555301355,0.997244003605604,0.997408963109042,0.997492951098051,0.99762131469804,0.997368834878995,0.997146644372947,0.998076388604755,0.996971050477525,0.997537468234122,0.997740166841637,0.997558931323958,0.997934448789137,0.997993694632613,0.99825683587553,0.997829488762363,0.998063207130059,0.998217940479363,0.998169460716373,0.998456366333504,0.998828930750098,0.998544970711932,0.99874707640985,0.998542026652525,0.998584589620517,0.998777266779586,0.998926982099001,0.998825022194724,0.999239423199863,1.00033985856589,0.999228778983069
534,0.996845209994798,0.996913026832005,0.996931165226531,0.996916001522164,0.996863807007793,0.997025151755748,0.997168832999579,0.997250036951249,0.997365277490538,0.997107792183394,0.996847125180927,0.997752832978482,0.99667030380702,0.997273950373353,0.997473969587525,0.997284724608518,0.997649645348405,0.99770476264208,0.9979636872624,0.997538553915564,0.997744341971096,0.997886210664036,0.997835193341176,0.998107425497079,0.998472571747548,0.998181911774097,0.998361632113048,0.99813531269588,0.998166940702048,0.998349631809392,0.998492411440537,0.998392763815081,0.998834390894336,0.999905519926319,0.998821791486965
535,0.996773565197287,0.996786395723855,0.996800149352202,0.996785070676633,0.996732898120228,0.99689239778603,0.997030632631975,0.997110610964012,0.997217635061373,0.996966408582837,0.996696311457871,0.99759412074681,0.99651950604725,0.99713268470879,0.997332834746644,0.997096777595092,0.99746062704521,0.997515173180177,0.997772509616891,0.99734900426152,0.9975131358617,0.997644087420837,0.997593150767358,0.997849918305501,0.998194205330569,0.997917920145495,0.998086191878812,0.997841314192318,0.99786349230362,0.998039203036226,0.998179667905046,0.998076068661013,0.998557801294578,0.999633334101802,0.99854527060998
536,0.996294776763486,0.995955843693677,0.995912391574727,0.995880678412431,0.995822915953735,0.995980188162875,0.99601935230962,0.996087731467677,0.996154921617208,0.995851959175187,0.99543120817133,0.996258598375815,0.995245856252189,0.996000561458829,0.996181564047217,0.995979213795645,0.996277951319298,0.99630821100457,0.996547496383139,0.996127986638119,0.996213695118661,0.996292379609441,0.996223499433693,0.996421900805104,0.99673257339512,0.996427649813803,0.996503539733123,0.996196415017391,0.996191451798538,0.996350501993304,0.996482594618543,0.996373386053502,0.996916393839731,0.997926614142907,0.996890007511847
537,0.996257815365711,0.995890463869476,0.99584235382065,0.995810736716022,0.995753002896387,0.995905895052418,0.99593576148421,0.996003569222673,0.996066798787973,0.995756465006976,0.995302887032889,0.996102981196151,0.995117559989201,0.995905187482341,0.996086322392013,0.995895197896707,0.996192578192926,0.996222112823711,0.996459460049443,0.99604195439945,0.996114215765363,0.996189124991465,0.996120343217137,0.996314940223223,0.99662337883926,0.996317916478922,0.996388852235441,0.996079319363995,0.99607534902261,0.996233545691944,0.996365961280402,0.996256752792213,0.996798870913573,0.997800059551222,0.996772563231602
538,0.996194148738817,0.995778232167153,0.995719335261416,0.995687496210209,0.995629682415231,0.995784142662199,0.995805952300238,0.995873016737706,0.995931835318257,0.99561738182022,0.995140402463789,0.99592203654523,0.994954935448841,0.995765891282442,0.995946797988145,0.995742129128352,0.996035090222765,0.996062526066468,0.99629545954137,0.995882156365537,0.995932537583955,0.995998550712768,0.995929520980468,0.996111221383355,0.99641183827448,0.996104358448928,0.996158278242792,0.995834926066295,0.995826209233021,0.995979362586318,0.996110621955351,0.995999389194582,0.996560714143697,0.997552804033511,0.996534218477798
539,0.99614423908195,0.995690257860859,0.995625863252162,0.995593851399434,0.995535975447319,0.995688563728163,0.995703187326601,0.995768797570477,0.995818489524263,0.995509754842377,0.995020884891503,0.995793370572344,0.994835310172607,0.995658098271166,0.995838827086476,0.99562019135204,0.995910803733181,0.995937153700426,0.99616792546187,0.995756619221695,0.995789541381478,0.995848443973064,0.995779220954688,0.995950876323091,0.996249053727014,0.995934777548927,0.995972689170251,0.995634586006152,0.995617813264294,0.995764226682074,0.995895803149977,0.995777506058344,0.996376290139158,0.997369895778551,0.996349648050693
540,0.99609922314893,0.995610965896624,0.995535567492584,0.995503328987882,0.995445373088489,0.995604034066957,0.995613054377274,0.995677866644758,0.995722820182337,0.99541438119598,0.994913037331243,0.99567604935458,0.994727330152194,0.995562498713138,0.995742984437682,0.995511760144378,0.995799747970982,0.995824899837829,0.996053378282995,0.995644158093485,0.995664725589828,0.995718123220559,0.995648650309297,0.995815529949962,0.996119323732777,0.995791953092091,0.995816990141827,0.995465898694394,0.995442284675195,0.995583288269339,0.99571197867135,0.99559319437927,0.996221126539285,0.997215460912125,0.996194293916816
541,0.996576421217456,0.996434813514166,0.996425286636816,0.996413839242349,0.996362859275075,0.996506544093512,0.996616044721728,0.996692398070564,0.996767797375202,0.996522949998473,0.9961467269108,0.996945904601038,0.995971641090299,0.996693210543513,0.996897691477956,0.996614650457588,0.996980427706604,0.997034144941549,0.997280922802221,0.996870922920945,0.996939192698291,0.997043694032194,0.996996635501613,0.997215649170128,0.997545025558506,0.997256009199741,0.997372196557556,0.997077007208821,0.997079041037194,0.997233694853396,0.997370780789979,0.997255920138077,0.997844035521714,0.998925976311459,0.997834521379442
542,0.996104508508365,0.995616749042233,0.995549018415948,0.995520683625967,0.995464030086708,0.995609504521944,0.995620278679625,0.99568553736073,0.995724939081772,0.995422385001218,0.994893113391301,0.995620688797885,0.994709355856763,0.995574696985217,0.99575973214264,0.995513006240913,0.995812550516579,0.995841545456071,0.996069854873773,0.99566405922642,0.995660084330396,0.995711641021449,0.995646365702607,0.99580898661923,0.996115225065565,0.995784295063709,0.995803458306906,0.995444227032639,0.995418263042519,0.995555641512288,0.99568256327754,0.995565328553132,0.996215209406815,0.997218901287858,0.996191626543507
543,0.99644007698701,0.99619544417765,0.996171007122043,0.996157953239865,0.996106425253225,0.9962426549021,0.996319473497296,0.996392877316518,0.996452445270901,0.996188585065949,0.995722773137182,0.996453450878027,0.995546808815339,0.996357180720005,0.996559862640855,0.996290954803929,0.996647257128081,0.996697039785592,0.996938305305198,0.996532425053983,0.99656016573959,0.996649438083862,0.996600636260831,0.996799869556258,0.997117557383006,0.996823617705101,0.996912308616522,0.996596133841404,0.996590915938196,0.996740155759596,0.996875581559016,0.996756753651572,0.997373135454214,0.998430609102647,0.997362282204966
544,0.996392508030467,0.996111847010689,0.996086252540899,0.996072748950653,0.996021066887081,0.996152903600719,0.996221008984893,0.996292777329559,0.996342641557275,0.99608368808339,0.995603905304455,0.996324590841579,0.995427695011644,0.996251819846444,0.996454000745138,0.996170082126064,0.996522949638137,0.996571239771452,0.996810042822933,0.996406229909565,0.9964131006571,0.996495927642201,0.996446635685622,0.996636049683838,0.996942726907261,0.996654177911941,0.996733473139742,0.996411063411618,0.996403330117688,0.996550035349351,0.996684004968834,0.99656488526498,0.997194279734984,0.998251818232478,0.997183051102053
545,0.996297213727455,0.99594495768461,0.995904242614123,0.995889172664194,0.995836959489073,0.995972055900515,0.996024902310896,0.996095070076901,0.996137831980009,0.995870871333217,0.99535795664352,0.996056489797496,0.995180919328863,0.996037359082019,0.996237761111094,0.995942240745305,0.996287471053659,0.996332724374623,0.996568042283965,0.996166370994064,0.996149192610422,0.996221049992063,0.996170062332227,0.996346656140409,0.996643947694048,0.996354226118516,0.996416593836959,0.996081995436031,0.996068606029789,0.996211766930067,0.996345286621437,0.996224186803266,0.996869300991559,0.997922771963029,0.996856766846825
546,0.996347246627511,0.996029820155289,0.996001580152579,0.995990353883105,0.995939427058759,0.996067075445284,0.996133176586596,0.996205104079546,0.996251028640051,0.995992039186685,0.995484346550214,0.996174874042218,0.995309254776697,0.996162635583412,0.996367491689145,0.996046288649132,0.996404577950245,0.996454453828857,0.99669159164003,0.996291322357482,0.996267296009184,0.996344866753767,0.996298017173267,0.996477597658721,0.996774089667238,0.996492673632408,0.996564333912271,0.996235782834134,0.996226452576361,0.996371180034423,0.996505604560528,0.996384754763378,0.997027456782711,0.998087956255013,0.997018122618006
547,0.996313310429207,0.995969786184072,0.995936850496436,0.995925731706627,0.995874837580142,0.996002645509218,0.996062146931739,0.996133486444258,0.996175322848425,0.995913339072679,0.995384111526858,0.996056607150992,0.995209055916107,0.996084065557535,0.996289064379024,0.99596205033157,0.996320974450873,0.996371119056656,0.996608603367919,0.996208063716921,0.996167676095805,0.996241505412545,0.99619476718977,0.996368030731868,0.99665951655622,0.996379023798768,0.996443421834916,0.996107523235816,0.996096095103165,0.996239989274027,0.996374746583536,0.996253891359148,0.996903589720415,0.997966211503813,0.996894344412857
548,0.996724579087746,0.996680148435534,0.996702999970706,0.996709511186406,0.996664532632021,0.996784180640364,0.996934059797518,0.997016368073686,0.997091723634042,0.996877675933173,0.996462403363385,0.997172045458594,0.996296356698758,0.997067167448136,0.997292500640073,0.996907592830096,0.997332106027325,0.997406288760294,0.99765888237965,0.997258084778375,0.997255023178363,0.99737172592104,0.997343984401633,0.997559856787878,0.997862458913091,0.997628009245478,0.997774872563693,0.997491165802942,0.997503549461466,0.997661140375183,0.997804019061013,0.997685161076668,0.998291599341062,0.999417032928709,0.998297025541587
549,0.99656371862419,0.996401011991232,0.996401466683693,0.996402478710439,0.996355651941286,0.996479486046692,0.996598690101736,0.99667692784776,0.996737577451061,0.996512411871031,0.996058621346363,0.996754289316611,0.995889753372265,0.996696063284982,0.996915069276599,0.996530639066981,0.996934324923977,0.997000827842197,0.997248255572773,0.99684797911574,0.996815764784473,0.996913953305232,0.996880284069838,0.997074857306475,0.997363600890621,0.99712160609359,0.997236479839446,0.996931905545001,0.996936968872813,0.997090150046578,0.997230300060465,0.997110738405193,0.997735535780195,0.998839650421302,0.997736387657057
550,0.996553899523179,0.99638313710657,0.996385690197062,0.99638730703416,0.996340681144036,0.996461158380323,0.996579083699514,0.996657033688659,0.996714492965167,0.996492063416599,0.996031595947751,0.996719857386558,0.995863025829695,0.996676368606259,0.996896084160033,0.996500824361466,0.996905032123296,0.996971495273663,0.997217409378901,0.996819145662576,0.996774686016219,0.996868850996393,0.996835830379621,0.997024167574808,0.997308414325455,0.997067246096485,0.997175080619634,0.996864559027914,0.996866732167162,0.997018012296025,0.997158756137535,0.997037504869753,0.997672808910614,0.998781003720628,0.997674164017578
551,0.996535619992419,0.996350943712506,0.996353231993373,0.996354751803016,0.996308091979434,0.996427286543919,0.996544772098089,0.996622670098886,0.996679985698236,0.996457281965514,0.995996242266961,0.996684377031193,0.995827617418907,0.996641489471137,0.996861099780632,0.996452740415103,0.996856647662132,0.996923010784663,0.997168902389164,0.996770572645664,0.996716266426751,0.996807732554081,0.996774605434196,0.99695870846381,0.997240243445555,0.996998593626647,0.997100929380579,0.996786243727372,0.996787167925645,0.996937156907808,0.997076429413191,0.996956687406955,0.997598854979128,0.998707323234023,0.997600129370184
552,0.996106674304207,0.995608456235743,0.995553637627822,0.995538648461415,0.995486445186263,0.995614267814361,0.995643065400801,0.995710073571185,0.995731943416873,0.995465401074514,0.994887791546178,0.995533109151878,0.994710711843901,0.9956320509627,0.995832637158859,0.995454791701669,0.995795778853652,0.995838886157211,0.996068863482912,0.995672519713776,0.99555543694369,0.995597267480243,0.995546339454706,0.995676296120476,0.995937574565585,0.995652583563258,0.995660058796732,0.995285889207316,0.995260187008244,0.995394170535942,0.995524883673301,0.995403046842641,0.996093951316233,0.997124967997291,0.996081478580959
553,0.995652287886358,0.99482205934785,0.994712288441553,0.994679859084397,0.994621799660961,0.994749956380172,0.994682187250569,0.994737689554335,0.994722108856542,0.994404843066501,0.993692282395818,0.994282672764719,0.993506261147943,0.994552937801124,0.994733419433749,0.994400250557977,0.994672622796517,0.994690091529253,0.994900788979985,0.994509002115317,0.994336476301387,0.994328477755024,0.994258728899861,0.994337045752658,0.994579598253891,0.994250557413684,0.994165577130199,0.993730586465585,0.993678091932871,0.993795005474695,0.993916506675622,0.993790686350613,0.99454061133644,0.99550046146144,0.994513595351259
554,0.995597979520038,0.994727749603073,0.994612712815176,0.994578577667184,0.994519944614889,0.99464725122141,0.994568655509013,0.994622415794211,0.994599154748844,0.994282077494633,0.99355767314847,0.994143833389131,0.993370773936858,0.9944283603871,0.994606879283987,0.994270685037473,0.994536637020978,0.994551745779882,0.994760894129611,0.994369211481482,0.994182052568348,0.994166972358269,0.99409537965498,0.994164915721638,0.994403057358607,0.994069651494946,0.993971012532495,0.99352899468911,0.993472964187174,0.993587183845589,0.993706371493543,0.993581869960767,0.99433638906872,0.995278897935174,0.994307948430978
555,0.99559487861432,0.994721674919237,0.994603602498058,0.994570122798501,0.994511707875741,0.994642247492553,0.994564560146552,0.994618765779581,0.994596977567961,0.994277462716418,0.993546612591068,0.994125378261061,0.993360039592495,0.994424451348378,0.994603735828547,0.994260675801663,0.994527296174855,0.994542412287772,0.994750044155325,0.994360422877451,0.994171337255245,0.99415653508715,0.994085647363043,0.994154522463921,0.994393592933999,0.994058900272316,0.993958975319827,0.993515523872044,0.993459486470769,0.993574757696539,0.993694454156461,0.993570029043355,0.994322723068434,0.995268940026721,0.994294828568573
556,0.99560522685738,0.994739074257181,0.994624185352824,0.994591682938365,0.994533594886972,0.994662559844737,0.994590163642741,0.994644998443283,0.994625194320405,0.994308520254745,0.993584829752577,0.994166371192282,0.993398752920911,0.994456554232415,0.994636971928945,0.994279782006719,0.994550245531237,0.994566799368872,0.994775500753972,0.994385628520655,0.994187867003566,0.994171868914656,0.994102033287387,0.994168687067726,0.994409013736654,0.994071356993,0.993967457436704,0.993516207743547,0.993455985967876,0.993567926007734,0.993686799165083,0.993562268488735,0.994335290619627,0.995286495304343,0.99430821037211
557,0.995578242747659,0.994691826392832,0.994570380361834,0.994537449011338,0.994479215331251,0.994612226575946,0.994535676794971,0.99458954606146,0.994564369145134,0.994251763890617,0.993525191751498,0.99410577711636,0.993338889725069,0.994399347226836,0.994579277284135,0.994215346087798,0.994482252881196,0.994497240165851,0.994703277835105,0.994315700326661,0.994111828468426,0.994092046292513,0.994021745213205,0.994084229508329,0.994321468858606,0.993983569473828,0.993874268010113,0.993422268685801,0.993361748508096,0.993473555282006,0.993592288259234,0.993467692457096,0.994236609595373,0.995175505213283,0.994209170556691
558,0.995569743470709,0.994676542463405,0.994556203736146,0.994523580988162,0.994465449528029,0.994595183282854,0.994517687730182,0.994571783156966,0.994547399934565,0.994231336343331,0.993495815965535,0.994068059508794,0.993309663102705,0.994379255052858,0.994559549294469,0.994193219283437,0.994461430187732,0.994476918393269,0.994683393927499,0.994295632408928,0.994085662758175,0.994065155575987,0.993995185196363,0.99405595063275,0.994293716503989,0.993953668153624,0.993841214363007,0.993386626236062,0.993325588380383,0.993436580116671,0.993555623322757,0.993429301253136,0.994200663567097,0.995141734459661,0.99417348111458
559,0.995541219120197,0.994626671502769,0.994499523469692,0.99446638375127,0.99440807716443,0.994543251109505,0.994463141871783,0.99451693414843,0.994491675009433,0.994174043584737,0.993435036784904,0.994006104707551,0.993248614462505,0.994321417208688,0.994501121382716,0.994122842315975,0.994387182191808,0.994400990611516,0.994604742794063,0.994219261117894,0.99400102107385,0.993975858050815,0.993905326850233,0.993959362409449,0.99419399123676,0.993851110191066,0.993728718370291,0.993265863318231,0.993199828205999,0.99330754469194,0.993424931686262,0.993300072687586,0.994087076843577,0.995026869847114,0.994059461830908
560,0.995530984954871,0.994608489197038,0.994481843283018,0.994448838176116,0.994390575619054,0.99452437858665,0.994443107575599,0.994496289313294,0.994466760115217,0.994154836419165,0.993416980798429,0.993988593259975,0.993230622714192,0.994302358327354,0.994482223731153,0.994094574090774,0.994359515437325,0.994373559722567,0.994577537575508,0.994191937812402,0.993966629932379,0.993939343383182,0.993868955047624,0.993920603244703,0.994155528422333,0.993809968143551,0.993683266909793,0.993219430691245,0.993154008011007,0.993262165714401,0.993379735393735,0.993254885463246,0.994033522941327,0.99496348667758,0.994006019078144
561,0.995913315786314,0.995268947622287,0.995192699877815,0.99517564942386,0.995122741331764,0.995248864615032,0.995249069976399,0.995312162010955,0.995312857413863,0.995044026030188,0.994408127926498,0.99501232726982,0.994229932177036,0.995208538280759,0.995406814445216,0.994978698181088,0.995302767339445,0.995338441094303,0.995555779862363,0.995170275584715,0.994988873698521,0.995003755367451,0.994950584210199,0.995045055950477,0.995294614859631,0.994988476835332,0.994940438473589,0.994524607940055,0.994480033231157,0.994599970393553,0.994724637975793,0.994601583720428,0.995345461530699,0.996341705164947,0.995331266304326
562,0.995890290254812,0.995228724431206,0.99514584789356,0.995128326420159,0.995075259005736,0.995205446908127,0.995201339802267,0.995263456184434,0.995258807124249,0.994993828113661,0.994354850080194,0.994958055337031,0.994176409260183,0.995157843409664,0.995355581564555,0.994925807197417,0.995248170386189,0.995283226691524,0.995500210751651,0.99511465976398,0.994926290398668,0.994938035586617,0.994884354918954,0.994974468269578,0.995223672800623,0.994913152844912,0.994857289521272,0.994435598991374,0.994387524974431,0.994505680664077,0.994630226359267,0.994507108619078,0.995261265895313,0.996256275200078,0.995246677689188
563,0.995878451566376,0.995207925789266,0.995124756792963,0.995107127047026,0.995054022505829,0.995182364079384,0.995175005185976,0.995237068674817,0.995232298442658,0.994962699987491,0.994311645392533,0.994905259453298,0.994133142685553,0.995126604516944,0.995324223163828,0.994897213644756,0.99521921424666,0.995254144271304,0.995471077935607,0.995085482368177,0.994891060696861,0.994900596773168,0.994846797931427,0.994934783865994,0.995183966902363,0.994871220893849,0.994811528682577,0.99438778360948,0.994339820068391,0.994458084952033,0.994582645015859,0.994459508023572,0.995210992124159,0.996194873344888,0.995196313244516
564,0.995857952736065,0.995171765196698,0.995083306942232,0.995065632056148,0.995012510464171,0.99514346775846,0.99513405292491,0.995195403341741,0.995186076124953,0.994921628905142,0.994270534053847,0.994864302792944,0.994092001619694,0.99508549261869,0.995283067829295,0.994848622816204,0.995170561370968,0.995205485247423,0.99542249381072,0.995036777924176,0.994834864467597,0.994842590077721,0.99478874026205,0.994873819792026,0.995120378748019,0.994808411868103,0.994745532735798,0.994320135427513,0.994271062996344,0.994388137758019,0.99451279990407,0.994387890244529,0.995140837321445,0.996125354043697,0.995126120387186
565,0.995865056155211,0.995183920264794,0.995096876216118,0.995079629376427,0.995026651168831,0.995157505627379,0.995150424280511,0.995212055138897,0.995203631109766,0.994940395343615,0.994292462899524,0.994887464309721,0.994114148590573,0.995104715774859,0.995302785992158,0.994863057310506,0.995184703468806,0.995219265389305,0.99543443762184,0.995050916988572,0.994851692752598,0.994860072792726,0.994806684242877,0.99489211896249,0.995139220117092,0.994827299076444,0.994765019978739,0.994338957920055,0.994289176479229,0.994406812437305,0.99453176322279,0.994406908349822,0.995162040671238,0.996148647168213,0.995147680477624
566,0.995850304786725,0.995158012507888,0.995070587126238,0.99505320676051,0.995000182750559,0.995129198067622,0.995118723575803,0.995180283173485,0.995171670780296,0.994903759921306,0.994243557294189,0.994828893876732,0.994065167451234,0.995067943485431,0.995265865997355,0.994826589263557,0.995147776842384,0.99518217734346,0.995397273860599,0.9950137115936,0.994806192757703,0.994811567358133,0.994758032940605,0.994838813526602,0.995085883780222,0.994769190021911,0.994698629009393,0.994267736236982,0.994214923411054,0.994329507878668,0.994452964518484,0.994329621136075,0.995091182472367,0.996066724570281,0.995076710312078
567,0.995836227343842,0.995133339236162,0.995045374473991,0.995027795613448,0.994974704195538,0.995103803523062,0.995092391946298,0.995153848164885,0.995144981678079,0.994876417322738,0.994214984225426,0.994799964455161,0.994036490024303,0.995040392614979,0.995238089777182,0.994788993800293,0.995109509330483,0.995143673988634,0.995358672954433,0.994975036508518,0.994761318430783,0.994765049157176,0.994711299059436,0.994790980406622,0.995037970034848,0.99472006464113,0.994647439350221,0.994214311230883,0.994161533310756,0.994276188437092,0.994399626549726,0.994276255366962,0.995039740916957,0.996015002454978,0.995025102967545
568,0.995822005242485,0.99510819188372,0.995015216617297,0.994997681169957,0.994944602771222,0.99507765182057,0.995066620109323,0.995128128830545,0.995119497567232,0.994850992422704,0.994190112659182,0.994775439582693,0.994011635903074,0.99501501926924,0.995212772868235,0.99475441035843,0.995073212854785,0.995106497781463,0.995319337320911,0.994937890488317,0.994720054642863,0.994721497149032,0.994667791932938,0.994743668535692,0.99498812961594,0.994670066411519,0.994592690936068,0.994158244490886,0.994104510182257,0.994218072378616,0.994341665873756,0.994216535331197,0.994976662084488,0.99594182190668,0.99496205977389
569,0.995812963441284,0.995092335893401,0.994999038147753,0.994981400193718,0.99492828682737,0.995061371454178,0.995049807720963,0.995111251866998,0.995102415131408,0.994833630527327,0.994172036472536,0.994757117923513,0.993993505229828,0.994997550441847,0.995195188409801,0.994730144099737,0.995048574704297,0.995081725581125,0.995294484740997,0.994913028779644,0.994688660441558,0.994687737203512,0.994633920105531,0.994706140189061,0.99495055345736,0.994628777983033,0.994544917870872,0.994103037718929,0.994044652265279,0.994155112834824,0.994277201351844,0.994153587577997,0.994933341122879,0.995909599207732,0.994918652960223
570,0.995804492051919,0.9950775575201,0.994983723065871,0.994965890552564,0.994912711569708,0.995044508732156,0.995030037508688,0.995090669430799,0.99507696476337,0.994812866586072,0.994150069514889,0.994734797747202,0.993971437010609,0.994976581136419,0.995173996775171,0.994711067990179,0.99502881128364,0.995061715733962,0.995274349408808,0.994892853532392,0.99466637382211,0.994664416153821,0.994610388700728,0.994681220476331,0.994925505561231,0.994602307499742,0.994515925969826,0.994073802246896,0.99401532869526,0.994125764137666,0.994247801773685,0.994124165470926,0.994899453089498,0.995864109229052,0.99488460250542
571,0.996122714509618,0.995627506241628,0.995575048880267,0.995570312304543,0.995521528634355,0.995647759187806,0.99569965209294,0.995768419374333,0.995779537074837,0.995550008754378,0.994968836374447,0.995578618776518,0.994796901850368,0.995727663059346,0.995940183788282,0.995447997569034,0.995815878436693,0.995867343979453,0.996092837380682,0.995709525170201,0.995521521363593,0.995555178828976,0.995515277014457,0.995622890417405,0.995881408701038,0.995589023793527,0.995568406453444,0.995167197365711,0.995128201349682,0.995250701371283,0.995379787672886,0.995257809363239,0.995996735796705,0.99701560821431,0.99599280001464
572,0.996172963829182,0.995714160878177,0.995668913071843,0.99566646470203,0.995618448536165,0.995744036851403,0.995807985846734,0.995878167742929,0.99589357451319,0.995670876484163,0.995105928631233,0.995721719507334,0.994935163083396,0.995850967447786,0.996066128707882,0.995561062636361,0.995937706007889,0.995992416772539,0.996220158128097,0.995836524549368,0.995649100531284,0.995687683715912,0.995650248232648,0.995763478975483,0.996024514341881,0.995736653033196,0.995726073471189,0.995330222056002,0.995293243652493,0.995416439836771,0.995546791434118,0.995423339375746,0.996162361760271,0.997190875844816,0.996160331864992
573,0.996159042726617,0.995689794057836,0.995643864491962,0.995641181942378,0.995593086477592,0.995717425831886,0.995780221597165,0.995850271996741,0.995865318447182,0.995641888619218,0.995075411122699,0.995690713298678,0.994904523061403,0.995821733348384,0.996036628114251,0.99552706209514,0.99590088482203,0.995954299045117,0.996179559131229,0.995798205610406,0.995609463451089,0.995646208930903,0.99560851999449,0.995719129892649,0.995980005784735,0.995689485242232,0.995674201927084,0.995275689482621,0.995237119056569,0.995358789508415,0.995487556795703,0.995365608109693,0.996105440455026,0.997133490540637,0.996103215433172
574,0.996150931226669,0.995675571040182,0.995624064920622,0.995621268978,0.995573134750712,0.995702774864297,0.995765020530903,0.995835008601582,0.995849888454969,0.995626101247812,0.995058896532568,0.995673974991126,0.99488794886291,0.995805827103096,0.996020593249865,0.995509395375162,0.995882815124787,0.995936084764662,0.99616126708979,0.99577989396879,0.995589067491956,0.995624922067591,0.99558711039582,0.995696447863187,0.995957250077745,0.995665433158342,0.995647863067335,0.99524923395758,0.995210625766189,0.995332292327521,0.99546103364094,0.995339068611463,0.99607440234897,0.997091093211005,0.996072082856294
575,0.996145972003774,0.995666919699622,0.995615054043603,0.995612143340538,0.995563970410935,0.995693645679845,0.995755291835319,0.995825209001231,0.995839872026663,0.995615749640395,0.995047739347643,0.995662527890977,0.994876732301557,0.995795354105982,0.99600998879502,0.995496811119055,0.995869800329919,0.995922912010903,0.996147990459498,0.995766623486787,0.99557343485905,0.995608299646383,0.995570363897048,0.995678284078757,0.995936235407437,0.995646949020772,0.995628932920214,0.995230025531125,0.995191297771922,0.99531289802065,0.995441591263335,0.995319609752546,0.996055152191008,0.997071460639444,0.996052737092228
576,0.996141546169158,0.995659268928888,0.995606839679194,0.995603748225657,0.995555514630314,0.995685242444112,0.995745943589959,0.995815750395521,0.995830083239785,0.995605416263511,0.995036136292568,0.99565046091431,0.994865036773194,0.995784828404924,0.995999254694395,0.995486568609604,0.995858871125964,0.995911729270966,0.996136636243749,0.995755288353767,0.99556158819905,0.995595969101281,0.995557838459291,0.995665260705612,0.995923022168744,0.995633310860022,0.995614399123018,0.995214924767552,0.99517594251117,0.995297387137761,0.995425986935308,0.995303983059612,0.996040018213485,0.997055601119503,0.99603745255987
577,0.996142319989246,0.995660527466436,0.995608464737274,0.995605495358358,0.995557302543495,0.99568699400587,0.995748319778094,0.99581819720075,0.99583272574103,0.99560845183197,0.995040006866248,0.995654630588503,0.994868969104029,0.995787994614071,0.996002562545502,0.995487260514853,0.995860023937231,0.995913052151047,0.99613807017904,0.995756713155603,0.995561313019583,0.995595333581141,0.995557334218058,0.9956639882105,0.99592188617291,0.99563134173568,0.995611086789834,0.995212078972607,0.995173311899241,0.995294895267215,0.99542356977801,0.995301577422583,0.996037176429064,0.997053333430501,0.996034712420361
578,0.996118744396569,0.995619780254373,0.995564708450998,0.995560768832121,0.995512250389279,0.995642227222107,0.995698498556066,0.99576778762318,0.995780570256699,0.995553353436063,0.994978122845525,0.99559028056274,0.994806588763457,0.99573186376961,0.995945312947978,0.995432745047628,0.995801832902673,0.995853505437559,0.99607761543374,0.995696348483373,0.995498292727164,0.99552974844049,0.995490702919781,0.995594731471831,0.995851623402662,0.995558826853365,0.995533837811933,0.995131841037824,0.995091735193498,0.995212504011023,0.995340684226513,0.995218573133475,0.995956740186838,0.996969045496015,0.995953467989184
579,0.996123561656654,0.995628138411515,0.995573647366176,0.995569870500438,0.99552140675782,0.99565135154876,0.995708556551226,0.995777963275667,0.995791162848394,0.995564347984897,0.994990396042392,0.995603081387229,0.994818945547169,0.99574303117971,0.995956667632973,0.995444094349937,0.995813848334147,0.995865773087472,0.996090093763293,0.995708753708019,0.9955115703178,0.995543610408728,0.995504740488657,0.995609433664639,0.995866556198647,0.995574274169704,0.995550427193386,0.9951491885956,0.995109436228022,0.995230439761126,0.99535873736089,0.995236652367458,0.99597402680562,0.996987180953033,0.995970890191523
580,0.996116806148108,0.995616437467582,0.995561110683406,0.995557083376042,0.995508535520843,0.995638541672957,0.995694375351864,0.995763615479317,0.995776268029687,0.995548764744641,0.994972952221734,0.99558491251429,0.994801373356133,0.9957271816926,0.995940529671036,0.995428310050583,0.995797076778239,0.995848632327633,0.996072673290201,0.995691401527949,0.995493201067956,0.995524459385342,0.995485319336996,0.995589160665551,0.995845975482255,0.995553005915471,0.995527666697326,0.995125457121738,0.995085259063411,0.995205976163239,0.995334119400649,0.995211998956419,0.995950317308588,0.99696231976635,0.995946972067519
581,0.996124603856378,0.995629929378979,0.995575582282338,0.995571859677074,0.99552341412028,0.995653337886572,0.995710798086267,0.995780231643448,0.995793489134477,0.995566868211776,0.994993250806499,0.995606037570656,0.994821827962325,0.995745609251915,0.99595930839749,0.995446436925427,0.995816380596262,0.995868373222022,0.99609272599198,0.995711399470468,0.9955142278099,0.995546361957004,0.995507550508812,0.995612318673213,0.995869477662139,0.995577277762569,0.995553584055808,0.995152430334601,0.995112711534091,0.995233729194407,0.995362043394548,0.995239963063063,0.995977309825325,0.996990614425825,0.995974218406979
582,0.996137808077367,0.995652758637967,0.995600088889301,0.995596901381432,0.995548635430036,0.995678405518194,0.995738673400815,0.995808435886462,0.995822685341209,0.995597665969202,0.995027823803429,0.995641997302441,0.994856674762147,0.995776976338241,0.99599129239562,0.995477019188998,0.99584900158733,0.995901747697238,0.996126614932968,0.995745225143483,0.995549618098407,0.995583202897418,0.995544968440938,0.99565123709483,0.995908965412406,0.995618039608965,0.995597038324551,0.995197593209675,0.995158642957461,0.995280132831124,0.995408727715929,0.995286714317938,0.996022559994673,0.997038036339853,0.9960199143022
583,0.996135666039325,0.995649051023643,0.99559611355437,0.995592843823068,0.995544550263215,0.995674341891798,0.995734167083213,0.995803876535805,0.995817957274882,0.995592703854297,0.995022263160775,0.995636208615177,0.994851072003763,0.995771926783583,0.995986148097974,0.995472030893889,0.995843693516463,0.995896320590373,0.996121101112718,0.995739728658035,0.995543825221957,0.995577166902062,0.995538843771354,0.99564485245803,0.99590248517773,0.99561134567288,0.995589885045872,0.995190143712428,0.995151058461134,0.995272462912262,0.995401010146868,0.995278985652289,0.996015109438676,0.997030225490442,0.996012395255785
584,0.996133768801881,0.995645748022446,0.995592593639507,0.995589272138693,0.995540961146624,0.995670756273379,0.995730248151932,0.995799912149529,0.99581380772793,0.995588465294385,0.995017558451182,0.995631287823532,0.994846340567094,0.995767633379084,0.995981795291124,0.995467488053247,0.995838917808273,0.995891454153366,0.996116142951784,0.995734818307254,0.995538456731549,0.995571547300836,0.99553316826972,0.995638870659835,0.995896403847798,0.99560504282465,0.995583071674899,0.995182980498969,0.995143728257263,0.995265016538791,0.995393511847719,0.995271476433955,0.996008005482833,0.997022765739103,0.996005248171298
585,0.996128811508684,0.995637165233664,0.995583393751961,0.995579884516093,0.995531510481548,0.995661353569507,0.995719828090295,0.995789369546422,0.99580287039064,0.995577000593421,0.99500471638537,0.995617916326061,0.994833402315268,0.995755969057259,0.995969914678302,0.99545592858227,0.99582662440524,0.995878887056357,0.996103373386077,0.995722092773795,0.995525021541265,0.995557545130314,0.995518963624961,0.995624055163216,0.995881365322466,0.99558950581155,0.995566459047297,0.995165671737263,0.995126101323373,0.99524718700516,0.995375570860946,0.995253509636952,0.995990701565759,0.99700462355625,0.995987787871355
586,0.996170995695733,0.995710131921903,0.995661685467859,0.995659850314806,0.995612038263914,0.995741416513154,0.995808762157687,0.995879351973599,0.995896082468343,0.995675129696818,0.995114799086823,0.995732453388804,0.994944341936796,0.995855878965627,0.996071754190277,0.995553842979569,0.995930967357414,0.995985612515915,0.996211767739515,0.995830230165469,0.995638487727014,0.995675706360942,0.995638930050608,0.995748943830373,0.996008098039426,0.995720363502804,0.995706093774137,0.995310913005761,0.995273878109691,0.995396540886476,0.995525837909332,0.995403992366961,0.996136120014639,0.997157042352738,0.996134600721646
587,0.99617270916717,0.995713095410187,0.99566486565528,0.995663098908606,0.995615309820535,0.995744668883318,0.995812376003969,0.995883008434759,0.995899869440848,0.995679118658634,0.995119274835224,0.995737109809771,0.994948852695698,0.995859940696805,0.996075894771663,0.995557817843702,0.995935204316216,0.99598994653519,0.996216169266784,0.995834621873162,0.995643092162308,0.995680500831231,0.995643798280348,0.99575401055764,0.996013239390554,0.99572567180037,0.995711756631567,0.995316801944246,0.995279869142718,0.995402595213349,0.995531929144775,0.995410092342232,0.9961420172915,0.997163223289891,0.996140554972376
588,0.996321759855214,0.995970841675819,0.995941520718719,0.99594576089515,0.99589998808764,0.996027635276958,0.996126946183897,0.996201290612839,0.996229415614948,0.996026544390191,0.995509220206701,0.996142739018348,0.995341871562118,0.996213756461064,0.99643663460861,0.995903276763176,0.996303597813768,0.996366823144223,0.996598881204561,0.996216563147234,0.996043030606584,0.996096879663052,0.996066652977052,0.996193937448112,0.996459620552363,0.996186493397229,0.996203157204585,0.995827646025429,0.995799473239709,0.995927601491057,0.996060121342105,0.995939042032371,0.996653741674925,0.99769953094634,0.996657281127647
589,0.996321556623368,0.995970493752901,0.995941143272377,0.995945371373083,0.995899594520953,0.996027246921895,0.996126503883627,0.996200842968285,0.996228959182974,0.996026041778806,0.995508647805184,0.996142147819342,0.995341293019418,0.996213240967913,0.996436105153047,0.995902828707633,0.996303109190999,0.9963663202399,0.996598373088752,0.996216050102635,0.996042529102752,0.996096362338309,0.996066122646741,0.996193397860696,0.996459074900064,0.996185934004252,0.996202575234156,0.995827053673599,0.995798877687411,0.9959270060424,0.996059523341504,0.995938443199037,0.996653137022687,0.997698899536989,0.996656666422151
590,0.996321084181567,0.995969665845154,0.995940266936048,0.995944488005406,0.99589870876629,0.996026357705527,0.996125547998079,0.996199876177824,0.996227936286306,0.996025029688053,0.995507537394019,0.996140979630099,0.995340178897088,0.996212221512304,0.996435077729578,0.995901662555428,0.996301899057741,0.99636509159874,0.996597117430692,0.996214815409256,0.996041125766016,0.996094886472149,0.996064639167453,0.99619181687881,0.99645746497642,0.996184259912739,0.996200745050171,0.995825111939311,0.995796881126112,0.995924969241538,0.996057470894487,0.995936387728668,0.996651226842594,0.997696890497942,0.996654750390621
591,0.996321507843198,0.995970407468652,0.995941052833926,0.995945281092776,0.995899504288978,0.99602715567767,0.996126408221014,0.996200746242771,0.996228855160157,0.996025943841322,0.995508542397754,0.996142035851199,0.995341187672751,0.996213143218863,0.996436007610394,0.995902703075394,0.996302981130807,0.996366190885483,0.996598240316863,0.996215920859542,0.996042374237869,0.996096198483293,0.996065958956185,0.996193220911577,0.996458894337931,0.99618574546537,0.996202366227919,0.995826829478545,0.995798645841297,0.995926768341262,0.996059283616844,0.995938203116199,0.996652918611945,0.997698669379891,0.996656448143401
592,0.99631877296534,0.995965664548324,0.995935977077199,0.995940109911868,0.995894301045114,0.996021972910659,0.996120686813995,0.996194957773232,0.996222834782445,0.996019678639343,0.995501541877116,0.996134737544275,0.995334138192079,0.996206776656073,0.996429531230959,0.995896276290997,0.99629616889557,0.996359233312978,0.996591165136252,0.996208882685621,0.996034868115723,0.99608836546819,0.996058023040168,0.996184918160106,0.996450462669705,0.996177026105116,0.996193012687334,0.995817057509648,0.995788679713266,0.995916674541644,0.996049124505656,0.995928029337285,0.996643172892003,0.997688446701291,0.996646622988012
593,0.996305674363522,0.99594301255699,0.995911663444366,0.995915268795295,0.995869282873551,0.99599710496722,0.996093042497986,0.996166987207438,0.996193873162234,0.995989148608287,0.995467276182051,0.99609909289748,0.995299602625631,0.996175685545366,0.996397832148738,0.995865912616651,0.996263790657168,0.996326109814649,0.996557528329421,0.996175314478992,0.995999713247015,0.99605176469678,0.996020853676835,0.9961462463209,0.996411223141375,0.996136516561544,0.996149812740075,0.995772146277368,0.99574299726315,0.995870516185532,0.996002685877291,0.99588152410952,0.996598185946389,0.997641298153363,0.996601196916692
594,0.996304357024125,0.995940745200288,0.995909217598424,0.995912758041845,0.9958667503598,0.995994596339937,0.99609022155374,0.99616413259846,0.996190939005946,0.995985990107478,0.99546370597015,0.996095391949889,0.995295999317954,0.996172457889552,0.996394529545978,0.995862929128831,0.996260576204823,0.996322812132599,0.996554187428064,0.996171962197578,0.995996311562505,0.996048237748107,0.99601725679512,0.996142541160981,0.996407469258141,0.996132653111461,0.99614573711079,0.995767947814454,0.995738747947382,0.995866241824066,0.995998388803969,0.995877220951988,0.99659394596733,0.997636861442343,0.996596902899924
595,0.996282004045463,0.995902089303964,0.995867726578328,0.995870367216132,0.995824057504467,0.995952159543906,0.996043047893176,0.996116402245076,0.99614151703241,0.995933893328227,0.995405235415832,0.996034568137957,0.995237068389291,0.996119403977431,0.996340438509947,0.99581111208613,0.996205322138469,0.996266286536605,0.99649678571368,0.99611467797555,0.995936317047364,0.995985775391528,0.995953824471606,0.996076543914747,0.996340503089246,0.996063519287934,0.996072010893157,0.995691300245496,0.995660783724078,0.995787464970548,0.995919133551049,0.995797852032028,0.996517169957428,0.997556396265411,0.996519377762948
596,0.996280720347318,0.995899866977789,0.995865343969162,0.995867935564361,0.995821609385101,0.995949724179978,0.996040347849357,0.996113670422676,0.996138683610234,0.995930921064677,0.995401905117893,0.996031100942774,0.995233712973912,0.996116379571078,0.996337357605787,0.995808120764518,0.996202139729923,0.99626303294485,0.996493479948072,0.996111383007987,0.995932842001587,0.995982154156498,0.995950150361092,0.996072713011833,0.996336614689775,0.996059502377745,0.996067717307355,0.9956868279712,0.995656229916725,0.995782859437909,0.995914499331387,0.995793211148854,0.996512697822657,0.99755170769051,0.99651486479671
597,0.996297269948763,0.995928489865716,0.995896062597845,0.995899317045826,0.99585321336791,0.995981141055597,0.99607526236343,0.99614899682977,0.996175267934741,0.99596946716172,0.995445159912898,0.996076100140734,0.995277306942894,0.996155630723341,0.996377372733739,0.99584650471259,0.996243060328697,0.996304892598547,0.996535990557934,0.996153801550553,0.995977298253578,0.996028443207869,0.995997153965893,0.996121627678521,0.996386249034953,0.996110746770554,0.996122378248939,0.995743665684539,0.995714049969119,0.995841287562495,0.995973283189532,0.995852079326286,0.996569621083721,0.997611368140254,0.996572339918584
598,0.996353263436849,0.996025332012922,0.99599999827412,0.996005497163384,0.995960146876472,0.996087440034662,0.996193400850434,0.996268529300981,0.996299055271031,0.996099899825954,0.99559153041827,0.996228372812812,0.995424825829086,0.996288450645053,0.996512779416048,0.995976365651746,0.996381508223773,0.996446519093851,0.996679818978369,0.996297320354549,0.996127697446729,0.996185041345077,0.996156171427998,0.996287106067436,0.996554161740537,0.99628410465151,0.996307289153287,0.995935935932635,0.995909640834407,0.996038933170127,0.996172131794702,0.996051213190373,0.99676218481341,0.997813190766071,0.996766772045791
599,0.996376029700964,0.996064685693516,0.99604225968267,0.996048695414123,0.996003659541275,0.996130676630637,0.996241519121049,0.996317216154375,0.99634943132087,0.996153113636563,0.995651298293449,0.996290524509852,0.995485072787385,0.996342661097515,0.996568069825895,0.996029024373018,0.996437716372708,0.996504036609549,0.996738214754994,0.996355627437679,0.996188577927141,0.99624840145835,0.996220541235685,0.996354015905809,0.99662204440096,0.996354164517865,0.99638192802998,0.996013467153551,0.995988468019276,0.996118549494954,0.996252226149099,0.99613142227572,0.996839904226176,0.997894633001992,0.996845271243655
600,0.996373131143395,0.996059677441406,0.996036878870952,0.996043192894348,0.995998116180356,0.996125170220758,0.996235384386621,0.996311008849113,0.996343013042055,0.996146320440264,0.995643663241386,0.996282587558724,0.99547737551957,0.996335738403204,0.996561006805518,0.996022334309178,0.996430568582587,0.996496720412599,0.996730788449239,0.996348208691491,0.996180854095173,0.996240366043118,0.996212374656978,0.996345534695084,0.996613441037677,0.99634528767591,0.996372480139164,0.996003661091278,0.995978502419838,0.996108488090281,0.996242105001786,0.996121286645469,0.996830067267307,0.997884326282569,0.996835332983077


==> data/v_ds_varsky.dat <==
tds,Vuc_1,Vuc_2,Vuc_3,Vuc_4,Vuc_5,Vuc_6,Vuc_7,Vuc_8,Vuc_9,Vuc_10,Vuc_11,Vuc_12,Vuc_13,Vuc_14,Vuc_15,Vuc_16,Vuc_17,Vuc_18,Vuc_19,Vuc_20,Vuc_21,Vuc_22,Vuc_23,Vuc_24,Vuc_25,Vuc_26,Vuc_27,Vuc_28,Vuc_29,Vuc_30,Vuc_31,Vuc_32,Vuc_33,Vuc_34,Vuc_35,V_1,V_2,V_3,V_4,V_5,V_6,V_7,V_8,V_9,V_10,V_11,V_12,V_13,V_14,V_15,V_16,V_17,V_18,V_19,V_20,V_21,V_22,V_23,V_24,V_25,V_26,V_27,V_28,V_29,V_30,V_31,V_32,V_33,V_34,V_35
1,0.996867081169694,0.996927387404586,0.996985871849735,0.996994450576722,0.996950175516843,0.997042282008162,0.997211869342234,0.997296460288266,0.997382315747651,0.997177585979485,0.996809784858013,0.997551759988843,0.996644834504663,0.99736924054324,0.997596913627461,0.997261056970295,0.997715221450184,0.99780287607696,0.998082949938583,0.997656458306875,0.997681422555018,0.99782159817442,0.997796094383627,0.998044840746449,0.998341995950715,0.998150990589493,0.998362435553703,0.998101627198367,0.998136420018991,0.998312306487245,0.998464501915621,0.998343422657862,0.998965668904982,1.00013708536313,0.998972812703012,0.996864303141022,0.996922466534075,0.996980733643724,0.996989312416562,0.996945037122797,0.997037092362906,0.997206426364343,0.99729096348136,0.997376466366989,0.99717198529502,0.996803762046158,0.997545394712127,0.996638810672063,0.997363640964773,0.997591315362772,0.997253862646028,0.997707882740878,0.997795463655641,0.998075367090699,0.997649044766368,0.997672590708694,0.997812262073959,0.997786758034018,0.998034768498965,0.998331735172029,0.998140262874065,0.998350559569868,0.998088902193229,0.99812326867137,0.998298831888033,0.998450915343783,0.99832981898038,0.998953263373809,1.00012401951433,0.998960407255737
2,0.996812787600852,0.996833303447042,0.996889884746296,0.996896221531159,0.996851194307466,0.996938825391546,0.997095915139712,0.997179021797651,0.997260030781234,0.997048779707737,0.9966637467379,0.997398740513556,0.996497649713752,0.99723804972051,0.997463138937531,0.997131676985409,0.99757590183821,0.997659669850369,0.9979359506901,0.997511362537461,0.997530626935602,0.997664049560883,0.997636130992286,0.997877108463465,0.99816984247602,0.997974968411922,0.998174142499162,0.997905592681383,0.997937190407784,0.998110719842028,0.998262158880569,0.998139976284154,0.998767854369195,0.999933675417093,0.998773134494295,0.996818191085157,0.996842873313757,0.996899879012673,0.996906215731436,0.996861188970453,0.99694891843156,0.997106499924733,0.997189711840111,0.997271410168667,0.997059667768739,0.996675448899415,0.997411102978859,0.996509353872611,0.997248935657907,0.997474022349571,0.997145667471723,0.997590174958703,0.997674087115318,0.997950701427685,0.997525782007636,0.997547805783246,0.997682210285036,0.997654292246335,0.997896702304169,0.998189805021506,0.99799583776518,0.998197246334652,0.997930343765661,0.997962768582982,0.998136926076403,0.998288583334552,0.998166433082525,0.998791996572107,0.99995911525213,0.998797276580203
3,0.996797667541412,0.996807520998727,0.996868854838179,0.996874112485811,0.996828724428485,0.996908899276077,0.997061004104248,0.997143764371154,0.997224843131493,0.997007683910388,0.996614365294373,0.997345982979811,0.996447719937724,0.99719580215949,0.997419642912499,0.997095640034233,0.997535572095518,0.997617719972754,0.997892755261603,0.99746850733819,0.997490435712063,0.997622858110181,0.997593778287774,0.997834279911786,0.998125590250275,0.997931114326779,0.998129575991052,0.997861335123744,0.997893125533877,0.998067627444358,0.99821993605311,0.99809598715887,0.998718658667891,0.999878809118021,0.998723041515545,0.996795601316094,0.996803860912127,0.996865033476732,0.99687029114537,0.99682490290983,0.996905039399016,0.997056955701823,0.997139676016077,0.997220493118717,0.997003517739618,0.996609884320966,0.99734124665102,0.996443238197539,0.997191636795742,0.997415478508968,0.997090288859509,0.997530113740483,0.99761220689636,0.99788711573807,0.997462993414015,0.997483867005251,0.997615914466681,0.997586834433553,0.997826788849291,0.998117959211749,0.997923135771622,0.99812074347189,0.997851870816593,0.997883343997982,0.998057605549946,0.998209831016432,0.998085869297398,0.998709432904172,0.999869093206454,0.99871381578808
4,0.996778466646151,0.996774800110251,0.996834277770141,0.996838142925596,0.996792288905639,0.996872432809,0.997020420860917,0.997102996193396,0.99718587084579,0.996961558483376,0.996564075554089,0.997296718492348,0.996396724889771,0.997148189141836,0.997370417264455,0.997052944149631,0.997489426489145,0.997570534044673,0.997846402972033,0.997420154219916,0.997441016537333,0.997570881450588,0.997540303125532,0.997779660094578,0.998069133034834,0.997874640027039,0.998071251675523,0.997800515785844,0.997831756046511,0.998005917912349,0.998158056922307,0.998034079651229,0.998659213912188,0.999812041821665,0.998662438843093,0.996741071337157,0.996708568381032,0.996765115548217,0.996768980984721,0.996723123705569,0.996802582402497,0.996947164924827,0.99702901363719,0.997107129899927,0.996886193538072,0.996483058060675,0.997211116741547,0.996315693470964,0.997072838682678,0.99729508405356,0.996956117041886,0.997390648253549,0.997470760505542,0.997744328195801,0.997320365214463,0.997322135547651,0.997445208874849,0.99741462654099,0.997644073811684,0.997931000975344,0.997730228807571,0.997911381283206,0.997629236094558,0.997654747842972,0.997824562715737,0.997975193337776,0.997850989396312,0.998492179777909,0.999636061574258,0.998495405166237
5,0.996745327302752,0.996717261933195,0.996769807583851,0.996772426798481,0.996726154235856,0.99681000194234,0.99695207804099,0.997034198631503,0.997116784823308,0.996886071929486,0.996479009623593,0.997207775299254,0.99631102092626,0.997071377936156,0.99729217076524,0.996976466677249,0.997406961649464,0.997485675879784,0.997758895374341,0.997334244969274,0.997354777754253,0.997481018174185,0.997449097498997,0.997684052428597,0.997971895021564,0.99777398449138,0.997963004654979,0.99768653132758,0.997715099496478,0.997887498224972,0.998038763499817,0.997914626360974,0.998543228348036,0.999689577196811,0.998545417215621,0.99669459450984,0.996627409457038,0.996675979550045,0.99667859902541,0.996632322001991,0.996715240744796,0.996852697243032,0.996933832175383,0.997009963909667,0.996783830216385,0.996369100861664,0.997091648958962,0.99620109320558,0.996969155730548,0.997189971801673,0.996845108928718,0.997272956404377,0.997350320209551,0.997620417766673,0.997198868175439,0.99719350250744,0.997310529590855,0.997278603243064,0.997500115002322,0.99778450395102,0.997578075297404,0.997746124137433,0.997454173970499,0.997474971441483,0.997641473441991,0.997790692440239,0.997666247865583,0.998316627894648,0.999450838789213,0.998318817141941
6,0.996844639364181,0.996890077769457,0.99695645090424,0.99696238695466,0.996917229331196,0.996998457373863,0.997160052596539,0.997244735687145,0.99733689151941,0.997113065277949,0.996731514468862,0.997470581990592,0.996565228732644,0.997301892651651,0.997526500434268,0.997209933548142,0.997652524402388,0.99773568362053,0.998011476437703,0.997587054508505,0.997627132503285,0.997764357582544,0.997736011673361,0.997983082067691,0.998275251429139,0.998086855824891,0.998296791477689,0.998034297011325,0.998069159697566,0.998245426646356,0.998398193411162,0.998275304863719,0.998891165741238,1.00006078619658,0.998896112363003,0.996823946544482,0.996853426962471,0.996918178083589,0.99692411437137,0.996878954970894,0.996959803682479,0.997119513993708,0.997203794958075,0.997293317202884,0.997071359209665,0.99668667901735,0.997423208275867,0.996520385620276,0.997260194698358,0.997484812133095,0.997156351253831,0.997597862516209,0.997680470939728,0.997954990024543,0.997531833364695,0.997561345841798,0.997694812433349,0.997666464464614,0.997908050640834,0.998198811140582,0.998006940650081,0.998208320918981,0.99793951162609,0.997971203659942,0.998145064667124,0.998296996674118,0.99817398259752,0.998798731495064,0.999963403660159,0.998803678533315
7,0.996850476562092,0.996900634193224,0.996971778317132,0.996977476397678,0.996932240165509,0.997010466922399,0.997173348437871,0.997258241595687,0.997352284801526,0.997127437112026,0.996750592979396,0.997494284613849,0.996584191481407,0.997316006112949,0.997540333348527,0.99722055866,0.997659058081065,0.997740282867684,0.998012133480007,0.997591456327989,0.997642218694174,0.997780207184348,0.997751606062014,0.998000290809944,0.998292138391606,0.998105563581415,0.99831836427923,0.998058684096161,0.998095472530378,0.998273036351894,0.998426446104793,0.998303674633913,0.998916550936126,1.00008487842986,0.998921299643638,0.996813607055454,0.996835331903476,0.996903586001862,0.996909284488605,0.996864045084706,0.996941595935645,0.997101119265093,0.997185295808688,0.997274645840266,0.99705312861903,0.99667071038748,0.997409880909663,0.996504295230493,0.99724171205901,0.997466056470721,0.997125088667499,0.9975616635884,0.997641906565481,0.997911486698038,0.997493064926492,0.99752500300368,0.997656294559192,0.997627689734619,0.997866602707437,0.998155939507437,0.997963173743784,0.998160730703217,0.997889800198513,0.997920939933262,0.998094217080489,0.998246139379805,0.998123144493844,0.998751853697534,0.999911360826698,0.998756603113668
8,0.99682181338574,0.996851619215487,0.996924796160912,0.996928598609053,0.996882728049805,0.996956536198498,0.997114078332171,0.997198452898813,0.997293204119563,0.997062179465881,0.996683832303143,0.997432361593318,0.996516470959105,0.997248723891163,0.997470856424734,0.997151449785914,0.997578227505535,0.997654505316872,0.997919285461641,0.997504086541164,0.997566629377823,0.997702727608044,0.997672086435477,0.99792021702534,0.998211052410182,0.998023329390393,0.998234249782768,0.997973753391628,0.998011407195716,0.998189614498921,0.99834249790367,0.998220595786997,0.998829161196968,0.999987529703359,0.998832333778179,0.996777250858336,0.996772692392262,0.996842377146111,0.996846179924209,0.996800305478458,0.996873296463304,0.997026780135608,0.997110288641464,0.997199368324006,0.996972368390229,0.996587286041106,0.997330353076674,0.99641990809641,0.997158930076284,0.997381083162334,0.997036061799524,0.997460512200485,0.997535602832184,0.99779763810083,0.997385165615078,0.997424960361228,0.997552964926195,0.99752231896557,0.997758640055836,0.998046440909342,0.997851235869784,0.998043733685266,0.997769641436063,0.997800469101624,0.997973496121918,0.998124581753955,0.998002409954437,0.998630107412112,0.999777813308728,0.998633280527739
9,0.996887088983584,0.996966538051754,0.997053286243789,0.997057824063945,0.997012204912349,0.997081278776321,0.997251302480581,0.997336894812318,0.997438033147153,0.997213377039573,0.996866816190071,0.997639091518324,0.996699854339218,0.997400683228407,0.997623638949735,0.997305572616068,0.997732083972508,0.997807880707007,0.998069812760842,0.997658098585663,0.997754603886997,0.997900525613912,0.997870681597829,0.998132672645175,0.998424423860755,0.998250062549292,0.998485256782845,0.998239879445486,0.998285625072402,0.998468176275673,0.998622360156028,0.998501678200082,0.999090503764233,1.00025853824915,0.999094287445568,0.996796579443813,0.996806230124427,0.99688588460301,0.996890423220822,0.996844796215835,0.99691220994536,0.997073991018344,0.997157823721307,0.997247438550726,0.997030964696695,0.996670729858383,0.997431915128614,0.996503734359401,0.997218306100348,0.997441303736173,0.997071205030471,0.997492986966612,0.99756637115527,0.997822724634859,0.997416551721977,0.997466853731012,0.997596335261536,0.997566481766564,0.997804484902916,0.998090070300181,0.997900514083576,0.99809828870394,0.997825296100759,0.997857177054014,0.998029205348392,0.998179736926005,0.998058508012793,0.998686191397455,0.999832562436708,0.9986899764181
10,0.996946050997336,0.9970704799548,0.997167281744256,0.997172334652184,0.997126892768983,0.997190767103443,0.997368329676967,0.99745536411665,0.997564816273872,0.997335799486522,0.996999753259184,0.997778942112463,0.996833072148421,0.997523636072636,0.997747164611847,0.997453309258229,0.997881814348771,0.997958375012458,0.9982208670982,0.997809045584109,0.997935801943391,0.998091902130676,0.9980626181868,0.998340055942277,0.998635404245041,0.998471920020297,0.998731954368547,0.998504394705356,0.998560078926485,0.998745797695609,0.998899489572247,0.998783552403809,0.999348971431596,1.00051943289689,0.999353182905271,0.99683952242976,0.996881796022598,0.996970246743285,0.996975300695945,0.996929849601172,0.996991768567364,0.997159627463424,0.997244590210828,0.997340474948873,0.997121092853967,0.996768949325993,0.99753508235714,0.99660222866015,0.997308971026019,0.997532549049637,0.997177455319762,0.997600392049533,0.997674112144412,0.997930035552049,0.997524738913306,0.997597114623445,0.997733864049086,0.997704569150956,0.997953772647284,0.998241862500297,0.99806049519714,0.998276486084965,0.998016423108888,0.998055789051866,0.998229120306247,0.998378511814667,0.998261933239872,0.998873087743797,1.00001804390084,0.998877301003199
11,0.996976838113988,0.997124777007895,0.997225164415855,0.997230460005197,0.997185101853168,0.997246489049149,0.997424848461317,0.99751240929926,0.997624784168684,0.997391275090102,0.997050588623485,0.997825115817658,0.996884037827497,0.997579361937141,0.997803160800752,0.997534650854088,0.997964090088094,0.998041009759492,0.998303762490778,0.997891895468392,0.998039312518097,0.998202323607065,0.99817330417893,0.998460753357398,0.998756388323365,0.998602780449496,0.998880376817201,0.99866829616271,0.998733454951411,0.998924476266276,0.999079130998838,0.998966258869512,0.999503234640976,1.00068086828807,0.999507647545625,0.996880988238019,0.99695500495667,0.99704787656329,0.997053173138097,0.997007806710391,0.997067433332712,0.997237058777408,0.997322755064579,0.997422918962574,0.997198080543008,0.996842903874338,0.997605678510061,0.996676317503269,0.997386204872092,0.997610048330954,0.99728644771708,0.997710875532839,0.997785238712375,0.99804207952777,0.997636085053571,0.997734575203805,0.997880175577428,0.997851146378636,0.998113192185826,0.998402294794837,0.99823259919302,0.998470568772697,0.998229245531587,0.998279723917942,0.998459600176413,0.998610385414888,0.998496937623174,0.999075056994264,1.00022974159411,0.999079471594559
12,0.997012245907772,0.997187529914471,0.997296082885247,0.997301326642958,0.997255954648252,0.997311903744529,0.997494160063783,0.997582049931675,0.997696708161769,0.997465167797247,0.997137153374969,0.9979222251819,0.996970591669433,0.997653185028365,0.997876906871313,0.997623864267061,0.998053058546987,0.998129893749516,0.998392562384104,0.997980750309788,0.998149555896735,0.998319203232126,0.998290132065349,0.998587638076281,0.998883165972595,0.998739726504012,0.999035002133821,0.998834427112161,0.99890600332394,0.999101072375277,0.999257296086794,0.999144720666145,0.999667272999219,1.00085050249456,0.999671642511217,0.996926864598705,0.997036297781825,0.997138154814792,0.997143399442898,0.997098020071524,0.997152399615703,0.99732687405506,0.997413102505957,0.997516880104446,0.997293066612653,0.996952142953167,0.997726744507764,0.996785549544415,0.997481117233346,0.997704878803153,0.997402765908106,0.997827494628853,0.997902051805696,0.998159452509527,0.997752873279214,0.997878096967587,0.998032234952456,0.998003155064731,0.998278032205997,0.998567739618406,0.998409971589883,0.998669949007299,0.998443325091562,0.998501824479372,0.99868696555339,0.998839742376268,0.99872665423398,0.999285857267369,1.00044864294556,0.99929022827298
13,0.997039815872494,0.99723719030042,0.997351055828117,0.99735539151909,0.99730971942555,0.997364702583775,0.997551307596435,0.997639696115243,0.997759589994033,0.997526863018269,0.997217993268574,0.998021680034765,0.997050991337181,0.99771389291992,0.997936542555474,0.997693941963462,0.998119480947685,0.998194945375618,0.998456538712325,0.998045056005027,0.998239164690976,0.998415254708636,0.998385211073487,0.998693875770831,0.998989649541601,0.998856055263464,0.999169922237764,0.99898225793606,0.999062529817339,0.999263746303927,0.999423378317183,0.999308548308928,0.999812771035871,1.00099707433435,0.999816385595729,0.99695170114463,0.997081115168044,0.997188069393565,0.997192405831126,0.997146726072314,0.997200089167189,0.997378662239804,0.997465335788712,0.997573998661005,0.997349248433922,0.997027057529667,0.997819940532473,0.996860022784687,0.997536312624097,0.997759003074541,0.9974657631842,0.997886691517512,0.997959804025611,0.99821595905305,0.997809878254353,0.997959013416065,0.998119097842964,0.998089044909421,0.998374357405585,0.998664123070006,0.998515744037545,0.998793184951086,0.998578639389228,0.998645417553235,0.998836389316513,0.998992465001817,0.998877104801674,0.999419148602153,1.00058235031067,0.999422764398145
14,0.997093089736162,0.997331115584592,0.997454848388654,0.997459644674289,0.997414131184898,0.997465399052429,0.997661365296814,0.997750789981032,0.997876473268656,0.99764687164049,0.997361125186662,0.998182311058666,0.997194378415041,0.997834373850012,0.998057533339608,0.997823419383284,0.998251787181703,0.998328459816948,0.99859177469902,0.998178975057866,0.998396045615645,0.998580717140886,0.99855117405358,0.998870858582825,0.999168677587019,0.999043689382261,0.999375753794572,0.999201052556315,0.999289058165624,0.999496062839028,0.999657619660156,0.999540279976659,1.00002530039024,1.00121179083666,1.0000292973815,0.997038130155155,0.997233764573392,0.997353185292367,0.997357982092869,0.997312463836445,0.997362720396078,0.997553675237502,0.997642029812295,0.997760705036102,0.997536081468214,0.997242024202307,0.998056469628,0.997075256983633,0.997723605131819,0.997946790152763,0.997681093443123,0.998106584589707,0.998181789782375,0.998441711369489,0.99803228236884,0.998221301453442,0.998395989449772,0.998366440655849,0.998671559078568,0.998965629693969,0.998831420499943,0.999140764100178,0.998949295254047,0.999028884282608,0.999229498960952,0.999388837560156,0.999271166385952,0.999779778536354,1.00095310606474,0.999783776395243
15,0.997167460983889,0.997462855940047,0.997597601905793,0.997602370198071,0.997556854308685,0.997604227709397,0.997809433052954,0.997899934204666,0.998032745027863,0.997804525924162,0.997544681883349,0.998387167501223,0.997377952961917,0.997991968321972,0.998215059712177,0.998012379496993,0.99844159959522,0.998518741070302,0.998783192607164,0.998369263008967,0.998631210915205,0.998830107914604,0.998800543231578,0.999137824234445,0.999437010401292,0.999327658937483,0.99968954075629,0.999537689247531,0.999639156871595,0.999856425946322,1.00001790357872,0.999902518687279,1.00035333134635,1.00154533998031,1.00035730451038,0.997064244118636,0.997280022555416,0.997406668422701,0.997411437677868,0.997365912830884,0.997411386285054,0.997607178834107,0.997695669514545,0.99781531392065,0.997596450870312,0.997321001402076,0.998150830380323,0.997154234065782,0.997783933568982,0.998007072919312,0.997745076729709,0.99816889178116,0.998243276057971,0.998501351838734,0.998093755430706,0.998303021538234,0.99848316782446,0.998453592411716,0.998763514883109,0.999055658517703,0.998928990812262,0.999248198572273,0.999064856019511,0.999150517477903,0.999355786115057,0.999513095924998,0.999397089370608,0.999892205594606,1.00105948205331,0.999896180377193
16,0.997274282142022,0.997651378758039,0.997796856204551,0.997802349453924,0.997757084977207,0.997802839719256,0.998020921258533,0.998113363663817,0.998257322654415,0.998027475344107,0.997792792486067,0.998653508047871,0.997626469282041,0.998215654524156,0.998439540534472,0.998286169136811,0.998719210071225,0.998797945962334,0.999064386554855,0.998649115585724,0.998972052208801,0.999192273827538,0.999163500152283,0.999526549440727,0.999828065985106,0.999741967310968,1.00014794276901,1.00003152298949,1.0001537527958,1.0003872394401,1.00055077973972,1.00043965065019,1.00082669145699,1.00202802857896,1.00083126593367,0.997179449360835,0.9974833895309,0.99762141939556,0.997626913663994,0.997581640994751,0.997625648784854,0.997835076826014,0.99792567066846,0.998057523232515,0.997836280704763,0.99758725280768,0.998436333471533,0.997420894359477,0.998024497099284,0.998248427379693,0.998040568742032,0.998468640248455,0.998544841062655,0.998805419068061,0.998395971710074,0.998670507776423,0.998873501079721,0.998844717799305,0.999182628554669,0.999477670512737,0.99937566562453,0.999742431148489,0.999597078632656,0.99970478777037,0.999927250160539,1.00008695993151,0.999975261412521,1.00040299844008,1.00158160272799,1.0004075746668
17,0.99718243194813,0.997494662058306,0.997635235425635,0.997634244675723,0.997586810443109,0.997627412444983,0.997823450840182,0.997913807980006,0.998058166336331,0.997805041808017,0.997553219914779,0.998420572554157,0.997383612237773,0.997986295894217,0.998202674892739,0.998079975220699,0.998488264973769,0.998557790729939,0.998817963155974,0.998403523416448,0.99874827369962,0.998965350187804,0.99892960367196,0.99929242207087,0.999586871139227,0.999503673180747,0.999908858128487,0.999798259802809,0.999928037986233,1.000169768636,1.00033686942438,1.00022254496043,1.00057678129269,1.00174404270134,1.00057597018599,0.997097538836966,0.997344285819799,0.997478194507653,0.997477203617883,0.997429761703305,0.997468798908386,0.997657089790659,0.997745792466101,0.99787931801182,0.997633888394043,0.997369226233989,0.998226168341224,0.997199586398013,0.997815174554186,0.998031591836694,0.997860134471362,0.998263971517737,0.998331226590658,0.998586151414902,0.998176923129796,0.998478367319688,0.998680026478719,0.998644269316547,0.998984592988783,0.999273246055474,0.999175816092658,0.999545915270078,0.999409430489621,0.999526218749335,0.999758088374556,0.999921763126512,0.999806927752673,1.00019756426474,1.00134446894084,1.00019675262215
18,0.997258577308801,0.997629616350324,0.997783733325119,0.997782642198636,0.997735181713668,0.99777239689064,0.997983032899929,0.99807478560558,0.998228508156233,0.997981090170257,0.997774139911071,0.99867866187167,0.997604520489495,0.998162203380349,0.99837842596851,0.998266471374088,0.998674280972883,0.998743642095585,0.999003647267537,0.998589320762489,0.998979451757994,0.999211082668023,0.999175237343309,0.999558917053605,0.999860574901038,0.999787849096614,1.000224110745,1.00013807628127,1.00028322199573,1.00053638564156,1.00070906124078,1.00059192837641,1.00090352600294,1.00207592153319,1.00090263186094,0.997163553475918,0.99746129046781,0.997607945170977,0.997606853870908,0.997559384777056,0.997594847794854,0.997796810443841,0.997886710414904,0.998028301977178,0.997789504945496,0.997568185784026,0.998461057950615,0.997398530340965,0.997970654054676,0.998186919494349,0.998020386168028,0.998423208591924,0.998490026500038,0.99874415428273,0.998335664666445,0.998677323286925,0.998891696402075,0.998855839121894,0.999214338924689,0.999509508414584,0.999420852143949,0.999817839232557,0.999702829130695,0.999833436167629,1.00007556295833,1.00024440474476,1.00012669842514,1.00047903499799,1.00162863661071,1.00047814021911
19,0.997325691283995,0.997748610659883,0.997910594700525,0.997909368158586,0.997861868693123,0.997897988283511,0.998117254168879,0.998210011725507,0.998370622530148,0.998124268972821,0.99794235856754,0.998867823929069,0.997772700749227,0.998305209756147,0.998521242386523,0.998438444652594,0.99884668507397,0.998916354675067,0.999177375220039,0.998761948077909,0.999194460819188,0.999437678240588,0.999401695830577,0.999802848209073,1.00011760846544,1.00004349320175,1.00050040856482,1.00043224668007,1.00058782779433,1.00084911192459,1.00102489666772,1.00090643678996,1.0011863070454,1.0023576429417,1.00118530073557,0.997238685749781,0.997594484325051,0.997749632845231,0.997748406122804,0.997700898763548,0.997735413430269,0.997946735098927,0.9980377954426,0.99818729359096,0.997948838916199,0.997753770117122,0.998668567215454,0.997584079288805,0.998129812560932,0.998345884419264,0.998213117888693,0.99861678956226,0.998684129346552,0.998939765728163,0.998529685623932,0.998917817634624,0.999145232359632,0.999109238956204,0.999487334886074,0.999796155970466,0.999707450546302,1.00012840116193,1.00003370694142,1.00017597596794,1.0004271544636,1.0005994289789,1.00048044326853,1.0007976136808,1.00194807088414,1.0007966067421
20,0.997361375613642,0.997811617140793,0.99797986753206,0.997978856827236,0.997931432689549,0.997963048158967,0.998185081849203,0.998277976634611,0.998439043246873,0.998195764458949,0.998022030040722,0.998953482654606,0.997852494045274,0.99837692368146,0.998593191789236,0.998530524106157,0.998940631271342,0.999011143254318,0.999273609190869,0.998856931423865,0.99930943896,0.999557797004659,0.999522050807908,0.999929774413755,1.0002566527609,1.00017201655242,1.00063150950607,1.00056434284231,1.00072036499967,1.00098192157181,1.00115783635277,1.00103941774032,1.00131828249067,1.00249665905926,1.00131745547838,0.997264413143489,0.997639850477685,0.997800482568544,0.997799471702842,0.99775203877979,0.997781864584115,0.997995043727209,0.998086046661122,0.998234726112862,0.998000253236691,0.997811853824054,0.99873141654877,0.997642281058311,0.998181449135197,0.998397761019321,0.998279406354408,0.998684421359883,0.998752336585981,0.999008801321375,0.998598083423481,0.999001129816236,0.999231875287293,0.999196116915705,0.999578143062736,0.999898405891037,0.999797502651992,1.00021690824005,1.00012016752702,1.00026135143764,1.0005116437737,1.00068364592195,1.00056464115356,1.00088508231742,1.00204018905415,1.00088425468382
21,0.997366218545124,0.997820104776477,0.997983122007273,0.997982209224296,0.997934817902174,0.997972691546643,0.998195269289779,0.998288228340907,0.998449505278962,0.998206512528809,0.998033529794519,0.998965280830621,0.997864044784698,0.998387774963986,0.998604154804668,0.998545768773041,0.998957304716134,0.999028487433334,0.999292282389583,0.9988743599053,0.999327034293264,0.999574927170228,0.999539286781901,0.999947409513745,1.00027738011526,1.00018882571171,1.00064677223238,1.00057876480079,1.00073340709583,1.00099509996935,1.00117108229272,1.00105267665761,1.00133399384718,1.00251892657188,1.0013332481554,0.997275170051861,0.997658814097905,0.997814676318501,0.997813763401631,0.997766363835204,0.997802558029481,0.998016820934993,0.998108003433153,0.998257648103359,0.998022924741363,0.997836170927569,0.998756756767413,0.997666651398547,0.998204221637302,0.998420642608043,0.998309966957366,0.998716721493827,0.998785465908027,0.99904362579792,0.998631299588114,0.999037528451715,0.999268882356066,0.999233230568395,0.999617222617638,0.99994098207662,0.999837150998009,1.00025745352041,1.0001616745729,1.00030238259785,1.00055349799741,1.00072580622084,1.00060685019474,1.00092721063089,1.00209029578265,1.00092646438966
22,0.997362297066875,0.997813302897385,0.99797302267469,0.997971953940072,0.997924510129591,0.997966283249102,0.998188539789266,0.998281026344241,0.998439565989415,0.998201323115162,0.998033656322774,0.998970296143177,0.997864093327057,0.998382419007095,0.998598618306194,0.99853670844817,0.998948670145962,0.999020143659228,0.999284978944928,0.99886588495213,0.999313677073432,0.999560190546493,0.999524382137539,0.999930552404723,1.00026032142083,1.00016993249456,1.0006244676176,1.00055691522618,1.00071117731437,1.00097260380695,1.00114847877346,1.00103100839865,1.00130619395855,1.00249033376886,1.00130531872508,0.99728713912753,0.997680161850854,0.997833974700351,0.99783290583283,0.997785455209235,0.997825842519279,0.998041235124916,0.998132255073843,0.998281191936428,0.998049776070321,0.997870742085166,0.998798165793495,0.99770115058121,0.998230900383078,0.998447133606221,0.998342060911581,0.998750075763362,0.998819536576007,0.999079720465675,0.998665245819881,0.999074698002149,0.999307558921131,0.999271741058504,0.999657992044433,0.999982633898343,0.999879634435963,1.00030309535507,1.00021261919611,1.00035537915973,1.00060807442363,1.00078091659813,1.00066299222463,1.00097040403038,1.00213651003875,1.00096952829854
23,0.997376371490375,0.997839178978956,0.997998242654714,0.99799614428738,0.997948358400566,0.997992187404081,0.998212337533845,0.998304874347744,0.998465982408722,0.99822165790155,0.998052622202494,0.998991370811028,0.997882547629006,0.998401643612493,0.998616638301764,0.998579377552903,0.998989299704211,0.999060271043961,0.99932633523745,0.998905161476285,0.999367239987502,0.999616951126929,0.999580039123636,0.999991720615793,1.00032306773808,1.00023483360094,1.00069694072749,1.00063649299512,1.00079513889035,1.00106009015271,1.00123684404491,1.00111954652052,1.00137905829322,1.00256370820798,1.0013773282587,0.997311616883126,0.997724466512221,0.997878439785164,0.997876341175994,0.997828549375623,0.997871184367142,0.998085419168546,0.998176692136493,0.998329525304252,0.998091083160655,0.997912251538908,0.998843058431019,0.997742152323997,0.998271093213996,0.998486116975304,0.998411673250498,0.998818193929009,0.998887430776873,0.999149486948244,0.998732293439208,0.999161340613078,0.999399289009554,0.999362368611866,0.999756888371559,1.00008381784415,0.999984719009992,1.0004200535517,1.00033985597028,1.00048859254959,1.00074602173805,1.00092016273997,1.00080247405206,1.00108974817672,1.002258859405,1.00108801745768
24,0.997423911845602,0.997923211198794,0.998088458569086,0.998086552484258,0.998038835079346,0.99808030565655,0.998305149617834,0.998398543988366,0.998564853535576,0.998318001495384,0.998156962747752,0.999101598115813,0.997987002483717,0.998498175723618,0.99871337292931,0.99870126907482,0.999116082935094,0.999189432131788,0.999460562322929,0.999034503146134,0.999497288864511,0.999750062149089,0.999713361483066,1.00012897687512,1.00046053242093,1.00037614870535,1.00084517103773,1.00078949367338,1.00095095513098,1.00121777488405,1.00139545226124,1.0012783368922,1.00153046832197,1.0027220060702,1.00152889802699,0.997365699665902,0.997820086559587,0.997980756920398,0.997978850639725,0.997931127924413,0.997971524631686,0.9981910497707,0.998283307703026,0.998442176488221,0.998200614142244,0.998030767504177,0.998968262089511,0.997860785095104,0.998380810284842,0.998596033659951,0.998550504272657,0.998962260241423,0.99903405012742,0.999301577022679,0.998879096197968,0.999312182437942,0.999554379842284,0.999517671670244,0.999917856922736,1.00024544012454,1.00015128855237,1.00059623979818,1.00052280547189,1.00067535767286,1.00093541437995,1.0011107426095,1.00099327555611,1.00127036752808,1.00244793485714,1.00126879665998
25,0.997541726727128,0.998130971482303,0.99830232468673,0.998301428390569,0.998254058074593,0.99829799479352,0.998534184384099,0.99862859821801,0.998799453502598,0.998560107427179,0.998426358553242,0.999390057841098,0.998256950225946,0.998741321092528,0.998957640810662,0.999009570103028,0.999442892181028,0.999525075469706,0.999814352696204,0.999371040506068,0.999841415455313,1.00010539149724,1.00006978813352,1.00050037608331,1.00083611241196,1.00076183302265,1.00125486420401,1.00121832151154,1.00139016317398,1.00166501142562,1.00184495714179,1.00172924968448,1.00195151001361,1.00315393056968,1.00195077833227,0.997498121277427,0.998053719398551,0.998221641157404,0.998220744799394,0.998173370530631,0.998216502602769,0.99844870543558,0.998542267264893,0.998707543901726,0.998472165057236,0.998331815365016,0.999290162887084,0.998162390486989,0.998653395250183,0.998869734693996,0.998896629383803,0.999327661289458,0.99940867667807,0.999695254791412,0.999254623120425,0.999702742283218,0.999958793826125,0.999923185001504,1.00034221115967,1.00067497043529,1.00059337286556,1.00106836771072,1.00101852020381,1.00118368663739,1.00145346764373,1.0016316531452,1.0015156823459,1.00175664415863,1.00294859643938,1.00175591221558
26,0.997598358110103,0.998233210862424,0.998414258487871,0.998411275241944,0.998363214508519,0.998402331243628,0.998638323930305,0.99873318262895,0.998911499403477,0.998662020635351,0.998538335764284,0.999516841840047,0.998367903351284,0.998840972768074,0.999054837360333,0.999163541774391,0.999605161867272,0.999692581519475,0.999998877976358,0.999536835938746,1.00001559779578,1.0002850495032,1.00024721210456,1.00068739588712,1.00102325909917,1.00095616676383,1.00146410068874,1.00144037311913,1.00162089871116,1.00190272884426,1.00208439783381,1.00196903969493,1.00216373594983,1.00336088731854,1.0021612722634,0.99755437081739,0.998155280661012,0.998332866116396,0.998329882632305,0.998281817851362,0.998320122222295,0.998552091647917,0.998646090555106,0.998818778098086,0.998573302303982,0.998442957370231,0.999416064300537,0.998272508152367,0.99875227090984,0.998966155185056,0.999049609080316,0.99948891917034,0.999575160932301,0.999878735766504,0.999419396377897,0.999875703346382,1.0001371598364,1.00009931658485,1.00052783570786,1.00086069476722,1.00078621962112,1.00127595676254,1.0012388066615,1.00141259846758,1.00168931698203,1.00186921019584,1.0017535864,1.00196714678249,1.00315373301166,1.00196468248013
27,0.997678224713868,0.998374476216477,0.998564600540511,0.998561849258133,0.998513873182364,0.998550024830977,0.998795098638071,0.998891203208945,0.999077189786339,0.998827408740093,0.99872503155513,0.999720211331495,0.998554747736743,0.999006578983206,0.999220676772536,0.99937041153805,0.999828507865165,0.999924116757781,1.00024888501318,0.999768601202192,1.00025526386756,1.00053356609056,1.00049598700517,1.00094800694781,1.00128853460417,1.00122687595324,1.00175226494621,1.00174403585312,1.00193324960661,1.00222119444599,1.00240541162176,1.00228863052094,1.00246239320913,1.00366645079949,1.00246012247816,0.997645543139687,0.998316573979086,0.998504124640222,0.998501373195679,0.998453394115926,0.998488941795243,0.998731025083263,0.998826490478646,0.999008292204097,0.9987614876454,0.998654160739694,0.999645327848454,0.998483864437817,0.998940670151913,0.999154782592171,0.999285759318731,0.999742139869467,0.999836873855738,1.00015962049841,0.999681344214901,1.00015131957435,1.00042368048371,1.00038609707664,1.000829448916,1.00116774398701,1.00110059930929,1.00161246601528,1.00159426304505,1.00177847332032,1.00206261986738,1.00224551758903,1.00212853877949,1.00231631842723,1.00351252378409,1.00231404726717
28,0.99775350451967,0.998507971413793,0.998705894233497,0.998702991574899,0.998654971914679,0.998689650725035,0.998942697868835,0.9990401624204,0.999235387079886,0.998981424284985,0.998897411756645,0.999908062003395,0.998727082398022,0.999160402845024,0.99937428956485,0.999566659462177,1.00003031423989,1.00012881875722,1.00046064984505,0.999973209931612,1.00049174192855,1.00078192063713,1.00074418841171,1.00121287166479,1.00155903238099,1.00150584312521,1.00205608941912,1.00206547732664,1.00226497549953,1.00256011274695,1.00274741285147,1.0026293084518,1.00278232849116,1.00399727903316,1.00277993275784,0.997744993692351,0.998492892441637,0.998690143973577,0.998687241270366,0.998639220826503,0.998673742133556,0.998926009365048,0.999023307203292,0.999217440356542,0.998964254061275,0.998878950979893,0.999888554990083,0.998708618366375,0.999143235814647,0.999357126349774,0.999544616563448,1.00000782403238,1.00010610046686,1.00043740452665,0.999950487968568,1.00046467577864,1.00075330758836,1.0007155742324,1.00118200081962,1.00152757992798,1.00147296288734,1.00201968885283,1.00202648042541,1.00222467630338,1.002518824729,1.00270578135033,1.00258762537527,1.00274429369563,1.00395719933698,1.00274189784553
29,0.997852797731354,0.998684745016426,0.998896127808443,0.998892276907147,0.998843950353744,0.998872939591813,0.999135260592783,0.999233917933139,0.999439040844615,0.99918312337839,0.999130874973268,1.00017052944121,0.998960112345651,0.99936104506061,0.999573781269535,0.999827845905478,1.00029488779049,1.00039560578974,1.00073476453559,1.00023925049495,1.00081029020254,1.00111754650106,1.00107880927257,1.0015724963979,1.00192763780318,1.00188562627753,1.00247213861746,1.00250736747796,1.00272284072302,1.00302904577667,1.00322045926761,1.00310028331425,1.00321337725872,1.00443485238236,1.00321019580291,0.997877020929629,0.998727665392619,0.998940956205306,0.998937105474764,0.998888781167896,0.998918218556699,0.999182756726701,0.999281888039289,0.999490114084938,0.999231988996432,0.999183409245968,1.00022603761256,0.999012655911763,0.999409901635886,0.999622627035309,0.999890601111621,1.00035891507058,1.00046028170797,1.00080093904233,1.000303936927,1.00088735067213,1.00119901284261,1.00116027891978,1.00166039433499,1.00201719099019,1.00197924868108,1.00257578991436,1.00261841596078,1.00283759981428,1.00314662146467,1.00333901327913,1.0032189843387,1.00332168326488,1.0045489857533,1.00331850223008
30,0.998021823817687,0.998984108885987,0.999220716343932,0.999216960635307,0.999168681656523,0.999187793112774,0.999472429629285,0.999574433485299,0.999801263639754,0.999540235733953,0.999540707409216,1.00062319027806,0.999370064132974,0.999718192368105,0.999930959165862,1.00025839600418,1.00073602374648,1.00084207213351,1.00119335404309,1.00068586756391,1.00133058065149,1.00166495842918,1.00162634416356,1.00215875901556,1.00252417289793,1.00250635962465,1.0031531690827,1.00323074752666,1.00347172238416,1.0037969691907,1.00399480087817,1.00387585458615,1.00391845806838,1.00514558053653,1.00391535716012,0.998046006851947,0.999026961000722,0.999265474703913,0.999261719160901,0.999213442425947,0.99923300222893,0.999519854001596,0.99962233149028,0.99985226258125,0.999589028123657,0.999593164479828,1.0006786180418,0.999422530488858,0.999766975713493,0.99997973170076,1.00032105232229,1.00079995081262,1.00090664717402,1.00125942614756,1.00075045310533,1.0014075209495,1.00174629804719,1.00170768707531,1.00224652055316,1.00261358784716,1.00259983684136,1.0032566600662,1.00334162457803,1.00358630406811,1.00391436304342,1.00411317158343,1.00399437200045,1.00402659730517,1.00525954135197,1.00402349680907
31,0.998147032174592,0.999206054365498,0.999458851896585,0.999454976334487,0.999406669027906,0.999421009732088,0.999718957848248,0.999823066762596,1.00006395686698,0.999798188820235,0.999830211062619,1.00093883532753,0.999659558622261,0.999975967952979,1.00018853692573,1.00058008889067,1.00106436643739,1.00117386053191,1.00153339731413,1.0010176094521,1.00171931070265,1.00207411219333,1.00203538494127,1.00259680809319,1.002969294498,1.00297029130589,1.00366256809561,1.00378015100783,1.00404535018536,1.00438932990916,1.00459182863887,1.00447854656382,1.00444630252142,1.00568418870237,1.00444310348241,0.998150176466329,0.999211626706179,0.99946467126938,0.999460795729498,0.999412488715017,0.999426887934244,0.999725123682501,0.999829294003609,1.00007058615437,0.999804532664823,0.999837031436965,1.00094604198492,0.999666380204678,0.999982310621949,1.00019487818944,1.00058823895328,1.00107268129196,1.00118225943516,1.00154199036093,1.00102600972236,1.0017293186081,1.00208469236972,1.00204596554752,1.00260822378275,1.00298092531622,1.00298245052376,1.00367602995118,1.00379457365794,1.00406025496268,1.00440460060794,1.00460722637372,1.00449396342273,1.0044603684497,1.00569901228824,1.00445716946576
32,0.998482092778044,0.999793367058982,1.00008573185914,1.00008878810626,1.00004282266592,1.00005444415793,1.0004064332947,1.00051729307093,1.00078737629174,1.00053979874999,1.00066372539653,1.00182545677566,1.00049668369362,1.0007248845404,1.00094536371024,1.00139679237855,1.00191557103451,1.00203903773659,1.00241482112623,1.00188869133621,1.00268427637494,1.00308372568752,1.00305246999906,1.00367012113367,1.00406025738979,1.00409977614303,1.00488352854106,1.00506511958895,1.00536360615186,1.00573109783916,1.00594311995317,1.00583163725648,1.00571779179633,1.00700273824352,1.00572033747199,0.998519660006741,0.999859948219201,1.00015528141657,1.00015833742451,1.00011237531501,1.00012469539339,1.00048013253246,1.00059173002517,1.00086664436736,1.00061562515496,1.00074525427225,1.00191161006637,1.0005782267432,1.00080069627165,1.00102115796742,1.00149414962021,1.00201490449277,1.00213937928475,1.00251749341123,1.00198904864208,1.00280383674679,1.00321012435328,1.00317887282848,1.00380650158787,1.00419921038491,1.00424504001456,1.00504435799685,1.00523742886916,1.00554167229889,1.0059135344463,1.00612707462123,1.00601581917761,1.00588584690479,1.00717984735195,1.00588839223922
33,0.998613356180368,1.00002628681301,1.00033686542921,1.00033958531839,1.00029352000734,1.00030300517028,1.00066966697624,1.00078285030775,1.00106889107908,1.00081561280872,1.00097584916021,1.0021683186297,1.00080869386958,1.00100028501377,1.00122030990816,1.0017262347676,1.00225077872659,1.0023773567345,1.00276112274941,1.00222678431644,1.00307898072411,1.00349794159724,1.00346633975857,1.00411190639881,1.00450880506535,1.00456625105596,1.00539360042106,1.00560628193597,1.00592357728957,1.00630534765912,1.00652186890821,1.00641125407065,1.00624042342451,1.00752290016688,1.00624269007885,0.998633177452634,1.00006141843969,1.0003735637997,1.00037628357507,1.00033022002702,1.00034007447487,1.0007085568926,1.0008221296806,1.0011107208853,1.00085562620173,1.001018873824,1.00221378524932,1.00085172602502,1.00104029067296,1.00126030635616,1.00177760629114,1.00230319338098,1.00243030350829,1.00281529972806,1.00227973942494,1.00314206758354,1.00356463661754,1.00353303700151,1.00418386808128,1.00458212496653,1.00464289947784,1.00547846107601,1.00569719959469,1.00601753217598,1.00640160833973,1.00661893030322,1.00650843544348,1.00632909555941,1.00761634748721,1.00633136205947
34,0.998685085285719,1.00015355181088,1.00047464084016,1.0004772000921,1.00043108795217,1.00043993128569,1.00081761959457,1.00093215132953,1.00122737541973,1.00097473599715,1.00116613699866,1.00238467042675,1.00099893458485,1.00115920555348,1.00137900736831,1.00190362671349,1.00243263461475,1.0025615606016,1.00295114069743,1.00241088383229,1.00328700474771,1.00371424524449,1.00368247877558,1.0043389774154,1.00474147767172,1.00480168953492,1.00564385799692,1.00587926152136,1.00621005756183,1.00660227255708,1.00682266526789,1.00671181552633,1.00650424683269,1.00779154789792,1.00650638026367,0.998735128169971,1.00024225094856,1.00056729870925,1.00056985768848,1.0005237500074,1.00053352500299,1.00091581116201,1.00103132695331,1.00133299529818,1.00107576278453,1.00127476426431,1.00249946111669,1.00110758078295,1.00126021282133,1.0014799913862,1.00203332770824,1.00256497087121,1.00269524109223,1.0030879289847,1.00254458539441,1.00344629003299,1.00388264223365,1.0038508814084,1.00452067441601,1.00492660376693,1.00499522277051,1.00585813123001,1.00610882760269,1.00644729111009,1.00684532708722,1.00706774156026,1.00695719467632,1.00672814856602,1.00802751895078,1.00673028163871
35,0.998751388116831,1.00027245961568,1.00060505174504,1.00060608494586,1.00055947037216,1.00056378078106,1.00094694462982,1.00106265323352,1.00136889472017,1.00110741988809,1.0013195382296,1.00255986064141,1.00115160004067,1.00129022502919,1.0015082187472,1.00207709686629,1.00260512589754,1.0027343492783,1.0031281573396,1.00258243088162,1.00349890810742,1.00393752394972,1.00390412946002,1.00457811568608,1.00498735146954,1.00505380623036,1.00592024193175,1.00617988767494,1.00652532813282,1.00692852675035,1.0071518094984,1.00704247086398,1.00679074597141,1.00808164475001,1.00679161582384,0.998808216497858,1.00037318837531,1.00071027784081,1.00071131089907,1.00066470144734,1.00067007072728,1.00105845835212,1.00117528505826,1.00148884824478,1.00122215446811,1.00144290585196,1.00269022839571,1.00127498927143,1.00140493762667,1.00162290514041,1.00222438768982,1.00275541119822,1.00288616191252,1.00328350055315,1.00273426765634,1.003679796408,1.00412875998612,1.00409537223344,1.00478445578471,1.00519758582764,1.00527358821061,1.00616357731584,1.00644058840164,1.00679473451618,1.00720454266982,1.00743012166904,1.00732112628601,1.00704501717487,1.00834962384621,1.00704588695471
36,0.998917367145224,1.00056481008451,1.00091492014016,1.00091791605498,1.00087197109569,1.00087562223736,1.00127999105866,1.00139843848504,1.00171839008134,1.00146131736012,1.0017142771872,1.00298171394906,1.00154738896831,1.00164616347505,1.00186636372702,1.00249328118639,1.00303410068557,1.00316882499334,1.00357080722304,1.00301860806272,1.00399817133241,1.00446224480493,1.00443097268622,1.00513993145667,1.0055574339718,1.00564920206561,1.00657251590313,1.00686439436718,1.0072276942319,1.0076441656985,1.00787272750302,1.00776344670026,1.00746531479616,1.00877169366535,1.00746780898272,0.998978308081133,1.00067283565332,1.00102777311545,1.00103076864319,1.00098482910495,1.00098961662549,1.00139959148085,1.0015192391585,1.00184705095415,1.00158437298205,1.00184659607755,1.00312154484309,1.00167973091834,1.00176919522356,1.00198936704715,1.00265124470974,1.00319527695787,1.00333164010105,1.00373741146932,1.00318144880215,1.00419217154337,1.00466734395456,1.00463607861348,1.00536123078906,1.0057829116595,1.00588491846042,1.00683349557934,1.00714400219116,1.007516640076,1.00794020115292,1.00817122592155,1.00806231357345,1.00773802644337,1.00905911405587,1.00774052009174
37,0.998974678085141,1.00066639805624,1.00102196304069,1.00102494447674,1.00097899994853,1.00098390269498,1.00139177249184,1.00151093240837,1.00183559975366,1.00157541631382,1.00183471494857,1.00310730379045,1.00166784066574,1.00176022513594,1.00198038258884,1.00263904798154,1.00318180665155,1.00331753304871,1.00372186380506,1.00316732778875,1.00417790107016,1.00465252669705,1.00462124573848,1.00534583996853,1.00576618490083,1.00586953272292,1.0068181345137,1.00711889982989,1.00748694582629,1.00790658440894,1.00813669251702,1.0080267704066,1.00771548839195,1.00902746805394,1.0077179703962,0.999004730364886,1.00071967061382,1.00107761719574,1.00108059844146,1.00103465658757,1.00104012034241,1.00145075660227,1.00157050869732,1.00189905409321,1.00163610597712,1.00189997659897,1.00317627310222,1.0017331136923,1.00182090302308,1.00204104645295,1.0027169451513,1.0032612886119,1.0033978234174,1.00380402328334,1.00324763080087,1.00427356636257,1.00475366410874,1.00472238649426,1.00545496406355,1.00587736990218,1.00598576400603,1.00694681994403,1.00725677054322,1.00762942114565,1.00805255558464,1.0082838780539,1.00817413788797,1.0078499553894,1.00916918066036,1.00785243712997
38,0.998922229282366,1.00057186952781,1.00091928635924,1.0009239690962,1.00087858679033,1.00088161641849,1.00128390363917,1.00140273803832,1.0017215537721,1.00146035630796,1.00168734019524,1.00292798925951,1.00152129040872,1.001647014287,1.00186917986526,1.0025075184477,1.00305193508478,1.00318762348521,1.00358791745209,1.00303881223109,1.00401848828179,1.00448479672189,1.00445533319164,1.00516639976396,1.00558465217606,1.0056792690495,1.00660720313371,1.00689227423818,1.00724933123161,1.0076607193244,1.00788804903324,1.00777854543992,1.0075024750584,1.0088297441273,1.00750636514514,0.998933448010729,1.00059175621175,1.00094006256742,1.00094474519645,1.00089936387617,1.00090260363747,1.00130592491497,1.00142498048213,1.00174524467358,1.00148301580511,1.00171171022208,1.00295374662666,1.00154566466038,1.00166966934606,1.00189182964399,1.00253659358954,1.00308160178957,1.00321759197596,1.00361858381673,1.00306878539487,1.00405419129893,1.00452254062728,1.00449307827281,1.00520712179702,1.00562614363463,1.00572264078596,1.00665521805002,1.00694371468301,1.00730248910725,1.00771518067994,1.00794296290136,1.00783352728972,1.00755264155313,1.00888260088207,1.00755653146788
39,0.998856836931051,1.00045621530623,1.00079725635504,1.00080167637535,1.00075620049031,1.00075694255033,1.00115158974694,1.00126916124551,1.00158027359677,1.00132171965248,1.0015337635901,1.00276306295881,1.00136755566141,1.00150812180765,1.00173001274852,1.00234464404523,1.0028849857759,1.00301873564841,1.00341515144822,1.002869679115,1.00382513810776,1.00428215856918,1.00425240651017,1.00495031875912,1.00536684025069,1.00545047440294,1.00635639307454,1.00662202155374,1.00696637671533,1.00736762659168,1.0075932183935,1.00747767328881,1.00724599637556,1.00857824616778,1.00724966944114,0.998878486900129,1.00049459139645,1.00083734825528,1.00084176807867,1.00079629409867,1.00079744069519,1.00119408127657,1.00131207935883,1.00162598543553,1.00136544058091,1.00158078039917,1.0028127528297,1.00141458062591,1.00155183418849,1.00177371495822,1.00240075383969,1.00294223698818,1.00307656913125,1.00347433141579,1.00292752162715,1.00389404244524,1.00435500302332,1.00432525325481,1.0050289134178,1.00544691932058,1.00553418572684,1.00644907045907,1.00672131300628,1.00706898437671,1.00747275110712,1.00769921699405,1.00758380321116,1.00734283261103,1.00868028789011,1.00734650536658
40,0.998645180441744,1.00008936929666,1.00040623896128,1.0004017018374,1.00035322026456,1.00035786266913,1.00071526882284,1.00082803154064,1.00112707942986,1.00084876369761,1.00103131503377,1.00226514733723,1.00086054257289,1.00102563384593,1.0012371952858,1.00184403152687,1.00235310297875,1.00247556108062,1.00286664059835,1.00231896860553,1.0032377082305,1.003667698161,1.00362832236029,1.00429634109464,1.0047056922599,1.00476002037189,1.00561098570312,1.00583476537499,1.00615947614349,1.00654434743836,1.00676618349255,1.00663661713881,1.00647491729546,1.00777294259716,1.00647117510869,0.998665865386949,1.00012603147641,1.00044453910487,1.00044000215263,1.00039152251745,1.00039655093182,1.00075586064444,1.00086903058704,1.00117074457402,1.00089053008109,1.00107622734787,1.00231260977072,1.00090546288049,1.00106739249325,1.00127894468303,1.00189763235731,1.00240779492135,1.00253080935923,1.0029231741798,1.00237422593357,1.00330352881762,1.00373728188402,1.0036979089676,1.00437141687405,1.00478218519216,1.0048399832842,1.00569951150537,1.00592960813833,1.00625748603651,1.00664476152011,1.00686743234226,1.00673799272114,1.00656741443413,1.00787041042747,1.00656367266421
41,0.99889016858953,1.00051698283951,1.0008629710772,1.00086555614702,1.00081947166318,1.00082096834047,1.00122204233496,1.0013398552276,1.0016565444009,1.00140102903213,1.00165086298839,1.00291708630771,1.00148375838487,1.00158544527561,1.00180518048973,1.00243334326254,1.00297151939083,1.00310511312466,1.00350543009393,1.00295454440509,1.00393067952517,1.00439197054764,1.00436025563551,1.0050654299703,1.00548684755689,1.00556878274996,1.00648213662464,1.0067498616296,1.00709681260861,1.00749801467866,1.00772550861491,1.00760178091434,1.00738309155719,1.00872351226069,1.00738524581572,0.998931151243841,1.00058962836514,1.00093886466367,1.00094144950622,1.00089536867825,1.00089763020465,1.00130247624128,1.0014210966972,1.00174307433214,1.00148378789282,1.00173985448254,1.00301113205779,1.00157276540439,1.00166818812247,1.00188790426317,1.00253956297601,1.00307990063607,1.00321459692288,1.00361746303114,1.00306404547571,1.00406112605899,1.00452987829026,1.00449816799852,1.0052142274674,1.00563845427572,1.00572727118828,1.00665760653422,1.00693785828217,1.0072910897334,1.00769705976496,1.00792620896274,1.00780273230614,1.00756643964976,1.00891672540341,1.00756859361136
42,0.998897078460852,1.0005278315283,1.00087055525382,1.00087465615718,1.00082907746492,1.00083752129129,1.00124026704477,1.00135835132316,1.00167352992332,1.00142065928288,1.00166263985486,1.00291755845145,1.00149629481117,1.00160669993953,1.00182819673117,1.00244095204761,1.00298204742039,1.00311634940061,1.0035147821671,1.00296704300359,1.00393804495566,1.0043999225085,1.00436983248387,1.0050754041483,1.00549587592646,1.00558118910652,1.0064972900748,1.00677698852844,1.00712956891045,1.0075376883823,1.00776382311276,1.00765409846463,1.00739267973583,1.00873507530883,1.0073960884769,0.998923315423227,1.00057433884169,1.00091914348742,1.00092324416808,1.00087766779058,1.00088660147417,1.00129176393081,1.00141036553442,1.00172893208792,1.00147364602602,1.00171962085768,1.00297777886867,1.00155328570949,1.00165967633965,1.00188116082175,1.00250894872437,1.00305142833278,1.00318643642399,1.00358650203025,1.00303714099132,1.0040215467769,1.00448819905721,1.0044581118402,1.0051706486673,1.00559291992919,1.00568263367172,1.0066095991816,1.00689731283517,1.00725391183597,1.0076650817591,1.00789227614028,1.00778271016465,1.00751002501752,1.00885871737644,1.00751343341515
43,0.998855310861523,1.00045405557849,1.00079035495304,1.00079418302818,1.0007485094518,1.00075680669461,1.00115286743415,1.00127004455029,1.00157987557666,1.00132687311807,1.00155383015339,1.00279731160297,1.00138732982692,1.00151263848885,1.00173383860817,1.0023412423702,1.00287922649285,1.0030120881198,1.00340781807769,1.00286253831345,1.0038232152533,1.00428053819183,1.00425015162357,1.00494952149017,1.00536821016713,1.00544956837037,1.0063558885339,1.00662775724433,1.00697488549691,1.00737933146368,1.00760368941498,1.00749553469085,1.00724542906095,1.00858658747272,1.00724861219014,0.998903612349858,1.00053967309539,1.00087980136171,1.00088362905269,1.00083795974553,1.00084715766864,1.00124766427082,1.00136579319934,1.00168185758238,1.00142441028134,1.00165871462355,1.00290815470155,1.00149223252469,1.00161015664535,1.00183133414094,1.00246642645907,1.00300695809181,1.00314111922122,1.00353985408883,1.00299158962901,1.0039769496798,1.00444306509746,1.00441268374777,1.00512488066942,1.00554688113605,1.00563634653848,1.00656267646009,1.00684930437707,1.00720383248337,1.00761389566513,1.00784020505188,1.00773234196024,1.00746150034108,1.00881427655567,1.00746468288866
44,0.998773575414332,1.00030928573612,1.00063700415009,1.00064073696141,1.0005950241078,1.00060092362865,1.00098925970705,1.00110492075091,1.00140502516321,1.00115790467944,1.00137120686928,1.00260390357646,1.00120462696293,1.00134359983191,1.00156472725901,1.00213731495842,1.00267087300854,1.00280153002811,1.00319237756925,1.00265186754236,1.00357894565846,1.00402402657206,1.00399352900178,1.00467603606642,1.00509028763671,1.00516099941722,1.00604098499186,1.00629044739916,1.00662524101218,1.00702059201333,1.00724172487289,1.00713295903874,1.00691593773686,1.0082510292395,1.00691904240939,0.998791400605442,1.0003408805322,1.00067001360753,1.00067374628081,1.00062803500298,1.00063426786386,1.0010242472722,1.00114026000079,1.00144266753348,1.00119390569371,1.0014099245657,1.00264482455536,1.00124335138674,1.00137959383891,1.00160071292473,1.00218350123463,1.00271800036782,1.00284913741554,1.00324109496901,1.00269948238878,1.00363565834068,1.00408398035075,1.00405348471151,1.00474071885064,1.00515619366348,1.00522988914567,1.00611724656499,1.0063721500279,1.00670967180909,1.00710709345963,1.00732894594089,1.00722028701358,1.00699561075352,1.00833495720628,1.00699871521794
45,0.998949330532953,1.00062165078314,1.00096825208017,1.00097103235997,1.00092501817772,1.00093113308019,1.00133584765313,1.00145414452625,1.00177361078973,1.00151835062191,1.00177612557671,1.0030481557454,1.00160914065775,1.00170295404335,1.00192288986402,1.0025899187136,1.00312982440842,1.00326421155683,1.00366590262251,1.00311383066979,1.00412999887604,1.00460510467505,1.00457360650842,1.00529994870355,1.00572447312533,1.00582337557796,1.00677171426681,1.00706759568719,1.0074319633745,1.00784885644513,1.00807721630255,1.00796888315423,1.00768051986285,1.00903358746671,1.00768283548788,0.998970418129488,1.0006590306524,1.00100730752883,1.00101008768331,1.00096407538051,1.00097058503844,1.00137724594463,1.00149595940819,1.00181815376668,1.00156094898699,1.0018219406376,1.00309657947041,1.00165496370976,1.00174554415245,1.00196547014087,1.00264456158518,1.00318558189328,1.00332053755539,1.00372354312508,1.00317016554831,1.00419709655779,1.00467603718213,1.00464454137694,1.00537647637017,1.00580244873877,1.00590488058848,1.00686194128648,1.00716425923219,1.00753185302445,1.00795119457463,1.0081804057126,1.00807219810309,1.00777478565044,1.00913289346545,1.00777710110677
46,0.998948309047841,1.00061986230078,1.00096363511369,1.00096639754179,1.00092037715777,1.00093746364041,1.00133947890132,1.00145739563102,1.00177443027832,1.00151945977786,1.00177062070335,1.00303724570071,1.0016036258035,1.00170404394913,1.00192395887691,1.00257329251083,1.00311105822653,1.00324437690073,1.00364362774892,1.00309397795382,1.0041048171358,1.00457747318013,1.00454595488967,1.00526905052993,1.00569208945915,1.00578984608389,1.00673359120913,1.0070228886133,1.00738238244207,1.00779678049582,1.0080243304435,1.00791584957648,1.00764730814166,1.00902438607017,1.0076496090188,0.998965681575968,1.0006506565558,1.00099581126119,1.0009985735867,1.00095255475121,1.00096996643763,1.00137358693871,1.00149184723521,1.00181113175369,1.00155455763727,1.00180837157495,1.0030771481379,1.00164138325968,1.00173913500745,1.00195904183555,1.00261830394624,1.00315698892024,1.00329077645352,1.00369111139882,1.00314038482209,1.00416008486547,1.00463589843843,1.00460438209418,1.0053320819861,1.00575631482247,1.00585697432325,1.00680789842159,1.00710249457611,1.00746464372724,1.00788105689372,1.0081093072511,1.00800092933022,1.00772493588258,1.00910614677478,1.00772723662196
47,0.998978283615578,1.00067305291059,1.00102210445543,1.00102479426319,1.00097875254532,1.00099138910138,1.00139660327873,1.00151520043495,1.0018368430424,1.00157857847974,1.00183564706415,1.00310731342796,1.00166862734185,1.00176307333634,1.001982890166,1.00265325206476,1.00319276197187,1.00332700458989,1.00372856416024,1.00317655846844,1.00420400230516,1.00468270802499,1.00465111562529,1.0053833761716,1.00580774379861,1.00591270183778,1.00687146823211,1.00716934821671,1.00753190900492,1.00794863011517,1.00817690188884,1.00806856961717,1.00779690279083,1.00919743725319,1.00779914349751,0.998989935817286,1.00069370728643,1.00104368792006,1.00104637766056,1.00100033698223,1.00101319247478,1.001419486209,1.00153831437337,1.00186146972967,1.00160212727358,1.0018609802796,1.00313409384221,1.00169396497785,1.00178661756777,1.0020064289637,1.00268343487481,1.00322356265749,1.00335812039739,1.00376040861664,1.00320767918482,1.00424105790507,1.00472187903377,1.00469028794226,1.00542563217286,1.00585080137795,1.0059577008777,1.0069212740785,1.00722270303914,1.00758704238338,1.00800511285306,1.00823385364391,1.00812559028551,1.0078489272856,1.00925221294159,1.00785116790314
48,0.998994038312144,1.0007002669664,1.0010490756126,1.00105252688755,1.00100674042402,1.00101416905735,1.00142258772484,1.00154132081105,1.00186221028963,1.00160891251359,1.00187179340968,1.00314581379378,1.00170516066676,1.00179421929522,1.00201491617343,1.00270525034966,1.00324672652638,1.00338158296725,1.0037827911285,1.00323177880206,1.00427518601594,1.00476003187881,1.00472925818459,1.0054694570984,1.00589627146348,1.00600649773168,1.00697802361097,1.00728926693477,1.00765419484344,1.00807194631132,1.00830073078101,1.00819250032665,1.0079066225583,1.00931101726494,1.00790949317914,0.998988351969601,1.00069018610522,1.00103855027626,1.00104200159246,1.00099621462497,1.00100353931234,1.00141144282539,1.00153006542254,1.00185023125444,1.00159745088283,1.00185948163905,1.00313281276585,1.00169284675318,1.00178275989454,1.00200345942763,1.00269048778676,1.00323166761301,1.00336637282667,1.00376723139895,1.00321656627311,1.00425704108224,1.00474084368146,1.00471006936306,1.0054487431903,1.00587517073093,1.00598442324914,1.00695356501528,1.00726305547862,1.00762710375806,1.00804418652,1.00827273914902,1.00816447253759,1.00788103976071,1.00928399530102,1.00788391044184
49,0.999205225727247,1.00107463648535,1.00145358240657,1.00145697877572,1.00141119388494,1.00140682931895,1.00184176930546,1.00196445932619,1.00231138988146,1.00205188501812,1.00237896478039,1.00370567298365,1.00221239352527,1.00223704841758,1.00245758063964,1.00324736238179,1.00380077814019,1.00394173691612,1.00435720344082,1.00379197638646,1.00493149492388,1.00545051054777,1.00541970213143,1.00620891506687,1.00664712105484,1.0067900909486,1.00783901322834,1.00820795497157,1.00860265792271,1.00904231002967,1.00927810109399,1.00917123048332,1.00880270019534,1.01022953042333,1.00880552449793,0.999237304386592,1.00113150458544,1.00151300412001,1.00151640025787,1.00147061821846,1.00146685518535,1.00190476015944,1.0020280851946,1.00237917432794,1.00211670243588,1.00244867914561,1.00377935878039,1.00228212004521,1.00230185320475,1.00252237039025,1.00333049297437,1.00388560731614,1.0040274324883,1.00444490242534,1.00387768544129,1.0050335765133,1.00555842703155,1.0055276221358,1.00632534455957,1.00676575513954,1.0069140931884,1.00797628622832,1.00835502280631,1.00875463579931,1.00919801455282,1.00943510032756,1.00932842270927,1.00894611426677,1.01038059980934,1.00894893823681
50,0.99931437611333,1.00126820020185,1.00166336201749,1.00166666362224,1.00162085745256,1.00160958782787,1.00205585908827,1.00217992931915,1.00253613868318,1.00227747350117,1.00263610822601,1.0039889191271,1.00246953476604,1.00246249208376,1.00268286257176,1.00352776285082,1.00408686907008,1.00423077375855,1.0046532805729,1.00408098056431,1.00527091590017,1.00580768586438,1.00577678843167,1.00659201998426,1.00703729278927,1.00719611556117,1.00828529752067,1.00868706797367,1.00909764884858,1.00954850789034,1.00978814762458,1.00968202030645,1.00926256399971,1.01069421838753,1.00926530950223,0.999363355082996,1.00135503301678,1.00175409399118,1.00175739525033,1.00171159344053,1.00170124260691,1.00215204082345,1.00227708084442,1.00263964117868,1.00237644306204,1.00274255235206,1.00410142503417,1.00257599746744,1.00256144235418,1.00278178987651,1.00365470493586,1.00421640510447,1.00436163291267,1.00478719917491,1.00421186032958,1.00542680379542,1.00597248654205,1.00594159450479,1.00676982496907,1.00721846313691,1.00738548973808,1.00849494631315,1.00891167729083,1.00932975698126,1.00978630711792,1.01002792337679,1.00992209222711,1.00948160285656,1.0109249753615,1.00948434786938
51,0.999265176478026,1.00118103436555,1.00156499876793,1.00156825210819,1.00152242501343,1.00152113068157,1.00196041479445,1.00208372984977,1.00243508926706,1.00217452315436,1.00251341323963,1.00385018874265,1.00234679414491,1.00235950954344,1.00257984723705,1.00339892650928,1.00395376217348,1.00409552743488,1.00451318653881,1.00394567255389,1.00511655449717,1.00564601478797,1.005615059998,1.00641995107214,1.0068622923411,1.00701489808646,1.00808809682446,1.00847788632582,1.00887871702343,1.00932301388834,1.00956025097345,1.00945367435208,1.00905819341467,1.01049590118076,1.0090608992103,0.999313771478067,1.00126718453327,1.00165501787127,1.00165827087378,1.00161244810493,1.00161206435853,1.00205583996317,1.00218011711422,1.00253777708667,1.00227271471048,1.00261902182029,1.0039618124479,1.00245242115316,1.00245768197234,1.00267799689386,1.00352486756205,1.00408227711309,1.00422535524874,1.00464605009449,1.00407552081718,1.00527121034245,1.00580951204108,1.00577856261214,1.00659634819355,1.00704202843904,1.00720277117614,1.0082960810282,1.00870071081965,1.00910898121012,1.00955892425564,1.00979812223211,1.0096918400298,1.00927548940637,1.01072481325082,1.00927819472512
52,0.999335868828803,1.00130537212113,1.00169836090992,1.00170267620326,1.00165720970357,1.00166126572757,1.00210899775828,1.00223336878754,1.00258936235531,1.00233156351712,1.00268498596726,1.00403022561553,1.0025189273634,1.00251766070919,1.00273920005159,1.00355990215273,1.00412095299641,1.0042653313966,1.00468657657812,1.00411638625904,1.00530039796422,1.00583672425698,1.00580691355228,1.00662041894552,1.00706554873597,1.00722393532379,1.00831108770558,1.00871088760583,1.00911796086178,1.00956694966386,1.00980649743511,1.00969940209072,1.00928791087948,1.01073087746715,1.00929149433926,0.999373636270429,1.00137232802808,1.00176832853772,1.00177264348998,1.00172718032764,1.00173194477077,1.00218317310876,1.00230829309882,1.00266919159109,1.00240789216602,1.00276708834268,1.00411701081164,1.00260104402296,1.00259397439325,1.00281549592887,1.00365777264325,1.00422082673694,1.00436622697517,1.00478983523681,1.00421729764036,1.00542057670343,1.005963770796,1.0059339641062,1.00675748385246,1.00720521139078,1.00736991093309,1.00847267923871,1.00888400508595,1.00929685463255,1.00975022568797,1.00999129498178,1.00988442888809,1.00945672227605,1.010908677911,1.00946030521058
53,0.999403858686193,1.00142350284898,1.00182233437301,1.00182924838082,1.00178465441585,1.00179459984966,1.00225674517143,1.00238282787772,1.00274439009401,1.00249413572439,1.00286735795513,1.00422054207672,1.00270262937474,1.00268299295292,1.00290752273086,1.00371339373248,1.00428367185588,1.00443140598991,1.00485438720882,1.00428464736211,1.00547430566217,1.00601693446607,1.00598991323179,1.00680990314627,1.00725838891812,1.00742125962633,1.00851955216435,1.00892467176176,1.00933473551635,1.0097856442594,1.01002617705775,1.00992021364855,1.00950733717666,1.01096968234264,1.0095130684226,0.999431508284346,1.00147252169818,1.00187356397333,1.00188047759092,1.0018358860236,1.00184635105085,1.00231106222543,1.00243769466185,1.00280285732198,1.00255003267294,1.00292749211824,1.00428411350183,1.00276277392078,1.00273887877475,1.00296339533025,1.00378503017684,1.00435677813875,1.00450526209246,1.00492997783829,1.00435851486754,1.00556226172723,1.00610991340739,1.00608289484031,1.00691020682804,1.00736059776273,1.0075280758336,1.00863778195122,1.00905133310629,1.0094656207654,1.00991973230862,1.01016137600609,1.01005558099497,1.00963082552493,1.01109968109843,1.00963655610934
54,0.999372050249191,1.00136707666241,1.00175776051853,1.00176471430431,1.0017201304534,1.00173407653341,1.00219025483639,1.00231526982515,1.00266977304212,1.00242305442864,1.00278366708848,1.00412639207929,1.00261894384113,1.00261196784461,1.00283656003049,1.00363701264882,1.00420334153129,1.00434906106428,1.00476727440788,1.00420232250858,1.00538883096373,1.00592880620955,1.00590182459969,1.00671814297086,1.00716377743338,1.00732709109487,1.00842112533492,1.00881979185287,1.00922425870697,1.00967111828446,1.00991009206747,1.00980478884618,1.00941651899632,1.01090321852162,1.00942228332054,0.999424617721778,1.00146027257178,1.00185514886796,1.00186210190796,1.001817522613,1.00183245326507,1.0022934967689,1.00241955422698,1.00278088518422,1.00252929160179,1.00289793827682,1.00424718027117,1.00273323475521,1.00271818386826,1.00294275092168,1.00377324444355,1.00434236109904,1.00448950285978,1.00491100610129,1.0043427859795,1.00555611916573,1.00610565557812,1.00607867903291,1.00690894018727,1.00735819263581,1.00753029343071,1.00864606818457,1.00906079016876,1.00947330432405,1.00992626778061,1.01016736134794,1.0100623761663,1.00965149967891,1.01115068329998,1.00965726273676
55,0.999505776446794,1.00160396494032,1.00201381858779,1.00202152175615,1.00197718038212,1.0019862171834,1.00246167992099,1.00258978853965,1.00296270447928,1.00271088357772,1.00310965118242,1.00448175532186,1.00294527016183,1.00290063586902,1.00312614213604,1.00397296404918,1.00454968804405,1.00470021654429,1.00512789787999,1.00455405850025,1.00579160490348,1.0063520190719,1.00632582390462,1.00717106106426,1.00762372038131,1.00780674061641,1.00894691168911,1.00937129015921,1.00979215883263,1.01025099136244,1.01049462161085,1.01038911221426,1.00997977701911,1.01152497340003,1.00998615000009,0.999567984576661,1.00171426706979,1.00212908324841,1.00213678557926,1.00209244931909,1.00210265196252,1.00258387398016,1.00271321690852,1.00309421399588,1.00283662268807,1.00324489737254,1.00462472089437,1.00308053852851,1.00302635131315,1.00325182941775,1.00413422346955,1.00471425157542,1.00486646438562,1.00529804263982,1.00472033056964,1.00598964787112,1.00656138719878,1.00653519757415,1.00739695137229,1.00785389874404,1.00804732507975,1.00921324950691,1.00965663851534,1.01008703895024,1.01055310467581,1.01079924582827,1.01069411584341,1.01025801949164,1.01181804099273,1.01026439081037
56,0.999529590157194,1.00164589611614,1.00205399177528,1.0020620028755,1.0020177660522,1.00202952145956,1.00250565368936,1.00263359436979,1.00300477090218,1.00275660869132,1.00315771352283,1.0045307244437,1.00299349438128,1.00294668338738,1.00317253845679,1.00403869748208,1.00461661203246,1.00476759331095,1.00519560439424,1.00462170132518,1.00587652973562,1.00644284721641,1.00641698460124,1.00727117791512,1.00772714790994,1.00791473339038,1.00906840107302,1.00949181596822,1.00991494142611,1.01037502062458,1.01061884021944,1.01051337928438,1.01013167468637,1.01175029031913,1.01013830155919,0.999571242347933,1.00171974935744,1.00213117474308,1.00213918525903,1.00209495185204,1.00210748924626,1.00258748559869,1.00271625444165,1.00309285301574,1.00284081903422,1.00324830226067,1.00462649243858,1.00308409795847,1.00303087785401,1.00325671403371,1.00414664834257,1.0047267794199,1.00487889056445,1.00530951591361,1.00473301476906,1.00600909237785,1.00658298607381,1.00655712712273,1.00742236704992,1.00788121104351,1.00807574781392,1.00924663580399,1.00968277075579,1.01011227170114,1.01057718744403,1.0108226858499,1.01071747948626,1.01031784723184,1.01194631110321,1.01032447294632
57,0.99957421808288,1.00172461440361,1.00213689675293,1.00214534284575,1.00210125493713,1.00211373406572,1.00259225295669,1.00272047269867,1.00309255976124,1.00284567717819,1.00325007565163,1.00462433481361,1.00308608928819,1.00303620290359,1.00326254543568,1.00415080008384,1.00473038616496,1.00488200445156,1.00531047339151,1.00473649124854,1.00601364920078,1.006588176035,1.0065627838009,1.00742942147189,1.00788589737612,1.00808569124788,1.00926120911141,1.00969028537048,1.01011506280145,1.01057647747998,1.01082136619953,1.01071516859928,1.01036021206448,1.01206475645122,1.01036719758338,0.999640335742532,1.00184185164729,1.00225941264871,1.00226785776191,1.00222377525741,1.00223749389196,1.00272213859721,1.00285167133889,1.0032323548845,1.00297933292803,1.00339384291716,1.00477631270884,1.00322988006741,1.00316983340056,1.00339614589269,1.00432219445822,1.0049052947008,1.00505870440943,1.00549131841005,1.00491321684013,1.00622413821794,1.00681070144769,1.00678531492815,1.00766950583568,1.0081305402894,1.00834139154126,1.0095442789589,1.00999356397974,1.01042847199368,1.01089757505043,1.01114513265621,1.01103933896904,1.01065591952654,1.01237618213056,1.01066290310302
58,0.999759092475037,1.00205239589829,1.0024866697362,1.00249511108823,1.00245103795578,1.00245749540291,1.00295296653815,1.00308334355045,1.00346962646925,1.00322319438596,1.00367268914429,1.00508380140703,1.0035087709081,1.00341364671701,1.00363990215935,1.00462901552312,1.00521661931831,1.00537233222133,1.00581028640633,1.00522688851402,1.00659933849116,1.00720658424957,1.00718120581519,1.00809511301445,1.00856011987961,1.00879505627215,1.01004712462183,1.01052630735404,1.01097843890746,1.01145932875418,1.0117104604649,1.01160547038128,1.0111984024082,1.01297345937347,1.01120538082155,0.999820679064794,1.0021616063946,1.00260080607479,1.00260924651755,1.00256517841662,1.00257279301696,1.003073980481,1.0032055830344,1.00359988968892,1.00334772517228,1.00380665223634,1.00522542393799,1.00364275589198,1.00353815399772,1.00376438147738,1.0047886651216,1.00537954807089,1.00553693252014,1.00597875445344,1.00539151266972,1.00679540119687,1.00741385691346,1.00738848380045,1.00831873709769,1.0087879947302,1.00903322049072,1.01031077383243,1.01080877730123,1.01127034170429,1.01175838961378,1.01201200521031,1.01190739245736,1.01147380843341,1.01326347164504,1.01148078504597
59,1.00002300336449,1.0025202113485,1.00299077038124,1.00299937015604,1.00295537339789,1.00295375287197,1.00348200418948,1.00361719449401,1.0040346633486,1.00378197418942,1.00430999093568,1.00578485136061,1.00414625793144,1.00397249551373,1.00419881473527,1.00529674275493,1.0059001558694,1.00606382115444,1.00651983067918,1.00591861261454,1.00740113818807,1.00804874209075,1.00802355915365,1.00899413553213,1.00947512533654,1.00974413809669,1.01108378436917,1.01162302661854,1.01211091044801,1.01261878457646,1.01287861375315,1.01277529397923,1.01228030435236,1.01409624067954,1.01228740984189,1.0000695716712,1.00260279688878,1.00307709704977,1.00308569612614,1.00304170316562,1.00304096200952,1.0035735544282,1.00370967574054,1.00413323982026,1.00387619400376,1.00441137061618,1.00589204574746,1.00424765415011,1.0040666975524,1.00429299562817,1.00541743709305,1.00602334019569,1.00618827463232,1.00664722098711,1.00604308409097,1.00754934426132,1.00820541502909,1.00818023608547,1.00916315332655,1.00964736630304,1.00992412798756,1.01128300643779,1.01183646240685,1.01233146505618,1.01284473849264,1.01310644005171,1.0130034067019,1.01248836643142,1.01431522937437,1.01249547054076
60,1.00002902004322,1.00253099112222,1.00300115605105,1.00300963892843,1.00296560367933,1.00296899148165,1.00349658473264,1.00363169530789,1.00404890545537,1.00379588307325,1.00432300071563,1.00579747386722,1.00415921148324,1.0039862763321,1.00421245636777,1.00530569154214,1.00590863412494,1.00607212275373,1.00652799278899,1.00592681833832,1.0074090160291,1.00805630419476,1.00803099641228,1.00900125914911,1.00948209090005,1.00975089050427,1.01109000238305,1.01162132369878,1.01210974468086,1.01261745365825,1.01287720024548,1.01277386688017,1.01230057904967,1.01415178129441,1.01230758795097,1.0001000242586,1.00265691501222,1.00313277432552,1.00314125615355,1.00309722669925,1.00310195181427,1.00363615198089,1.00377267964181,1.00419916738327,1.00393951266848,1.0044775261964,1.00596084787877,1.0043137621788,1.00412987885029,1.00435602667345,1.00548975877665,1.00609649156472,1.00626191212914,1.00672225254623,1.00611663517722,1.00763506163696,1.00829527130322,1.008269969641,1.00925907096343,1.00974481383429,1.01002545502833,1.01139393129125,1.01194694697152,1.01244623556621,1.01296218861764,1.01322479352284,1.01312189771191,1.01261802899941,1.01448596804607,1.01262503582557
61,1.00000163399892,1.00248282711263,1.00294882321985,1.00295687832841,1.00291269800851,1.00292248765969,1.00344772127963,1.00358255331658,1.00399885746637,1.00374458696525,1.0042684609644,1.00574166374555,1.00410444894041,1.00393453009305,1.0041602228917,1.00522856961444,1.00582881608944,1.00599115408213,1.00644535190936,1.00584548209433,1.00731177437667,1.00795288929883,1.00792712050175,1.00888883651786,1.00936768352882,1.00963030207991,1.01095552787482,1.01147352090186,1.0119562486756,1.0124601398669,1.01271800991018,1.01261527828671,1.01216446594216,1.01401964795129,1.01217112215101,1.00008796841464,1.00263593778174,1.00310885486843,1.00311690876867,1.00307273551771,1.00308414942368,1.00361741282451,1.00375396708086,1.00418154640325,1.00391921594492,1.00445633259345,1.00594028937362,1.00429235126782,1.00410912622787,1.00433477994422,1.00545238473501,1.00605723806463,1.00622192422113,1.00668155531964,1.00607628571216,1.00758663642274,1.00824346466959,1.00821770344644,1.00920232892764,1.00968714600199,1.00996416831129,1.01132510526382,1.01186948492956,1.01236543165512,1.01287935455269,1.01314070202563,1.01303850437691,1.01255048137062,1.0144260327595,1.01255713518909
62,0.999921291677237,1.00234605304477,1.00280264140603,1.00280453317095,1.00275829101265,1.00277556561365,1.00327535724608,1.00340757708709,1.00382016976758,1.00354428447892,1.00404056685217,1.00551070131033,1.00387343803806,1.0037276453575,1.00394620241486,1.00504044419821,1.00562039729756,1.00577560137982,1.00622757785142,1.00562477466681,1.00709381701675,1.00772594821812,1.00769357403082,1.00864905990066,1.00912427083322,1.0093792387441,1.01069084016981,1.01121151839836,1.01169184929354,1.012195373468,1.01245215912357,1.01234830189782,1.01187118518813,1.01367049014203,1.01187275207531,1.0000029878297,1.00249093149998,1.00295407152968,1.00295596307822,1.00290972792052,1.00292853913301,1.00343593490719,1.00356978518722,1.00399305000342,1.0037095398519,1.00421836047107,1.00569867342463,1.00405126126666,1.00389287071759,1.00411139195001,1.0052522058371,1.00583652359816,1.00599395168895,1.00645107108597,1.00584315777643,1.00735386273241,1.00800085585565,1.00796849062949,1.00894564082796,1.00942650186693,1.0096950860433,1.01104045543582,1.0115860781537,1.01207890666212,1.01259191413715,1.01285198371623,1.01274863877313,1.0122363525958,1.01405493282715,1.01223791904998
63,0.999592437900914,1.001765449783,1.00216350749932,1.00216270327199,1.00211553231183,1.0021594067951,1.00261228045135,1.00273911644857,1.0031222509432,1.00283215110218,1.00321763334256,1.00460556451075,1.00304901981097,1.00301274503863,1.00322831491893,1.00422435986676,1.00478054460982,1.00492504950452,1.00535851000774,1.00477185293194,1.00612360128513,1.00671118390868,1.0066758882963,1.00757280611288,1.008031692099,1.00824844415109,1.00946715733971,1.00992512839384,1.01036447077953,1.01084073651447,1.0110878718411,1.01098406424335,1.01059397763388,1.01233935168665,1.010593317298,0.999691726149709,1.00194150346987,1.00234750481089,1.00234670080834,1.00229953852883,1.00234527115087,1.00280736399341,1.00293617542797,1.00333223944572,1.00303291108575,1.00343360422896,1.00483388080156,1.00326502701346,1.00321346907396,1.00342899598522,1.00448170408368,1.00504318101606,1.00519038234683,1.00563007643682,1.00503722628642,1.00643962290858,1.00704526808626,1.00700998433038,1.00793323515042,1.00839897519846,1.00863229716803,1.00989206243425,1.01038035145659,1.01083489090735,1.01132268953765,1.01157382322829,1.01147062973707,1.01103782165461,1.01280671038821,1.01103716175603
64,0.999563646251736,1.00171347666978,1.00211490538275,1.00211510693609,1.00206826905948,1.00210306262473,1.00255486118111,1.00268053635899,1.00305391960171,1.0027780776161,1.00316479553177,1.00455062120646,1.00299667568596,1.00295976150311,1.00317651471054,1.00414620464688,1.00470228783109,1.00484622760988,1.00527604086007,1.00469385517869,1.00602871364363,1.00661034165466,1.00657611973936,1.00746248951368,1.00791833862314,1.00812994780021,1.00933331947939,1.00978160288347,1.01021496363408,1.01068532079326,1.01093078553894,1.01082571214952,1.01045257135253,1.01219749013805,1.01045274218261,0.999633179045375,1.00183676430286,1.00224376643868,1.00224396801984,1.00219713618045,1.0022332344009,1.0026915015093,1.00281856302023,1.00320102019545,1.00291869953118,1.00331608790431,1.00471057456237,1.00314799342748,1.00310035808201,1.00331708102181,1.00432637829978,1.00488617473801,1.00503200647151,1.00546619407849,1.00487966225807,1.00624994516313,1.00684420918779,1.00680999532434,1.00771478217124,1.00817543783074,1.00839861747731,1.0096306912467,1.01010018520081,1.01054417384475,1.01102259361051,1.01127085105706,1.01116621118783,1.01076315176972,1.01252441658009,1.01076332265007
65,0.999667214588165,1.00189719903895,1.00231756537628,1.00231765946175,1.00227079523207,1.00229342551463,1.00275907643867,1.00288649197191,1.00327151361244,1.0029961266884,1.00342074443578,1.00483797373237,1.00325261378717,1.00317765582545,1.00339423685965,1.00441383840425,1.00497557240694,1.00512244047354,1.00555928463647,1.00497002062429,1.00635104366622,1.00694858539445,1.00691425999578,1.00782242631033,1.00828533430839,1.00850856663924,1.00974478521871,1.01020715927253,1.01065553966728,1.01113547822832,1.01138398741553,1.01127950610684,1.0108969899146,1.01269453739778,1.01089707198557,0.999712942881677,1.00197827863011,1.00240232952914,1.00240242364291,1.00235556338624,1.00237905678697,1.00284898364853,1.00297731587722,1.00336833731502,1.0030886647304,1.00352033295586,1.00494328543357,1.00335221900403,1.0032701772137,1.00348673835105,1.00453227310862,1.00509646189634,1.00524458056165,1.00568431635284,1.00509217926646,1.00649643715451,1.00710227171132,1.00706795162006,1.00798819749757,1.00845427794162,1.00868507145223,1.00994010221852,1.01041639787361,1.01087174768428,1.01135697046833,1.01160730733947,1.01150311312572,1.01110091258917,1.01290901716298,1.01110099471288
66,0.999355018743034,1.00134321686923,1.00172483935282,1.00172491646382,1.00167803826344,1.00170182639602,1.00213577319437,1.00225915622309,1.00261791922219,1.0023413529717,1.00268179668238,1.00402971960786,1.0025136205243,1.00252289600976,1.00273949531587,1.00362701032789,1.00417424964642,1.00431382210963,1.00473375522324,1.0041613620512,1.00540192972247,1.00595047208344,1.00591612628167,1.00675487272567,1.00720021597911,1.00737903211118,1.00850660410069,1.00889007049518,1.00929455690189,1.00974317807782,1.00998128443852,1.00987589410334,1.00960372949441,1.01135984340873,1.00960381002688,0.999421148404262,1.00146096400258,1.00184797655892,1.00184805457345,1.00180116301258,1.00182619555699,1.0022664091909,1.00239114825038,1.00275858520495,1.00247582369891,1.00282646730865,1.00418321803545,1.00265822899901,1.0026574294631,1.00287410391704,1.00379960745681,1.00435065792645,1.00449208731603,1.00491638083843,1.00433955839834,1.00561441703609,1.00617524511046,1.00614087592883,1.00699757328394,1.00744776699014,1.00763760502009,1.00879303438127,1.00919670623703,1.00961151888935,1.0100681156971,1.01030906514965,1.01020397576899,1.00990350995057,1.01167651631632,1.00990357860324
67,0.99932415282768,1.00128858390201,1.00166715120229,1.00166713549227,1.00162022352733,1.00163967058566,1.00207107437162,1.00219366869531,1.00254747496066,1.00227613704174,1.00261589440643,1.00396361691304,1.00244766035015,1.00245759269185,1.00267409854654,1.00355645672712,1.00410025254332,1.00423813174264,1.00465435224987,1.00408558248207,1.00532331007957,1.00586918721196,1.00583473908184,1.00667001345944,1.00711527322046,1.00729063027713,1.00841208793226,1.00879258182213,1.00919529139262,1.00964220530322,1.00987946294627,1.00977391126918,1.00950652582409,1.01126232857594,1.00950652963276,0.999363251408313,1.00135789252033,1.00173960752544,1.00173959179179,1.00169268339495,1.00171286812142,1.00214792420998,1.00227130120258,1.00263023208351,1.00235523507583,1.0027010187791,1.00405362835193,1.00253279973393,1.00253667559594,1.00275316340676,1.00365767443849,1.00420356476851,1.00434251189312,1.00476120121909,1.00418997938739,1.00544754928346,1.00600050721309,1.00596606387404,1.00681165082644,1.00725961883004,1.00744143102508,1.00857894763847,1.00897133186886,1.00937999335253,1.00983141836403,1.01007023731023,1.0099649319155,1.0096807171935,1.01144549979171,1.00968072111094
68,0.99919021257382,1.0010522777485,1.00141583622764,1.00141461100883,1.0013672834109,1.00138441658554,1.0017988154541,1.00191916848106,1.00226089583844,1.00198735058879,1.0022920778122,1.00361502724836,1.00212318254687,1.00216756197254,1.00238272414049,1.00322660016287,1.00376161152504,1.00389563689764,1.00430574868922,1.00374202723104,1.00493011391961,1.00545645193503,1.00542069316134,1.00622793276939,1.00666737376884,1.00682167228485,1.00789723833331,1.00824793202335,1.00863682639169,1.00907395482743,1.00930806801558,1.00920189534762,1.0089677492396,1.01069415688438,1.00896675281248,0.999246959387183,1.00115286978483,1.00152097398955,1.00151974887141,1.00147242649113,1.00149062572713,1.00191030015921,1.0020317833903,1.00238091076068,1.00210208398894,1.00241551828246,1.00374552778805,1.00224664484726,1.00228227360254,1.00249740979033,1.00337356400964,1.00391160117166,1.00404716934579,1.00446084712328,1.00389358414462,1.00511053659908,1.00564717028839,1.00561141872843,1.00643366155271,1.0068770204667,1.00704074134696,1.00813968528845,1.00850767010468,1.00890522419036,1.00934892069498,1.00958531096778,1.00947948936235,1.00922091746247,1.01096053533592,1.00921992145761
69,0.999415147391252,1.00145092596373,1.00183874702365,1.00183815629898,1.00179104132806,1.00180812990266,1.00224683359707,1.00237054898498,1.0027327700642,1.00245833587317,1.0028197059104,1.00418744957205,1.00265113230333,1.00263922654981,1.00285512570079,1.00379912789452,1.00434601513929,1.00448568568117,1.004907453378,1.0043325998074,1.00562459555697,1.00618823538018,1.00615315031344,1.00701457982031,1.0074651593542,1.00765847060902,1.00882133363585,1.00923291214689,1.00965092714294,1.01010966431915,1.01035066398512,1.0102456893372,1.00994282755771,1.01173245227638,1.00994234339554,0.999440745112472,1.00149630296144,1.00188620274736,1.00188561206988,1.00183849933614,1.00185607447441,1.00229718952944,1.00242142192319,1.00278702660892,1.00251017522377,1.00287552066519,1.00424649146631,1.00270695644681,1.00269105659602,1.00290694462711,1.00386534815704,1.0044136200193,1.00455399580627,1.00497739425326,1.00440092036144,1.00570585612613,1.00627411824581,1.00623903621037,1.00710719103491,1.00755955773784,1.00775704921479,1.00893037095933,1.00934970198249,1.00977159371438,1.01023326952981,1.01047528585977,1.01037047517305,1.01005660550028,1.01185197169855,1.01005612142943
70,0.999432809046122,1.00148237163328,1.00187245315457,1.00187171365272,1.00182455065268,1.00183889235985,1.00227778127871,1.00240176144924,1.00276604002158,1.00248842662349,1.00284864924418,1.00421588429102,1.00268000614683,1.00266915207526,1.00288487141114,1.00384933610002,1.0043966416209,1.00453660351346,1.00495938990567,1.00438340169555,1.00568859982048,1.00625690529882,1.00622166325967,1.0070901660848,1.00754198851967,1.00774044750904,1.00891466016183,1.00932318433996,1.00974325284115,1.01020335940238,1.01044503918793,1.01034019667247,1.01005727630655,1.01189391239043,1.0100566692256,0.999477430221831,1.00156147910458,1.00195515408929,1.001954414682,1.00190725558435,1.00192243962215,1.00236549850963,1.00249037248506,1.00286050093032,1.00257871016329,1.0029458100593,1.00431862723434,1.00277718331095,1.00275941942679,1.00297511941404,1.00396487745084,1.00451457728971,1.00465575892657,1.00508136540916,1.00450257531189,1.00583043698577,1.00640683089022,1.00637159416541,1.00725187805927,1.00770679778037,1.00791262637128,1.00910518317113,1.00952728238962,1.00995414507617,1.01041940517847,1.01066287345311,1.01055830770017,1.01025618520779,1.01210311717862,1.01025557831056
71,0.999615449222756,1.00180060433187,1.00221346509594,1.00221877053255,1.00217363903796,1.00218739807316,1.00266239317716,1.00279071830511,1.00317032389816,1.00290992982763,1.00332265414248,1.00471366012134,1.00315711079086,1.00309707123168,1.00331974153788,1.00427918897537,1.0048513811699,1.00500087526222,1.00543170575455,1.00485276905051,1.00618564286447,1.00677385697826,1.00674510668416,1.00763559790932,1.00809665827102,1.00831041778602,1.00952158916625,1.00995236909576,1.01038505218715,1.01085345394021,1.01109927478562,1.01099519642024,1.01068943802179,1.01256276973813,1.01069382653939,0.999644310945718,1.00185177170123,1.00226697872933,1.00227228390598,1.00222715482761,1.00224146304072,1.00271917882587,1.00284808753673,1.00323151314665,1.00296838814662,1.00338559785903,1.0047802462777,1.00322006489989,1.00315551870278,1.00337817608411,1.00435386206441,1.00492761570959,1.00507790531596,1.00551057638295,1.00492981047773,1.00627728113121,1.0068707089361,1.00684196145251,1.00774003897814,1.00820311708516,1.00842158895351,1.00964455676656,1.01008408818304,1.01052114563182,1.01099286258968,1.01123983434184,1.01113593664504,1.01081773944959,1.01269752449271,1.01082212745493
72,0.999697869497629,1.00194759156898,1.00236561350584,1.00236999381122,1.00232456097068,1.00234947124561,1.00282859046672,1.00295738129173,1.00334209201273,1.0030804640283,1.00351192435782,1.00492114853091,1.00334595041643,1.00326658105937,1.00348813686133,1.00448234144466,1.00505488673343,1.00520504877564,1.0056395662709,1.00505620431976,1.00643103227312,1.00703249360223,1.0070027609392,1.00791341368785,1.00837754054047,1.00860611802083,1.00984955895058,1.01030547747312,1.01074829937872,1.01122434394729,1.01147264755525,1.01136811168902,1.01103234808885,1.01291815996855,1.01103597149555,0.999672628711022,1.00190282089695,1.00231888596873,1.0023232664585,1.00227783149442,1.00230228132355,1.00277912737025,1.00290743136629,1.00328895456145,1.00302960030315,1.00345730560614,1.00486348261261,1.00329132262447,1.0032157267209,1.00343729371185,1.00441669992351,1.00498794016283,1.00513743659339,1.00557041522058,1.00498858210653,1.00635031731572,1.00694712405861,1.00691738883679,1.00782122973433,1.00828365277593,1.00850784724714,1.00974062156453,1.01018871528075,1.01062759823088,1.01110064406265,1.01134790476649,1.01124321942591,1.01091833745279,1.0127975965714,1.01092196123015
73,0.999964424177764,1.00241948396029,1.00287043284267,1.0028756225819,1.00283048321952,1.00285413359879,1.00336447435222,1.00349777663138,1.00391030365767,1.00364498724534,1.00414702585241,1.00561137012462,1.00398156229763,1.00383187150806,1.00405424834756,1.0051501814186,1.00573802331143,1.00589555395969,1.00634525300138,1.00574748623879,1.00723196997517,1.00787363176203,1.00784479292658,1.0088120858683,1.0092915876451,1.00955578147774,1.01088778207221,1.01140262377447,1.01187847262343,1.01237909172924,1.01263575368052,1.01253282299255,1.0121234446554,1.01407137113969,1.01212773457026,0.999987805624463,1.0024609374376,1.00291380971348,1.00291899924891,1.00287386184446,1.00289796134048,1.00341053141435,1.00354431224507,1.00395997150935,1.00369241341996,1.00419812365176,1.00566545009688,1.00403266852256,1.00387928890435,1.00410165528331,1.00521062162015,1.00579974281742,1.00595792503751,1.00640913184753,1.00580986651618,1.0073061157133,1.00795198503023,1.00792314847622,1.00889655583825,1.00937770618823,1.00964566706088,1.01098716108855,1.01150906728813,1.01198844357578,1.01249173301464,1.01274932240684,1.01264653736327,1.01222706103499,1.01418002239484,1.01223135055036
74,1.00013920704208,1.00272965750894,1.00320448871583,1.00320941907129,1.00316420882068,1.00317483460794,1.00370171012748,1.00383736590457,1.00426590542988,1.00399754068532,1.00454264515484,1.00604299887257,1.00437711802703,1.00418408287193,1.00440608168704,1.00560968035884,1.00620451976595,1.00636575712924,1.00682463309837,1.00621754449749,1.00779917711975,1.0084737369578,1.00844463967412,1.00945992114594,1.00995053715632,1.01024662817683,1.01165427762796,1.01222433434734,1.01272938318808,1.01325153104897,1.01351504144085,1.01341342183558,1.01293122897005,1.01492410425508,1.0129353029828,1.00014274734092,1.00273592192216,1.00321110147036,1.00321603179708,1.00317082184552,1.00318152727416,1.00370880405882,1.00384454652826,1.00427365290673,1.00400487878217,1.00455063856619,1.00605152573751,1.0043851127567,1.00419141961442,1.00441341681513,1.00561863524208,1.00621370473401,1.00637505881669,1.00683420550669,1.00622684755842,1.00781007031283,1.00848521198689,1.00845611504154,1.00947221876725,1.00996311926443,1.01025962890243,1.01166851237472,1.01223954234663,1.01274506137799,1.01326755543532,1.01353118286123,1.01342959603884,1.0129458612048,1.01493896401721,1.01294993516594
75,0.999456813701737,1.00151970028503,1.00189821326728,1.00190314631802,1.00185787590905,1.00189484224255,1.00235021369103,1.00247649143891,1.00284345407721,1.00257635456965,1.002934591101,1.00428213713546,1.00276879681146,1.00276315633334,1.00298546484194,1.00387743470318,1.00444005844866,1.00458487832933,1.00500574847599,1.00443639979752,1.0057054675775,1.00627121535799,1.00624204994197,1.00710232765645,1.00755429315262,1.00775039550629,1.00891505735383,1.0093200519803,1.00972690075918,1.01017761746478,1.0104176789672,1.0103134586849,1.01004581538289,1.01188236686267,1.01004989737433,0.999445653227677,1.00149989904615,1.00187757914677,1.00188251229105,1.00183724094744,1.00187401089815,1.00232841409111,1.00245448479741,1.002820091447,1.00255395707221,1.00291059084927,1.00425683699651,1.00274479258949,1.00274076298787,1.0029630764439,1.00384830327225,1.00441037085219,1.00455490678693,1.0049751207917,1.0044064238174,1.00566959550851,1.00623325453981,1.00620408800798,1.00706129602515,1.00751252940998,1.00770660652722,1.00886643722717,1.0092679249277,1.00967300061657,1.01012236073809,1.01036194594291,1.01025767380001,1.00999479998794,1.01182810292408,1.00999888217011
76,1.00005122647897,1.00257402783461,1.00303366453162,1.0030381621837,1.00299279968334,1.00300093829632,1.00351518199822,1.00364800410359,1.00405897427772,1.00380376490618,1.00433274410695,1.0058213567491,1.00416696582812,1.00398987742732,1.00421141401603,1.00540743476043,1.0059944475721,1.00615194283945,1.00660314645813,1.00600333843227,1.00757096467649,1.00823739190964,1.00820782375363,1.00921141934804,1.00969717002966,1.00998804855905,1.01137846945668,1.01193887969738,1.01243824303005,1.01295501480688,1.01321668242574,1.01311375972234,1.01264666887418,1.01462585500545,1.01265038611177,1.00004816993338,1.0025685910819,1.00302805413668,1.00303255181181,1.0029871890572,1.00299528497525,1.00350932451034,1.00364210341802,1.00405279009509,1.00379777948681,1.00432641626873,1.00581475244892,1.004160636945,1.00398389311184,1.0042054310162,1.00539926188048,1.00598615682515,1.00614359142194,1.00659465554344,1.00599498577962,1.00756081146641,1.00822661260514,1.00819704412908,1.00919969774854,1.00968528257272,1.00997545708956,1.0113643550968,1.01192371456978,1.01242253354508,1.01293888044082,1.01320039455549,1.0130974716844,1.01263165203402,1.01460938016,1.01263536932276
77,1.00058609339959,1.00352351067918,1.00405966306636,1.00406321063299,1.00401757920303,1.00401750673121,1.0045947454833,1.00473743164869,1.0052150700621,1.00493783808556,1.00562026186269,1.00723739202825,1.00545422354001,1.00512272607257,1.00534291201721,1.00674341656713,1.007357978756,1.00752996754558,1.00801694567046,1.00738078096343,1.00916446633187,1.00990774196942,1.00987721178076,1.01099007585441,1.01150748779964,1.01186153007626,1.01341910032323,1.01408617663135,1.01465803701324,1.01522839329921,1.01550730222113,1.01540769471931,1.01478643255984,1.01687589186029,1.01478936282381,1.00059352538083,1.00353667599221,1.00407350750046,1.00407705502634,1.00403142422769,1.00403150867645,1.00460953185162,1.00475238707664,1.00523113129256,1.00495310351062,1.00563681256152,1.00725498806771,1.00547077697355,1.00513798870899,1.00535817132703,1.00676240687421,1.00737741878254,1.00754963603202,1.00803714354075,1.00740045236938,1.00918766047041,1.00993221162124,1.00990168218784,1.01101637330621,1.01153435042482,1.01188941689255,1.01344977527923,1.01411898418249,1.01469189273777,1.01526303079451,1.01554220293022,1.01544266803245,1.01481818795444,1.01690866083961,1.01482111814237
78,1.00076590577629,1.0038424668517,1.00439777415533,1.00440132008765,1.00435570385849,1.00436337743693,1.00495899904713,1.00510493258422,1.00560384892622,1.00531640694065,1.00603724573395,1.00768570386656,1.00587127596493,1.00550122508709,1.00572132780566,1.00718846206047,1.00781309781959,1.00799020722729,1.00848905004583,1.00784108839534,1.00969398302557,1.01046311562331,1.01043260187099,1.0115830626055,1.01211190831591,1.01248726108146,1.01410222787014,1.01480408801616,1.0153999165257,1.01598877647079,1.0162739053995,1.01617548226669,1.01550945740846,1.01764515027468,1.01551238539293,1.00075063314018,1.00381535116657,1.0043695319669,1.00437307798417,1.00432746046871,1.00433486603093,1.00492917557331,1.00507482846113,1.00557190675452,1.00528577359555,1.00600444224111,1.00765114044969,1.00583846705745,1.00547059733611,1.00569070672715,1.00714850086866,1.00777238354108,1.00794910837164,1.00844706287538,1.00779998344766,1.00964473673361,1.01041098749815,1.01038047214403,1.01152669076373,1.01205454156037,1.0124270716474,1.01403534913038,1.01473235447736,1.01532572419676,1.0159126997691,1.01619716259448,1.01609868253858,1.01543924406583,1.01757041804713,1.01544217222473
79,1.00087883999497,1.00404117317141,1.00461053834181,1.0046158510235,1.0045708337751,1.00458096407437,1.00519404351691,1.0053422190047,1.0058519895933,1.00556867990897,1.00632215520067,1.00799170976446,1.00615711495671,1.00575534957458,1.00597745563954,1.0074587073129,1.00809227961527,1.00827303035849,1.00877620292253,1.00812542137387,1.01001240301118,1.01079622388666,1.01076761016112,1.01193679633992,1.0124707281025,1.01285945998816,1.01450503088078,1.0152262213637,1.01583205537028,1.01642811076841,1.01671597552865,1.01661807529043,1.01593368396903,1.01810161565337,1.01593806738028,1.00088545892608,1.00405289323957,1.00462289764389,1.0046282102683,1.00458319357581,1.00459346935896,1.00520728421027,1.00535561880773,1.00586642986169,1.00558236717751,1.00633704171605,1.00800757236614,1.00617200391544,1.00576903432166,1.00599113738114,1.00747551181353,1.00810950698031,1.00829047234078,1.00879414253974,1.00814286591663,1.01003287116486,1.0108177956664,1.0107891825669,1.01195993512499,1.0124943917944,1.01288394508707,1.01453187884739,1.0152549063023,1.01586162688542,1.01645833948461,1.01674641721458,1.01664859895811,1.01596135439262,1.01812988869625,1.01596573769999
80,1.00087278279879,1.00403000559811,1.00459813848808,1.00460390811802,1.00455904265011,1.00456901183989,1.00518361648611,1.00533173114605,1.00584011209583,1.0055608655417,1.00631783233964,1.00798883322327,1.00615301952248,1.00574802718966,1.00597066705704,1.00744291101099,1.00807831151336,1.00825974990171,1.00876345961468,1.0081125184438,1.0099925314834,1.01077482591005,1.01074670009759,1.01191268922267,1.01244577123097,1.01283300538181,1.01447400497897,1.01519217447016,1.01579733919911,1.01639240033529,1.01667979565785,1.01658274768195,1.01589985005552,1.01806429094475,1.01590461011657,1.00089336298831,1.00406649375463,1.0046363927034,1.00464216213668,1.00459729838292,1.00460767736066,1.00522432447411,1.00537287887366,1.00588413730105,1.00560282264586,1.00636314106138,1.00803686604179,1.0061983356694,1.00578997654147,1.00601260717143,1.00749591743439,1.00813249090614,1.00831452614637,1.00881961779189,1.00816730270602,1.01005745999285,1.01084339959283,1.01081527573194,1.01198653518797,1.01252111535172,1.01291148858774,1.014560620121,1.01528488066261,1.01589306001166,1.01649039219797,1.01677856139905,1.01668167947204,1.01598995254713,1.01815830931525,1.01599471223007
81,1.00079208495046,1.00388654254534,1.00445033363417,1.0044564339857,1.00441167190906,1.00440749265907,1.00501417980764,1.00516180585256,1.00566621897856,1.00538134559346,1.00610874375645,1.00775446937045,1.00594406143282,1.00556889472452,1.00579195842925,1.00725089925739,1.00788359548978,1.00806348426211,1.00856284050841,1.00791649813512,1.00976919326944,1.01054208888306,1.01051430928835,1.01166661611509,1.01219732966115,1.0125745970558,1.01419364558506,1.0148979103291,1.0154934146976,1.01608170416383,1.01636701039411,1.01626955452106,1.01560449682192,1.01775340553112,1.01560953008131,1.00082275351217,1.00394092507381,1.00450730241649,1.0045134024555,1.00446864292586,1.00446506603026,1.00507474641889,1.00522301646522,1.00573164415568,1.00544374453734,1.00617605889659,1.00782577937197,1.00601138759779,1.00563128211156,1.0058543320483,1.00733003745965,1.00796445338346,1.00814521761278,1.00864660034197,1.00799824343044,1.00986619756527,1.01064456623943,1.01061678952483,1.011777027422,1.01230994712098,1.01269200583403,1.01432332388211,1.01503675071929,1.01563680681803,1.01622852622527,1.01651500735713,1.01641777849127,1.01573952781637,1.01789465077915,1.01574456047061
82,1.00054803434384,1.00345374857161,1.00398699033962,1.00399297023786,1.00394814642026,1.00394083705614,1.00452125655904,1.00466520541468,1.00514575363556,1.00486381814529,1.00552616144773,1.00711909209611,1.00536132220832,1.00505133116451,1.0052743659104,1.00664535122186,1.00726758446984,1.00744219643383,1.00792962307424,1.0072950172604,1.00906401290987,1.00980682036492,1.0097788885285,1.01088894521276,1.01140815793253,1.01175941611918,1.01331283942022,1.01397307648895,1.01454125986863,1.01511012901966,1.01538918604908,1.01529051199081,1.01468595634098,1.01679436720236,1.01469089229962,1.00053545725169,1.00343141015294,1.00396377721363,1.00396975723878,1.00392493238199,1.00391741144504,1.00449680786611,1.00464053882175,1.00511965924159,1.00483873408799,1.00549937588267,1.0070909276376,1.00533453224989,1.00502625175868,1.00524929204531,1.00661227204854,1.00723392013956,1.00740823283934,1.00789496849719,1.00726104869481,1.00902315925944,1.00976354240868,1.00973560935378,1.01084207656034,1.01136050766601,1.01170929256158,1.01325701367356,1.01391313248678,1.01447921109095,1.01504645885171,1.01532492606104,1.01522623455117,1.01462719901935,1.01673152637445,1.01463213524219
83,1.00055903400538,1.00347332424093,1.00401458405704,1.00402048653114,1.00397563818341,1.00395347250045,1.0045146559472,1.0046596545485,1.00514719249812,1.00482305963891,1.00539453583885,1.00691271456966,1.00522963642002,1.00501049728925,1.00523345107967,1.00668434746364,1.00730935429064,1.00748540348941,1.00797634744487,1.00733816644885,1.0091280987383,1.00987852021951,1.00985050775521,1.01097160391926,1.01149360806358,1.01185184879376,1.01342248513749,1.01409394481006,1.01466918715619,1.01524282364495,1.01552339780676,1.01542500545992,1.01480473806124,1.01692443434437,1.01480960977537,1.00056787781805,1.0034889832115,1.00403108831166,1.00403699069885,1.003992143091,1.00397017076336,1.00453232760434,1.00467753658202,1.00516645035181,1.00484132330383,1.00541438950652,1.00693386219731,1.00524949334664,1.00502875757169,1.00525170733188,1.00670682011363,1.00733238737003,1.00750872114776,1.00800032472942,1.00736148752392,1.00915547555566,1.00990737601081,1.00987936436628,1.011002562366,1.01152526768057,1.01188461440922,1.01345842205116,1.01413231652463,1.01470873666426,1.01528324033334,1.01556408118041,1.01546581350475,1.01484183958103,1.01696258894355,1.01484671113652
84,1.00046829945904,1.00331241202844,1.00384259536523,1.00384846477382,1.00380359738548,1.0037677449354,1.00430231553893,1.00444622155641,1.00492663335231,1.00457443531873,1.00504897596648,1.00648747332624,1.00488400284346,1.00476188261562,1.00498485177168,1.00648296824368,1.00710382277581,1.00727777572355,1.00776394281047,1.00713048002662,1.00889828448806,1.0096404052912,1.00961234972396,1.01072212319247,1.01124127400114,1.01159221554772,1.01314509198807,1.01380616394475,1.01437420346391,1.01494300796245,1.01522203179764,1.01512332875688,1.01451557078235,1.01662374798613,1.01452041572463,1.00047030508019,1.00331593943709,1.00384642391236,1.00385229330181,1.00380742608551,1.0037716378551,1.00430654874293,1.00445052959421,1.00493142986191,1.004578870178,1.00505395448612,1.0064928961831,1.00488898218147,1.00476631665446,1.00498928483255,1.00648769033376,1.00710874298648,1.00728279583858,1.0077691953618,1.00713550087906,1.00890385325347,1.00964620269731,1.00961814729753,1.01072819761765,1.0112475776074,1.01159847266911,1.01315167293826,1.01381307768518,1.01438124136006,1.01495011380199,1.0152291247314,1.01513050750493,1.01452200358746,1.01662958197814,1.01452684850534
85,1.00033190498555,1.0030705734476,1.0035813200455,1.0035871242664,1.00354222296286,1.00350893684967,1.00402929963236,1.00417099865068,1.0046370816796,1.00428905149407,1.00473092520964,1.00614295588823,1.00456586656631,1.00447648021133,1.00469943485793,1.00614262194346,1.00675513454497,1.00692488401591,1.00740146353152,1.00677748126376,1.00846888456592,1.00918365098756,1.00915551123119,1.01022541095349,1.01073591346021,1.01105921036157,1.01254853151072,1.01316433020835,1.01370495748579,1.01425265495942,1.01452538141915,1.01442265995163,1.01388345871179,1.0159507730421,1.01388825148746,1.00038351063529,1.0031620793289,1.00367709150422,1.00368289522195,1.00363799821612,1.00360571246144,1.00413102139012,1.00427378204349,1.00474681363389,1.00439381157613,1.00484383543869,1.00626248668714,1.00467879535542,1.00458122087057,1.00480415237735,1.00627600372499,1.00689135402439,1.00706254873568,1.00754247278137,1.00691516617786,1.00863249500126,1.00935653899301,1.00932840415325,1.01041178068239,1.0109259358271,1.01125750921375,1.01276774384653,1.01339908624382,1.01394746013158,1.01450100905107,1.01477573101516,1.01467339568441,1.01411202888356,1.01619062961097,1.0141168206763
86,1.00033698579921,1.00307967570696,1.00358737958414,1.00359310122755,1.003548172675,1.00353523155926,1.00406817509443,1.00420944675526,1.0046729475189,1.00434914773946,1.00484847802656,1.00630815368091,1.00468339746478,1.00453647661744,1.00475932179216,1.00612590315936,1.00673706150387,1.00690616971858,1.00738145211311,1.00675869564258,1.00842380126484,1.00912991844666,1.0091016888524,1.0101598024872,1.01066729045299,1.01098300548795,1.01245383100975,1.01305751508363,1.01358986502785,1.01413169274612,1.01440278304461,1.01429976180014,1.01377651603762,1.01583166339092,1.01378124118816,1.00043386376817,1.00325148508739,1.00376707916464,1.00377279987781,1.00372787939302,1.00371678852673,1.00425888341062,1.0044021188731,1.004878474115,1.00454547917312,1.00505989158208,1.00653181638592,1.00489484576858,1.00473277167467,1.00495557351004,1.00637671721239,1.00699312631803,1.00716490959791,1.0076463814319,1.00701747348994,1.00873166195985,1.00945531500705,1.00942709469167,1.01051072941974,1.01102499539365,1.01135657916321,1.01286710445324,1.01350021690523,1.01404727282472,1.01460023917242,1.01487516150907,1.01477279993062,1.01420781444577,1.01628504781932,1.01421253776721
87,1.00046806319314,1.00331227845835,1.00382495384103,1.00383054311625,1.00378558150549,1.00379797374106,1.00435921178463,1.00450072223813,1.00496619091731,1.00468272998992,1.00529704658167,1.00685174386183,1.00513197421932,1.00486985619832,1.00509247495492,1.00643673664293,1.00704925660536,1.00721915676464,1.00769655908002,1.00707161967225,1.00879293286625,1.00951699490521,1.00948863606638,1.01057251071513,1.01108549309945,1.01141901579786,1.01293081691604,1.01356839555282,1.01411888388718,1.01467424519035,1.01494912107796,1.01484872147666,1.0142739520169,1.01635129768626,1.0142785669053,1.00050667690805,1.00338073983115,1.00389666142503,1.00390225034019,1.00385729195115,1.00387043787204,1.00443543136663,1.00457774971479,1.00504850558604,1.00476124883862,1.00538173503914,1.0069414450983,1.00521667659138,1.00494836052106,1.00517096196929,1.00653637703921,1.00715105507347,1.00732205389129,1.00780199921177,1.00717453190384,1.00891507906986,1.00964603662451,1.00961768148474,1.01071155076469,1.01122730028652,1.01156687933015,1.013094150798,1.01374325478768,1.01429946776559,1.01485914978729,1.01513548398501,1.01503540046936,1.01444411772435,1.01652955410237,1.0144487319137
88,1.00019591132698,1.00283365006041,1.00331264696445,1.00331386313648,1.00326741952708,1.00328741367112,1.00381163273227,1.00394847173874,1.00439279717492,1.00409826824938,1.00464724642923,1.00616244489783,1.00447988149686,1.00428080385959,1.00449845479569,1.00575937275256,1.0063476253603,1.00650743306827,1.00697161407542,1.00635615545985,1.0079820633335,1.00866623901446,1.00863317328117,1.00966478991142,1.01016362048401,1.01046034375242,1.01188720517784,1.01247048387069,1.01298949937434,1.01352354746205,1.01378999071182,1.01368988923818,1.01317934022848,1.01520003215064,1.01318034863947,1.00024122605067,1.00291398940431,1.00339675810005,1.00339797421223,1.00335153450719,1.00337240593729,1.00390099220046,1.0040387697358,1.00448923684355,1.00419030549744,1.00474646484281,1.00626749572956,1.00457911644899,1.00437282448318,1.0045904555665,1.00587639518261,1.00646715820482,1.00662824400176,1.00709538167631,1.00647698458672,1.00812556273284,1.00881785805399,1.00878479737018,1.00982819572906,1.01033024698722,1.01063416795897,1.01207929373807,1.01267616467607,1.01320194501819,1.01374110040841,1.01400928582386,1.01390952716561,1.0133795499582,1.01540990482527,1.01338055825049
89,1.00033943001586,1.00308507773665,1.00358342701018,1.00358800008651,1.00354268838988,1.00355776153718,1.00410521818608,1.00424425233202,1.00469570929379,1.00441818347189,1.00501198385015,1.00655323459,1.00484635646337,1.00460426615307,1.00482575823448,1.00610894699591,1.00671139966785,1.00687670725744,1.00734582892963,1.00672827454029,1.0083969869549,1.0091006199941,1.00907116064239,1.01012717672888,1.01063316104751,1.01094769494628,1.01241496045328,1.0130285243997,1.01356247492165,1.01410593595499,1.01437621834966,1.01427683853529,1.01373278819645,1.01578198540864,1.01373656593653,1.00039882196644,1.00319039047162,1.0036936463491,1.0036982189809,1.00365291227517,1.00366912867162,1.00422226783977,1.00436252316817,1.00482197263494,1.00453871744523,1.0051418644746,1.00669070713917,1.00497625850421,1.00472477794271,1.00494624357848,1.00626247648156,1.00686819425802,1.00703516467669,1.0075081339575,1.00688675536617,1.00858532898684,1.0092996473765,1.00927019394365,1.01034173220292,1.01085191061658,1.0111759961515,1.01266735941583,1.01329883017104,1.01384170757441,1.0143919155179,1.01466450779127,1.01456555716929,1.01399598849936,1.01605814098255,1.01399976536927
90,1.00056060759337,1.00347741166264,1.00400024435882,1.00400476116304,1.0039594501329,1.00397429590761,1.00454553141876,1.00468813614501,1.00516312440248,1.00487972841754,1.00553089512867,1.00711920803179,1.00536532600727,1.00506566755499,1.00528699481767,1.00667311023426,1.00728743234805,1.00745880615121,1.00794210678254,1.007310414032,1.00907924638808,1.00981839086756,1.00978889445971,1.01089548264816,1.01141422468798,1.01176111472722,1.01330751255118,1.01397098204443,1.01453605906575,1.01510285843732,1.01538088024678,1.01528203723716,1.01466961468897,1.01677037277957,1.01467334432031,1.0005999213188,1.00354711262166,1.00407326927661,1.00407778579306,1.00403247806879,1.00404809501587,1.00462317528321,1.00476660731333,1.0052470094099,1.00495972547557,1.00561720633192,1.00721064962311,1.00545165143088,1.00514564991275,1.00536695964924,1.00677450217963,1.00739103425795,1.00756353294425,1.00804943717881,1.00741515628413,1.00920351842626,1.00994966900749,1.009920176511,1.01103691183435,1.01155847347522,1.01191149901646,1.01347359861263,1.01414876446324,1.01471964895718,1.01529082424899,1.01557031680396,1.01547181383894,1.01484261465345,1.01695141188544,1.01484634372698
91,1.00058525149584,1.00352119729164,1.00404922773622,1.00405365326671,1.00400831408454,1.00400833950013,1.00457587411516,1.00471951412267,1.00520144452701,1.0048999089923,1.00552457135949,1.0070912637352,1.00535895570927,1.00508574665363,1.00530696344088,1.00675866725786,1.00737464506796,1.00754690774414,1.00803247899067,1.00739845296549,1.00919522332397,1.00994377127526,1.00991418118035,1.01103470260786,1.01155765663643,1.01191238161809,1.01347998963847,1.01415811277709,1.01472854143613,1.01529919294437,1.01557870482306,1.01548014811297,1.01485108630379,1.01696292922163,1.01485474024473,1.00062397163239,1.00358984418835,1.00412115862354,1.00412558387758,1.00408024795371,1.00408103645269,1.00465237026899,1.00479682765404,1.00528410682923,1.00497873101476,1.00560963424561,1.00718139767463,1.00544403261416,1.00516455420085,1.00538575372917,1.00685849317419,1.00747665415756,1.00765002799164,1.00813817116385,1.00750158844033,1.00931756169486,1.01007300113339,1.01004341490126,1.0111739135461,1.01169965053159,1.01206039362056,1.01364343377472,1.01433305509837,1.01490919063046,1.01548413776171,1.01576509455646,1.01566686621971,1.01502130915909,1.01714101532488,1.01502496256499
92,1.00055627577185,1.00347057995126,1.00399856665484,1.00400214203603,1.00395651703126,1.00394099003005,1.00448922793058,1.00463268093688,1.00511519833396,1.0047843427637,1.00533807188366,1.00684899955383,1.00517200073907,1.00496928856205,1.00518954022982,1.00671081097261,1.00732550288085,1.00749753860928,1.00798456445762,1.0073483701569,1.00914926694457,1.00989875076685,1.00986824983905,1.01099101593365,1.01151286768834,1.01187050624542,1.01344214033383,1.0141226578357,1.01469211009224,1.01526238822549,1.01554130742965,1.01544359234141,1.01481446349304,1.0169278830668,1.01481741645005,1.00058689682261,1.00352485649346,1.00405548844006,1.00405906365084,1.00401344124096,1.00399852837722,1.00454982567603,1.00469393705661,1.00518076217353,1.00484681286239,1.00540556630444,1.00692057730023,1.00523950631634,1.00503174724227,1.00525198528959,1.00678958534744,1.00740603484664,1.00757896473618,1.00806806054704,1.00742980836663,1.00924572624752,1.01000061223342,1.00997011444303,1.01110068038062,1.01162476147914,1.01198702967494,1.01357069182109,1.01426022449412,1.01483413819821,1.0154077614183,1.01568779754181,1.01559036255006,1.01494816339221,1.01706734346727,1.01495111602215
93,1.00074330335616,1.00380305020201,1.00435578449396,1.00435855144285,1.00431267351961,1.00427290632915,1.00483452568673,1.00498105843759,1.00548550266375,1.00513697262571,1.00571659712965,1.00725109307845,1.00555018525052,1.0053209870328,1.00554022145647,1.00722778785161,1.00785033321069,1.00802678762548,1.00852591641456,1.0078770271031,1.00979781209155,1.01058718391337,1.0105558409297,1.01173678980533,1.01227332625908,1.01266738362269,1.01432940793819,1.01507531579949,1.01568150299301,1.01627893459971,1.01656664374696,1.0164696559861,1.01575468908708,1.01792751482402,1.01575697444469,1.00079375289709,1.00389250415228,1.00444949771355,1.00445226445901,1.00440639082982,1.00436761890073,1.00493417074299,1.00508176387438,1.00559314684818,1.00523964079589,1.00582737495496,1.00736845960975,1.00566098141567,1.00542363654379,1.00564284869966,1.00735793932188,1.00798331685109,1.0081612127792,1.00866367740164,1.00801147227108,1.00995735310432,1.010755726997,1.01072438934305,1.01191837971698,1.01245852765886,1.01286048899147,1.01454270497227,1.01530365163669,1.01591731288342,1.01652037784949,1.01680999615909,1.01671342026014,1.01597690845618,1.01816019906251,1.01597919341877
94,1.00085907196474,1.00400923070224,1.004583710024,1.0045855801964,1.00453941387107,1.00447969084019,1.00506157597785,1.00521041133793,1.0057318689769,1.00538531707593,1.00602887445998,1.00761874053476,1.0058620666065,1.00556832388841,1.00578646048276,1.00754200181621,1.00817009505659,1.00834982691167,1.0088586298682,1.00819937013331,1.01018399974148,1.01099456451661,1.01096227627419,1.01217416544457,1.01271954949064,1.01313098955635,1.0148398885132,1.01561649250652,1.01624475960608,1.01685788417116,1.01715041545049,1.01705435025956,1.01629661309465,1.01850529632419,1.01629815916514,1.00088221535904,1.00405023949782,1.00462680899935,1.00462867911851,1.00458251478053,1.00452327369652,1.00510756911302,1.00525692471606,1.00578178525706,1.00543277894674,1.00608027975866,1.00767335224274,1.00591348043414,1.00561577718563,1.00583390354254,1.00760125159324,1.00823073249576,1.0084111696184,1.00892160581285,1.00826072201525,1.01025641680783,1.01107098342349,1.01103869767249,1.01225632716161,1.01280344744434,1.01321816168478,1.01493585004024,1.01571908141431,1.01635060098472,1.01696615603324,1.01725947851245,1.01716366767618,1.01639621790662,1.01860872658266,1.01639776387738
95,1.00071703263021,1.00375840289578,1.00432352061767,1.00432419550714,1.0042776185353,1.00423471752427,1.00483028299826,1.00498055600631,1.00551384859212,1.00516892953177,1.00586151430358,1.00749587870508,1.0056940815683,1.00535069152211,1.00556748216607,1.00713553070298,1.00776118507849,1.00794023553282,1.00845027305528,1.00778872440668,1.00964980645479,1.0104228873629,1.01038930200863,1.01154885678391,1.01208712698084,1.01245503032353,1.0140763254819,1.01478369776267,1.0153726898724,1.01596144538954,1.01624535102525,1.01615144548945,1.01547871816682,1.01764114422306,1.01547927970251,1.00075365153384,1.00382331585579,1.00439159639566,1.00439227127883,1.00434569747389,1.00430353098242,1.00490275091111,1.00505381107675,1.00559225356292,1.0052436310072,1.00594220888442,1.00758144326346,1.00577478958901,1.00542537958747,1.00564215420999,1.00722975531719,1.00785751224713,1.00803763224604,1.00855014501506,1.00788613579228,1.00976519773051,1.01054474487325,1.01051116364317,1.01168005601691,1.01222098701323,1.01259444509517,1.01423014715614,1.01494828150605,1.01554259173846,1.01613534354144,1.01642057841712,1.01632701699477,1.01563881631482,1.01780835701818,1.01563937783737
96,1.00125981720258,1.00472103425836,1.00534723118406,1.00534818710592,1.00530175144062,1.0052392991098,1.00589537045549,1.00605079907923,1.00661747183981,1.00630496945013,1.00718559552996,1.00897315788962,1.0070185233686,1.00648682958841,1.00670370427365,1.00855340921059,1.00920100430471,1.009391124508,1.00992610463174,1.00924006503869,1.0113985366312,1.01227019594424,1.0122369733681,1.01353675315392,1.01410655587771,1.014570150553,1.01641419121658,1.01727338143845,1.0179529757787,1.01860407404741,1.01891068785152,1.01881167257693,1.01795578287887,1.02026317585834,1.01795657556317,1.0013137542412,1.00481668486906,1.00544749255885,1.00544844845072,1.00540201743151,1.00534063792376,1.00600203584284,1.00615861285891,1.00673279923766,1.00641488588921,1.00730423559088,1.00909888618794,1.00713718311803,1.00659672632543,1.00681357747201,1.00869245747474,1.00934311858515,1.00953479878663,1.01007338877671,1.00938376086674,1.01156893593348,1.01245018824413,1.01241697169607,1.01373063202704,1.01430433289464,1.01477626522894,1.01664176362279,1.01751696985367,1.01820450015727,1.01886157200924,1.01917019676135,1.01907164403777,1.01819277403173,1.0205110238527,1.01819356665614
97,1.00131960031946,1.00482810752094,1.00546718107177,1.00546705500838,1.00542026414971,1.00535145765966,1.00601487576114,1.0061710303871,1.006744819207,1.00643266053426,1.00734352362856,1.0091593442618,1.00717593751638,1.00661333611085,1.00682892340536,1.00870651392664,1.00935487147993,1.00954593612046,1.01008561240405,1.00939400161491,1.01158294661408,1.01246346752963,1.01242909546948,1.01374164156065,1.0143157557943,1.01478481685636,1.01664707519516,1.01752095833388,1.01821509080923,1.0188768255718,1.01918579733102,1.01908911692665,1.01820045382508,1.0205194649228,1.01820035606766,1.00135645506283,1.00489344258,1.00553578137836,1.00553565536962,1.00548886771419,1.00542081487561,1.00608799632695,1.00624496410066,1.00682407189149,1.00650807078869,1.00742508076295,1.0092458979193,1.00725750822559,1.00668873294047,1.0069043041858,1.00880114439273,1.00945167097632,1.00964383832001,1.01018606720324,1.00949191858333,1.01169873369659,1.01258570154949,1.01255133372439,1.01387316129163,1.01445000933607,1.01492446755844,1.01680098831226,1.01768557820711,1.01838497147006,1.01905065458652,1.01936093055712,1.01926460741155,1.01836040962918,1.02068600480403,1.01836031197495
98,1.00119321510444,1.00461082607433,1.00523599004594,1.00522833283876,1.00517902011149,1.00511041538825,1.0057382393484,1.00589162119076,1.00646357101707,1.00611313951437,1.00696684640586,1.00875962572123,1.00679543723505,1.00628578542108,1.00649266937148,1.00841997361939,1.00904371764133,1.0092261465501,1.00976328669331,1.00906791086949,1.01125765623312,1.01212628410747,1.01208385341885,1.0133877161848,1.01395793809936,1.01441580128197,1.01625911401239,1.01712245682227,1.0178138548878,1.01847583334562,1.0187820030122,1.01868859555195,1.01780015467316,1.02010438520026,1.01779385810815,1.00122801767425,1.00467251200417,1.0053007937457,1.00529313707332,1.00524382753479,1.00517594207734,1.00580736058824,1.00596151878724,1.00653854551379,1.00618444913055,1.00704402699086,1.00884157739201,1.00687263096394,1.00635708290201,1.00656395228284,1.00850920105777,1.00913501580342,1.00931849679243,1.00985807122984,1.00916027562253,1.01136676649964,1.01224144415814,1.01219901837265,1.01351157408516,1.01408439765481,1.01454725884059,1.01640390189831,1.0172772313047,1.0179735237476,1.01863918419079,1.01894655522749,1.01885350362128,1.01795059352303,1.02026091380525,1.01794429796683
99,1.00144608920304,1.0050550728756,1.0057069303118,1.00570406319794,1.00565636951904,1.00558723091583,1.00623408593801,1.00639131049605,1.00697808835863,1.00662172708573,1.00747292639817,1.00924794466087,1.00730399313286,1.00679942568524,1.00701178016952,1.00904625854894,1.00969278805532,1.00988435011616,1.01043152189534,1.00973019102386,1.01200872100859,1.01291580726066,1.01287852270343,1.01423301597708,1.01481493826301,1.01531192625323,1.01723956581591,1.01816174963553,1.01887797559092,1.01955753816109,1.0198707721671,1.01977776460894,1.01882104028026,1.02117182798646,1.01881868784429,1.00142637716548,1.00502001658029,1.00567065213056,1.00566778489413,1.00562008949069,1.00555064237925,1.00619605184155,1.00635297113695,1.00693774781999,1.00658278461862,1.0074315604173,1.00920461901493,1.00726262021443,1.00676049004222,1.00697285269484,1.00899387381229,1.00963958129839,1.00983072187256,1.01037692329104,1.00967655458133,1.01194379085563,1.01284692981157,1.01280964268449,1.01415823083527,1.01473901003001,1.01523172945095,1.01714989236133,1.0180652152159,1.01877788616694,1.01945470573965,1.01976690984943,1.01967392065348,1.01872646057835,1.02107015975107,1.01872410788816
100,1.0014787137764,1.00511441214108,1.00576930026289,1.00576487144904,1.00571665994418,1.00565656667162,1.00629877932143,1.0064564182445,1.00704930082715,1.00667747876629,1.00751671868406,1.00928674159216,1.00734701289079,1.00685349048718,1.0070640141493,1.00912083829046,1.00976317246163,1.00995341785848,1.01050115219384,1.00979797273177,1.01209908900433,1.01301121654171,1.01297226720026,1.01433611785181,1.01492030753956,1.01542175669881,1.01736274795126,1.01829430510153,1.01901441436786,1.01969741319892,1.02001110143163,1.01991914276092,1.01895173742976,1.02131186783695,1.01894810055545,1.00149769844595,1.00514802168332,1.00580483071505,1.00580040208408,1.00575219228874,1.00569253326331,1.00633694924867,1.00649506631224,1.00709107404263,1.00671698100995,1.0075598012839,1.00933273864372,1.007390102752,1.00689298588681,1.00710350134584,1.00916878585773,1.00981239353645,1.0100032846762,1.01055251536663,1.00984784724566,1.01215736793445,1.01307258669623,1.01303363976349,1.01440183672855,1.01498758753323,1.01549117041897,1.01743864987253,1.0183751416993,1.019097592025,1.01978232903841,1.02009652479483,1.02000486904351,1.01903005181115,1.02139225109925,1.01902641526688
101,1.00060947710077,1.00359347516862,1.0041371472592,1.00410979724691,1.00405386692065,1.00402143263551,1.00451653604544,1.00465516599615,1.00517332034096,1.00475055451137,1.00537781149243,1.00704736111525,1.00519629818203,1.00490229037852,1.00508652063581,1.00700203507689,1.00754209524829,1.00769215259278,1.00819999456476,1.007517325299,1.00960384273265,1.01040213679141,1.01033858736725,1.01156381788794,1.01210463949901,1.01250466528132,1.01421470823606,1.01499487901958,1.0156354249955,1.0162635467151,1.01655402974791,1.01645774259873,1.01566288075254,1.01785669877487,1.01564035249997,1.00063544050244,1.00363945696505,1.00418556155747,1.0041582128894,1.00410228526625,1.00407040905792,1.00456831834976,1.00470755395049,1.00522966579972,1.00480404660808,1.00543588342571,1.00710915328056,1.00525438060463,1.00495577445971,1.00513999496645,1.00706818099504,1.00760986208205,1.00776074179435,1.00827048396417,1.00758592642109,1.00968451634136,1.01048720298547,1.01042365895697,1.0116551479698,1.01219797774441,1.01260141350441,1.01432096077429,1.01510828467095,1.0157523055548,1.0163830382088,1.01667434830732,1.01657836628726,1.01577295279274,1.01797066704065,1.01575042702952
102,1.00138868103105,1.00495253930456,1.00559311139717,1.00559097506398,1.00554351976747,1.00550302975981,1.00616028199067,1.00631690645207,1.00689816733841,1.00656653277447,1.00746194742086,1.00927122659052,1.00729337734398,1.00674502602928,1.00695824355749,1.00885354589319,1.00949691070067,1.00968649213932,1.01022738008289,1.00953290981413,1.01178885609667,1.01268818971276,1.01265167775845,1.01399510746614,1.01457227757508,1.01506575810214,1.01697819407111,1.01789658329973,1.0185991983465,1.01926851567232,1.01957835053671,1.01948470905162,1.0185416591929,1.02087314225083,1.01853990756643,1.00140369972541,1.00497910266585,1.00562130613847,1.00561916988717,1.00557171592668,1.00553159032118,1.00619070784509,1.00634773814522,1.0069316509221,1.00659808230122,1.00749651945702,1.00930826121023,1.00732795516922,1.00677657001272,1.00698978090513,1.00889109351809,1.00953553930555,1.00972566832498,1.01026782609951,1.0095720919772,1.01183430795947,1.01273597869937,1.0126994685094,1.0140461325424,1.01462460351448,1.01511947707933,1.01703664744563,1.01795872207942,1.01866306818657,1.01933366312022,1.01964385824514,1.01955046742171,1.0186015903878,1.02093388133936,1.01859983890663
103,1.00100410865771,1.00428479598968,1.00489253101316,1.00487460583275,1.00482185337418,1.0047608600224,1.00533744253237,1.00548551756928,1.00604502700874,1.0056562703449,1.00643848234856,1.00820519241792,1.00626185668613,1.0058179700437,1.00601298990131,1.00796289879598,1.00855021125558,1.00871941518728,1.0092497375325,1.00855257542283,1.01078938725333,1.01165549692986,1.01160207636277,1.01291417206757,1.01347988666019,1.01394144327725,1.01579358134003,1.01667477622812,1.01735931454102,1.01801621798629,1.01832007388516,1.01821969476291,1.01731792379721,1.01959917552736,1.01730317391735,1.00101608127433,1.00430595023781,1.00491505887278,1.00489713411015,1.00484438283829,1.00478369535569,1.00536184760688,1.0055102644481,1.00607200600379,1.00568161992332,1.00646637039,1.00823514842542,1.00628974962542,1.00584331558305,1.00603833055867,1.00799255889431,1.00858078263535,1.00875044758358,1.0092818383312,1.00858361296564,1.01082515970262,1.01169305721907,1.01163963866472,1.0129541703774,1.01352096607276,1.01398343054061,1.01583906604084,1.01672302170989,1.01740883810436,1.01806668515153,1.01837080996293,1.01827062742553,1.01736433696067,1.01964572890694,1.01734958778424
104,1.00094411545407,1.0041799236703,1.00479304356783,1.00477340009683,1.00472007004888,1.00461921888772,1.00515038166775,1.00529844081802,1.00586149011484,1.00539931148803,1.00600752966053,1.00763628232634,1.00582997082737,1.00555920865095,1.00575227839084,1.00786364317008,1.00844831793416,1.00861704311455,1.00915025774674,1.00844876098486,1.01072434790144,1.01160130076913,1.01154604308463,1.01287638843433,1.01344425158832,1.01391917666562,1.01580024031208,1.01671027195013,1.01740330283141,1.01806757775131,1.01837260973989,1.01827527511196,1.0173292575911,1.01961934006819,1.01731309505891,1.00096510408999,1.00421707064999,1.00483229613245,1.00481265345363,1.00475932549519,1.00465895716627,1.00519254532996,1.00534112883366,1.00590760410127,1.00544294994745,1.00605512374152,1.00768709374944,1.00587757331337,1.0056028402295,1.005795901644,1.00791665424971,1.00850272879936,1.0086721635194,1.00920702008372,1.00850389060641,1.01078879104522,1.01166916884312,1.01161391491091,1.01294908011984,1.01351865773759,1.01399597357267,1.01588424433605,1.01679981548334,1.01749552083765,1.01816181498694,1.01846749335352,1.01837041066131,1.01741584478593,1.01970807655504,1.01739968367655
105,1.00099696228181,1.0042735327602,1.00488980527526,1.00487029883861,1.00481701898149,1.00469756147103,1.00521064197623,1.00535988154522,1.00593033698525,1.00542662561545,1.00594560698694,1.00750021606586,1.00576810472132,1.00558666366123,1.00577988566034,1.0080415027128,1.00862971383317,1.00880016972042,1.00933706772729,1.00863203035268,1.01095214260754,1.0118449548654,1.01178985494155,1.01314412037606,1.01371787137813,1.01420849007058,1.01612725170274,1.01706649688958,1.01776690765759,1.01843691950434,1.01874434170278,1.01864559304102,1.0176731119511,1.01998098334483,1.01765706617564,1.0010388581935,1.00434776974012,1.0049678552099,1.00494835033482,1.00489507462692,1.00477650782916,1.00529400263928,1.00544419226253,1.00602085785642,1.00551268789084,1.00603890649057,1.00759939488555,1.00586142069456,1.00567271235224,1.00586591791794,1.00814865687242,1.00873940626026,1.00891115089726,1.00945102790135,1.00874303006166,1.01108304715901,1.01198307200935,1.01192797968987,1.01329257547804,1.01386950381232,1.01436594326301,1.01630048914507,1.01725163707586,1.01795790455008,1.01863234965615,1.0189412635922,1.01884287771072,1.01785282071255,1.02016758003737,1.01783677785839
106,1.00101819033144,1.00431155071049,1.00493204471468,1.00491215667736,1.00485875154125,1.00474418944412,1.00526185038717,1.0054115605881,1.00598592473518,1.00548286111686,1.0060182353715,1.00758752773949,1.00584055484737,1.00564247945011,1.00583524509358,1.0080827682507,1.00867253452139,1.00884396793187,1.0093840214231,1.00867551831719,1.01100018439846,1.01189460038447,1.01183909457741,1.01319526947721,1.01376995109679,1.01426074398919,1.01618182116959,1.01711241885891,1.01781844641208,1.01849200767696,1.01880074590577,1.01870129561777,1.01774513313865,1.02007463224598,1.01772877383102,1.00101502685592,1.00430583760603,1.00492654095965,1.00490665281484,1.004853247387,1.0047387163316,1.00525659515437,1.00540635681667,1.00598105348357,1.00547772095156,1.00601341417362,1.0075829758051,1.0058357328,1.00563734010042,1.0058301067287,1.00807297561422,1.00866287321714,1.00883437020953,1.00937457562673,1.00866591899576,1.0109874241571,1.0118808206757,1.0118253141164,1.01317980888957,1.01375456374656,1.01424358354802,1.0161616943921,1.01709038005718,1.01779533703717,1.0184680691034,1.01877646342523,1.0186771227501,1.01772274577022,1.02004808734142,1.01770638610616
107,1.00131824106901,1.00484389427303,1.00548894387459,1.00546908606702,1.00541571689087,1.00533853122687,1.00591093516432,1.00606458958163,1.00666481401342,1.00619926064034,1.00691473639399,1.00863188133998,1.00673722356517,1.00635878641692,1.00655143756894,1.00879795755247,1.00939977903404,1.00957734637884,1.01013151136907,1.00940903504777,1.0118315997117,1.01276132049652,1.01270588287718,1.01411221822651,1.01470104050839,1.01522190934902,1.01722045933958,1.0182056594229,1.01894571120962,1.0196463200169,1.0199627301858,1.0198704098345,1.01882293623369,1.02119762912377,1.01880661027705,1.00134650195235,1.0048939336107,1.00554177096507,1.00552191423604,1.00546854787218,1.00539200154801,1.00596761800568,1.00612196674687,1.00672672797089,1.00625789776479,1.00697861435187,1.0087000212289,1.0068011127894,1.00641741432983,1.00661005433368,1.00886954124323,1.00947321481907,1.00965172115592,1.01020805876038,1.009483422251,1.01191872410316,1.01285311531752,1.01279768278625,1.01421061303411,1.01480171280648,1.01532594923449,1.01733440887421,1.01832720626013,1.01907093099636,1.01977433399446,1.02009165964101,1.01999965048687,1.01894052415858,1.02131825370314,1.01892420015292
108,1.00132920742096,1.00486344853999,1.00549994233816,1.00548000345563,1.00542660775936,1.00538889255813,1.00599359652048,1.00614608590016,1.00673894405019,1.0063366993687,1.00719946815833,1.00903834625983,1.00702196492726,1.00649611610394,1.00668864629571,1.0087755273372,1.00937187461756,1.00954673009742,1.01009478403026,1.00937834616762,1.01177507198337,1.01269461974663,1.01263909160874,1.01403183126927,1.0146147392487,1.01513035925762,1.01710941670897,1.01808503571061,1.01881609140774,1.01951009151676,1.01982408416767,1.01973226636668,1.01869739412661,1.02106006632915,1.01868099924682,1.00136062507996,1.00491908433977,1.00555864974583,1.00553871206611,1.00548531949654,1.0054483056481,1.00605654604113,1.00620980039565,1.00680765715636,1.00640179743033,1.00727032815244,1.00911389141384,1.00709283741451,1.00656120394697,1.00675372177126,1.00885521034711,1.00945359948659,1.0096294903671,1.01017993960208,1.00946112027016,1.01187209567486,1.01279686066577,1.01274133820321,1.01414145605155,1.01472688143827,1.01524631143068,1.01723647511314,1.01822060284972,1.01895577167312,1.0196528941249,1.01996792266769,1.01987641906365,1.01882851613026,1.02119462138935,1.01881212343372
109,1.00129314588684,1.00479909149852,1.00542870874371,1.00540917566445,1.00535591197465,1.0053120951543,1.00589841309891,1.00604935713161,1.00663124793675,1.00621984761037,1.00702147223114,1.00880870151242,1.00684414099709,1.00637972010203,1.0065727469374,1.00870142130236,1.00929426754551,1.00946715166275,1.01000968727908,1.00929909255625,1.01167178592098,1.01258182618141,1.01252672683563,1.01390484411007,1.01448543536312,1.0149901523304,1.016945626758,1.01790908798687,1.01863226728073,1.01932043217588,1.01963236823315,1.01954016523893,1.01851403488983,1.02084954359884,1.01849797200824,1.00134048776499,1.0048829808916,1.00551695974208,1.00549742843259,1.00544416943071,1.00540136008763,1.00599271616289,1.00614474688329,1.00673374048852,1.00631722423705,1.00712708504399,1.00892100644776,1.0069497724139,1.00647708139365,1.00667008967573,1.00882238875824,1.00941813842616,1.00959249639215,1.01013843928309,1.00942445819314,1.01181951495202,1.01273767233352,1.01268258156631,1.01407230100664,1.01465651874934,1.01516769197861,1.01714085530189,1.01811770047469,1.018847433755,1.01954056843517,1.01985418631964,1.01976240491422,1.01871634999636,1.02105904594199,1.01870029040933
110,1.00146702536116,1.00510721562969,1.00575728113598,1.00573815742158,1.00568504548347,1.00560025347679,1.00615941605579,1.00631351783807,1.00691517065579,1.00642539566901,1.00707546707055,1.00873604493848,1.00689834656029,1.00658566855541,1.00677912561591,1.00921995939786,1.00982339783332,1.01000146491926,1.01055503784772,1.00983382920828,1.01230564027694,1.01325173419769,1.01319710178051,1.01462723196373,1.01521964387563,1.015760014552,1.0177983066765,1.01882475473414,1.0195723770009,1.02027850994809,1.02059684027757,1.02050493666592,1.01940776851996,1.02179086594681,1.01939205128478,1.00148284326513,1.00513515650843,1.00578711458189,1.00576799145853,1.00571488110176,1.00563051589914,1.00619185000081,1.00634642300725,1.00695115251915,1.00645914317383,1.00711274239871,1.00877619567897,1.00693562844898,1.00661941074049,1.00681286136434,1.00925889866996,1.00986359136936,1.01004229257197,1.01059733554788,1.0098746636571,1.01235249389784,1.01330088624372,1.01324625652025,1.0146794778056,1.01527338220395,1.01581473533133,1.01785738356776,1.01888739082853,1.01963662042268,1.02034394914419,1.02066264104979,1.02057098553816,1.01946765352281,1.02184973260226,1.01945193725647
111,1.00199257828555,1.00602418920322,1.00673836918717,1.00673621255903,1.00668880358471,1.00658634483056,1.00722467544816,1.00739135813678,1.00803852748335,1.00755838607415,1.00825992655684,1.0099081186934,1.00809147824758,1.0077366801579,1.00794966207328,1.01049734904968,1.01117051173969,1.01137528895934,1.01195138656125,1.01122194414623,1.01380918370076,1.0148245636865,1.01478810496077,1.01630165777456,1.01691691674983,1.01752636202303,1.01970891557563,1.02083805086706,1.02162165050123,1.02235188735551,1.02268153777336,1.02259363221769,1.02139705465502,1.02388790070934,1.02139529012328,1.00205305466229,1.00613139263693,1.00685116972991,1.00684901343272,1.00680160979003,1.00670045562181,1.00734526130442,1.00751333875572,1.00816962879795,1.00768293036191,1.00839509185733,1.01005192245814,1.00822666613814,1.00786120262287,1.00807415841324,1.01065192546391,1.01132880691588,1.01153547318278,1.01211594426566,1.01138215271826,1.0139979695044,1.0150237258338,1.01498727442663,1.01651565891824,1.01713558708309,1.01775323523381,1.01995837848518,1.02110463443323,1.02189662392634,1.02263320821662,1.02296502018728,1.02287761110924,1.02165549654496,1.02415505218765,1.02165373262999
112,1.00144961839564,1.00507632826052,1.00572920845886,1.00571009564024,1.00565698603443,1.00557075459695,1.00611854053395,1.00627302220045,1.00687710407858,1.00636535921536,1.00696404200628,1.00858221707731,1.0067869076205,1.00652565388667,1.00671913576042,1.00916542170659,1.00976687309085,1.00994392961946,1.0104951347448,1.00977629384955,1.01222717386852,1.01316605842371,1.01311143356636,1.01453191810661,1.01512147520863,1.01565627566326,1.01767978560429,1.01870172414666,1.01943731788788,1.02013451985412,1.02044970209929,1.02035817253311,1.0192704111459,1.02164200852446,1.01925470115095,1.00149137655851,1.00515028721566,1.00580722921871,1.00578811793536,1.00573501246173,1.00564972403027,1.00620220878142,1.00635770253497,1.00696839803657,1.00645190041144,1.00705828181372,1.00868271708068,1.00688116401212,1.00661218142597,1.00680564677996,1.00927139444095,1.00987554821331,1.01005397540253,1.01060835105782,1.00988635793693,1.01235622895867,1.01330206462216,1.01324744719154,1.01467777002577,1.01527068674178,1.01581056109734,1.01784887382551,1.01888217142166,1.01962325629458,1.02032461041365,1.02064117423068,1.02055003517851,1.01944487485794,1.02182071475668,1.0194291676512
113,1.00197180567971,1.00598667882109,1.00668676143628,1.00668532563437,1.00663815462049,1.00657797032392,1.00725777226455,1.0074227356085,1.0080571787536,1.00766278364022,1.00854972209567,1.01034862859137,1.00838168214177,1.00784183331871,1.0080556327894,1.01039008918758,1.01106103449108,1.01126432344579,1.0118352972151,1.01111156005701,1.01364784443272,1.01464607199675,1.01461037631121,1.01609717057648,1.01670912281867,1.01729725736176,1.01943592335719,1.02052963454122,1.02130206976746,1.02202372190878,1.02235079156295,1.02226238881489,1.02110370595796,1.02356939550387,1.02110253313232,1.00202411027946,1.00607935906355,1.00678446960002,1.00678303401617,1.00673586759839,1.00667684451569,1.00736244932633,1.00752866530394,1.00817129831743,1.00777099726396,1.00866742860554,1.0104740599712,1.00849940827175,1.00795002790333,1.00816380459016,1.01052315070617,1.01119743418303,1.01140241780169,1.01197731664746,1.01124967532988,1.01381004064037,1.0148170610433,1.01478137151798,1.0162806484541,1.01689676341326,1.01749147388138,1.0196489911756,1.02075707280551,1.02153646557371,1.02226338118462,1.02259218515094,1.02250427583064,1.02132386992396,1.0237956835214,1.02132269750132
114,1.00135589036628,1.00489369125399,1.0055174422661,1.00551603964835,1.00546882548336,1.00544781669027,1.00609214826679,1.00624707519416,1.00681567990905,1.0064858043425,1.00734185592973,1.00911639230541,1.00717363218175,1.00666509978787,1.00687918903327,1.00876407096488,1.00940111727104,1.00958714598418,1.01011807868894,1.00943415783664,1.01165335515606,1.01253903319563,1.01250329986857,1.01382814436338,1.01439759634459,1.0148842824249,1.0167705424076,1.01768649717102,1.01836481331802,1.01901631426373,1.01932033565356,1.01922846685231,1.01829685997548,1.02060301809017,1.01829571176337,1.00138943132423,1.00495305840163,1.00558023780121,1.00557883531762,1.00553162411256,1.00551139806493,1.00615967575723,1.00631545625349,1.00688964011341,1.00655572965577,1.00741822110893,1.00919800146646,1.00725001012212,1.00673501275526,1.00694908722885,1.00884862802078,1.00948795003685,1.00967513289689,1.01020874022805,1.00952215812001,1.01175605840459,1.01264716086981,1.0126114314457,1.01394387722531,1.0145161311429,1.01500644600671,1.01690399986428,1.01782875575227,1.01851127752851,1.01916594430508,1.01947097525008,1.01937947744451,1.01843396463795,1.02074190727598,1.01843281666966
115,1.00181961365321,1.00571663029846,1.00638917279282,1.00638768317868,1.00634048043767,1.00630769545648,1.00700259036867,1.0071635368837,1.00777186741315,1.0074481722761,1.00844411530747,1.01033343928073,1.00827603118333,1.00762720256193,1.00784098523451,1.00997738592576,1.01063601456921,1.01083308887287,1.01138978167599,1.01068021603015,1.01314232754494,1.01411270101154,1.01407692939796,1.01552426589054,1.0161262630172,1.01668904076254,1.01876584907185,1.01981067033331,1.02056257594744,1.0212699181719,1.0215923941777,1.02150309230258,1.02041063315613,1.02285397528594,1.02040941543902,1.00183936635643,1.00575151997258,1.00642648175415,1.00642499223007,1.00637779124758,1.00634554779673,1.00704321178517,1.00720476046312,1.0078170238042,1.00749046355666,1.00849089803471,1.01038388656086,1.00832282171494,1.00766948640628,1.00788326017768,1.01002586030767,1.01068608921472,1.01088397278508,1.01144254404659,1.01073110766686,1.01320057787431,1.01417377769797,1.01413800830447,1.01558911849564,1.01619303257972,1.01675687423583,1.01883893297767,1.01988817553679,1.02064206499492,1.02135087721695,1.02167375087735,1.02158476393951,1.02048438567088,1.02292541737497,1.02048316810894
116,1.00124868919779,1.00471768436603,1.00532062138441,1.0053038258172,1.00525146991908,1.00522889241075,1.0058265051512,1.00597562151338,1.00653966717767,1.00617321667312,1.00702151622411,1.00883867455592,1.00684555297294,1.00633603849384,1.00653226530542,1.00859242492108,1.00918487062487,1.00935617013834,1.00988866863051,1.00919036713207,1.01150733095033,1.01240264833435,1.0123504659715,1.01370693715694,1.01427954874433,1.01477692152102,1.01670280376407,1.01765178818718,1.01834939706545,1.01901939330765,1.01932614834077,1.01923392679596,1.01824982550611,1.02057650754395,1.01823601247857,1.00128143262355,1.0047756205127,1.005381972963,1.00536517846312,1.00531282577042,1.00529102857831,1.00589257496689,1.00604254182087,1.00661214379155,1.00624167832818,1.00709639340681,1.00891877353881,1.00692044324642,1.00640448917121,1.0066007027245,1.00867471647432,1.00926943150688,1.00944188090495,1.009977041567,1.00927609201167,1.01160716891878,1.01250771525477,1.0124555383844,1.01381930238736,1.01439470224118,1.0148954173216,1.01683206745411,1.0177895368931,1.01849118119817,1.01916420758204,1.0194718763433,1.01938008497882,1.01838233428847,1.02070993001829,1.01836852313894
117,1.00136778791687,1.00492838882984,1.00554719726665,1.00553106896114,1.00547894608115,1.00545635208017,1.00607246960046,1.00622455398307,1.00680655956892,1.00643489591814,1.00732020408398,1.00916553466239,1.00714462423188,1.00659838804134,1.0067953367614,1.0088856416189,1.0094867523117,1.00966210914823,1.0102024564843,1.00949690717979,1.01185477604742,1.01276640837702,1.01271495354213,1.01409393047948,1.01467451715003,1.015183750052,1.01714373619295,1.01811237659596,1.01882484103049,1.01950612454859,1.01981640581173,1.01972579620938,1.01871447292122,1.02107329184145,1.01870121207275,1.00140681056421,1.00499746110699,1.00562024211987,1.00560411503672,1.00555199595513,1.00553031210217,1.00615100819524,1.00630408186205,1.00689255127641,1.00651622113301,1.00740900241692,1.00926041411639,1.00723343805006,1.00667970016714,1.00687663308565,1.0089840670845,1.00958781665941,1.00976451110733,1.01030795478733,1.00959932593302,1.01197436298907,1.01289232724775,1.01284087890227,1.01422873644203,1.01481258283732,1.01532607609169,1.01729926763795,1.0182782831486,1.0189957042689,1.01968071861486,1.01999216381911,1.01990199972612,1.01887418306144,1.02123474431688,1.01886092438824
118,1.00219301810489,1.00637800322945,1.00709353793483,1.00709351730681,1.00704683698136,1.00701296223549,1.00775468513384,1.00792160517795,1.00856592296326,1.00824664864609,1.0093556869738,1.01133292682238,1.00918848704061,1.00842711367426,1.00864243688334,1.0109208754254,1.01160121659652,1.01180858822532,1.01238571303152,1.01165708066493,1.01428129309029,1.0153109967322,1.01527683418185,1.01680797052098,1.01743011894745,1.01804961771498,1.02025974322773,1.02140135147913,1.02220192127197,1.02294377206137,1.02327793162785,1.02318993636202,1.021977503274,1.02450179981047,1.02197749343724,1.00218007648963,1.00635482557058,1.00707033441587,1.00707031378205,1.00702363238117,1.0069897172406,1.00773136500099,1.00789827733202,1.00854253481548,1.00822324902744,1.00933209311613,1.01130919748034,1.00916488927916,1.00840371822144,1.00861904640589,1.01088382687272,1.01156413687006,1.01177148537308,1.01234856597648,1.01161997225996,1.01423416594021,1.01526053964364,1.01522637538851,1.01675222699509,1.0173741664777,1.01798870042896,1.02018978569863,1.02132541047201,1.02212267845441,1.02286196917741,1.02319506663127,1.02310724173391,1.0219011172574,1.02441328187626,1.02190110741138
119,1.00271445808036,1.00730373748915,1.00808987296838,1.00808977664229,1.00804311711829,1.00799847939158,1.00880332335535,1.00897914593531,1.00968196942193,1.00935414424351,1.01062159453578,1.01272874180155,1.01045456593561,1.00953433103226,1.00974933068958,1.01223875046516,1.0129446648903,1.01316509446459,1.01377262269552,1.01301372681923,1.01587056006191,1.01698279540628,1.01694860878271,1.01859884742429,1.01925039907524,1.01994711413196,1.02234426269215,1.0236215186086,1.02448699084147,1.02527767678468,1.02562774736988,1.02554282941905,1.02415578645633,1.02679254656674,1.02415571526515,1.00270917876245,1.00729413352573,1.00808103695243,1.00808094063332,1.00803428070365,1.00798978405346,1.00879546681047,1.00897147903217,1.00967553216004,1.00934676518454,1.01061551651515,1.01272374635645,1.01044848691733,1.00952695329823,1.00974195453323,1.012221027818,1.01292743374919,1.01314810508799,1.01375620349552,1.01299673491834,1.0158469081511,1.01695705403672,1.01692286656563,1.01856955622328,1.01922155725747,1.01991410971981,1.02230478482174,1.02357796443306,1.02444100995114,1.025229863625,1.02557908391046,1.02549447091838,1.02411088904919,1.02673634951521,1.02411081787169
120,1.00240058157407,1.00676277307524,1.00751281851489,1.0074951460695,1.00744259936129,1.00740108170386,1.00813133706108,1.00829923306982,1.0089882858751,1.00860140360324,1.00978717872731,1.01188323029869,1.00961124099941,1.00876285472049,1.00895754703119,1.01151968503761,1.01216550624907,1.01236443704489,1.01296289025874,1.01219836872779,1.01505141413082,1.01613357594206,1.01608061168033,1.01770680139974,1.0183459563765,1.01901751014299,1.02136628973929,1.0226210473051,1.02347116698964,1.0242533892935,1.02459619856398,1.02451094702212,1.02313584985566,1.02571888706271,1.02312135451376,1.00239590931044,1.00675422985455,1.00750518581383,1.00748751324356,1.0074349661408,1.00739361940736,1.00812487353867,1.00829299478552,1.00898350951439,1.00859551049661,1.00978283751349,1.01188017752416,1.00960689903617,1.00875696256758,1.00895165602446,1.01150322016811,1.01214962863629,1.01234884968165,1.01294798606588,1.01218277882228,1.01502911065,1.01610918758883,1.01605622207552,1.01767882378699,1.01831854010264,1.01898573297674,1.02132789028032,1.02257848360886,1.02342610049381,1.0242064022432,1.02454835279408,1.02446334505416,1.02309178638537,1.02566302774433,1.02307729043848
121,1.00305096532741,1.00790208357841,1.00873134654007,1.00873031015809,1.00868336677439,1.00863687450982,1.00947707079869,1.00965798702734,1.0103962583102,1.01006038796037,1.01142220724566,1.01360952625877,1.01125484162895,1.01023944047208,1.01045319593997,1.01309058652006,1.01381068132455,1.01403881580237,1.01466635588201,1.01388679889019,1.01692798358477,1.01810382260337,1.01806867189406,1.01981355245329,1.0204834635077,1.02124775904044,1.02379655045526,1.02520133481861,1.02610600045734,1.02692506531934,1.02728425040548,1.02720114452569,1.02566567856589,1.02837038321415,1.02566483750694,1.00302715449176,1.00785951142983,1.00868841702214,1.00868738057864,1.00864043519591,1.00859380304823,1.00943351235931,1.00961433694371,1.01035199357143,1.01001647913359,1.01137738709274,1.01356400008657,1.01121001406814,1.01019553937106,1.01040930407487,1.01302348498853,1.01374331612434,1.01397130527843,1.01459852368814,1.01381927824704,1.01684298774892,1.01801296320346,1.0179778093306,1.01971347301567,1.0203827972885,1.02113874334846,1.02367191383412,1.02506599555002,1.02596478913015,1.02677934752395,1.02713680467555,1.02705383586526,1.02553076450346,1.0282167433038,1.02552992330378
122,1.00283072485685,1.00751129540889,1.00830959352331,1.00830824376785,1.00826117644315,1.00823217481455,1.0090473216146,1.00922518719576,1.00994411454637,1.00960520453059,1.0109012217387,1.01303566128904,1.01073361388439,1.00978400144355,1.00999748858585,1.01251298474242,1.0132219581769,1.01344458665706,1.01406011097352,1.01329222113639,1.01628578557174,1.01744326126822,1.01740775390009,1.0191287616576,1.01978706101206,1.0205437010946,1.02305903307079,1.0244518165258,1.02533318212455,1.02613528990915,1.02648896050628,1.026404793945,1.02489727539231,1.02756693379012,1.02489617687035,1.00284766064205,1.00754105865167,1.00834242180765,1.00834107214418,1.008294006364,1.00826567121072,1.00908430118122,1.00926292892788,1.00998682782578,1.00964426614358,1.01094589047009,1.01308492005406,1.01077829003186,1.00982305624162,1.01003653521907,1.01255132484736,1.01326231384861,1.01348595720131,1.01410384277004,1.01333359794257,1.0163301196493,1.01748905970242,1.01745355402417,1.01917597580454,1.01983661304419,1.02059137409007,1.0231075628686,1.024501935294,1.02538356202603,1.0261858065191,1.02653937485129,1.02645562305906,1.02494277807241,1.0276020622911,1.02494167969245
123,1.00259099072034,1.00710103899181,1.00787184611946,1.00785388131831,1.00780125370337,1.00778604863249,1.00853289795226,1.0087027194556,1.00940509817672,1.00902021443411,1.01025449798642,1.01239109132591,1.01007849246346,1.00918127835657,1.00937554245682,1.01195648386215,1.01261010641316,1.01281315897412,1.01342182694844,1.01264691642443,1.01567800144498,1.01682019894792,1.01676695219793,1.01848414543663,1.01913407715573,1.01988110156715,1.02238142701152,1.02378081036725,1.02465743021202,1.02545792450023,1.0258064920636,1.02572240539357,1.02418841876269,1.02681453760067,1.02417369375474,1.00261140094413,1.00713694101367,1.00791123211182,1.00789326806158,1.00784064251531,1.00782620452998,1.00857702885701,1.00874771710176,1.00945574882357,1.00906673389988,1.01030743804289,1.01244928252215,1.01013144175186,1.00922779050335,1.00942204574629,1.01200334755161,1.01265927078332,1.01286348243451,1.01347484345674,1.01269724818628,1.01573251524759,1.01687665316037,1.01682340945703,1.01854264615057,1.01919526689616,1.0199405438564,1.02244257520518,1.02384422298416,1.02472139728989,1.02552223390931,1.02587073157243,1.02578712433349,1.0242466581636,1.02686152790388,1.02423193408731
124,1.00299994404936,1.00781177712105,1.00862076270157,1.00861939215637,1.00857233224781,1.00856389698327,1.0093894635248,1.00956834937763,1.01029410424853,1.00995898506796,1.01128639847324,1.01344646322836,1.01111884375284,1.01013769695805,1.01035108493709,1.0129269259722,1.01363964090907,1.01386421367356,1.01448426599448,1.01371189357205,1.01679558093835,1.01798317503656,1.0179476640821,1.01971384280033,1.02037901428987,1.02117107255207,1.02376059073907,1.02522189192291,1.02611945550998,1.02693319898791,1.02729055644274,1.02720620645299,1.02561886675753,1.02831015470228,1.02561775190127,1.00299392423152,1.00780071309524,1.00861130886404,1.00860993832299,1.0085628779798,1.00855475845904,1.00938211040438,1.0095613949284,1.0102897388018,1.00995266787748,1.01128288729512,1.0134452766193,1.01111533200505,1.01013138090761,1.01034477023996,1.01290428613274,1.01361805005877,1.01384314313823,1.01446441562246,1.01369081989763,1.01676424984484,1.01794869030813,1.01791317818759,1.01967385680473,1.02034006842603,1.02112518574017,1.02370442105104,1.02515952905796,1.02605335875332,1.02686417286898,1.02722031437965,1.02713632863309,1.02555330884755,1.02822372970908,1.02555219395521
125,1.00297049373224,1.00777649695952,1.00857933866922,1.00855960398848,1.00850641886253,1.00849809388901,1.00926791039429,1.00944116565952,1.01017002192331,1.00977577957141,1.01107880910627,1.01327697601258,1.01090205748636,1.00993481016752,1.01012685397865,1.01294814407989,1.01360947451488,1.01381741110246,1.01444143563448,1.01364985491275,1.01682900976454,1.0180200562223,1.01796497260421,1.01975516450596,1.02042085880664,1.02121661841928,1.02383178673861,1.02532189088012,1.02623443277618,1.0270621763158,1.02742007617801,1.0273350416217,1.02569043182155,1.02837423983763,1.02567426814051,1.00292071387698,1.00768769172286,1.00848878017281,1.00846904367625,1.00841585376969,1.00840705218791,1.00917474596034,1.00934756019985,1.01007351245782,1.00968125392665,1.01098067839032,1.01317597366803,1.01080390962995,1.00984029927746,1.0100323609387,1.01281119418612,1.01347132774967,1.01367864105837,1.01430124877757,1.01351106192581,1.01665688278928,1.01783657275208,1.01778147913701,1.01955413086172,1.02021795573658,1.02099887327199,1.02358481081933,1.02505482195294,1.02595659987877,1.02677602857856,1.02713082298631,1.02704585732587,1.025424967066,1.02807636900763,1.02540879912451
126,1.00384663795207,1.00931717814506,1.01021781961708,1.0102146677638,1.01016708740039,1.01015432937069,1.01105583049496,1.01124561749704,1.01204683217488,1.01169530922573,1.01322406654224,1.01555424038615,1.01305594214299,1.01187180235169,1.01208274968495,1.01511411487451,1.01585720941229,1.01609821872996,1.01676040258637,1.01594475507021,1.01937375105265,1.02067987177205,1.02064255643895,1.02258086921955,1.02328827233681,1.02419055163009,1.02704918409686,1.02870956603243,1.02970188666031,1.03058574919074,1.0309659441603,1.03088606351859,1.02904315610581,1.03189267120605,1.02904058715198,1.00383570181099,1.00929727826431,1.01019986759932,1.01019671570985,1.01014913450954,1.0101367512468,1.01104040302974,1.01123067167718,1.0120350114902,1.01168112436383,1.01321324994516,1.01554622128366,1.01304512376913,1.01185761998419,1.0120685702902,1.01507632217132,1.01582068581133,1.01606232303972,1.01672598122391,1.01590885399519,1.01932254986706,1.02062389489836,1.02058657756393,1.0225167096801,1.02322531244909,1.02411775735859,1.02696133736074,1.02861250378538,1.02959935582659,1.03047883460054,1.03085735994745,1.03077771704907,1.02894212613282,1.03176308480074,1.02893955696896
127,1.00371003540277,1.0090749525398,1.00996061086693,1.00995701541296,1.00990927532685,1.00990180212193,1.01078976137553,1.01097857500326,1.01177430601361,1.01141258210774,1.01290006985795,1.01519785409552,1.01273167098641,1.01158864900103,1.01179913954986,1.01475616462262,1.01549365557142,1.01573202477973,1.01638913604415,1.01557813884756,1.01892739623757,1.02020723934557,1.0201694349364,1.022071400846,1.0227698616814,1.02364802818275,1.02644912696017,1.0280666547066,1.02903547610983,1.02990301755652,1.03027760304291,1.03019759100903,1.02841398021289,1.03123350310811,1.02841104701542,1.00368323585607,1.00902683236546,1.00991338455557,1.00990978892765,1.00986204661315,1.00985469501261,1.01074357551301,1.01093260725408,1.01172973685966,1.01136688241426,1.01285571293728,1.01515465514489,1.01268730671098,1.0115429572182,1.01175345723152,1.01467634172357,1.01541439915124,1.01565303715489,1.01631079416888,1.01549913927908,1.01882409699054,1.02009600542537,1.02005819689426,1.02194727787193,1.02264598513184,1.02351097268422,1.02628948835361,1.02789211218035,1.02885244507441,1.02971337576548,1.03008557399548,1.03000562160052,1.02823770726213,1.03102366672304,1.02823477355635
128,1.00350591042824,1.00872584466815,1.00958539294037,1.00956726466688,1.0095146615212,1.00950488241833,1.01032994355538,1.01051099726833,1.01128754022622,1.01088928659401,1.01231805670472,1.01461382053423,1.01214231252724,1.01104984636302,1.01124352701706,1.01431865999067,1.01500799733881,1.01522937678799,1.01588077234134,1.01506336873377,1.01845243629513,1.01972089485397,1.01966759372165,1.02156793836179,1.02226069034444,1.02312987858004,1.02591965496683,1.02753487643859,1.02850563054915,1.02937601035003,1.02974770880324,1.02966723205053,1.02787135781336,1.03066963075003,1.02785652798477,1.00347282917974,1.00866652112912,1.00952672549355,1.00950859615652,1.0094559899577,1.00944627387937,1.01027197507528,1.01045318699478,1.01123073579611,1.01083163014245,1.01226128255727,1.01455783933312,1.0120855285457,1.01099219900964,1.01118589065009,1.01422159274678,1.01491133496455,1.01513290013287,1.01578475411533,1.0149668763265,1.01832744006007,1.01958652537492,1.01953321721333,1.02141845695655,1.0221112168415,1.02296534686128,1.0257288365435,1.02732640991263,1.02828726019284,1.02914979789793,1.02951869451026,1.02943818027552,1.02766193754614,1.03042377864595,1.02764710468434
129,1.00376693337096,1.0091751478962,1.01006380694035,1.01006113929504,1.01001371330698,1.01000643674992,1.01089998401254,1.01108903000581,1.01188431075235,1.01153040734166,1.01303116900792,1.01533686214782,1.01286325439137,1.01170744920266,1.01191899496178,1.01490576669471,1.01564785876514,1.01588809556673,1.01654738005694,1.01573500192401,1.01912415986219,1.02041827470485,1.0203814658822,1.02230226369458,1.02300469073859,1.02389704882893,1.02672907511977,1.02836682239425,1.02934613831236,1.03022124254838,1.030597949756,1.03051927058673,1.02871391403153,1.03156097246453,1.02871174073116,1.00365148904783,1.00896945623854,1.00985240955271,1.0098497411922,1.00980230525294,1.0097935978994,1.01068041043603,1.01086802590667,1.01165391174388,1.011306640128,1.01279620236207,1.01509288234654,1.01262824881979,1.01148372073861,1.01169531289856,1.01459346125025,1.01533171542687,1.01556997414399,1.01622471527202,1.0154168324926,1.01873405845481,1.02000335907196,1.01996653501107,1.02184955706922,1.02254644622836,1.02340897468929,1.02617909225037,1.02777271046887,1.02872863749822,1.02958567217166,1.02995606215937,1.02987686915264,1.02812881608071,1.03091811660343,1.02812664125667
130,1.00273510584138,1.00735878884332,1.00812266686226,1.00810268435988,1.00804939553356,1.00805436751059,1.00879178066797,1.00896203832608,1.00967173437721,1.00926266031854,1.01046843988491,1.01258761750864,1.01029146247577,1.00942151481055,1.00961337766532,1.01235704721757,1.01300546424395,1.01320696147691,1.01381665636105,1.01303910629944,1.01609829028483,1.01724744427667,1.01719206391695,1.01892375930054,1.01957511674777,1.02033248785575,1.02285544795336,1.02427819682989,1.02515254560738,1.02595300548852,1.02630157334506,1.02621757075229,1.02466497030861,1.02730294866856,1.02464859425896,1.00254764165406,1.00702533279095,1.00777739448978,1.00775740492637,1.00770409780569,1.00770622189594,1.00842981526775,1.00859712037637,1.00928747734097,1.00889215368893,1.01007512510099,1.01217588076155,1.00989807880224,1.00905106594256,1.00924299871003,1.01185880708429,1.01249930034011,1.01269674496761,1.01329711826188,1.01252880512522,1.01548028425289,1.01659176724503,1.01653635080665,1.01821166330936,1.01885232389622,1.01956858013162,1.02200080280742,1.02335835051484,1.02419883734352,1.024973217771,1.02531280214584,1.02522760427506,1.02376190759872,1.02632650995918,1.02374551671241
131,1.002951510226,1.00772774935672,1.00851878640641,1.00851530730929,1.00846753964819,1.00846690404317,1.00926335034377,1.00943903152313,1.0101484601074,1.00980180644167,1.01106215408912,1.01317365785398,1.01089351034008,1.00997828286224,1.01018924916498,1.01283235554419,1.01353161806249,1.01375047413455,1.01436214359143,1.01359638847639,1.01662924933599,1.01779517410719,1.01775740882416,1.0194948440109,1.02015301393079,1.0209240315025,1.02346645837322,1.02489679528082,1.02577493486139,1.02657534959695,1.02692816545961,1.02684299635681,1.02529733982476,1.02796075925161,1.02529449611908,1.00276405411352,1.00739423301892,1.00817368911911,1.00817020858631,1.00812242453007,1.00811898532383,1.00890188383253,1.00907467098207,1.00976512849039,1.00943196534628,1.01066991018835,1.01276330531011,1.01050120100453,1.00960850578742,1.00981954878043,1.01233324984475,1.01302476753373,1.013239656523,1.01384218445204,1.01308549306182,1.01600977911378,1.01713779382342,1.01710000370423,1.01878059213771,1.01942824332427,1.02015744380539,1.02260820974534,1.02397267407972,1.02481655622594,1.02559056704169,1.02593422509543,1.02584800645258,1.02438994527302,1.0269782373443,1.02438709859342
132,1.0025353920668,1.00698913624295,1.00772784542078,1.00772417296322,1.00767630432641,1.00767675011253,1.00841605354511,1.00858700778255,1.00926575194077,1.00888687076516,1.00996739454584,1.01193195734887,1.00979847315063,1.00906330168903,1.00927423659361,1.01178533177444,1.0124660247019,1.01267551183967,1.01326595427845,1.01252110461892,1.01535850472236,1.0164567488786,1.01641873011681,1.01805939753881,1.01869346201381,1.01940177334076,1.02179216613687,1.02311317219902,1.02393368794034,1.02469196281386,1.02503015207486,1.02494499481932,1.02353958925579,1.02611786199967,1.0235365836367,1.00235066515996,1.0066605367487,1.00738772306277,1.00738404914169,1.0073361643007,1.00733382551677,1.00805965163748,1.00822772900103,1.00888761565638,1.00852212883324,1.0095803410826,1.01152686690606,1.00941135493318,1.00869862298221,1.00890963362351,1.0112940218095,1.01196700924003,1.01217255019588,1.01275389861326,1.01201806612818,1.01474902794827,1.01581008618975,1.01577204283114,1.01735700894084,1.01798061843934,1.01864816701066,1.02094885813638,1.02220547455724,1.02299252650952,1.02372496291344,1.02405414301338,1.02396803072976,1.02264819866699,1.02515297941448,1.02264519001125
133,1.00222648483754,1.00644087268714,1.00715488120798,1.00715110882231,1.00710318038145,1.00707635598503,1.00775046092694,1.00791707746391,1.00856754468927,1.0081395404573,1.00900182248287,1.01078725473062,1.0088326907828,1.00831599645681,1.00852697323075,1.01102474229968,1.01169216070885,1.01189492954613,1.01247006176053,1.01174032211848,1.01443835616469,1.01548719666749,1.01544903691872,1.0170176479303,1.01763618029965,1.01829439050693,1.02056979838609,1.02181190169962,1.02259457500656,1.02332429887305,1.02365329549824,1.02356542569764,1.02224732523509,1.02473359163928,1.02224423505785,1.00204003529734,1.00610926803828,1.00681148688333,1.00680771299737,1.00675976816747,1.00673009005537,1.00739039727513,1.00755407060788,1.00818524735836,1.00777092964478,1.00861034325038,1.01037728437011,1.00844114590369,1.00794744963022,1.00815850305025,1.01052952590928,1.0111890606756,1.01138779337993,1.01195362275746,1.01123310830636,1.01382442971755,1.01483595222368,1.0147977676078,1.01631055010502,1.01691840418427,1.0175360424101,1.01972169092518,1.0208990989155,1.02164821121779,1.02235201901856,1.02267194297487,1.02258311755177,1.02135177166991,1.02376635200711,1.02134867838391
134,1.00228266080094,1.0065422178687,1.00726668479531,1.00726111538985,1.00721259292661,1.00714442588156,1.00776798323576,1.00793449692757,1.00858819567258,1.00807962012151,1.00874832516889,1.01037965044312,1.00857825320148,1.0082541564574,1.00846305215319,1.01124634822104,1.01191162754811,1.01211424889752,1.01269319071247,1.01195818380279,1.01474730794372,1.01582242682276,1.01578236231342,1.01739092407598,1.01801707027723,1.01870250191367,1.02104078538899,1.02232888997884,1.02313550382446,1.02388193396803,1.02421586349756,1.02412893704924,1.02275517509355,1.02528408435366,1.02275061138929,1.00211239356252,1.006239300646,1.00695340292207,1.0069478315919,1.00689929399598,1.00682859467882,1.00743999042118,1.00760391500765,1.00824064061042,1.00774407330742,1.00839257426798,1.01000757606368,1.00822244230462,1.00791866725426,1.0081276320309,1.01079273197104,1.01145107720785,1.01165014582212,1.01222090463845,1.01149400902874,1.01418436742918,1.01522503122733,1.01518494280522,1.01674179718976,1.01735849511223,1.01800572633673,1.02026057040802,1.02148847187914,1.02226371991318,1.02298588567517,1.0233112634213,1.02322347142351,1.02193058357133,1.02439136411756,1.0219260158272
135,1.00276636671803,1.00740133126235,1.00818965843715,1.00818363617335,1.00813500534457,1.00803984420939,1.00868885820561,1.00886513742565,1.00958371433036,1.00899760557305,1.00966222409353,1.01129064192546,1.0094920770336,1.00917149224714,1.00937966521439,1.01250861639024,1.01320005769515,1.0134162126396,1.01402753987967,1.01325996812361,1.01628433366393,1.01744365088815,1.01740316250496,1.01913347835871,1.01979144323988,1.02055289758572,1.02308073032421,1.02450492608569,1.02537719517688,1.02617349827898,1.02652386581819,1.02644010163382,1.02489200303473,1.02753139360486,1.02488707414351,1.00260306539777,1.00711065697501,1.00788953708413,1.00788351283234,1.00783486748878,1.00773737276783,1.0083752701961,1.00854918747973,1.00925227490261,1.00867709388966,1.00932320148297,1.01093667769383,1.00915299728723,1.00885103530051,1.00905927392574,1.01207173051825,1.01275685005414,1.01296976206195,1.01357362541489,1.01281344859455,1.01574137486851,1.01686715348958,1.01682664181559,1.01850642936401,1.01915568467863,1.01987907343607,1.02232500906308,1.02369058733336,1.02453217655049,1.02530471749212,1.02564669412396,1.02556213565931,1.02409154699604,1.02666051553203,1.02408661389249
136,1.00256893982862,1.00705136444351,1.00780503491309,1.0077984340059,1.00774959248212,1.00768092619421,1.00832872400183,1.00850030026997,1.00918939424505,1.00865587252768,1.00937412407138,1.01104902069922,1.00920364075163,1.00882919884918,1.00903677073976,1.01199005373258,1.01266926401326,1.01287949614366,1.01347845116444,1.01272269086792,1.01565028956709,1.01677512479956,1.01673399499389,1.01841632781142,1.01906088149679,1.01979281176611,1.02224593209776,1.02361290265115,1.02445662064447,1.0252332283089,1.02557713909733,1.02549213298951,1.02402533019416,1.02663437651808,1.02401992412413,1.00241839008743,1.00678334667721,1.00752857369789,1.00752197081103,1.00747311585594,1.00740236739792,1.00804023262253,1.00820969843719,1.00888494893814,1.00836119612139,1.00906291511156,1.01072447669743,1.00889237922568,1.00853457264269,1.00874220476452,1.01158640826959,1.01225996827329,1.01246729971249,1.01305958185966,1.01231043052112,1.01514828778637,1.0162419722609,1.01620082058688,1.01783612297314,1.01847282049165,1.01916896982575,1.02154569644428,1.02285790670914,1.02367288411363,1.02442709158584,1.02476307346811,1.02467748737068,1.02328336909384,1.02582629918862,1.02327795879349
137,1.00290441470412,1.00764160741983,1.00842795896077,1.00842718036686,1.00838030894303,1.00834266330959,1.00908554410909,1.00926122878895,1.0099647556382,1.00954145610107,1.01056001245596,1.01246356120191,1.01039263298313,1.00972087730419,1.00993504282428,1.01277010883273,1.01347397461269,1.01369378587389,1.0143014103045,1.01354193130646,1.01656196759623,1.01772563917422,1.01769075044618,1.01942207469988,1.02008093794092,1.02084772379131,1.02338126325063,1.02480598724361,1.02568023104903,1.0264763851811,1.02682795546869,1.02674346991892,1.02520473580666,1.02785887753252,1.02520410579707,1.002735482635,1.00734087352092,1.00811749289325,1.00811671384981,1.00806982795437,1.00802980059505,1.00876126439799,1.00893451628946,1.009622084962,1.0092100953879,1.01020970867499,1.01209796329118,1.0100422711777,1.00938957494719,1.00960381025952,1.0123179102418,1.01301527201454,1.01323174525652,1.01383168189786,1.01307982134437,1.01600001298195,1.01712897534669,1.0170940657864,1.01877308740652,1.01942295093447,1.0201503197864,1.02259908836444,1.02396313259543,1.02480562606665,1.0255770420272,1.02591989389538,1.02583473712601,1.02437644222337,1.02695771370873,1.02437581131575
138,1.00373006466994,1.00910727091659,1.00998531713782,1.00998521438743,1.00993864000163,1.00992280609669,1.0107962638768,1.01098412192784,1.01176608036461,1.01140085037361,1.01281273180293,1.01503704564086,1.01264606043356,1.01158066774719,1.01179522656066,1.01483363265481,1.0155767278805,1.01581617866213,1.01646768986721,1.01566520018757,1.01903973309687,1.02033000776848,1.02029592746604,1.02220892735644,1.02291334113362,1.02379777815001,1.02661685136198,1.02824592849328,1.02921952476613,1.0300901766251,1.03046635649166,1.03038754926201,1.02859619730414,1.03143929138318,1.02859612276853,1.00357882329969,1.00883775928204,1.00970816705569,1.00970806407619,1.00966147687648,1.00964374546764,1.01050821199622,1.010694156725,1.01146355024555,1.01110721395863,1.01250416899811,1.01471646321546,1.01233744687292,1.01128708300804,1.01150170360834,1.01442493908833,1.01516291653224,1.01539973080697,1.01604518132367,1.01524869034352,1.01853015630763,1.01978829850821,1.01975419976185,1.02161837102853,1.02231544311271,1.02316159429115,1.02590080866073,1.02747315022758,1.02841674782327,1.02926391149606,1.02963184989829,1.02955241740585,1.02783516397683,1.03060429128359,1.02783508901949
139,1.00415713583491,1.00986801779034,1.01079552272611,1.01079317427324,1.01074588829526,1.01073690595409,1.01166737491332,1.01186267534669,1.01269826421163,1.01232770996161,1.01390629042337,1.016274417931,1.01373867854128,1.01250495384898,1.01271670313521,1.01591753341319,1.01667552756791,1.01692372518663,1.01760067641308,1.01677105011562,1.02035144157839,1.02171130528049,1.02167488122176,1.02369115604103,1.0244191417102,1.02537097995686,1.02835183754082,1.03009786725623,1.03112811491257,1.03204103723123,1.032430755131,1.03235364333359,1.03041530100714,1.03335915049829,1.03041339140264,1.0039757255689,1.00954477551753,1.01046276617274,1.01046041668579,1.0104131150987,1.01040178251008,1.01132107052559,1.01151398739969,1.01233393060608,1.0119744776753,1.01353454201429,1.01588774891156,1.0133668687104,1.01215178272528,1.01236360524417,1.0154283640751,1.01617998974071,1.0164249110957,1.01709432865525,1.01627216101752,1.01974195938426,1.02106356791863,1.02102712031564,1.02298538528667,1.02370433633402,1.02461112504629,1.02749731312477,1.02917575677561,1.03017038339143,1.03105543719644,1.0314353555481,1.03135752666226,1.02950823954407,1.0323666586731,1.02950632778353
140,1.00458121142496,1.01062147631709,1.01160321652772,1.01160090533682,1.01155366878682,1.01153827713161,1.01251885633405,1.01272056083452,1.01359807695905,1.01322877901757,1.01494006447228,1.01741674700916,1.01477264047796,1.01340590442678,1.01361750759482,1.01699538179046,1.01777319677655,1.0180314728047,1.01873166162983,1.01787899290978,1.02165489051302,1.02308281705543,1.02304648001473,1.02516052754022,1.02591212682497,1.0269282337819,1.03006319862192,1.03192237889223,1.03300990103951,1.03396493630136,1.03436817154308,1.03429365892386,1.03220834486069,1.03524692640219,1.03220646829718,1.00439520453542,1.0102898981844,1.01126258289995,1.01126027065399,1.01121301815687,1.01119536443717,1.01216527377136,1.01236470629722,1.01322729944909,1.0128685760842,1.01456217500301,1.01702462833379,1.01439468872202,1.01304576372693,1.01325744141368,1.01649138576013,1.01726312987511,1.01751827616355,1.01821127611067,1.01736571929515,1.02102570149181,1.02241366975608,1.02237730847602,1.02443051071663,1.0251733089887,1.0261412146135,1.02917641804729,1.03096458623606,1.03201443929682,1.03293974850698,1.03333247026285,1.0332573313929,1.031265264513,1.03421045514536,1.03126338573458
141,1.00462006193685,1.01069083066206,1.01167410511344,1.01167145197617,1.01162410465474,1.01161311276596,1.01259889917188,1.01280072381557,1.01367979586037,1.01331632377483,1.01505034078665,1.0175467883061,1.014882764388,1.01349306691381,1.0137042537354,1.01709539582471,1.01787382492214,1.01813259305633,1.01883470932751,1.01797984490663,1.02177703230723,1.02321170403808,1.02317500770818,1.02529853290156,1.02605392319108,1.02707374296079,1.0302222080516,1.03209081218864,1.03318221335876,1.03414062352714,1.03454512977557,1.03447086330427,1.03237264658886,1.03541483159186,1.03237049100247,1.00442510046518,1.01034324142585,1.01131738159224,1.01131472723211,1.01126736317351,1.01125408503618,1.01222910372452,1.01242863543085,1.01329264161072,1.01293984904318,1.01465602266809,1.01713812881094,1.01448838122533,1.01311665708126,1.01332792162768,1.01656594273992,1.01733825587802,1.01759386817276,1.01828873848561,1.01744103909073,1.02111533439767,1.02250772408406,1.02247100201666,1.02453000550414,1.02527650324905,1.02624458080083,1.02928693397181,1.03108018154874,1.03213151650765,1.03305835847583,1.03345145596743,1.03337693875323,1.03137672591396,1.03431744539788,1.03137456772928
142,1.0043711327771,1.01024889609851,1.0112065843389,1.01120352664631,1.01115602303224,1.01114892107269,1.01211193264418,1.01231103969509,1.01317310730075,1.01280599594105,1.01448044255987,1.01692949464195,1.01431257123866,1.01298239462681,1.01319321780874,1.01644719437401,1.01721427072652,1.01746745359263,1.01815758783771,1.01731427161132,1.02097939464922,1.02236849098398,1.02233133483967,1.02438998196936,1.02512957589706,1.02610652675407,1.02915249012182,1.03094935192553,1.03200362636648,1.03293502890576,1.03333023656551,1.03325512808184,1.03124443484698,1.03422330659031,1.03124194676375,1.00417848507463,1.00990537241068,1.01085461485212,1.01085155583092,1.01080403564352,1.01079479849453,1.01174782566464,1.0119448118192,1.01279293473532,1.01243567541619,1.01409353020788,1.01652926933148,1.0139255949126,1.01261213788862,1.01282303747179,1.0159221971827,1.01668361772004,1.01693387659675,1.01761730354553,1.01678061418388,1.02032221918818,1.02166893413519,1.02163175211593,1.02362552113207,1.02435676825104,1.02528084778113,1.02821969033535,1.02994109054153,1.03095511690323,1.03185486399976,1.03223856562186,1.03216341610408,1.03024892431955,1.03312132290678,1.03024643335733
143,1.00409703753192,1.00976231483806,1.01067786324064,1.01067436559493,1.01062669104363,1.0106275712649,1.01155484720422,1.01174940500125,1.01258260441829,1.01221346779713,1.01379624144335,1.01617158193736,1.01362803853076,1.01238949862006,1.01259993436361,1.01576443060709,1.01651592710744,1.01676141437035,1.01743474652402,1.0166077629543,1.02016623398059,1.02151654114061,1.02147888708734,1.02348296695429,1.02420668987391,1.02515117592932,1.0281128022073,1.02984650127945,1.03086982448274,1.03177813854759,1.03216556598784,1.0320889584896,1.03016718041852,1.03310575343303,1.0301643308543,1.00390436969709,1.00941872474739,1.01032617356687,1.01032267445589,1.01027498327813,1.01027380186112,1.01119148115335,1.01138400632067,1.01220383543425,1.01184410540141,1.01341087447582,1.01577338739644,1.01324260767062,1.01202019978688,1.01223071167483,1.01523830971624,1.01598438355608,1.01622706385528,1.01689396130737,1.01607333159186,1.01950706407261,1.02081463565483,1.0207769553042,1.02271547943682,1.02343110333145,1.02432169205151,1.02717484336026,1.02883253679808,1.0298153081156,1.03069152095795,1.03106711989803,1.03099075162069,1.02916469240453,1.03199315304911,1.02916183961862
144,1.00452754030046,1.01052756346623,1.01150144230242,1.01149756539555,1.01144980213018,1.01144097432051,1.01241705489094,1.01261810187011,1.01349468835553,1.01312288372183,1.01483518206394,1.01731775675734,1.01466696038416,1.01329834768292,1.01350815079751,1.01685793026047,1.01762963689106,1.01788560787351,1.0185840837431,1.017731809363,1.0214863408095,1.02290479734755,1.02286678840803,1.0249681793692,1.02571786147428,1.02672235398415,1.02983513401101,1.03168126424495,1.03276018492208,1.03370998992635,1.03411064647966,1.03403751694741,1.03196235282909,1.03498179683958,1.03195919688744,1.00430818889487,1.0101363723925,1.0111009054994,1.01109702675346,1.01104924453097,1.0110380467904,1.01200307065451,1.01220176962373,1.0130629143955,1.0127020165881,1.014395938554,1.01686378040681,1.01422764412526,1.01287755262037,1.01308744210211,1.01625922076876,1.01702467349795,1.01727740916614,1.01796846669081,1.01712351864605,1.02073636259272,1.02210625394269,1.02206821481378,1.02409515914133,1.02483558954311,1.0257789469828,1.02876856867476,1.03052866598408,1.03156179576778,1.03247545485101,1.03286307301181,1.0327899483102,1.03082208008819,1.03371678082347,1.03081892011188
145,1.00468395909478,1.0108052355443,1.01179901602802,1.01179543771096,1.01174778762074,1.01173387393922,1.01272669401571,1.01292896818426,1.01381302107077,1.01345301374696,1.01521797309288,1.01774275873947,1.01504996292308,1.01362874017558,1.01383882153044,1.01725984959419,1.01803652914673,1.01829490141899,1.01899822753037,1.01814141098822,1.02198110122893,1.02342739625699,1.02338972332835,1.02553087526644,1.02629066661494,1.0273208736967,1.03049619589133,1.03238667582476,1.03349017231069,1.03445676051806,1.03486365203121,1.03478892240321,1.03266102856764,1.03572099010021,1.03265811798181,1.00447096286118,1.01042520061993,1.01141093347569,1.01140735349869,1.01135968509444,1.01134368871073,1.01232693889317,1.01252718695627,1.0133978970709,1.01304727901402,1.01479628581322,1.01730832383905,1.01462820593069,1.01322307500254,1.01343323969784,1.01667506324043,1.01744634806173,1.01770191792407,1.01839883108667,1.01754833802338,1.02124694246117,1.02264507790498,1.02260737569663,1.02467434376999,1.02542588616593,1.02639380865319,1.0294457417267,1.03125037978589,1.03230802460893,1.03323818883901,1.03363187454957,1.03355716051117,1.03153540632493,1.03446546801825,1.03153249205261
146,1.0047963871149,1.01100261902704,1.01200761135436,1.01200663677085,1.01195986438615,1.01194941313195,1.01296307837761,1.01316885346229,1.01407013530863,1.0137064309748,1.01549711080879,1.01803465484155,1.01533044418214,1.01388490666672,1.01409796512906,1.01753165022879,1.01832356727605,1.01858833012187,1.01930044646833,1.01843703967512,1.02229710766998,1.02375730421957,1.02372241193887,1.02588102087981,1.02664542001679,1.02768931229583,1.03089414034974,1.03280535268075,1.03391624277102,1.03488845872576,1.03529779530333,1.03522445331026,1.03307387811808,1.03615785440129,1.03307309400819,1.00458729958303,1.01062938001027,1.01162758889738,1.01162661367225,1.0115798236907,1.01156757694705,1.0125731299814,1.01277719397455,1.01366718336072,1.01331139156794,1.01508849405703,1.01761523750054,1.01492176044749,1.0134899360396,1.01370307678185,1.0169538842562,1.01774126234032,1.01800365283922,1.01871035169,1.01785227548026,1.02156990489791,1.02298169955687,1.02294678038292,1.02503043538407,1.02578759720616,1.02676700965323,1.02984640193302,1.03167030523092,1.03273415280891,1.03366865017158,1.03406443874485,1.03399132817745,1.03194864299532,1.03489657206898,1.03194785754164
147,1.00482861805165,1.01106032939417,1.01205547662109,1.01205402968274,1.01200710198418,1.01201090788014,1.01302846616988,1.01323682030945,1.01415592252389,1.01376670852866,1.01554732974588,1.0180779943966,1.01538043583842,1.01394466686955,1.01415716299183,1.01762501568261,1.01841907877682,1.01868516740921,1.01940145212613,1.01853350008486,1.02241531947204,1.02388519956835,1.02384980934,1.02602473575787,1.02679274613263,1.02784732495118,1.03107770513048,1.03300139533615,1.0341143881057,1.03509214345005,1.03550343516049,1.0354313868583,1.03327868434631,1.03640056176466,1.0332775148855,1.00461881083758,1.01068567487823,1.01167484881012,1.01167340106323,1.01162645568654,1.01162865243756,1.01263903104048,1.01284587792998,1.01375501371019,1.01337274140176,1.0151412873737,1.01766239162331,1.01497432682633,1.01355076814467,1.0137633461117,1.01704249359198,1.01783256129362,1.0180965495873,1.01880805147715,1.01794479457294,1.02168078228231,1.0231012642072,1.02306584644804,1.02516399085543,1.02592534169704,1.02691280473128,1.0300141695762,1.03184778217001,1.03291197143219,1.03385054933046,1.03424795713025,1.03417603261166,1.03213531268191,1.03511618916492,1.03213414146043
148,1.00426505641407,1.01006216226385,1.01100555949,1.01100062632097,1.01095248815006,1.01094552986559,1.01188817137461,1.0120824375532,1.01291699257259,1.01257170346366,1.01423227087612,1.01667602773116,1.01406342380618,1.01274613078507,1.0129548202576,1.01619148803024,1.01694619123263,1.01719406138651,1.01787622196982,1.01703928491811,1.02068110404165,1.02205539689746,1.02201623393206,1.02405352137443,1.02479089169759,1.02574761147592,1.02875604815508,1.03053432921683,1.03158585378978,1.03251191826963,1.03290517997595,1.03282598309869,1.03081718373205,1.03374646113874,1.03081316194755,1.00404911852224,1.00967667633503,1.01061335670022,1.01060842137008,1.01056026449414,1.01055153142984,1.01148613808919,1.01167871057006,1.01250208403129,1.0121646247402,1.01381174505815,1.01624482798659,1.01364282804985,1.01233912148111,1.01254789417143,1.01559391043561,1.01634412207887,1.01658964211863,1.01726644413552,1.01643477361246,1.01992854318311,1.02125258265871,1.02121338851929,1.02317277703257,1.02390289090103,1.02479221813883,1.02767010029544,1.02935735985747,1.03035982010959,1.03124668481911,1.03162613433891,1.03154693513537,1.0296506471105,1.03243948259013,1.02964662033534
149,1.00452303332558,1.01051699630792,1.01148912747913,1.01148801520337,1.01144117318948,1.01143782937672,1.01242308982586,1.01262597424074,1.01350852571039,1.01313515311775,1.01484296771152,1.01731309367138,1.01467612560231,1.01331358142819,1.01352659966054,1.01682563256915,1.01760526267208,1.01786383017627,1.01856193187781,1.01771231858721,1.02143227089491,1.02284483519762,1.02280976543259,1.02490038184447,1.02564940323941,1.02664698916404,1.02974375336271,1.03157576714297,1.03264465511799,1.03358708212553,1.03398656582482,1.03391227067986,1.03186401055364,1.03488638296664,1.03186311285272,1.00429854859209,1.01011614902408,1.01108180536589,1.01108069237497,1.01103383146627,1.01102874456382,1.01200622372572,1.01220747338459,1.01307921709075,1.01271338032265,1.01440811602663,1.01686788209067,1.01424120250687,1.01289188215229,1.01310498832771,1.01620268265608,1.01697798893518,1.01723428523318,1.01792721139107,1.0170826798664,1.02064702067859,1.02200686545347,1.02197176651288,1.02398048988506,1.02472234029933,1.02564843849147,1.02860764650501,1.0303439782937,1.03136118339015,1.03226236395767,1.03264733535845,1.0325729614095,1.03064225040013,1.03351440830446,1.03064135116379
150,1.00379066850874,1.00922751731191,1.01010963031,1.01009594319206,1.0100448450158,1.01004866667898,1.01092043321008,1.01110797150924,1.0119173160335,1.01152378426182,1.01303649009216,1.01538687450824,1.01286308051695,1.01168900050305,1.01188771946979,1.01502301533412,1.01573358069252,1.01596349708949,1.01662435446411,1.01580128183091,1.0192922226524,1.02060210332897,1.02055356745116,1.02250998295047,1.02322244030549,1.02412438702394,1.02700175905644,1.02867897357362,1.02967481007884,1.03056574230151,1.03094567308269,1.03086767924305,1.02900579249806,1.0318887432336,1.02899460496663,1.00359088884325,1.00887068262905,1.00974774854139,1.00973405634087,1.00968293984017,1.00968536890671,1.01055101222592,1.01073727538048,1.01153818005951,1.01115045814446,1.0126528012925,1.01499503519414,1.01247932610668,1.01131573481456,1.01151452659289,1.01446634412918,1.01517351425694,1.01540163897881,1.01605844203458,1.01523933398027,1.01858958803929,1.01985192154259,1.01980334970234,1.02168568661337,1.02239232644382,1.02322865182008,1.02598112081648,1.02757136656479,1.02851999294489,1.02937309395155,1.02973967151724,1.02966158183564,1.02790711655176,1.03065180048504,1.02789591676214
151,1.0041499630443,1.00986577208363,1.01079674830425,1.01078308611149,1.010732027785,1.01072644439731,1.01163818564616,1.0118306964854,1.01267262885315,1.0122816762892,1.01390183867062,1.01634010250851,1.01372858452465,1.01244678649065,1.01264537562781,1.0159356955086,1.01666311607182,1.016901604694,1.01758223644991,1.01673955181457,1.02039221156116,1.0217585027976,1.02171003884766,1.02374742363477,1.02448078494895,1.02543402172251,1.02843798140441,1.03020751219819,1.0312498177573,1.0321750671371,1.03256628468475,1.03249046098439,1.03050547437075,1.03346065955545,1.03049431647593,1.0039404147498,1.00949139139353,1.01041749009113,1.0104038225808,1.01035274508091,1.01034578334056,1.01125156813752,1.01144284223681,1.01227657778763,1.01189124715378,1.01350130647999,1.0159316520657,1.01332798397766,1.01205642044038,1.01225508559153,1.0153503810788,1.01607452031379,1.0163112700539,1.01698797603512,1.01614912308271,1.01965293636897,1.02096900083782,1.02092049914005,1.02287950265405,1.02360705502775,1.02449037583527,1.02736195400401,1.0290390642474,1.03003112954304,1.03091623854389,1.03129338884549,1.0312172153819,1.02934722959748,1.03215692254128,1.02933605883096
152,1.00402162217513,1.00963754010633,1.01055312215129,1.01053971353557,1.01048872858948,1.01048999156139,1.01139361776843,1.01158561771517,1.01242357356423,1.01202682029893,1.01361743589987,1.01603076083178,1.01344426137835,1.01219224741644,1.01239118528953,1.01559591697211,1.01631947129429,1.01655584745266,1.0172310156892,1.01639395240046,1.01997131945211,1.02131272329581,1.02126451148342,1.02326471427519,1.02399005730159,1.02491776309139,1.02786262803028,1.029593901767,1.03061583747508,1.03152507731869,1.03191038872322,1.03183345405315,1.02988743238267,1.03279285597713,1.02987647759319,1.00381346948363,1.00926560705598,1.01017654011193,1.01016312631864,1.01011212235819,1.01011206082146,1.01100999425179,1.01120081573661,1.01203095458083,1.01163954024391,1.01322046954439,1.01562621700738,1.01304722728432,1.01180503009682,1.01200404354504,1.01501384199385,1.01573427531095,1.01596899366018,1.01664042319155,1.0158070051319,1.01923599656203,1.02052737267281,1.02047912350414,1.02240118725528,1.02312088678549,1.02397868863618,1.02679148917392,1.0284307215419,1.02940257504164,1.03027165624239,1.03064282130619,1.03056582725174,1.028734016225,1.03149307871655,1.02872304885548
153,1.00402546247739,1.00965064474224,1.01056005360535,1.01053985079526,1.01048660067588,1.01048857129825,1.01137138255273,1.0115610511987,1.01239854939989,1.01198254949166,1.01356621333668,1.01599531126941,1.01338964180887,1.0121406917243,1.01233172878989,1.01565521979843,1.01635996282875,1.01659028818331,1.01726714996863,1.01642276851744,1.02007786402651,1.02143392296767,1.02137848494064,1.02340817543499,1.02413753222885,1.02508180346784,1.02806950715751,1.02983186123137,1.03087121804023,1.03179498591581,1.03218413094091,1.03210701761398,1.03012190131482,1.0330559155952,1.03010539435451,1.00378494843167,1.0092211470849,1.01012356040901,1.01010334865432,1.01005007551345,1.01005016872611,1.01092455567826,1.01111245971243,1.0119383107416,1.0115303874542,1.01309989653676,1.01551780694409,1.01292324386063,1.01168859967568,1.01187972144893,1.01498802683145,1.01568807691572,1.01591594523891,1.01658723478704,1.01574831441513,1.01923766539949,1.02053754874416,1.02048206172074,1.02242454514383,1.02314621318237,1.02401442299427,1.0268556994777,1.02851587752921,1.02949996825662,1.03037951143258,1.03075319233615,1.03067586114321,1.02881852611456,1.03159520828646,1.02880199788721
154,1.00457971520603,1.01063015781888,1.01160404557251,1.01158950110598,1.01153818557123,1.01153174756847,1.01248537348436,1.01268367423628,1.01356552822289,1.0131684195184,1.01490145373757,1.01743480480061,1.01472792443836,1.01333242790275,1.013529804611,1.0170541968648,1.01779878175848,1.01804647655422,1.01875043855572,1.01788386577513,1.02176687205346,1.02321099683999,1.02316165214624,1.02531207283554,1.02607209009595,1.02709956952511,1.03028137668822,1.03218217979324,1.03328998759504,1.03426241031336,1.03466879431585,1.03459403076098,1.03244047067543,1.03549683633668,1.03242860516398,1.00432943040153,1.01018303908927,1.01115039228184,1.01113584104577,1.01108450247889,1.01107626842468,1.01202198270164,1.01221862836003,1.01308953572994,1.01270001401975,1.01441974110522,1.01694261269798,1.01424612955582,1.01286409746477,1.01306156467959,1.01635732389718,1.01709752229381,1.01734290676324,1.01804163708606,1.01718018358433,1.02088837576143,1.02227339394868,1.02222400365235,1.0242824097993,1.02503492438461,1.02598130600116,1.02900822643757,1.03080074229611,1.0318500982162,1.03277556141342,1.03316530428484,1.03309076106372,1.03107267828112,1.03396194882316,1.03106079662508
155,1.00490082150615,1.01120119849701,1.01221691517305,1.0122019468801,1.01215051805486,1.01214020385361,1.01313119904934,1.01333526238937,1.01425578080494,1.01384697533351,1.01567105200779,1.01828023182892,1.01549743814413,1.01401041061268,1.01420715246187,1.01786891864262,1.01862858694362,1.01888417459651,1.01960738250171,1.01872133898225,1.02275011817158,1.02424534648445,1.02419559198241,1.02641987779323,1.0271973035341,1.0282734808849,1.0315716598829,1.03355592179387,1.03470428147626,1.03570624917742,1.03612201556287,1.03604999870697,1.03379222093965,1.03692427972565,1.03378001849625,1.00464068047054,1.01073635448802,1.01174587503857,1.01173089952225,1.01167944674847,1.01166739139669,1.01265083934583,1.01285332803944,1.0137634168612,1.0133618180273,1.01517317893009,1.01777238571616,1.01499948009929,1.01352533070137,1.01372216590027,1.01714260094516,1.01789809598447,1.01815147529086,1.01886969716603,1.01798852257981,1.02183371257467,1.02326696633769,1.02321716391501,1.02534477750752,1.02611477204399,1.02710511901485,1.0302402829642,1.03211028120354,1.03319696963214,1.03414954129877,1.03454780753018,1.03447588966571,1.03236137384232,1.03531701436106,1.032349154072
156,1.0045706810845,1.01061298127302,1.01158818252698,1.01157485057531,1.01152393861814,1.01151577932614,1.0124710387535,1.01266942180069,1.01354917969293,1.01315624861899,1.01488578391297,1.01741242755577,1.01471285655887,1.01332156036363,1.01352035102004,1.01702226943199,1.01776861856225,1.01801659056305,1.01871838791779,1.01785497957487,1.02172587803861,1.02316653379602,1.02311847694712,1.02526262743189,1.02602138012663,1.02704567595231,1.03021847865756,1.03211223852831,1.03321705165472,1.03418638525578,1.03459207035779,1.03451716669591,1.03237575972096,1.03543275555337,1.03236488378634,1.00429982030519,1.01012908678691,1.01109727195618,1.01108393326752,1.01103299658084,1.01102291247342,1.01196968452161,1.01216628954452,1.01303428503414,1.0126495261402,1.01436480784115,1.01688023015659,1.01419179183507,1.01281491974406,1.01301380902546,1.01626789902945,1.01700952992811,1.01725501525002,1.01795118134978,1.01709328333082,1.02077490931376,1.02215156719459,1.02210346225167,1.02414796547435,1.02489863951824,1.02583504761362,1.02884008906554,1.03061541586546,1.03165643031507,1.03257484370415,1.03296281607143,1.03288748965358,1.03089689768839,1.03377847516287,1.03088600571373
157,1.00421408678701,1.00998024554347,1.01091461753519,1.01090036106389,1.01084910998345,1.01084804827662,1.0117666078079,1.01196015330712,1.01281015498609,1.01241614154199,1.01405706858607,1.01651421945725,1.01388354377329,1.01258059050712,1.01277845979556,1.01610385691176,1.01683289231057,1.01707251032367,1.017757128636,1.0169099909238,1.02060134831071,1.02197999323862,1.02193090572499,1.02398654242775,1.02472474594937,1.02568871826311,1.02872058919318,1.0305133318858,1.03156605337463,1.03249832726402,1.03289137719705,1.03281591863747,1.03079683207428,1.03376569543285,1.03078519043764,1.0039591101402,1.00952459520949,1.01045320111749,1.01043893791814,1.01038766342773,1.01038498489967,1.01129652138683,1.01148860429142,1.01232890767477,1.01194158160139,1.01357064957857,1.0160185243056,1.01339704163421,1.01210610695037,1.01230406830701,1.01539096100125,1.01611611459772,1.01635367222344,1.01703364447544,1.01619103794127,1.01970143282494,1.02101903989733,1.02096990588139,1.02293022686138,1.02366141808771,1.02454031515699,1.02741122372314,1.0290905295986,1.03008176189501,1.03096482756915,1.03134067683753,1.03126500935914,1.02939004694724,1.03218599528209,1.02937838904428
158,1.0040674228827,1.00971944287683,1.0106219493111,1.01060793143144,1.01055674647728,1.01056487477529,1.01146098569127,1.01165111149145,1.01247822936101,1.01209067164428,1.01367654961099,1.01608782032137,1.01350308083385,1.01225543363741,1.0124536488028,1.01575197849732,1.01647300139179,1.01670842987972,1.01738279136546,1.01654605348536,1.02019247410718,1.02155470137769,1.02150585165144,1.02353854845784,1.02427014439526,1.02522082547293,1.02821756549597,1.02998213281977,1.03102156655303,1.03194493599708,1.03233520099899,1.03225918379669,1.03028402870735,1.03324387225103,1.03027257950653,1.00382027328684,1.00927767162045,1.01017509800291,1.01016107372591,1.01010986612635,1.01011654632196,1.01100643746488,1.01119527362413,1.01201382361789,1.01163214144781,1.0132074744625,1.01561053699328,1.01303392551438,1.01179697743966,1.01199528177677,1.01505924563799,1.01577684834705,1.01601045085574,1.01668070774415,1.01584796298102,1.01931747945746,1.02062012425165,1.0205712295263,1.02251072870431,1.02323586425986,1.02410281010398,1.02694191093708,1.02859574013948,1.02957504000192,1.0304502914056,1.03082364772329,1.03074784758897,1.02891208087947,1.03170054283059,1.02890061609443
159,1.0050159061754,1.01138944767552,1.01240588482214,1.01240846285858,1.01236289320955,1.01236236253179,1.01340553804613,1.01361503895815,1.01453304704477,1.01417829445172,1.01602060590755,1.01858909017384,1.01585579530156,1.01436049884871,1.01457759252166,1.01809213513264,1.01890077991763,1.01917224647381,1.01989165445487,1.01902398403891,1.02298055468696,1.02447833226929,1.02444724164218,1.02665724302688,1.02743729305977,1.02851410085145,1.03180060479841,1.0337676162116,1.0349072367118,1.03590046721685,1.03631741221439,1.03624549657197,1.03403111666369,1.03717748603018,1.03403323233677,1.0047535315295,1.01092022253962,1.01193244416205,1.01193502314272,1.01188943216773,1.01188758624677,1.01292547895047,1.01313389991724,1.01404467727978,1.0136947971561,1.01552798971171,1.01808944313421,1.01536309933437,1.01387708759244,1.0140942839516,1.01735282276375,1.01815864288966,1.01842856825135,1.01914451841138,1.01828019763529,1.02204533081265,1.02347885747167,1.02344773610725,1.02555683919711,1.0263309156242,1.027315660307,1.03043084655189,1.0322770950282,1.03335102704985,1.03429169974234,1.0346901519243,1.03461861375343,1.03255665817829,1.03551589414669,1.03255877643431
160,1.00486761229694,1.01113623418266,1.0121487246799,1.01214017057397,1.01209087737868,1.01208460194692,1.01309029017595,1.01329608487573,1.01421395730043,1.01382125694961,1.01563686252357,1.01821881334546,1.01546644057475,1.0139915798002,1.01419579287202,1.01774362400797,1.01851860600218,1.01877867049203,1.01949742296929,1.01862113095759,1.02257281469432,1.0240519080446,1.02400896587153,1.02620326719456,1.02697626856045,1.02803555398541,1.03128998369422,1.03324186183757,1.03437222130621,1.03536007963557,1.03577259390448,1.03569992099871,1.03348877583956,1.03660238914689,1.0334818057367,1.00459956489162,1.01065684629462,1.01166517539269,1.01165661696836,1.01160730021548,1.01159971542987,1.01260016347798,1.01280489075939,1.01371562098048,1.0133277043355,1.01513426549583,1.01770927515548,1.01496375935898,1.0134981093305,1.01370242105716,1.01698786582174,1.01776003402125,1.01801856407419,1.01873389642742,1.01786090702988,1.02161656844125,1.02302988160462,1.02298689622899,1.02507786838471,1.0258448581434,1.02680970075881,1.02988860239723,1.03171689970058,1.03277987096813,1.03371388220331,1.03410729073238,1.03403522034698,1.0319799027379,1.03490220557543,1.03197292207837
161,1.00523627647545,1.01179073209984,1.01284074300982,1.01283297352861,1.01278397354482,1.01276671134716,1.01380471341032,1.01401233450649,1.01494069076969,1.01457756417431,1.01649949317632,1.01916600406353,1.01632960344132,1.01474859682096,1.01495356501257,1.01871465404795,1.0195001719252,1.01976526272664,1.02049378220073,1.01960852006967,1.02378427676026,1.02533537139714,1.02529331120339,1.02758988678275,1.02838597578667,1.02951560155329,1.03293314944105,1.03500379552972,1.03620055990862,1.03723386185511,1.03766192381792,1.03758849471765,1.03523045358878,1.03844221832856,1.03522413109096,1.00495569310131,1.01128878381085,1.01233529365059,1.01232752004675,1.01227849560767,1.01226004322769,1.01329353444466,1.01350024680706,1.01442248353634,1.01406340187262,1.0159774783136,1.01863805228969,1.01580750151193,1.01423452035461,1.0144395915868,1.01792075958067,1.01870389989503,1.01896766889335,1.01969326904796,1.01881080370368,1.02277862047176,1.02426008255253,1.02421797789511,1.02640490532691,1.02719526596114,1.02822376740488,1.0314546349637,1.03339378707085,1.03451879501104,1.03549448480148,1.03590227489811,1.03582946675524,1.03363704452385,1.03664381886315,1.03363071189937
162,1.00623841189783,1.01356112356225,1.01474516973316,1.01474953460778,1.01470466920035,1.01467840679362,1.01587052172291,1.01610061640432,1.01714974425872,1.01678398753957,1.0189901440558,1.02185081188536,1.01882671185042,1.01696763787911,1.01718625236983,1.02117927534259,1.02205161886556,1.02235459693552,1.02314286045882,1.02220828204226,1.02669928301269,1.02838732638545,1.02835825038905,1.03083875397667,1.03168839886757,1.03293874217608,1.03665002782806,1.03892839862951,1.04021854214283,1.04132223157746,1.04177579313293,1.04171004691476,1.03909516349903,1.04250255719695,1.03909871807112,1.00589388578276,1.01294496910589,1.0141237857989,1.0141281533354,1.0140832604091,1.01405528200591,1.01524076202266,1.01546950255859,1.01650954844716,1.01614990163831,1.0183445846451,1.02119642753153,1.01818104874518,1.01633366647401,1.01655241732652,1.02020762057959,1.02107644805547,1.02137749841484,1.02216143924611,1.02123104342286,1.02546945482576,1.02707278031106,1.0270436670342,1.02939106191536,1.03023294505451,1.03136168409667,1.03484692133831,1.03696610903248,1.03816984815892,1.03920424629457,1.039633686868,1.03956886598789,1.03715334919292,1.04031453266529,1.0371569103766
163,1.00606007827929,1.01325537258069,1.01440991766007,1.01440202998254,1.01435306390064,1.01433470877502,1.01547607305971,1.01570137070352,1.01674565740724,1.01633200494091,1.01847780780033,1.02132775851179,1.0183081887017,1.01650259199959,1.01670704564143,1.02079244582899,1.02162674825201,1.02191667396136,1.02270302109198,1.02176015670429,1.02627028050926,1.02794731293845,1.02790521512576,1.03038538352363,1.03122941940598,1.03247440595765,1.03617857513201,1.03845056292551,1.03973469671816,1.04083933217796,1.04129003528672,1.04122749596525,1.03862021320161,1.04204138213872,1.03861379572415,1.00574302645589,1.012687864169,1.01384114054403,1.01383324842746,1.01378425484832,1.01376510406256,1.01490439412058,1.0151293265977,1.01617100238515,1.01575876314926,1.01790055463174,1.02074780489474,1.01773083926318,1.01592944639097,1.01613401536832,1.01988683374129,1.02072022187835,1.02100954067667,1.02179465583427,1.02085288424113,1.02511864793848,1.02671430647255,1.02667215803868,1.02902337804943,1.02986270918023,1.03098592007241,1.03446918008857,1.0365862848143,1.03778607089031,1.03882318373593,1.03925075156874,1.03918894383381,1.03677137941539,1.03993978340748,1.03676495044804
164,1.00530589733279,1.01193871724871,1.01301072310791,1.01297675363952,1.0129190266016,1.01290847016369,1.01391196432579,1.01412099919187,1.01511533104148,1.01462555558942,1.01658961315796,1.01937357725834,1.0164066849784,1.01476845309178,1.0149429055013,1.01896781804439,1.01970227216487,1.01995481266442,1.0207148985784,1.01977641005035,1.02417689282798,1.02577255459815,1.02570266887378,1.02809251423405,1.02891000904498,1.03007461095036,1.03361701901891,1.03578627071543,1.03702553637021,1.0381015272797,1.03853754953136,1.03846953117555,1.0359548300012,1.0392322303896,1.03592715146151,1.00498256917356,1.01136011181531,1.01243050344157,1.01239652254578,1.01233876369119,1.01232736158131,1.01332841737814,1.01353699614484,1.01452811940359,1.01404026515996,1.01599980679627,1.01878072284011,1.0158167712326,1.014183263766,1.01435783498076,1.01804531382272,1.01877863568532,1.01903046459997,1.01978908791859,1.01885190358821,1.02300360535069,1.02451635718067,1.02444639872569,1.02670497725892,1.02751736097183,1.02855841302522,1.0318760985305,1.03388745577147,1.03504143870619,1.03604923574018,1.03646163831911,1.03639468279449,1.03407176344589,1.03708942775478,1.03404404895582
165,1.00531139168011,1.01193646319946,1.01302425348029,1.01300324431283,1.01294983954204,1.01293040419708,1.01397212454675,1.01418432134798,1.01517118021525,1.01473100600623,1.01671706819393,1.01947816651549,1.01654062138098,1.01488779471806,1.01507731242061,1.01889511461104,1.01966263157904,1.01992530860498,1.02067892048322,1.01975763065059,1.0240578153134,1.02563769413242,1.02558157018669,1.02793324306739,1.02874477916209,1.02989343954935,1.0333845995564,1.03551574199568,1.03673560992874,1.03779225710826,1.0382241053668,1.03815522849553,1.0356952931654,1.03894147429075,1.03567817108898,1.00498022278598,1.0113437653006,1.01243020995781,1.01240919716913,1.01235576257518,1.01233551610961,1.01337509608315,1.01358690152628,1.01457095008553,1.0141324160463,1.01611439510567,1.01887279089919,1.01593784290966,1.0142893168122,1.01447896526232,1.01794921364384,1.01871578984514,1.01897784094233,1.01973016649788,1.01881001145369,1.02285443326674,1.02434913367104,1.02429295381204,1.02650966104402,1.02731622244564,1.02833747395667,1.03159739452491,1.03356676967835,1.03469922665692,1.03568607346545,1.0360936652117,1.03602573251326,1.03376050458442,1.03673761142019,1.03374336635504
166,1.00539975584769,1.01209460139345,1.01317009754389,1.01314791409596,1.01309412445428,1.01308560521057,1.01412423468585,1.01433525406124,1.01531706438411,1.01488341167826,1.01687929298184,1.01965205028255,1.01670228766233,1.01503891361424,1.01522703265461,1.01916595487821,1.01993064270478,1.02019251818376,1.0209469580067,1.02002390959199,1.02441824441018,1.02602619404616,1.02596884068358,1.02836305099014,1.02918135762147,1.03036173093833,1.03392157037517,1.03609660033631,1.037340308533,1.03841560720385,1.03885344601153,1.03878569824148,1.03628717018937,1.03960121115502,1.03626909871004,1.0050444837003,1.01145877181364,1.01253214972445,1.01250995228106,1.01245612871752,1.01244658795329,1.01348210143957,1.01369254023623,1.01467032871385,1.01423904487785,1.0162291932363,1.01899793480271,1.01605207459527,1.01439464551695,1.01458288402428,1.0181533260561,1.01891650723074,1.0191774695651,1.01993001504739,1.01900869291137,1.02313138768588,1.02464874461014,1.02459131406989,1.02684220754025,1.02765462009022,1.02870056550184,1.03201531504953,1.03401920112983,1.03517041538995,1.03617167285637,1.03658402570816,1.03651665956443,1.03422516278296,1.0372572375191,1.03420705521805
167,1.00496571189358,1.0113365106886,1.01235144345682,1.01231489761457,1.01225627982843,1.01225215266977,1.01319989123043,1.01340048647793,1.01434519978994,1.01386393733962,1.01571484107439,1.01841432014106,1.01553047687539,1.01400421056246,1.01417582920386,1.01814926261155,1.01885380333585,1.01909249682669,1.01982643890337,1.01891182474049,1.02321413455883,1.02476586407428,1.02469319895649,1.02702421514458,1.02782198163011,1.02895306281579,1.03240461855497,1.03450174056717,1.03570802787311,1.03675867883782,1.03718569703771,1.03711592502771,1.03471607024865,1.03797886213165,1.0346862833352,1.00461463982523,1.01070811751324,1.0117213172307,1.01168474846436,1.01162609422117,1.01162103608291,1.01256607492253,1.01276618954484,1.01370755476171,1.01322809717813,1.01507390426031,1.01776991123474,1.01488942398221,1.01336845756834,1.01354018303428,1.01714738593207,1.01785066090659,1.01808857231442,1.01882095334204,1.01790772241629,1.02194042547527,1.02340229248513,1.02332953047343,1.02551828063412,1.02631066296277,1.02730760975533,1.03051550419504,1.03244288959693,1.03355697758235,1.03453379756512,1.03493566914543,1.03486572313549,1.03267196906416,1.03565608828174,1.0326421230268
168,1.00538532749967,1.01208211941328,1.01314328321492,1.01310692830913,1.01304841190299,1.01304210506092,1.0140337501913,1.01424117083355,1.01523022397715,1.0147360227918,1.01668806822655,1.01946953100187,1.01650396664528,1.01487634001862,1.0150479915777,1.01922810126668,1.01995289194613,1.0202017996792,1.02095893733715,1.0200214619591,1.02447970719787,1.02608930307335,1.02601690029672,1.02843112227727,1.02924954087412,1.03043472743507,1.03401722290428,1.03620884409009,1.03746006713458,1.03854593767129,1.03898403181444,1.03891829288271,1.03639344611149,1.03973288139725,1.03636383242602,1.00502969263269,1.01144526108324,1.01250662208826,1.01247024430116,1.01241169106631,1.01240484776326,1.01339595984621,1.01360337657035,1.01459217842152,1.0140974947719,1.01604790924867,1.01882876682154,1.01586369158663,1.01423790027079,1.01440965986972,1.01820694171449,1.01893176415028,1.01918053758039,1.01993762537518,1.0190000190113,1.02317891941626,1.02469574321046,1.02462324188503,1.02688999718545,1.02770446843079,1.02874832404882,1.03207715856883,1.03409210953994,1.03524687859038,1.03625504200187,1.03666660701431,1.03660125142067,1.03429092430215,1.03733614628415,1.03426125035597
169,1.0055821902235,1.01243125556085,1.01352511228117,1.01348966632489,1.01343147051649,1.01341361400935,1.01442979302479,1.01463881623928,1.01563649195685,1.01516294672438,1.01719082585666,1.02003160404183,1.01700726149899,1.01530416566863,1.01547678707038,1.01972121155076,1.02045532748915,1.02070852840593,1.0214734835303,1.02052902130534,1.02507261070281,1.02671022242335,1.02663881423357,1.0290902333849,1.0299208312674,1.03112686564224,1.03476639087223,1.03700568042562,1.03828470608848,1.03938795452177,1.03983260019394,1.03976441771242,1.03716336557102,1.04051079607749,1.03713450292191,1.00522951612675,1.01179934972854,1.01289579140532,1.01286032340557,1.01280209140699,1.01278419271361,1.01380253283479,1.01401214076509,1.01501339536146,1.01453656479708,1.0165671552826,1.01941089870617,1.01638347822324,1.01467787085204,1.01485059878977,1.01870089736368,1.0194366402837,1.01969050732202,1.02045727214643,1.01951082086928,1.02376957897768,1.02531299159046,1.02524148600897,1.02754245856387,1.02837097485368,1.02943008388085,1.03280949500377,1.03486772300862,1.03604748875641,1.03707046097034,1.03748758025279,1.03742052378966,1.03503853009076,1.03807864517082,1.03500960812807
170,1.00568929999115,1.01262132050425,1.0137271956418,1.01369214381335,1.01363408868724,1.01361786036537,1.01464917505307,1.01486203661365,1.01588391053862,1.01538911203296,1.0174321800144,1.02028402127323,1.01724885212838,1.01553071488175,1.01570374834063,1.01999021596656,1.02073281688292,1.02099011715346,1.02176365718944,1.02081097995903,1.02539344928537,1.02704752343397,1.02697654972506,1.0294518822347,1.03028845847294,1.03151034042523,1.03518776305958,1.03745260898822,1.03874138729031,1.0398526735515,1.04029974515779,1.04023388398825,1.03760653983996,1.04098948648362,1.0375780046554,1.00530955131217,1.01194103161011,1.01304884764543,1.0130137723235,1.01295567828741,1.01293922043296,1.01397190466015,1.01418518764963,1.01520956047384,1.01471220815924,1.01675663869002,1.01961038849452,1.01657318890684,1.014853905386,1.01502705423044,1.01889434324408,1.01963813812191,1.01989587621737,1.02067071233441,1.01971654667557,1.02399525287908,1.02554874215493,1.02547766463352,1.0277926499908,1.02862633847161,1.02969257456959,1.033093241595,1.03516390171492,1.036346586193,1.03737209670824,1.03778952473899,1.0377250434239,1.03533689072922,1.03839847186177,1.03530829292393
171,1.00513426503013,1.01163436971156,1.01267445167795,1.01263980594057,1.01258183653502,1.0125758217438,1.01355006412576,1.01375438797323,1.0147193808128,1.01423887463159,1.01614161043317,1.01887750290067,1.01595826480217,1.01438112306129,1.01455487683466,1.01855784317602,1.01927572825323,1.01952022878195,1.02026321724874,1.01934119600132,1.02364231236463,1.02519958689911,1.02512895955397,1.0274639377376,1.0282652872933,1.02939724829546,1.03285473187283,1.03495931849473,1.03616748646324,1.037219530969,1.03764689588433,1.0375781556036,1.03515906999433,1.03841859836743,1.03513083561679,1.00475954032549,1.01096308631095,1.01200461087066,1.01196994208044,1.01191193437784,1.01190560957155,1.01288067904254,1.0130853073796,1.01405204195597,1.01356952246814,1.01547271994711,1.01820976589068,1.01528925392615,1.01371186400383,1.01388573166536,1.01747775790739,1.01819651690358,1.01844129766739,1.01918520952117,1.01826207565968,1.02226486961042,1.02372329080805,1.02365256163585,1.02583011815832,1.02662830261588,1.02760791161071,1.03079387753326,1.03270811555397,1.03381234112401,1.03478062863376,1.03517918451206,1.03511150703888,1.03292596242708,1.03586863941382,1.03289766694502
172,1.00548312366392,1.01225455380664,1.01333705452096,1.01330224110203,1.01324424760156,1.01322900562316,1.01423613791721,1.01444490040899,1.0154394283464,1.01495648564433,1.01694517431303,1.01975180243338,1.01676188409329,1.01509841916214,1.0152718196055,1.0194601537812,1.02019392804744,1.02044660924299,1.02120892008917,1.02026758505065,1.0247443521392,1.02636276290585,1.02629200936731,1.02871599799196,1.02954052724222,1.03072840973002,1.03432482144179,1.03652908489041,1.03778869262108,1.03888040111701,1.03932099764256,1.03925480390009,1.03670439083016,1.04003329175602,1.0366760359768,1.00506502755992,1.01150582712641,1.01258841073983,1.01255357155728,1.01249553514086,1.012479597869,1.01348589888236,1.01369461976419,1.01468860912156,1.01420522185448,1.01619157930456,1.01899715118832,1.01600815305635,1.01434726041379,1.01452078925257,1.01826019276802,1.01899394242676,1.01924643623929,1.02000860989788,1.01906720107779,1.02321655398539,1.02472622805346,1.02465536142203,1.0269066392094,1.02772666526073,1.02874885134477,1.03204809975091,1.03404305781624,1.03518825321228,1.03618762612612,1.03659601908897,1.03653112987405,1.03424119094445,1.03722873902105,1.03421276848849
173,1.00453010270499,1.01057930156229,1.01155911704573,1.01150435989278,1.0114396329499,1.01143008205076,1.01229144833574,1.01248230978857,1.01340277927721,1.01286437301325,1.01461067338973,1.0172823573697,1.01441704232772,1.0129852642153,1.01313587978386,1.01709706082119,1.01773426186441,1.01794808344794,1.01866658068298,1.0177521469079,1.02191724115847,1.02339379375729,1.02330169435385,1.02554164194651,1.02631812192381,1.0273689241602,1.03066036491239,1.03265822419512,1.03381496349333,1.03483311982086,1.03524503199501,1.0351743720446,1.0328494872989,1.03596520896392,1.03280480489135,1.00417086414116,1.00993549105013,1.01091769929095,1.01086290737079,1.01079813944248,1.01078850990578,1.01165177906771,1.01184318829613,1.01276701849676,1.01222534144106,1.01397382030193,1.0166480828131,1.01378006798142,1.01234630836593,1.01249701839964,1.0160581049117,1.0166967805132,1.01691120034552,1.01763139613269,1.0167150644839,1.02059134660971,1.02197232832174,1.02188010101105,1.02396760994159,1.02474203311577,1.0256438446595,1.02867162719927,1.0304834886027,1.03153822405702,1.03247387776557,1.03285737283536,1.03278742516157,1.03069466431727,1.03350343981339,1.03064988862543
174,1.00480864860366,1.01107398842975,1.01207069203023,1.01201624151848,1.01195164022124,1.01194188240416,1.01282281848461,1.01301485663667,1.01394253984712,1.0134207950726,1.01523193614956,1.01795561497284,1.0150385622648,1.01354192013624,1.01369277851891,1.01784718613399,1.01849321736296,1.01871141280276,1.01943926416241,1.01851585379504,1.0228642446401,1.0244007406342,1.02430902843798,1.02663454091077,1.02742790864568,1.02854068202002,1.03197013221996,1.03406149948934,1.03527217217701,1.03632894427761,1.03675385405154,1.03668286712339,1.03425414457146,1.03747235264248,1.03420975075263,1.00443819247054,1.0104099549969,1.01140964931188,1.01135516320092,1.01129051977859,1.01128080508424,1.0121643193291,1.01235704950583,1.01328902530798,1.01276335540359,1.01457781764032,1.01730503955793,1.0143843194835,1.01288455847142,1.01303551413054,1.01677411022222,1.01742199085451,1.01764096637494,1.01837095217865,1.01744520219207,1.02149488539485,1.02293261404259,1.02284077046363,1.02500859922255,1.02580035777736,1.0267582978692,1.02991471580358,1.03181362019973,1.03291885340412,1.03389028368096,1.03428623428126,1.0342151133373,1.03202682079663,1.03492595127441,1.03198233134302
175,1.00591397499395,1.01301496135387,1.01414126632547,1.01411249538964,1.01405655362475,1.01404407971799,1.01511379326588,1.01533108645744,1.01636837687971,1.01589379277891,1.01799612998349,1.02087656287446,1.0178160261463,1.01604204921951,1.01622228988193,1.02054049966222,1.02130958120017,1.02157712143225,1.02235984689924,1.02140327287162,1.02604350384608,1.02772843816154,1.02766416409741,1.03017761694078,1.03102757349995,1.03227522929503,1.03601512590779,1.03831973755761,1.03962686959296,1.04075229420657,1.04120570648255,1.04114193727384,1.03847241341723,1.04190823296162,1.03844900180161,1.00548454864685,1.012245436089,1.01337463303646,1.01334584031173,1.01328985618818,1.0132772431223,1.01434926452226,1.01456721073795,1.01560846488854,1.01513008753495,1.01723506564197,1.02011854839255,1.01705482695707,1.01527845540922,1.01545883161433,1.01929907466016,1.02006996197789,1.02033821925957,1.02112291589802,1.02016415944775,1.02446076155576,1.02603205969125,1.02596767926573,1.02829990816768,1.02914731104005,1.03021810112182,1.03364484951713,1.03572824766936,1.03691437414955,1.03794206805084,1.03836221210211,1.03829880620229,1.03590615602944,1.03898068509648,1.03588268634489
176,1.00628330261501,1.01367177256962,1.01484902942034,1.01482021804456,1.01476429515973,1.01474318820124,1.01585711582548,1.01608000426267,1.01715408238214,1.01668111303528,1.01890177320712,1.0218792444915,1.01872179946977,1.01682918978163,1.01700922042466,1.02147746118935,1.02226393903589,1.0225403560348,1.02334370776283,1.02236662136924,1.02717492034543,1.02891761840575,1.02885335449843,1.03144831359224,1.03232014920121,1.03361819962124,1.03748492655995,1.03988353969892,1.04124000066441,1.04240138212519,1.04286577722694,1.04280412940232,1.04000630290264,1.043512275984,1.03998287665455,1.00581229254952,1.01282785759408,1.01400795972396,1.01397912442452,1.01392315511125,1.01390179891132,1.01501786005231,1.01524137708595,1.01631923305417,1.01584252536273,1.01806545578442,1.02104575488409,1.01788533408765,1.01599072424085,1.01617090344587,1.02011713705752,1.02090538439765,1.02118248335916,1.02198775131397,1.0210085174911,1.02544086165038,1.02705918747484,1.02699480717643,1.02939152679523,1.03026050557489,1.03136516130229,1.0348893629151,1.03704478751736,1.03826795144877,1.0393219678219,1.03975061081415,1.03968836561705,1.03719728456808,1.04031273021579,1.03717379479432
177,1.00624041807298,1.01358321492183,1.01476096429457,1.01474539479301,1.01469388334984,1.0146738742264,1.01581956536758,1.01604619681668,1.01711593205943,1.0166764001936,1.01888355171014,1.02180806846282,1.01871017223389,1.01683868593075,1.01703412871635,1.02128670133408,1.022107470722,1.02239449033747,1.02319183163872,1.02223168851247,1.02688811138979,1.0286014204041,1.02855119349997,1.0310894695785,1.03195162954279,1.03322077607525,1.03700672205494,1.03934535541298,1.04066694138657,1.04180008547231,1.04225832585014,1.04219543653956,1.03948196550624,1.04293613436995,1.03946930186803,1.00575535507718,1.01271409521865,1.01389505154065,1.01387946871916,1.01382791324286,1.01380767537795,1.0149558591343,1.01518320942427,1.01625727589621,1.01581352951778,1.01802334605477,1.02095100915403,1.01784981996621,1.01597595297686,1.01617156170556,1.01988490133335,1.02070773149907,1.02099556446017,1.02179509441559,1.02083253939494,1.02510041911606,1.02668524807129,1.0266349273245,1.02896831685999,1.02982782546276,1.03089667614051,1.0343283678661,1.03641645065602,1.03760043811033,1.03862271395213,1.03904472534715,1.03897957819781,1.03658103085236,1.03962295159168,1.03656833169909
178,1.00595119217462,1.01308165015244,1.01423344959918,1.01420415424994,1.0141480418325,1.01412173573451,1.01520172183496,1.01541900823685,1.016457427822,1.01599757663185,1.0181464297034,1.02106683125168,1.0179660898825,1.0161452524642,1.01632486136922,1.0206073915516,1.02137433388952,1.02164107003437,1.0224231371895,1.02146679623073,1.0261072191145,1.02778852166713,1.02772369185042,1.03022901144123,1.03107967462315,1.03231760816467,1.03604219700429,1.0383422327961,1.03965139053521,1.04077462606036,1.04122687661908,1.04116015543884,1.0384831252091,1.04189291679126,1.03845928490021,1.00546263429329,1.01220620950535,1.01336129090171,1.01333197031249,1.01327580955808,1.01324929818448,1.01433184335856,1.01454986399709,1.01559273745899,1.01512856981182,1.01728027104822,1.02020401500753,1.01709977756407,1.01527637194659,1.01545613454343,1.01919518709608,1.01996418360956,1.02023173764215,1.02101604959263,1.02005722291317,1.02430635335934,1.0258582456839,1.02579329377393,1.02809227125226,1.02894019539259,1.02997648520415,1.03334434406791,1.03538944924551,1.03655868668572,1.03756881643481,1.03798441641435,1.03791508833053,1.03556536858118,1.03857418046205,1.03554146101979
179,1.00590506948288,1.01299958777861,1.01413798818225,1.0141087411821,1.01405264051962,1.0140332781141,1.0151069866,1.01532468963556,1.0163656727835,1.01589137907316,1.01800913372279,1.02090380671429,1.01782879502417,1.0160391251719,1.01621881233177,1.02049785072145,1.02126609745495,1.02153345064855,1.02231685113272,1.02135920075852,1.02597430684569,1.02764972573342,1.02758494141186,1.03008389710125,1.03093186754361,1.0321673221442,1.03588279349725,1.03817312830366,1.03947314176781,1.04059251160656,1.04104330860705,1.04097906951041,1.03832200372414,1.04173840314236,1.03829820130923,1.00542240397205,1.0121343870473,1.01327807589403,1.01324880404786,1.01319265573438,1.01317353599805,1.0142520974147,1.01447103813083,1.01551975409646,1.0150387265108,1.01716299817124,1.02006402571446,1.01698250934936,1.01518659660161,1.01536643463591,1.01909603831079,1.01986768624307,1.02013653433668,1.02092375327039,1.01996204566019,1.02418392981036,1.02572962680174,1.0256647211034,1.0279561948468,1.02880293631274,1.02983349178909,1.03318923476654,1.03522326460891,1.03638244680754,1.03738786300323,1.03780199520654,1.03773502271195,1.03540404646858,1.03840640651861,1.03538017689443
180,1.00624578751452,1.01358339978468,1.01476739446899,1.014761906102,1.0147137563706,1.01468999372762,1.01586259114402,1.01609048283098,1.01714660963235,1.01675546385668,1.01898193478501,1.02189050960959,1.01881359338964,1.01692855055264,1.01713570737474,1.02124349740536,1.02208794878457,1.02238183494181,1.02317178616514,1.02222737178262,1.02680397084271,1.02850433167011,1.02846480046398,1.03097286655465,1.0318325077816,1.03308569684433,1.03682925599781,1.03913464767523,1.04043961270687,1.04155819493131,1.04201417720414,1.04194987248067,1.03928645822682,1.04272365211828,1.03928199487084,1.00571049075981,1.01262425078167,1.01381174971196,1.01380625614889,1.01375806098951,1.0137340256577,1.01490934088524,1.01513801785035,1.01619885183378,1.0158031189305,1.01803242646215,1.02094435773323,1.01786392794072,1.01597636773885,1.01618371867959,1.01969661610794,1.02054332824289,1.02083809643803,1.02163039431403,1.02068339951446,1.02483163092188,1.02639034543151,1.0263507327013,1.02863286565081,1.02948928253862,1.03052206708871,1.03387525101546,1.03590109097359,1.03705286740997,1.03804840071031,1.03846420836584,1.03839790146508,1.03609280196707,1.03909237153087,1.03608832477613
181,1.00611426652673,1.01335784495099,1.01451768920694,1.0145032229608,1.01445206826751,1.01443299556281,1.01556428856651,1.01578700374108,1.01682877634939,1.0164158134052,1.01860023635861,1.02150276728953,1.01842736006571,1.01657932827914,1.01677610927753,1.02096668248642,1.02178088386894,1.02206401355157,1.02284978824837,1.02190207496749,1.02650610995542,1.02819980609393,1.02815073461529,1.03065885611225,1.03151563182937,1.03276341810885,1.03650135151942,1.03880624323464,1.04011413314195,1.04123422088595,1.04168878083804,1.04162333277701,1.03895434748058,1.04238109957428,1.03894257819276,1.00557887427137,1.01239833487537,1.01356268665486,1.01354820675352,1.01349700381865,1.013477879829,1.01461301146844,1.01483676292877,1.01588489364177,1.01546608714708,1.01765515235266,1.02056255572529,1.01748211539565,1.01562975480009,1.01582671975143,1.01941624244538,1.02023336154073,1.02051770970003,1.02130664455978,1.02035552555776,1.02452817845379,1.02607939205179,1.0260302190578,1.02831081289885,1.02916514394339,1.03018982553206,1.03353408572146,1.03555503459489,1.03670747303875,1.03770232758845,1.03811705982923,1.03804792817165,1.03574788074765,1.03873656665439,1.03573607494356
182,1.0070269948454,1.01496494743039,1.01622765351491,1.01623073967359,1.01618551557164,1.01616127409986,1.01743393840211,1.01767512675507,1.01879983056698,1.0184236769829,1.02084431445682,1.02388450802443,1.02068054591934,1.01860566729776,1.01882244977203,1.0232287955766,1.02413299521037,1.02445287869586,1.02528322022621,1.02430581179324,1.0292078226391,1.03103652493552,1.03100617464809,1.03369206112926,1.03459651698982,1.03597301510068,1.04000310736013,1.0425058006707,1.04390475713422,1.04509225827892,1.04557296725282,1.0455142683197,1.04262647352751,1.04627071002459,1.04262898266354,1.00640722475499,1.01385466968487,1.01512038892606,1.01512347842845,1.01507820494938,1.01505337930584,1.01632798407578,1.01656981467009,1.01769821290891,1.01731806294254,1.01974003033889,1.02278246629083,1.01957608431183,1.01750025085802,1.01771726882468,1.02144171891397,1.02234789143208,1.02266846661735,1.02350072259468,1.02252114288784,1.02693175532942,1.02859788735512,1.02856746499173,1.03099439850851,1.03189434647107,1.03301943524767,1.03660281233972,1.03878181237964,1.04000405384216,1.04104940025969,1.04148493398094,1.04142170460883,1.03896004361472,1.04212025458215,1.03896256151859
183,1.00639201683338,1.0138465391266,1.01503272618648,1.01502388892067,1.01497463468141,1.01495157413048,1.01612107561447,1.01634849231428,1.01740889056166,1.01701120401138,1.01925603122157,1.02219007347297,1.01908606637983,1.01718065339893,1.01738386000132,1.02167166609296,1.02251063792262,1.02280349540996,1.02359877176136,1.02264632449155,1.027368354746,1.0291116294566,1.02906856660235,1.03164467852738,1.03251518542117,1.03381749247543,1.03766961922394,1.04004547992179,1.04138575894315,1.04253304091288,1.04299800047096,1.04293632187162,1.04020669155606,1.04375129454429,1.04019950778898,1.00578889920608,1.01276590543937,1.01395570390168,1.01394685722264,1.0138975506179,1.01387410201205,1.01504626759291,1.01527448314704,1.01633963381872,1.01593717276607,1.01818457764519,1.02112190275646,1.01801443381155,1.01610680112008,1.01631022244864,1.0199300131432,1.02077130844299,1.02106505123757,1.02186273056326,1.02090761251193,1.02514878749147,1.02673303666042,1.0266898739233,1.02901252655348,1.02987906679999,1.03093462718537,1.03434913728662,1.0364092699254,1.03757685899698,1.03858498809708,1.03900539761936,1.03893945107321,1.03662250336454,1.03968519864771,1.03661529467003
184,1.00643613710815,1.01393106297074,1.01513377006675,1.0151184447533,1.0150670317655,1.01504069233695,1.01620459302101,1.01643310724163,1.01751472170081,1.01708135887102,1.01934011434562,1.02230606656301,1.01916693139236,1.01724383582409,1.01743947825078,1.02179108496622,1.02261952412722,1.022910339083,1.02371588610813,1.02274781672932,1.02750517456346,1.02925304513998,1.0292031031038,1.03179146305961,1.03266628471568,1.03396779852243,1.03783250828934,1.0402313333289,1.04158304547527,1.04273718419047,1.04320222215421,1.04314063234503,1.04034651286349,1.04383970270732,1.04033405367661,1.00579112941631,1.01277565079925,1.01398038490485,1.01396504212852,1.013913570605,1.01388644383098,1.01505112610557,1.01528003656686,1.01636376915281,1.01592750868231,1.01818579877648,1.02115262859718,1.01801241933342,1.01609017000051,1.01628603453647,1.01993435943501,1.02076403568881,1.02105517890998,1.02186188083152,1.02089236102987,1.02514142344416,1.02672088776381,1.0266708224223,1.02899126614184,1.02986033201394,1.03090321783205,1.0343064268804,1.03637246100045,1.03754225467352,1.03854990955228,1.03896791519517,1.03890205084431,1.03654292462085,1.03952867768437,1.03653041961555
185,1.00694133773618,1.01482957070384,1.016086147837,1.01607095451481,1.01601962899732,1.01599380703985,1.01721564353879,1.01745232608086,1.01858720118293,1.01814646118061,1.02054922392399,1.02363261178459,1.02037630495822,1.01830889437239,1.01850446893596,1.02309167644501,1.02394393974286,1.02424682177748,1.02507998247972,1.02408460903155,1.029091931816,1.030926720097,1.03087698396752,1.03359093229106,1.03449738445795,1.03587972747605,1.03994163129702,1.04247768802938,1.04389681845321,1.04510128189102,1.04558330755903,1.04552497077578,1.04257243402879,1.04622100811204,1.04256009702541,1.00626917440064,1.01362519577114,1.01488694717276,1.01487173586657,1.01482034964478,1.01479432016862,1.0160203990728,1.01625824974825,1.01740024622216,1.01695284686345,1.0193606021915,1.02244941766575,1.01918748143259,1.01711547053754,1.0173112745613,1.02114748751686,1.02200304468661,1.02230727129617,1.02314397505816,1.02214475054075,1.02661297395543,1.0282696292494,1.02821976445502,1.03064935637873,1.03155189136805,1.0326566879724,1.03622738911273,1.03840909052884,1.03963421023264,1.04068238467685,1.04111432314874,1.04105099368719,1.03856105447712,1.0416644260512,1.03854866971478
186,1.00719592679619,1.01526598409896,1.01655388984472,1.01655646927729,1.0165110910825,1.01648736410735,1.01778367054653,1.01802913784219,1.0191829122066,1.01879140065822,1.0212642010581,1.02434870757938,1.02110024813766,1.01897278298484,1.01918889895327,1.02364630607021,1.02455931381216,1.02488392818527,1.0257264033425,1.02473650507365,1.02970019468807,1.03155106239659,1.03152019111055,1.03423813235782,1.03515291960161,1.03654624208584,1.04062448316365,1.04316562196479,1.04458386459806,1.04578507278917,1.04626979256783,1.04621279859662,1.04326746151399,1.04693001566353,1.04326955845984,1.00647813121016,1.01397998337248,1.01527296080198,1.01527554346279,1.01523010796051,1.01520603555342,1.01650637523449,1.01675298208303,1.01791361168424,1.01751554380272,1.01999270975314,1.02308214437872,1.01982855228846,1.01769715335219,1.01791354018773,1.02157173637903,1.02248807578651,1.02281401662889,1.02365993420102,1.02266629491993,1.02705518524765,1.02871610051909,1.0286851440166,1.03109992679628,1.03201006454484,1.03310821102099,1.03666312843825,1.03882612392347,1.04003723869781,1.04107136092189,1.04150256631866,1.04144041682803,1.03898997743597,1.0420738808602,1.03899208291239
187,1.00693644233869,1.01480423127319,1.01605761536995,1.01606029920119,1.0160149332027,1.01599192927207,1.01725444416231,1.01749468409491,1.01861401450883,1.01823263561773,1.02062537750434,1.02364399217544,1.02046137320459,1.01841422804458,1.01863058258991,1.02299391408284,1.02389265761938,1.02420997035404,1.0250352884396,1.02406253539589,1.02892001467447,1.03073267497706,1.03070188851369,1.03336516903629,1.0342650786272,1.03562498557305,1.03961838244736,1.04209807822311,1.0434881035099,1.04466914725284,1.04514742695934,1.04508825417605,1.04222000935042,1.04583461047465,1.04222219218072,1.0061981975505,1.01348164295462,1.01473958487255,1.01474227216239,1.01469684718235,1.01467334600105,1.01593925462549,1.01618050377868,1.01730582454413,1.01691846457408,1.01931445336098,1.02233711246632,1.01915023797118,1.0171002914497,1.01731692546126,1.02086212102175,1.02176383304688,1.02208227951258,1.02291060210951,1.02193453738275,1.0262025486709,1.02782029576207,1.02778942192093,1.03014180215454,1.0310362634508,1.03209441164875,1.03555156050006,1.03764280541555,1.03882005298158,1.03982903951094,1.04025157467592,1.0401877044659,1.03783147372471,1.04086117975307,1.03783366568146
188,1.00708976682074,1.01507705529035,1.01635995027374,1.01636259096785,1.01631722436358,1.01628598530405,1.01757023371719,1.01781290128417,1.01894824622518,1.01857144877376,1.0210262799819,1.02409597519665,1.02086231906405,1.01875293542477,1.0189691687571,1.02336977875681,1.02427514131676,1.02459584905518,1.0254291253555,1.02444843468355,1.02936512989139,1.03119711610507,1.03116629863763,1.03385504451345,1.03476307853274,1.03613685279801,1.04016887698713,1.04268053329214,1.04408469159229,1.04527470055795,1.04575579622755,1.04569536121833,1.04278529867982,1.04642089717456,1.04278744594516,1.00631376877143,1.01368694688406,1.01497381702677,1.01497646129865,1.01493103267793,1.01489906166935,1.01618591392193,1.01642943356539,1.01756971743589,1.01718761407582,1.01964429841862,1.02271695841257,1.01948011509625,1.01736934739882,1.01758587477401,1.02113175389299,1.02203970662765,1.02236134191893,1.0231971585485,1.02221360508351,1.02651388527905,1.02814194282113,1.02811103362702,1.03047480137306,1.031376497893,1.03243576922605,1.03590774983283,1.03801078858798,1.0391910709031,1.04019995756593,1.04062233177427,1.0405565629844,1.03819415496321,1.04123084092924,1.0381963116152
189,1.00701840526534,1.01495126578182,1.01621646749127,1.01621784062183,1.01617204484398,1.01614626757706,1.01741453522107,1.01765531257597,1.01878104300109,1.01839926853372,1.02081961316325,1.02386499421765,1.02065498769496,1.01857942608326,1.01879422105087,1.02320868362248,1.02410815028448,1.02442650692058,1.02525726748135,1.02427801970343,1.02918350574125,1.031010222719,1.03097805517492,1.03366227083278,1.03456881503056,1.03593882883122,1.03996289594,1.04246555795768,1.04386493685862,1.04505328760369,1.0455336018477,1.04547575759758,1.04257917770677,1.04621473946529,1.04258029549484,1.00623387359521,1.01354566676112,1.01481625240623,1.01481762740181,1.01477176837611,1.0147455969049,1.01601811083745,1.01626009333669,1.01739305680852,1.01700434002488,1.01942925764722,1.02247986774908,1.01926440747638,1.01718474444409,1.01739983388941,1.02094155948979,1.02184459638378,1.02216437088114,1.0229988194875,1.02201555477907,1.02629332055729,1.0279125790976,1.02788031446285,1.03023354455098,1.03113467785256,1.03218290723186,1.03563587857506,1.03772158653141,1.03889281304171,1.03989669226944,1.04031688121222,1.04025412206557,1.03791429007944,1.04093232424076,1.03791541277975
190,1.00611477999192,1.01334375274093,1.01438496540998,1.0143865576259,1.01434075129261,1.01442717075284,1.01557276853973,1.01581014169953,1.01691247085524,1.0163832192119,1.01833454614047,1.02099387153516,1.01816962647089,1.01656396624049,1.01677943923627,1.0210063023344,1.02188206762121,1.02218812400561,1.02298998470082,1.02203949042623,1.02658375545928,1.02828725623469,1.02825523325626,1.03077073824317,1.03158946791453,1.03291617733893,1.03670998831266,1.03905752059066,1.04035906520038,1.04145396350129,1.0418922113721,1.04183672327134,1.03919519860792,1.04273904391619,1.03919649619192,1.00533433296945,1.01194571350442,1.01298890877516,1.01299050315443,1.01294463363569,1.01303023823294,1.01417653042302,1.01441433703808,1.01551887860426,1.01498632399392,1.01693636915666,1.01959609174105,1.01677122257449,1.01516731952333,1.01538308890996,1.01876041120328,1.01963760902675,1.01994401226101,1.02074706535322,1.01979505139932,1.02372461617385,1.02522442205006,1.02519230325736,1.02738368812815,1.02819453256707,1.02920974624956,1.03244597647219,1.03438760128894,1.03546787470503,1.03638431357802,1.03676382867753,1.03670335398925,1.03460117241781,1.03754429236428,1.03460247565795
191,1.00509248496598,1.01152672852364,1.01250022662194,1.01250145860611,1.01245544441437,1.01246395572952,1.01346496072521,1.01368045397879,1.01464036500966,1.01414691826995,1.01575631425884,1.01813669256808,1.01559078960098,1.01432768457107,1.01454321889727,1.01841710338692,1.0192201581363,1.01948953042265,1.02020716068213,1.01934019984068,1.0234724006755,1.02501665197933,1.0249841477885,1.02726457750377,1.02805540248521,1.02918595963794,1.03258700925115,1.03466247629972,1.03584910077575,1.03686895399536,1.03728850874797,1.03722457101188,1.03483867870624,1.0380691146569,1.03483969585729,1.00441219706104,1.0103075037934,1.01128470291238,1.01128593604904,1.01123986663871,1.01124806683824,1.0122519050531,1.01246826087166,1.01343325571384,1.01293463383075,1.01454651086872,1.01693020375831,1.01438078941097,1.01311561484416,1.01333140545158,1.01645228770411,1.01725780047961,1.01752807905189,1.0182481627487,1.0173784612243,1.02096922996418,1.02233432906129,1.02230173933444,1.02429650601054,1.02508216243453,1.02593565054467,1.02884397107843,1.03056016326632,1.03155045997395,1.0324114683053,1.03277819097484,1.03271068616109,1.0308033664606,1.03349931599156,1.03080438718078
192,1.0052189067121,1.01175204303789,1.01286315943153,1.01286387137431,1.01281770042685,1.012725939373,1.01373563340731,1.01394999766536,1.01490381019085,1.01443582390264,1.01609809770526,1.01852349395875,1.01593236967528,1.0146159811888,1.01483084938912,1.01860349086908,1.01941864344432,1.01969437640142,1.02042798121996,1.01954464555785,1.02356674588827,1.02508118905265,1.02504813435565,1.02727461889823,1.02807919226839,1.02913545676403,1.03243076550097,1.03442020686413,1.03557447987138,1.03657763378069,1.03700009032132,1.03691722884785,1.03464263846738,1.03775997367125,1.03464323160673,1.00456317395796,1.0105765127557,1.01169251295495,1.01169322546556,1.01164700119272,1.0115550337686,1.01256872526198,1.01278420754301,1.01374478631164,1.01327037760587,1.01493702109327,1.01736724487681,1.01477110404287,1.01345074065161,1.01366585448859,1.01670566890094,1.01752395991533,1.01780094864744,1.01853781896546,1.0176509398982,1.02114896997697,1.02249021729165,1.02245707871055,1.02440705871984,1.02520764396997,1.02599431837158,1.02881206905927,1.03045523836651,1.03142040826866,1.03227035660382,1.03264199817314,1.03255581264343,1.0307382848592,1.03333181285368,1.03073887997719
193,1.00714209046948,1.01517063791695,1.01647326953704,1.01647532355447,1.01642976650639,1.0163137401032,1.01749311515784,1.01774227884593,1.01892110078644,1.01830471794477,1.02025595418714,1.02291175421949,1.02009157723464,1.01848562295821,1.01870123049181,1.0236354584375,1.02455045921672,1.02487633506978,1.02572296075601,1.02472847632918,1.02973824733977,1.03160803736418,1.03157661062412,1.03432640005094,1.03526479273855,1.03665571505495,1.04077169899409,1.0433335408317,1.04476064639217,1.04597569909125,1.04646620528701,1.04641481365976,1.04343311273067,1.04712709719235,1.04343478265071,1.00630721345562,1.01367456274595,1.01498290005851,1.01498495706073,1.01493933305541,1.01482287101771,1.01600673618031,1.01625717148514,1.01744361786239,1.01681993391016,1.01877597645758,1.02143728696363,1.01861136053184,1.01700110282772,1.01721702504381,1.02122305074291,1.02214173649979,1.0224690545049,1.02331946650589,1.02232084736736,1.02666769705944,1.02831843589048,1.02828690845529,1.03068716451993,1.03162013260489,1.03267093290889,1.03618394768283,1.0383066738343,1.03949348112362,1.04051408063121,1.04094004668634,1.04088504302886,1.03848949606428,1.04153080445686,1.03849117381519
194,1.00760322177572,1.01599133152218,1.01733557872916,1.01733735790225,1.0172917484759,1.01711258611645,1.01823249720907,1.01849213291756,1.01973996127117,1.01890731060975,1.02049434202616,1.0228495449617,1.02032986747697,1.01908781549527,1.01930297748716,1.02497109978631,1.02592137670358,1.0262652818519,1.02715433705952,1.02611739787757,1.03145735142351,1.0334354460078,1.03340378573175,1.03630728275568,1.03725497274639,1.03878644067888,1.04316568772841,1.04592698775681,1.0474497221243,1.04872176270796,1.04922479928792,1.04917684138698,1.04597105299488,1.04985671887044,1.04597249755783,1.0066604203769,1.01430242923514,1.01565024089857,1.01565202299042,1.0156063378046,1.01542606476534,1.01654777188863,1.01680812830219,1.0180599147542,1.01722241975016,1.01880950339512,1.0211664949811,1.01864475661934,1.0174032233543,1.01761874159289,1.02225648099671,1.02320909223566,1.02355371539801,1.02444491884403,1.02340543930738,1.02800558050379,1.02973878211539,1.02970700799311,1.03222051883073,1.03316011820839,1.03431496843157,1.03802289380752,1.040294475695,1.04154938002126,1.042604868308,1.04303594147484,1.04298452570229,1.04043375750786,1.04360016279177,1.04043520962312
195,1.00731273738736,1.01547379852667,1.01690549837286,1.0169079731382,1.01686257606227,1.01645567792977,1.01734854101088,1.01760741818937,1.0188484270391,1.01767679675657,1.01833022316047,1.01991343080453,1.01816574583928,1.01785826592566,1.01807449739731,1.02434271626767,1.02530343017457,1.02565215051109,1.02655084732989,1.0255047522254,1.03067595504118,1.03259929222425,1.03256834240225,1.03537191817307,1.03633855652397,1.0377434543302,1.04193310121742,1.04457659237251,1.04605848698452,1.04729262368088,1.04778670196431,1.04772604524957,1.0445819770306,1.04832611464013,1.04458398717692,1.00636931420163,1.01378360274033,1.01522021421914,1.01522269305834,1.01517722054866,1.01476924494589,1.01566511351982,1.01592500850815,1.0171719042277,1.01599378423719,1.01664869391244,1.0182348682025,1.01648394433065,1.01617555373097,1.01639214323338,1.02162223345214,1.02258608324833,1.02293592013022,1.02383769303492,1.02278813012112,1.02721396905905,1.02889074352854,1.0288596819657,1.03127018205038,1.03222934361815,1.03325367435965,1.03676612980234,1.03891725282334,1.0401301145183,1.04114617814464,1.04156747034745,1.04150318527925,1.03901340665878,1.04202571985649,1.03901542744395
196,1.00760643393982,1.01599626762469,1.0174271095736,1.01742954617937,1.01738416013794,1.01691303408525,1.01771501740469,1.01797847352292,1.0192494967079,1.01788350596317,1.01810957711734,1.01933978833002,1.01794504586082,1.01806489847849,1.01828104283335,1.02531489099679,1.02627962241568,1.0266305056653,1.02753423207458,1.02648321768188,1.03203367790007,1.03408556877223,1.03405462450916,1.03706105017837,1.03805037100625,1.03962619096556,1.04415573390714,1.04702554811365,1.04860927922573,1.04993310690313,1.05045777840188,1.05040732748321,1.0470400260171,1.0509942977941,1.04704200163415,1.00657303394485,1.01414503143415,1.01558112534177,1.01558356634116,1.01553809771769,1.01506578623812,1.01587094775108,1.0161355013256,1.01741286006305,1.0160397856275,1.01626710443951,1.01750025251295,1.01610227463648,1.01622150701569,1.01643804344148,1.02233572206668,1.0233038271747,1.02365590539378,1.02456293122604,1.02350818902307,1.02824251483316,1.03002441780647,1.02999335132827,1.03256937937804,1.03355035316708,1.03470973798646,1.03849806402104,1.04082955693936,1.0421180525032,1.04320243419601,1.04364712600501,1.04359294543901,1.04094294242732,1.04410300897951,1.04094492946644
197,1.00769220001137,1.01614762154969,1.01758551716489,1.01758931903496,1.01754439540809,1.01707383301374,1.01788625387261,1.01815274127852,1.0194405917984,1.01805776254755,1.01828148461571,1.01950525283602,1.01811766376944,1.01824059102358,1.01845828960872,1.02553420719898,1.02650920478942,1.02686459387939,1.02777561747535,1.02671846760544,1.03229919305953,1.03436611679997,1.0343366262798,1.03736439024975,1.03835806296266,1.03995050613237,1.04451552218402,1.04740752184757,1.04900053920313,1.05033205246217,1.05085980282516,1.05081083796214,1.04742542909067,1.05141408012066,1.04742850960484,1.00661926500386,1.01422552032267,1.01566973123009,1.01567354023594,1.01562853178457,1.01515695666848,1.01597370725065,1.01624154853116,1.017537366955,1.01614624250738,1.01637300195667,1.01760124616482,1.01620887323415,1.01632941461354,1.01654752256751,1.02243839213355,1.02341749054327,1.02377441835569,1.02468955141926,1.02362785060959,1.02835793557899,1.03014362156497,1.03011400994919,1.03269318342218,1.03367875842386,1.0348363252566,1.03862839577221,1.04095935545714,1.04224459512495,1.04332744732901,1.04377166936394,1.04371922513526,1.04107986385973,1.04424056387611,1.04108296299564
198,1.00785654553925,1.01644036199579,1.01790142025196,1.01790494516793,1.017859943557,1.01737376581965,1.01818683809716,1.01845559113204,1.01975890283858,1.01834957624981,1.01855200260789,1.01975876041714,1.01838808750163,1.01853205607779,1.01874937090367,1.02597512508429,1.02695874939456,1.02731866653781,1.02824081830859,1.02717237719028,1.03284114409807,1.03493895287649,1.03490918692233,1.03798141032898,1.03898841619336,1.04060607897866,1.04523903831479,1.04817958611239,1.04979589992863,1.05114506679401,1.05167842703891,1.05163145117398,1.04818293758715,1.05222487384237,1.04818579271544,1.00670457671938,1.0143769849546,1.01584338358554,1.01584691560543,1.01580182272636,1.01531425906894,1.01613036878531,1.01640021018689,1.01770970201814,1.01629329952937,1.01649650855287,1.01770602998806,1.01633226169367,1.01647614826547,1.01669390263711,1.02265596084131,1.02364298870836,1.02400405675008,1.02492945832916,1.02385729343067,1.02861652279326,1.03041336900123,1.0303834720794,1.03297602397406,1.03397340118682,1.03512739807263,1.03893446034694,1.04127560438318,1.04256289468554,1.04364602904967,1.04408928235862,1.0440397144682,1.04138840869934,1.0445449176115,1.04139128228913
199,1.00770054130738,1.01616279369836,1.01760493442006,1.01760838216784,1.01756334135142,1.01708380363432,1.01788598460053,1.01815259778127,1.01944203301943,1.0180411748216,1.01822392990143,1.01941500822958,1.01805992281492,1.01822362592585,1.01844091549794,1.02556595578729,1.02654155067986,1.02689742010723,1.02781037679122,1.02675100605643,1.03233912266463,1.03440852548164,1.03437866147255,1.03741035638465,1.03840638123198,1.03999902556053,1.04456887169254,1.04746278239079,1.04905576155659,1.05038749678249,1.05091497356976,1.05086688228593,1.04748183687705,1.05148573650974,1.0474846305998,1.00654528133858,1.0140932136015,1.01554291058684,1.0155463652967,1.01550123293143,1.01502088387437,1.01582874982733,1.01609700943296,1.01739625310837,1.01598580706085,1.01617380346617,1.01737132761885,1.01600946521303,1.01616862694975,1.01638635593905,1.02222999975024,1.02321044264384,1.02356818272669,1.02448607271487,1.02342129201879,1.02808977758797,1.02985520955145,1.02982521327101,1.03237177107466,1.03335942613038,1.03448120967732,1.03821483643052,1.04050112346172,1.04176033745401,1.0428214357933,1.04325650010987,1.04320731652975,1.04063314075056,1.04374375040564,1.04063595269218
200,1.00757521060871,1.01594002671115,1.01736518575661,1.01736834589289,1.01732319827783,1.01685117664082,1.01764534460569,1.01791002244921,1.0191873927855,1.0177965371231,1.01797074941349,1.01915593797721,1.01780655729928,1.01797872223532,1.01819572797402,1.02523897340698,1.02620765182019,1.02656014788311,1.0274659568301,1.02641344737972,1.03194007814046,1.03398734669567,1.0339571651948,1.03695687165599,1.0379458064209,1.03951620761775,1.04403484971281,1.04689192179873,1.04846639369095,1.04978496356012,1.05030865691966,1.05025801196547,1.04691789777797,1.05088211051934,1.04692045942673,1.0063787702577,1.01379685155415,1.01522813686288,1.0152313036106,1.01518606086181,1.01471288769343,1.01551108147239,1.0157770457302,1.01706185066348,1.01566314274804,1.01583989939588,1.01702938996045,1.01567536257589,1.01584571020462,1.01606317158696,1.02178914206068,1.02276171840091,1.02311558991596,1.02402520051884,1.02296839506369,1.02754754284797,1.02928133426155,1.0292510145262,1.03175089040598,1.03273010354655,1.03381689865494,1.03747465658362,1.03970829528278,1.04094049558141,1.04198149955703,1.04240915244081,1.04235925651629,1.03984579386794,1.04288469912077,1.03984837276665
201,1.00787549899128,1.01647438830143,1.01791295289903,1.01791627514154,1.01787120646522,1.01751592557549,1.01849383725453,1.01875948707277,1.02004319203754,1.0189239077238,1.01984368030689,1.02164287735198,1.019679871719,1.01910606732715,1.01932302383981,1.02583447437551,1.02680628200189,1.02716034591609,1.0280693704139,1.02701386655126,1.03257427127091,1.0346329785725,1.03460298930908,1.03761905306871,1.03861328660847,1.04019268943236,1.04473625069142,1.04761554240497,1.04920022936035,1.0505260590981,1.05105105003223,1.05100345954447,1.04762270688,1.05159087365168,1.04762539944297,1.00662404640115,1.01423286577936,1.01567679512865,1.01568012464363,1.01563495663807,1.01527840191798,1.01625957638939,1.01652630312078,1.01781603754212,1.01669025717753,1.01761196463332,1.01941505921822,1.01744779648433,1.01687281664288,1.01709024963294,1.02222938147115,1.02320454291775,1.02355968126548,1.0244718370799,1.02341268614341,1.02798610438005,1.0297181053257,1.02968797266914,1.03218343933311,1.03316663805048,1.03424365191932,1.03789126404147,1.0401202395047,1.0413484559379,1.0423855681046,1.04280995499871,1.04276472005435,1.040250073048,1.04326672706814,1.04025278451334
202,1.00837469009135,1.0173599882298,1.01880307991174,1.01880976946939,1.01876586391516,1.01865860891842,1.02000798965387,1.0202751253248,1.02156185555853,1.02100406188156,1.0234145456008,1.02643232020728,1.02325298706847,1.02118946496591,1.02140989998787,1.02675250807182,1.02773576911139,1.02809402872171,1.02900493373651,1.02795046647558,1.03351194552839,1.03557659410683,1.03555019917192,1.03857120162385,1.03956606879009,1.04115310343025,1.04570781573158,1.04859202618437,1.05017913384765,1.05150528208886,1.05203134743735,1.05198222680431,1.04860567636382,1.05258171775079,1.04861109510132,1.00707320858457,1.01502891503932,1.01647852996703,1.01648523478285,1.0164412287157,1.01633321469087,1.01768760687024,1.01795609356573,1.01925058448369,1.01868582295431,1.02110249314836,1.02412773598154,1.02094056847319,1.01887164761394,1.01909258411019,1.02300029557716,1.02398766326844,1.02434734070769,1.02526218288018,1.02420325287525,1.0287355124135,1.03045963483074,1.03043310856571,1.03291119263368,1.03389542759576,1.03495732473938,1.038577115625,1.04078071298744,1.04199518571231,1.04301879848617,1.04343981690041,1.04339377718756,1.04092695652109,1.04391840976707,1.04093241504531
203,1.00838780010733,1.01738352775107,1.01880968647787,1.01881620002176,1.01877223607602,1.01873770156074,1.02017377488316,1.02043894840993,1.02171337335198,1.02131192050768,1.02410456024592,1.0274383113042,1.02394302305775,1.02149707914076,1.02171724315717,1.0266943622587,1.02767090605443,1.02802587138063,1.02892952920182,1.02788215421771,1.03339930514898,1.03544771026426,1.03542112576285,1.03841884849332,1.03940934858016,1.04097909982986,1.04549597417934,1.04835159593235,1.04992460077124,1.05124123379635,1.05176420464832,1.05171542602066,1.04837979482599,1.05234427055323,1.04838507221754,1.00706023888168,1.01500566476116,1.01643917912445,1.01644570781752,1.01640164123274,1.01636651830983,1.01780853669843,1.01807526532727,1.0193587593625,1.0189493956803,1.02174985245436,1.02509246651962,1.02158794265734,1.0191349832599,1.01935565756433,1.02286475102892,1.0238458776054,1.0242024814548,1.02511061695444,1.0240582272982,1.02852353503353,1.03022397188533,1.03019725232241,1.032640029669,1.03361993307747,1.03465255153266,1.03821364727468,1.04037156550605,1.04156301661016,1.04256856827195,1.04298348096288,1.04293706450985,1.04053903562424,1.04349806053081,1.04054435259164
204,1.00784188509074,1.01641136448727,1.01777781977289,1.01778480232795,1.01774094791134,1.01771400547083,1.01909691080315,1.01935473362345,1.02057988435596,1.02018482837814,1.02283904975513,1.02605811824371,1.02267754254944,1.02037068733282,1.0205916324436,1.02527155661064,1.02622490892988,1.02656780717,1.02744245046899,1.0264242676916,1.0316541825798,1.03360441641643,1.03357827423221,1.03643435869028,1.03738873365286,1.03886862661916,1.04316391866635,1.04586073651949,1.04735439253751,1.04861113540642,1.04911473134799,1.04906225566863,1.0459259765928,1.04975204635502,1.04593164129825,1.00653690712894,1.01407383635183,1.01544629646241,1.01545329500615,1.01540933979677,1.0153815294615,1.01676881406016,1.01702788238036,1.0182601008755,1.01785835941146,1.02051749801621,1.02374299865816,1.02035562309603,1.01804464278463,1.01826609268065,1.02151013982768,1.02246717503627,1.02281126842847,1.02368934566647,1.0226672013094,1.02686690381445,1.02847613042765,1.02844985763836,1.03076236949118,1.03170505688927,1.03266066210029,1.03602058482613,1.03803385056497,1.03915401380076,1.04010772053985,1.04050533978351,1.04045595616403,1.03823830794961,1.04108709280907,1.03824401441712
205,1.00702975022657,1.01496662408195,1.0162382282344,1.01624480799123,1.01620074921027,1.01618028412655,1.01747172451124,1.01771667188216,1.01885827405662,1.01847421427582,1.02090226603589,1.02393751205355,1.02074024622475,1.01865994200749,1.01888077744464,1.02318802323627,1.0240999946194,1.02442203649736,1.02524930895898,1.02427785408926,1.02912539958956,1.03093969616348,1.03091304788745,1.03357202675351,1.03447972458719,1.03582832088821,1.03981167850329,1.04228569056842,1.04367020858454,1.04484686324616,1.04532465297925,1.04526539120247,1.04240125055684,1.04601795842758,1.04240659853052,1.00580053144363,1.01276449275431,1.0140409202963,1.01404751426531,1.01400335992593,1.01398195789924,1.01527661559462,1.01552255393844,1.01666962655274,1.01628002311301,1.01871105734153,1.02175101150392,1.01854868877229,1.01646615142858,1.01668746340542,1.01964634557849,1.02056118948287,1.02088405358688,1.02171386585992,1.0207393711052,1.02461971063592,1.0261137165384,1.02608694270244,1.02823555386863,1.02913154759035,1.02998889391463,1.03309442499257,1.03492537345119,1.03595822333373,1.03684995759818,1.03722913374854,1.0371708995356,1.03517688725801,1.03788511691537,1.03518227238727
206,1.00653311387877,1.01408362212996,1.01527004840279,1.01527612908606,1.01523185974595,1.01522871186975,1.01644746008897,1.01668218557025,1.01775795987047,1.0173819939582,1.01963156932374,1.02252207245667,1.01946909571102,1.01756737898852,1.01778786360959,1.02196403082181,1.02284862180536,1.02315699944268,1.02395377100394,1.02301222054816,1.02767605336962,1.02942394654924,1.02939672278174,1.03196364276138,1.03284047900581,1.03414038826151,1.03798466571227,1.04035286025225,1.04168996093212,1.04283132105346,1.04329716212143,1.0432355671465,1.04052048889258,1.04405982933876,1.0405254356055,1.00537151599733,1.01200207876448,1.01319451378631,1.01320060688076,1.01315624677547,1.01315263500442,1.01437617191124,1.0146122205354,1.01569568049481,1.01531259979779,1.017567750602,1.02046498335844,1.01740494723577,1.0154983622661,1.01571929600877,1.01861165962931,1.01949996369841,1.01980961632309,1.02060995676436,1.01966436186077,1.02341110092597,1.02485556379944,1.02482821846845,1.02691118049607,1.02777803383054,1.02861057212607,1.03162176459,1.03337790146932,1.03437997231357,1.03524974137317,1.03562156404145,1.03556027597975,1.03368001428236,1.03636006249789,1.03368499357396
207,1.00811308511162,1.01689464425743,1.01828283724661,1.01828918509395,1.01824514199512,1.01821831146388,1.01962536879894,1.01988624506301,1.0211328507851,1.02073733004167,1.0234609547668,1.02673879751005,1.02329923171654,1.02092241162386,1.02114250300018,1.02599420011704,1.02695654921516,1.02730437628794,1.02819188392757,1.02716041833352,1.03255487334319,1.03456038066598,1.0345335942884,1.03747138929208,1.03844685257848,1.03997784044837,1.0444004528203,1.04718538693884,1.04872371030896,1.0500160626838,1.0505317560244,1.05048156000437,1.04723555140602,1.05115159699435,1.04724069755336,1.00676673336513,1.01448257800754,1.01587833193777,1.01588469476468,1.01584054731649,1.01581307528904,1.01722615865241,1.01748865455857,1.01874473376067,1.01834068386424,1.02107181331847,1.02435830070031,1.02090971155305,1.01852620063075,1.01874680976165,1.02210997264881,1.02307694544971,1.02342640871694,1.0243184305669,1.02328190481194,1.02761647332791,1.02927149171787,1.02924456743817,1.03162330271998,1.03258785436607,1.03357823746889,1.03703865963438,1.03911743690468,1.04026887200802,1.0412475049548,1.04165522636366,1.0416046307225,1.03932346520418,1.04225201299329,1.03932865033596
208,1.00814354900069,1.01694929862069,1.01834135638802,1.01834725255211,1.01830306150854,1.01827927991986,1.01969084694604,1.01995176720853,1.02119966451978,1.02080956592458,1.02355477570311,1.02685180231488,1.02339284290378,1.02099415055043,1.02121370150954,1.0260673863027,1.02703092186091,1.02737957915824,1.02827005556306,1.02723525885699,1.03263729204349,1.03464527928655,1.03461801723192,1.03755865037587,1.0385363002063,1.04006652697468,1.0444920831983,1.04728333163933,1.04882295655748,1.05011694974271,1.05063305696568,1.05058294905885,1.04732040680944,1.05122805317327,1.04732518684684,1.00674317019545,1.01444081392487,1.015837544739,1.01584345538863,1.01579915531509,1.0157739588027,1.01718807397611,1.01744988261648,1.0187024550374,1.0183071579488,1.02105402467312,1.02435497593854,1.02089169493901,1.01849219576593,1.01871228602744,1.0220374174915,1.0230036496069,1.02335295170022,1.02424566466507,1.02320806304348,1.02751810527664,1.02916448328391,1.02913707577287,1.03150184099563,1.03246625872102,1.03344240008057,1.03687812759201,1.0389441947956,1.04008680872479,1.04105946409301,1.04146458344355,1.04141497656119,1.03914001074385,1.04203260906454,1.03914482821276
209,1.00820595930973,1.0170596161165,1.01846246082649,1.0184691909185,1.01842528342025,1.01839771394182,1.0198182753986,1.02008079932935,1.02133737453633,1.02094394432771,1.02370141763922,1.02700580905654,1.02353992339181,1.02112939947293,1.02134989211492,1.0262206648537,1.02718735925547,1.02753720806161,1.02842851133501,1.02739359951746,1.03282268456079,1.03484037554097,1.03481400232433,1.03776826361628,1.03874823478709,1.04028969315808,1.04473821571944,1.04754371765919,1.04909248464234,1.05039207978015,1.05091018506617,1.05086045248376,1.04758793016584,1.05152192166646,1.04759338517573,1.00677287355015,1.01449253370302,1.01590036736151,1.0159071143793,1.01586309603563,1.01583404986419,1.01725736114682,1.01752084171864,1.01878250602865,1.01838341919033,1.02114264468036,1.02445109218168,1.02098074542333,1.01856934020359,1.01879038699765,1.02209620098969,1.0230658501974,1.02341645769637,1.02431026620743,1.02327227041507,1.0275835902251,1.02923119480683,1.02920467758121,1.03156958077209,1.03253607532147,1.033510403292,1.0369459346492,1.03901217725278,1.04015575573755,1.04112769546121,1.04153264707847,1.04148283976096,1.03921174191183,1.04209258239814,1.03921724068737
210,1.00840465528681,1.01741384079782,1.01882797026904,1.01883414991066,1.01879007546609,1.01877344625181,1.02021669457047,1.02048379746545,1.02177150953212,1.02135758965062,1.0241601657505,1.02750313270311,1.02399847126653,1.02154238216742,1.02176214819337,1.02674205544621,1.02771925918721,1.02807472837915,1.02898032612579,1.02793074233001,1.03346144950777,1.03551560686813,1.03548867081527,1.03849681136405,1.03948965665744,1.04106614519871,1.04559929346409,1.04846383072491,1.05003596178362,1.05135500953055,1.05187924411804,1.05183252116237,1.04849545562492,1.05250382157789,1.04850046215254,1.00693670317411,1.01478416653932,1.01620511269201,1.01621130823518,1.01616711991852,1.01614932728709,1.01759729540471,1.01786580208445,1.01916148899841,1.01873969978527,1.02154709139244,1.02489670699723,1.02138498295223,1.01892496674606,1.01914529728177,1.0225124218267,1.02349381217226,1.0238506397593,1.02476016607835,1.02370605914914,1.02808754164211,1.02976158288986,1.02973449603802,1.03213690835573,1.03311672194638,1.03410925426113,1.03760095296031,1.03970232161369,1.04085672998166,1.04183894068903,1.04224658405023,1.04219998387867,1.03990092529403,1.04283618901404,1.03990597298859
211,1.00864049629747,1.01783316670246,1.01928408650272,1.01929087625185,1.01924702590649,1.01921974219557,1.0206894975742,1.02095940555685,1.02226423971955,1.02185914109057,1.02473418904145,1.02813459623295,1.02457289017608,1.02204449992493,1.02226487069286,1.02733756926374,1.02832574207748,1.02868649448417,1.02960291103548,1.02854310041453,1.03417984260291,1.03627035055694,1.03624408269251,1.03930280039381,1.04031136770251,1.04191673492966,1.04652756414626,1.04944937990796,1.05105418282837,1.05239667966436,1.05292934835586,1.0528814855004,1.04946535621608,1.05350768825811,1.04947085417115,1.00713026838709,1.01512771919224,1.01658696700618,1.01659377472107,1.01654980791746,1.01652144838004,1.01799735084309,1.01826900927802,1.01958403806522,1.01916922111029,1.02205108590934,1.02545986266373,1.02188936323842,1.0193550687377,1.01957602090617,1.02298290319231,1.02397614949333,1.02433867640489,1.02526002113958,1.02419467315923,1.02864652977922,1.03034529962709,1.0303188804107,1.0327529216501,1.03374909553529,1.03475080991885,1.03828703531729,1.04042263911847,1.0415962636053,1.04259144332448,1.0430037716615,1.04295533475645,1.04060751782566,1.04353804862971,1.0406130623613
212,1.00864053029366,1.01783340355327,1.01928914750218,1.01929575357075,1.01925184221089,1.01922022925714,1.02068950358413,1.02095784877731,1.0222529180837,1.02186513527199,1.02475764108103,1.02817304551956,1.02459625454104,1.0220502961527,1.02227045208934,1.02733391227845,1.02832237438745,1.02868336299581,1.02960075376321,1.02853981679999,1.03416874246423,1.03625721280323,1.03623075027101,1.03928586339566,1.04029563399099,1.04189546999161,1.04649888066558,1.04941519980193,1.05101817122452,1.0523604667198,1.05289225104645,1.05284605028361,1.04942672348512,1.05345676097767,1.04943207299677,1.00710314344349,1.01507930065068,1.01654332804179,1.01654995190471,1.01650592181424,1.01647315019275,1.01794843417267,1.01821850720093,1.01952360346182,1.01912618409638,1.02202524765318,1.02544885939551,1.02186342927854,1.01931184216682,1.01953258954676,1.02290161324686,1.02389513539864,1.02425787887394,1.02518016702333,1.02411371191598,1.02853746605217,1.03022751707917,1.03020089936511,1.03262071928978,1.03361765540979,1.03460392221091,1.03811467456053,1.0402293907895,1.0413926569843,1.0423803216206,1.04279006396978,1.04274139890121,1.04041958435723,1.04332725832105,1.04042497995777
213,1.00834568773898,1.01730819526905,1.0187249045387,1.01873181607538,1.01868798098134,1.01866669772826,1.02010558194406,1.02037067682602,1.021643700253,1.02124840423436,1.0240505186331,1.02739090890603,1.02388917065598,1.02143400048544,1.02165464038973,1.02657111895746,1.02754833891472,1.02790342988975,1.0288064698016,1.02776002391904,1.03323733133101,1.0352737758968,1.03524760766031,1.03822797820707,1.03921775120606,1.04077156354192,1.045258789899,1.04809324647473,1.04965565031788,1.050964358133,1.0514846374701,1.05143717535765,1.04811951528008,1.05208125502716,1.04812511589814,1.00683868401802,1.01460812571207,1.01603461699246,1.01604154677913,1.01599759550427,1.01597556630619,1.01742224510197,1.01768946516716,1.0189751217796,1.01856821836194,1.02137965961705,1.0247304858548,1.02121788938443,1.01875430251947,1.0189755227364,1.02222062711008,1.02320388473382,1.0235612299615,1.02447032181252,1.02341721511646,1.02770820317677,1.02935268513008,1.02932636607685,1.03168132394647,1.0326597033389,1.03360774293443,1.03701843666275,1.03906571773412,1.0401963425801,1.04115670000896,1.04155742024139,1.04150789258646,1.03926160620841,1.04210946749061,1.03926725434486
214,1.00801314412896,1.01671676601918,1.01809973437847,1.01810607593299,1.01806202242005,1.01803295426161,1.01943418431953,1.01969294033049,1.02092569075174,1.02054630682632,1.02327037626454,1.02654880289577,1.02310861934136,1.02073141508322,1.02095153903229,1.02572576364486,1.0266792094213,1.02702253255452,1.02789960728302,1.02687852888268,1.0322265519139,1.03421234819969,1.03418554491151,1.03709164636155,1.03806316797671,1.03956800557095,1.04393780415439,1.0466869723389,1.04820803462734,1.04948906009208,1.05000112008637,1.04995022695027,1.04673931986708,1.05062257706375,1.04674446241944,1.00652527826193,1.0140507733287,1.01544314348187,1.01544950157478,1.01540533270101,1.01537542637954,1.01678399884039,1.01704479203299,1.01828961970101,1.01789895204597,1.02063151336023,1.02391966089756,1.02046933789081,1.01808454126163,1.01830523742787,1.02143074763501,1.02238995462723,1.02273540301013,1.02361822609937,1.0225907952116,1.02676879327431,1.02836795113615,1.02834099523735,1.03063029478459,1.03159041358504,1.03249803947523,1.03580619072617,1.03777687192349,1.03887130000725,1.0398081887238,1.04019932889661,1.04015247110625,1.03800435806224,1.04079633023041,1.03800954367786
215,1.00784103676134,1.01641613990003,1.01778457511279,1.01778479237998,1.01773868257198,1.01770748603737,1.01907324323569,1.01932729802588,1.02054257719712,1.02015095675268,1.02282965174182,1.0260903088887,1.02266477597302,1.02032956794584,1.02054265215857,1.02530501201467,1.02623561640862,1.02657046015321,1.02744203309897,1.02642133000026,1.03175220934041,1.03372097437786,1.03368766927465,1.03657691366901,1.03754091271297,1.03903310094276,1.04337354168702,1.04610458695769,1.04762071051385,1.04889561324989,1.04940370430014,1.0493520918388,1.04616021561623,1.05002560951948,1.04616039425776,1.00634806555109,1.01374102171524,1.01511705037856,1.01511726815938,1.01507103707187,1.01503852932558,1.01640940617197,1.01666504849136,1.01788950880859,1.01748846113717,1.02017182085097,1.02343910535556,1.02000651520918,1.0176675392548,1.01788118078383,1.02100091377521,1.02193603398861,1.02227238927295,1.0231483425482,1.02212263161166,1.02628714828661,1.02787016486425,1.02783666989329,1.03011111924848,1.03106272410418,1.03196105734133,1.0352440121505,1.03719960864336,1.03829121889501,1.0392240111082,1.03961197608207,1.03956412376536,1.03743317192968,1.04022740157476,1.0374333518567
216,1.00798074494663,1.01666540226262,1.01805032014859,1.01804986671855,1.0180035453595,1.01797301596405,1.01935697353903,1.01961303724047,1.02084295222145,1.02045407178519,1.0231899121677,1.02649958455685,1.02302476079155,1.02063191085377,1.02084415177862,1.02566331415879,1.02660108077626,1.02693990217498,1.02782224154728,1.02679027158466,1.03223867515403,1.03424635091395,1.03421235258648,1.03715764644958,1.03813738459102,1.03966255022259,1.04408916256253,1.04688351556828,1.04843168155042,1.04973173221435,1.05024827963762,1.05019733153522,1.04691986252988,1.0508309033611,1.04691949760194,1.00644708363823,1.01391749578471,1.01530904858508,1.01530859387203,1.01526214733095,1.01523002394914,1.01661793157586,1.01687533140407,1.01811276504155,1.01771566033089,1.02045430667179,1.02376915429574,1.02028871222024,1.01789397746423,1.01810678921132,1.02124589809105,1.02218749988958,1.02252747024926,1.02341338233428,1.02237719344555,1.02663346147982,1.0282466860918,1.02821248908884,1.03052945561937,1.03149621479642,1.03241491087292,1.03576108891375,1.03776299514812,1.0388772957679,1.03982812049541,1.04022143289999,1.04017543970222,1.03798305878899,1.04080806588291,1.0379826904942
217,1.00735594471839,1.01555296517309,1.01686502804035,1.0168651497711,1.01681896628743,1.01680396399669,1.01813336215467,1.01838469792869,1.01958210106542,1.01916680630865,1.02172741343463,1.02489182653751,1.02156231191329,1.01934548728137,1.01955866596037,1.02403451777351,1.02494659477015,1.02527201573364,1.02612202084024,1.02512261730009,1.03025399988867,1.03215378366666,1.03212032643642,1.03491009283802,1.03585116205145,1.03727629104725,1.04145890814082,1.04407908539645,1.04553820599381,1.04677160132438,1.04726506726531,1.04721339007572,1.04415249846535,1.04790916331136,1.04415259972427,1.00592988008409,1.01299713655583,1.01431680554632,1.01431692752617,1.01427062791677,1.01425454774595,1.01558934170589,1.0158423102295,1.01704923858748,1.01662434708749,1.01919018627892,1.02236157578484,1.01902467345922,1.01680347445446,1.01701718597461,1.01992106434665,1.02083770050992,1.02116468205238,1.02201915702043,1.02101468225997,1.02503445882017,1.02656668970878,1.02653305012061,1.02873696610679,1.02966658479446,1.03052537129457,1.03370021105316,1.03558336153323,1.03663860141345,1.03754610085404,1.03792393607308,1.03787833626324,1.03582138715138,1.03855433460174,1.03582148902201
218,1.00700837198724,1.01493584687334,1.01619497142091,1.01619369344411,1.01614701274214,1.01613197210169,1.0174043336503,1.01764624338601,1.01878507048134,1.01839050282288,1.02083500480769,1.02390871566181,1.02066906184616,1.0185678187827,1.01877953169015,1.02318825353638,1.0240741887699,1.02438706620455,1.02521123002748,1.02423638104157,1.02925746628231,1.03110924912529,1.03107427382472,1.03379415272229,1.03471289103613,1.03609839705878,1.04017368031642,1.04272092396164,1.04415161690071,1.0453625622249,1.04584791297027,1.04579099931234,1.0428086463926,1.04647026874518,1.04280761103909,1.00559923820553,1.01241048117319,1.01367360836259,1.01367232714923,1.01362553023655,1.01360869192834,1.01488239254806,1.01512505655294,1.01626771187514,1.01586765029283,1.01831076593,1.02138597927647,1.01814441134144,1.01604540613934,1.01625764452546,1.0191340006365,1.0200221799489,1.02033547268546,1.0211614327603,1.02018418873758,1.0241193144489,1.02561148381525,1.02557632076964,1.02772402410662,1.02862888482521,1.02946506781908,1.03255795837644,1.03438559131499,1.03542276834867,1.03631696532884,1.03668985846432,1.03663917820856,1.03464023580227,1.03731847402167,1.03463919207841
219,1.00826443544498,1.01717144377711,1.01860087654387,1.01859929526233,1.01855262283991,1.01851179959312,1.0199302406365,1.02019045830911,1.02145007027981,1.02106256684137,1.0239015741848,1.02729941244797,1.02373597643192,1.02123909045465,1.02144989294325,1.02638269262772,1.02732648703308,1.0276689900029,1.02856243164961,1.02751853368618,1.03310360213379,1.03515624444551,1.03512108185734,1.03813109683753,1.03913272264711,1.04069028610307,1.04521328266028,1.04807409122603,1.0496589216582,1.05098842116213,1.05151521227714,1.05146529809505,1.04810113749258,1.05207109336654,1.0480998593767,1.00672145731139,1.01440642766523,1.01584374066245,1.01584215502929,1.01579535581533,1.01575301711831,1.01717658377027,1.01743842879497,1.018707454942,1.0183101048637,1.02115360226182,1.0245580307432,1.02098755854248,1.0184871051569,1.01869847716887,1.02193597293582,1.02288445655308,1.02322853076633,1.024126554918,1.02307742100182,1.0274679576743,1.02912571559306,1.02909034665545,1.03147115550685,1.03246048137995,1.03340997941491,1.03685129675903,1.03891899400448,1.04007011286723,1.04105059922354,1.04145275034575,1.04141196125913,1.03913304957263,1.04202644703717,1.03913176019564
220,1.00834220542443,1.01730992514006,1.0187309445469,1.01872934500159,1.01868267238822,1.01865382518404,1.02007342225404,1.02033683519176,1.02161732521718,1.02119376069916,1.0240008031405,1.02737215456094,1.02383521226781,1.02137024184542,1.02158099577526,1.02660567273757,1.02755729394966,1.02790376605319,1.02880645659313,1.02775332888322,1.03331521771953,1.03536449124888,1.03532931619701,1.0383365364904,1.03933222888995,1.0408954627087,1.04541800493674,1.04828368040128,1.04986340574595,1.05118785645465,1.05171220635542,1.05166371785387,1.04829370997065,1.05226860315493,1.04829241713695,1.00677265087327,1.01449736325107,1.01592597817998,1.01592437415746,1.01587757256258,1.01584713836688,1.01727150525246,1.01753647990575,1.01882593730897,1.01839278134507,1.02120364916545,1.02458109186,1.0210376043846,1.01856974741891,1.01878108073208,1.02208380116242,1.02303993579544,1.02338787520701,1.02429492864373,1.02323677367524,1.02758497820127,1.02923294134476,1.02919755643351,1.0315655536237,1.03254806714871,1.03349455131922,1.03691874388287,1.03897672599342,1.04011519913698,1.04108402663251,1.04148170962073,1.04144258773721,1.03918216209127,1.04206888796459,1.03918085768697
221,1.0078827916347,1.01649355232495,1.01786174787265,1.01785865249403,1.01781144166427,1.01778467594357,1.0191501919278,1.01940527357595,1.02063443168275,1.02022310737243,1.02291433548039,1.02619571943456,1.02274782468551,1.0203981539579,1.02060737032976,1.02543301305196,1.02635952026592,1.02669397136369,1.02757228625409,1.02654212161057,1.03189319405342,1.03386475374772,1.03382794469807,1.03672392970889,1.037692045164,1.03918158663291,1.04352786560926,1.04627086642839,1.04779009369509,1.04906741551732,1.04957545406943,1.04952296747347,1.04630258183486,1.05015040151538,1.0463000749649,1.00637606038809,1.01379313623477,1.01516889502062,1.01516579137021,1.01511845519846,1.01509023025538,1.01646060549282,1.01671726468979,1.0179555472759,1.01753451680168,1.02022973307995,1.02351724256703,1.0200627838243,1.01771002543763,1.01791979432512,1.0210902532953,1.02202122152566,1.02235714317694,1.02323981576013,1.02220464879264,1.02639064938883,1.02797698221219,1.02793996204929,1.0302223455221,1.03117777680571,1.03207533845281,1.03536729425087,1.03733428515288,1.0384291940846,1.03936422108023,1.03975083158151,1.03970720814904,1.03755649802673,1.04036239050903,1.0375539698037
222,1.00730255305669,1.0154800395714,1.01678146766206,1.01675789476533,1.01670380680474,1.01668136849984,1.01794161952452,1.01818303495766,1.0193671316952,1.0189112183255,1.02148224492348,1.02473027574389,1.021305307067,1.0190645309488,1.01925019808569,1.02404012582545,1.02487565370641,1.02517442283308,1.02601732733939,1.02500542071615,1.03026899207292,1.0321728414491,1.03211427400669,1.03492946421824,1.03587822009295,1.03729266657258,1.04149339304636,1.04412988277966,1.04560530270666,1.04686547904969,1.04736579604079,1.0473081751518,1.04419698368436,1.0479470089369,1.04417785788444,1.00585118781102,1.01287850555123,1.01418679136889,1.01416315809193,1.01410893163687,1.01408511170778,1.01534957742165,1.01559241872954,1.01678480523648,1.01631981680383,1.0188942017837,1.02214790573451,1.01871681419035,1.01647351995761,1.01665966027844,1.01985698938092,1.02069627200333,1.02099622555459,1.02184298252959,1.02082653133221,1.02496972051461,1.02650290434229,1.0264440131034,1.02866907043097,1.02960556111608,1.03045060769996,1.03363718777532,1.03552574360146,1.03659133067646,1.03752118542662,1.03790380441036,1.03785634060734,1.03578045079711,1.03853685491852,1.03576116935729
223,1.00742376106673,1.01569410113474,1.01701731977044,1.01699547077835,1.01694196838677,1.01689526162763,1.01814460979881,1.01837989483748,1.01952048655317,1.01912378544401,1.02170731001948,1.02496000932621,1.02153126674356,1.01927890925455,1.01946653686745,1.02436796404602,1.02522018529947,1.0255265224204,1.02638299353471,1.02535899895551,1.0306646263698,1.03258787507849,1.03253115204965,1.03537601949833,1.03632947681414,1.03776879382627,1.04201971351665,1.04468941307058,1.04618302569513,1.04745121280079,1.04795322426864,1.04790053116797,1.04475012660545,1.04854170069202,1.04473240495544,1.005959404443,1.01306927267138,1.01439887673089,1.01437697126935,1.0143233306567,1.01427503975395,1.01552794495808,1.01576450565475,1.01691239170809,1.0165073979623,1.0190933008547,1.02235087674771,1.0189168057147,1.01666292065186,1.01685103096424,1.02014951289713,1.02100524971159,1.02131264258384,1.02217265823864,1.0211444274237,1.02532384377661,1.02687450075674,1.02681746183279,1.02906939506297,1.03000996258178,1.03087806447194,1.03411066474495,1.03602945408381,1.03711193206803,1.03804871451312,1.03843231225651,1.03838994462639,1.03628028129685,1.03908138998334,1.0362624145739
224,1.00749724418273,1.01580771261109,1.01711028952508,1.01710684075769,1.01705947793402,1.01704459896058,1.01835193493326,1.01859903837516,1.01977674155824,1.01936958144594,1.02191524679592,1.02507836836027,1.0217483982364,1.01954439804172,1.01975338122662,1.02448317633238,1.02538275228018,1.02570372937833,1.02655162732613,1.02555144260449,1.03078021982503,1.03270102906387,1.03266380645105,1.03548500402058,1.0364294756466,1.03787746574778,1.04210968754852,1.04477539651484,1.04626714288378,1.04752368644187,1.04802521930497,1.04796683857608,1.04483081139859,1.04860710293284,1.04482801615064,1.00604209856641,1.01319914683615,1.01450920573088,1.01450574806106,1.01445826370376,1.01444209803017,1.01575440047268,1.01600309599258,1.01719005715561,1.01677313437418,1.01932302764648,1.02249238276601,1.01915575450123,1.01694839690545,1.01715791344352,1.02028758694197,1.02119164582746,1.02151412825588,1.02236644173018,1.02136121645566,1.02546858137844,1.02701870884092,1.02698128001243,1.02921220356052,1.03014491708558,1.03102288415756,1.03424079954226,1.03615579117612,1.03723621011466,1.03816076833041,1.03854432382214,1.03849513669554,1.03640968597487,1.03921203403873,1.03640686780623
225,1.00763805814656,1.01605797039295,1.01741880992421,1.01741578161552,1.0173685730087,1.01733594646389,1.01868622014388,1.01894001935795,1.02016049484313,1.01974119606224,1.02238374483788,1.02562519727129,1.02221718154213,1.01991639874863,1.02012579363118,1.02476139142506,1.025673549991,1.02600067403208,1.02686186340322,1.02584877804948,1.03104289420455,1.0329583955171,1.03292162660128,1.03573242552667,1.0366886726915,1.03810983881966,1.04231521310097,1.04497266699959,1.04645224711075,1.04770015945647,1.04819956332299,1.04814357606806,1.04497697632901,1.04865669061363,1.04497452175911,1.00615535733488,1.01340029227158,1.01476712189405,1.0147640856109,1.01471675353983,1.01468225577839,1.01603548872275,1.01629048373372,1.01751761638692,1.01709017342997,1.01973334887638,1.02297811353083,1.0195663523787,1.01726583229201,1.01747577264519,1.02049219288576,1.0214078033355,1.02173590166819,1.02260028260792,1.0215833712106,1.02564068693693,1.02718020745563,1.02714323142875,1.0293558531585,1.03029937546579,1.0311439994451,1.03432196622577,1.03621809478598,1.03728097588133,1.03819349418861,1.03857409414974,1.03852660002361,1.03642463891093,1.03912196714822,1.03642216387386
226,1.00836703547763,1.01735544666854,1.01877435367482,1.01877132121081,1.0187241727944,1.01869010157588,1.0201047837044,1.02036615512404,1.0216364842886,1.02122633490034,1.02404761124255,1.0274352070226,1.02388131492,1.02140127400046,1.02161035468109,1.02670007599367,1.02764087673731,1.02798263870356,1.02887768533637,1.02783102931239,1.03346018035629,1.03552338624095,1.03548669992057,1.03851358809932,1.03951295069599,1.04108913727006,1.04564227142504,1.04853482330477,1.05013392407639,1.0514705055164,1.05199837548619,1.05194781278063,1.04853451092738,1.05251839666441,1.04853205813694,1.00678142935285,1.01451359982447,1.01594043150277,1.01593739051665,1.01589011046594,1.01585434130415,1.01727392559031,1.0175369329746,1.01881670877399,1.01839630719777,1.02122133367987,1.02461500413134,1.02105457679828,1.01857173195196,1.01878139335174,1.02213200164231,1.0230775441244,1.02342087619511,1.02432056547278,1.02326859051185,1.02768055005414,1.02934157660943,1.02930466966059,1.03169127348059,1.03267902618905,1.03363534067981,1.03708776893099,1.0391640604191,1.04031640340196,1.04129227637467,1.04169356543736,1.04165005131085,1.03938267178819,1.04231750848843,1.0393801971633
227,1.00746479994006,1.01574961474012,1.0170618049918,1.0170587667009,1.01701153853321,1.01699152957336,1.0183077682043,1.01855696097862,1.01974734275143,1.01933014388054,1.02188533000999,1.02505506311708,1.02171868096573,1.01950540760497,1.01971487653585,1.02437188867878,1.025274203104,1.0255963371353,1.0264459851602,1.02544437383378,1.03061600960653,1.03252404083973,1.03248724698717,1.03529230254546,1.03623462229099,1.03766993949193,1.04187573780934,1.04451537786106,1.04598522633472,1.04722405902648,1.04771978798773,1.0476658426848,1.04458770189548,1.0483900971186,1.04458523917391,1.00598729262985,1.01310094860827,1.0144198418239,1.0144167955588,1.0143694442885,1.01434780722378,1.01566790563477,1.01591848993032,1.01711680534178,1.01669053491347,1.01924781289752,1.02242205875197,1.01908073233695,1.01686625317698,1.01707626562483,1.02011484387641,1.02102116562907,1.02134455520326,1.02219804520017,1.0211919588463,1.02522935273342,1.02676244509013,1.0267254445007,1.0289337110633,1.02986460605418,1.0307229120597,1.03390281845523,1.03578271834491,1.03683637522277,1.03774023749876,1.03811873469478,1.03806990481354,1.03605566664298,1.03887764466378,1.03605318343039
228,1.00748949958741,1.01579480483249,1.0170806179634,1.01707621958431,1.01702853878381,1.01703159623089,1.01834069186239,1.01859186163067,1.01979805631979,1.01934354203679,1.02185682704926,1.02499621997262,1.02168949625463,1.0195173448693,1.01972522894122,1.02447602476707,1.02537489428137,1.02569598835878,1.02654635687072,1.0255429156036,1.0307714980913,1.03269801455202,1.03265978578982,1.03549800634801,1.03644552069707,1.03790521659659,1.04216426792613,1.04483319429058,1.04631415567462,1.04756665589759,1.04806517109442,1.04801541579833,1.04492097603525,1.04877870180054,1.04491741085529,1.00598148731837,1.01309167250887,1.01438235813842,1.01437794799659,1.01433014025944,1.0143311530556,1.0156419624884,1.01589408897716,1.01710537298881,1.01664363671874,1.01915524934698,1.02229612028293,1.0189874747011,1.01681790062752,1.01702633646114,1.02013730576429,1.02103896176538,1.02136068610776,1.02221347501211,1.02120696315221,1.02528487801301,1.02683075828017,1.02679231080146,1.02902516922889,1.02995952594401,1.03083615483517,1.03405575083531,1.03595609046997,1.03701569086579,1.03792957281526,1.03830997356079,1.03826417193094,1.03624547649037,1.03910896081673,1.03624188124739
229,1.00644685315328,1.01397717185732,1.01516487447291,1.01512045405883,1.01505934060201,1.01505565795305,1.01615784166641,1.01638295132073,1.01750538999174,1.01695415743659,1.01922034119804,1.02228440453934,1.01903264348534,1.01708543691697,1.01724724302287,1.02195953368888,1.02271634858325,1.02298570263401,1.02380873938261,1.02279912462142,1.02778283362286,1.02956578620805,1.02948499566446,1.03215608297549,1.03305572689144,1.03437373195028,1.03833967141491,1.04081318256797,1.04219905348995,1.04339181450778,1.04386286997138,1.04380812333598,1.04090124009513,1.04453244227291,1.04086514095987,1.00506054980477,1.01149163028234,1.01268340247789,1.01263887313709,1.01257760980768,1.01257208650236,1.01367528314754,1.01390116981529,1.01502782752251,1.014470086432,1.01673426941503,1.01979963050133,1.01654611246664,1.01460168704639,1.01476388916715,1.01797012741857,1.01872887409927,1.01899856985207,1.01982363565882,1.01881126130447,1.02273796599579,1.02417092504141,1.02408970863734,1.02620450038724,1.02709187070039,1.02787401523872,1.03088443443832,1.03265214773148,1.03365107039925,1.03453306210172,1.03489565882957,1.034843967503,1.03292319089239,1.03563917347156,1.03288681271346
230,1.00575905036606,1.0127494845754,1.01383194648389,1.01379236981705,1.01373281063313,1.01373477778668,1.01475307312187,1.01496507727698,1.01599121611564,1.01547663072525,1.01751051925737,1.02036897636102,1.01732494879399,1.01561336180753,1.01578110937742,1.02024011108748,1.02095947853112,1.02120739408961,1.0219695714874,1.02102454757203,1.02577051495119,1.02746564619875,1.02738989424275,1.02993151250584,1.0307920050687,1.03204132066314,1.03581331367658,1.0381358433748,1.03945646649999,1.04060368840765,1.04106217588033,1.04100393958713,1.0383126401424,1.0418618569851,1.03828043968833,1.00445284010617,1.01040731226045,1.01149138741982,1.0114517191038,1.01139202199568,1.01139193177545,1.01240887164623,1.01262108835298,1.01364779555813,1.01312967963191,1.01515798781174,1.01801459352756,1.01497198705392,1.01326672712014,1.01343486307307,1.01648645728312,1.01720627161179,1.01745381550742,1.01821623768831,1.01727029399964,1.02102775786098,1.02239525018129,1.02231912228935,1.02434054376679,1.02518802285771,1.02593841366356,1.02881786521944,1.03048288296029,1.03144302942918,1.03230102646795,1.03265875732842,1.03260284885943,1.03082799060875,1.03351906396112,1.03079555616036
231,1.00699180902715,1.01494095045624,1.01620461235603,1.01616619321767,1.01610712842372,1.01608015864046,1.01725899499761,1.01749071284409,1.01864359853204,1.01814491741035,1.02060538593538,1.02380973795222,1.02042090918376,1.01828243287108,1.01845098006782,1.02333234481368,1.02411987285723,1.02440183564135,1.02524012366128,1.0242204407101,1.02949654499898,1.03137994183365,1.03130560666762,1.03411067271924,1.03504938584668,1.03645225625985,1.04062971780607,1.043267620267,1.04474365827481,1.04599787942595,1.04649140846733,1.04643534872076,1.04329201829092,1.04699195813086,1.04326083622161,1.00554604825432,1.01234906210253,1.01361489255801,1.01357637518136,1.01351715935724,1.01348776322996,1.01466533330333,1.01489731246914,1.01605099556699,1.01554846813239,1.01800351000189,1.02120640916924,1.01781856145039,1.01568633483131,1.01585531274826,1.01917973623773,1.01996796400425,1.02024961304979,1.02108839896974,1.02006747936346,1.02425438955196,1.02577699412583,1.02570225262675,1.02793454909125,1.02885901517374,1.02971264108399,1.03290801446074,1.03482098502701,1.03589972287945,1.03683519967579,1.03721752437071,1.03716445617175,1.03503737879848,1.03780389247957,1.03500594781382
232,1.00624496355886,1.0136127520368,1.01479817570194,1.01475948984574,1.0147002719128,1.01467615732366,1.01577340960376,1.01600061657074,1.01712411600612,1.01655312025658,1.01873079686834,1.02170407401244,1.01854587393777,1.01669062199304,1.01685918479058,1.02139909965865,1.02215160662593,1.02241587088561,1.02321386122754,1.0222339465586,1.02716714237185,1.02892591871456,1.02885117957055,1.03148164504604,1.03236065287784,1.03367353625523,1.03758864093367,1.04004497548463,1.04143399210675,1.04261122928184,1.04307725552417,1.04301599009715,1.04011522722256,1.04366274038451,1.0400837762496,1.00491937683413,1.01123555958211,1.01242423028779,1.01238545365047,1.01232609675601,1.01230012061391,1.01339772830439,1.01362552231153,1.01475201174931,1.0141757223867,1.01635065977291,1.01932445705282,1.01616530352799,1.01431354610914,1.01448250383278,1.01758575828783,1.01833976444126,1.01860416999812,1.01940361922036,1.01842156445742,1.02235213812847,1.02377897277369,1.02370385762625,1.0258070242082,1.02667405511302,1.02747963877236,1.03048965494234,1.03228055396072,1.03330467385099,1.03418905075228,1.03455268454924,1.03449469177356,1.03252064247012,1.0351961858972,1.03248895996565
233,1.00815161068887,1.0170028726895,1.01839619245761,1.01835997844355,1.01830174867605,1.01828978778188,1.01961129936793,1.01986661510706,1.02116916749559,1.0206153540342,1.02337588258954,1.02681856576716,1.02319296226383,1.02075481292147,1.02092542093485,1.02626885349036,1.02712842850331,1.02744584722366,1.02836111698136,1.027266744084,1.03307671546884,1.0351538576617,1.03508204022699,1.03816233748489,1.03917013993059,1.04075258835119,1.04536422944216,1.04831989464732,1.04995625460044,1.05132591851432,1.05185722280811,1.05180383500693,1.04824836916069,1.05220672181177,1.04821905302374,1.00659084254486,1.01420498144427,1.01560468217843,1.01556836853978,1.01550997858439,1.01549613636667,1.01682072380371,1.01707729601689,1.0183870403534,1.01782442647813,1.02058628731433,1.0240332974857,1.02040286666692,1.01796426741441,1.01813534304675,1.02177685075421,1.02263992591844,1.02295837328294,1.02387735498879,1.02277848388698,1.02740641251734,1.02909287799145,1.02902063723638,1.03147972779083,1.03247553430806,1.03345765268309,1.03700257907855,1.03917375131148,1.04037914636606,1.04140250414012,1.04181236218391,1.04176488175245,1.03930283397285,1.04223417380313,1.03927326523577
234,1.00889297807706,1.01832254553367,1.01983451650647,1.01979863280346,1.01974057839455,1.01968858577734,1.02109667261776,1.02136224406893,1.02273140024333,1.02218991119123,1.02518719286127,1.02882278678014,1.02500473511264,1.02232945459882,1.02250012435906,1.02815348666589,1.02904597882544,1.02938000132423,1.03033289565559,1.029201465863,1.03535263587187,1.03755016094505,1.03747880488529,1.04073341750727,1.04178895199319,1.04347833161855,1.04836108701678,1.05150128594124,1.05322764386517,1.05466766307503,1.05522145742159,1.05517875989171,1.05140934481216,1.05559258000899,1.05138034264948,1.00721022290819,1.01530668151251,1.01682625368745,1.01679026372695,1.01673203740939,1.01667792279681,1.01808992910047,1.01835697433857,1.01973466097598,1.01918320761513,1.02218307567504,1.02582427135891,1.02200008129901,1.01932316234156,1.019494335421,1.02331095371355,1.02420759291364,1.02454291243092,1.02550024191937,1.02436353340466,1.02923834151831,1.03101413381932,1.03094232501055,1.0335263122717,1.03456933997042,1.03561006346936,1.03934116651506,1.04163934196581,1.04290282392283,1.0439711405927,1.04439516432884,1.04435759494928,1.04175129370913,1.04481144620115,1.04172202235585
235,1.00916571319126,1.01879287523885,1.02034271358018,1.02032333428718,1.02027080628846,1.02018540432868,1.02162076480236,1.02190003133905,1.02332274793209,1.02269703012018,1.02552245315324,1.02896350939173,1.02534825932616,1.02285418378616,1.0230439451202,1.02881982330011,1.02977288122693,1.03012920036088,1.03109568942047,1.02996440689926,1.03606440550856,1.03827575423944,1.03822187816762,1.04147902912496,1.04254106359146,1.04424120396541,1.04913799789093,1.05228033336885,1.05399970252115,1.05543129169845,1.05598682592429,1.05594440901031,1.05219737778983,1.05640471428308,1.05218172001223,1.00741123834204,1.01564898438623,1.01720520295341,1.01718576380242,1.01713307363475,1.01704501984364,1.0184826899956,1.01876311552781,1.02019216090454,1.01955788858395,1.02238259844318,1.02582651843191,1.02220786923809,1.01971552569165,1.01990587106257,1.02377627395037,1.0247328761915,1.02509012052901,1.02606004373561,1.02492451633219,1.02969530082931,1.03146730514378,1.03141307306845,1.03397198316843,1.0350198952167,1.03604626258272,1.03974458542957,1.04200776342463,1.04324450623753,1.04428831793914,1.04470807621516,1.04467206159649,1.04214462948573,1.04519694422551,1.042128820369
236,1.00745328363059,1.01575956847403,1.01709911540971,1.01706337353298,1.01700524224014,1.01691750391999,1.01808473506021,1.01833138747205,1.0195759489634,1.01888840368501,1.02110813937531,1.02410444185953,1.02092507055834,1.01902865511932,1.01920015570068,1.02455629358849,1.02538381572413,1.02568468620991,1.0265605866477,1.02550570349113,1.03093991436457,1.03288662791275,1.03281520172304,1.03570390410929,1.0366703977679,1.03812026742586,1.04242627820145,1.04515967662936,1.04668650469152,1.04797494573512,1.04848028174973,1.04842285563226,1.04514632858417,1.04892845336597,1.04511734564764,1.00592872501631,1.01302623509616,1.01437263771594,1.01433679968866,1.01427851201989,1.01418896972232,1.01535976918305,1.01560780747363,1.01686041945053,1.01616327926574,1.01838470827724,1.02138556243229,1.0182011495711,1.01630390645271,1.0164758667421,1.02016471283582,1.02099603462185,1.02129810093272,1.02217806205846,1.02111834892845,1.02538991910772,1.02695233657345,1.02688049732508,1.02915793284251,1.03011299818169,1.03097142736569,1.0342268791505,1.03618950789991,1.0372935579644,1.03824190176304,1.03862860596127,1.03857634546814,1.03636730474067,1.0391330919401,1.0363380760423
237,1.00653355498603,1.0141072462802,1.01531808711697,1.01529953117343,1.01524704938227,1.01514873015313,1.01621811232842,1.01644121560951,1.01749465148603,1.01697250053769,1.01892815806217,1.02165406951048,1.0187532936054,1.01713152521562,1.01732342513519,1.02220535025684,1.02301352053598,1.02329581569423,1.02408899389085,1.0231306804114,1.02813507071583,1.02994098138339,1.02988764360088,1.03255925449437,1.0334622261021,1.03480351038245,1.03879059696259,1.04128680816819,1.04271168160024,1.04391407605843,1.0443935331709,1.04432911687846,1.04137511639486,1.04494677776582,1.04136004246752,1.00514630298875,1.01161924190698,1.01283648696659,1.01281788549453,1.01276527501893,1.01266542926269,1.01373841756408,1.01396284167583,1.01502389685146,1.01449295686242,1.01645060375403,1.01918090297813,1.01627531283093,1.01465236977708,1.01484473843016,1.01820607790979,1.01901803041984,1.01930154447552,1.02009855977189,1.01913576167839,1.02308131714648,1.02453732988595,1.02448371053754,1.02659863628936,1.02749145503713,1.02829379269796,1.03132380050263,1.03311785784593,1.0341583331076,1.03505232224068,1.03542344413398,1.03536502713939,1.03338165688737,1.03602667289961,1.03336646616524
238,1.00856119228613,1.01770122911444,1.0191572019269,1.01915401800969,1.0191068364587,1.0190077250731,1.02035860968093,1.0206273814373,1.02194626908828,1.02134993320038,1.02382340132044,1.02692400221629,1.02365699266341,1.02152468740227,1.02173356517084,1.02728553180036,1.02824746517692,1.02859999246187,1.02952036148938,1.02844834819848,1.03419974359917,1.0363100356408,1.03627321578605,1.03936915005259,1.04039316645276,1.04200316864561,1.04665908197582,1.04961956930233,1.05125036626373,1.05261528468602,1.05315177573404,1.05310830996271,1.04960357893345,1.05368037613955,1.04960100519544,1.00691221157483,1.01474538330159,1.01620983763042,1.01620664441268,1.01615932590285,1.01605830335728,1.01741428581936,1.01768479094086,1.01901371259579,1.01840634855978,1.0208834613087,1.02399016948939,1.02071657310908,1.01858160734378,1.01879108851703,1.02253570389522,1.02350282629122,1.02385711055091,1.02478261279963,1.02370476330489,1.02820074158273,1.02989667952905,1.0298596300792,1.03229618617568,1.03330896303362,1.03427985398286,1.03780262273979,1.03993028413882,1.04110498986389,1.04210544002516,1.04251376336791,1.04247789452734,1.04012759930093,1.04311855561516,1.04012500186683
239,1.00808749480251,1.01685821834935,1.01825195213298,1.01824850339895,1.01820119247661,1.01815072621343,1.01950554699078,1.01976607487151,1.021031564338,1.02053849823223,1.02312539373224,1.02632137186002,1.02295874089293,1.02071311050198,1.02092184976829,1.02599966841914,1.02693642705673,1.0272762760539,1.02816790416277,1.02712421958062,1.03259659872083,1.03461379610107,1.0345766383673,1.03753963721792,1.03852796405509,1.04005541968243,1.04450406583665,1.04730259108087,1.04885031199429,1.05015665283743,1.05067557218458,1.0506260231516,1.0473630329437,1.05134344958473,1.04736024139674,1.00651771640302,1.01404372270169,1.01544735922973,1.01544390090617,1.01539645920953,1.01534467207301,1.01670653289476,1.016969182459,1.0182472917336,1.01774153117454,1.02033558038982,1.02354041889416,1.02016847160484,1.01791662278991,1.01812593536873,1.02147065791439,1.02241354250415,1.02275565403436,1.02365355436813,1.02260292500575,1.02687335838588,1.02849414057395,1.02845676146032,1.03078841276154,1.03176716510302,1.03268095949579,1.03604362242903,1.03804650296332,1.03915865877048,1.0401170359387,1.04051383565822,1.0404711161399,1.03830312213229,1.04122406424717,1.03830030599639
240,1.00842575895924,1.01746016347615,1.01886734108925,1.01886409621953,1.01881688120388,1.01878956772346,1.02019283827243,1.02045260420725,1.02171299089627,1.02130370525562,1.02409798847447,1.02746387276952,1.02393159454013,1.02147840304051,1.02168722049736,1.02688861806042,1.02783346898945,1.02817739516354,1.02907794651085,1.02802563887412,1.03371551986628,1.03580199772747,1.03576509623651,1.03882910093376,1.03984072689261,1.04143636596474,1.0460453862567,1.04896560578128,1.05057928756538,1.05193072721995,1.05246364780552,1.05241674909665,1.04898436024223,1.05304598412641,1.04898173637071,1.00676122934134,1.01447655420099,1.01589057376103,1.01588731931608,1.01583996583352,1.01581050385636,1.01721715200228,1.0174782496416,1.01874604506507,1.01832784459044,1.02112342131803,1.02449350822076,1.02095654234798,1.01850305236541,1.01871247971501,1.02209855242338,1.02304756570744,1.02339272986318,1.02429720753745,1.02324026355155,1.02766671345211,1.02933598124999,1.02929884764026,1.03169941361459,1.03269832431796,1.03365286350996,1.03712260348978,1.039209502757,1.04036742002455,1.04135451956899,1.04175876324455,1.04171995508538,1.03943228485054,1.04238297318307,1.0394296366181
241,1.00815804011987,1.01699842786219,1.01842684790427,1.01840772155068,1.0183551910754,1.01832002470993,1.01969915568519,1.01996075463902,1.02126721901903,1.02076496012685,1.0235600538595,1.02697724235107,1.02338566951142,1.02092272171361,1.02111317915482,1.02615397857559,1.02705693784052,1.0273876316815,1.02829424062075,1.02722263685234,1.03283726005454,1.03488072150654,1.03482697478591,1.03784374206951,1.03884130727851,1.04039282198454,1.0449153638053,1.04777577266501,1.04935536754109,1.050687980102,1.05121050470422,1.05116267323935,1.04780274534917,1.0518103087092,1.04778725616028,1.00649909365547,1.01402484941116,1.01545925852587,1.01544007619948,1.0153873920793,1.01534987091778,1.01673128995026,1.01699399251123,1.01830648492079,1.0177962247215,1.02059107907262,1.02401134522103,1.02041618708489,1.01795444601778,1.018145458718,1.02138189143918,1.02228817323745,1.02261972299422,1.02352953651313,1.0224539583271,1.02681019123923,1.02843776806082,1.02838368429555,1.03073942589912,1.03172370285845,1.03263712402009,1.03602459181815,1.03805301463331,1.03917793077037,1.04014733450214,1.04054186902893,1.04050031447061,1.03828481231659,1.04118797918386,1.0382691808779
242,1.0064046297388,1.01386398867167,1.01506805247214,1.01506459290211,1.01501713337312,1.01500981023676,1.01621702928933,1.01645415261909,1.01756606826206,1.01712348732538,1.01937088072166,1.02228995417818,1.01920361328213,1.01729868570701,1.01750812597684,1.0216020094235,1.02244910582925,1.02274335600098,1.02352941913117,1.02259062463997,1.02729095323085,1.02902971713673,1.02899235740743,1.03155754418793,1.03243085438802,1.03372391716431,1.03755943033475,1.0399063867765,1.04124583560465,1.04238162428542,1.0428417920602,1.04278289806637,1.04014542235196,1.04383411776108,1.04014261128565,1.00501300502118,1.01136817489946,1.01257790611573,1.01257443797752,1.01252686164923,1.01251790689566,1.0137280089541,1.01396629791846,1.01508474011131,1.01463418586414,1.01688227378596,1.0198045616081,1.01671459677103,1.01480981356008,1.01501976730845,1.01759184110386,1.01844229556889,1.01873751366447,1.01952671030489,1.01858418136856,1.02222343700071,1.02361154325222,1.02357398553259,1.0255814379018,1.02644400527156,1.02719793319946,1.03007480112506,1.03172443448991,1.03268358574429,1.03351460095272,1.03386715551055,1.03381461011846,1.03212128737579,1.03485737881618,1.03211845426845
243,1.00822051939455,1.0171114878759,1.01857668198799,1.01855558004799,1.01850239762359,1.01842701295313,1.01980129132944,1.02005397830313,1.02130681312554,1.02089798467438,1.02379102993607,1.0272952351178,1.02361570050233,1.02105360413877,1.0212417355548,1.02632190939245,1.02721081252177,1.02753545063159,1.0284325374643,1.02736884483261,1.03308109232277,1.03514129426065,1.03508546676293,1.03811973675453,1.03913873205061,1.04067504524556,1.04521045462481,1.0481040158571,1.04970955142047,1.05106201997239,1.05159462887041,1.05153858910192,1.04805385484644,1.05197544271624,1.04803676709256,1.00655918254576,1.01413348150791,1.01560538008147,1.01558421632582,1.01553087817863,1.01545306985857,1.01683019597521,1.01708410919216,1.01834378084306,1.01792635827802,1.02082019362714,1.0243283492085,1.0206443536015,1.01808243159297,1.01827111195044,1.02154152070464,1.02243406982722,1.02275972616173,1.02366042633933,1.02259234184644,1.02704546458903,1.02868959419632,1.0286334162279,1.03100614908009,1.03201215467346,1.03290951582454,1.03630899659339,1.03837295956687,1.03952580821512,1.04051618805863,1.04092092300561,1.04087287191319,1.03852152511128,1.04132673127944,1.0385042802494
244,1.00788385950722,1.01649769952536,1.0176855251145,1.01767976714346,1.01763166055835,1.01773016522108,1.01905390959351,1.01931554509547,1.0205930403353,1.02003422266295,1.02249765626818,1.02559943913218,1.02232975250594,1.0202064470244,1.02041260577257,1.02569496097176,1.02658737673504,1.02690606133925,1.02775385548873,1.02675204405632,1.03250637460802,1.03458794910103,1.03454834881195,1.03762150876166,1.03861531892974,1.0402429467925,1.04487939093225,1.04785271032735,1.04948774451834,1.05085445779122,1.05138618333669,1.05135625221924,1.04779271039064,1.05185754432427,1.04778805251572,1.00617530997441,1.01343533809817,1.01462548258589,1.01461970717813,1.01457145538264,1.01466741232544,1.01599000902279,1.01625201145823,1.01753061826084,1.01696733575738,1.01942447168932,1.02252430969714,1.01925606141501,1.01714007896638,1.01734685909922,1.02078999154951,1.02168375640911,1.02200225815553,1.02285070959308,1.02184750131704,1.02631646394514,1.02797266155078,1.02793280609954,1.03033068912312,1.03130885536008,1.03228763416936,1.03576606805945,1.0378917978622,1.03906490597761,1.04006300401356,1.04046510989213,1.04044131282249,1.03803930988527,1.04097275695615,1.03803460799515
245,1.00876875523092,1.01808939210616,1.01955463778105,1.01953154387702,1.01947774159053,1.01943337658578,1.02083297082963,1.02109270994215,1.02239615016476,1.02193824677896,1.02486974016174,1.02841091627251,1.02469359439461,1.0220915500441,1.02227714937455,1.02784647767994,1.0287564655381,1.02909287542635,1.0300217692552,1.02892486044695,1.03492858026849,1.03708699807299,1.03702914733276,1.04021337325334,1.04125334815627,1.04290795428458,1.04768976710732,1.05076799631976,1.05246506561738,1.05387572287747,1.05442564294553,1.05437027837644,1.05067055088251,1.0547042055926,1.05065187861887,1.00701997935352,1.01495505810592,1.01642700335672,1.01640383830542,1.0163498703211,1.0163030685088,1.01770546668468,1.01796643319112,1.01927667359798,1.01881015779944,1.02174242541616,1.02528772509699,1.02156574012923,1.01896393131786,1.01915010025057,1.02281725338026,1.02373097829262,1.02406841642581,1.02500103278874,1.0238995764836,1.0285820959512,1.03030391631413,1.03024568434166,1.03273592920864,1.03376283303165,1.03474643970633,1.03833661319493,1.04054022543002,1.04176097507534,1.04279239844656,1.04320893726482,1.04316012806254,1.04066442394704,1.04354050372062,1.0406455718548
246,1.00728458992183,1.01543246733774,1.01682851363322,1.01682189301533,1.01677345974564,1.01672038967519,1.01807590098814,1.01833071679137,1.01956531564045,1.01913461907209,1.02181460649999,1.02509894535505,1.02164616310945,1.01930607588081,1.01951141926923,1.02370823607743,1.02461422175994,1.02493989923072,1.02580614543614,1.02478487645739,1.02963559169698,1.03144105674655,1.03140042560158,1.03404275708762,1.03497435811424,1.03625803853621,1.04018240708009,1.04260272163522,1.04394414620754,1.04510903211057,1.04558062624765,1.04552408902577,1.04272081082724,1.04638411070568,1.04271543305893,1.00574791364982,1.01267767031039,1.01407657779955,1.01406993914835,1.01402137434133,1.01396536517863,1.01531976542418,1.01557493433008,1.01681068609798,1.01637558988067,1.01904961626878,1.02233197731175,1.01888071556786,1.01654751159576,1.01675341205103,1.01929397445276,1.02020131415948,1.02052688782591,1.02139389949349,1.0203711942545,1.02406253917802,1.02548428455946,1.02544341712443,1.02747649208718,1.02839329954669,1.02909238504735,1.03197177944035,1.03362607854432,1.03455082656857,1.03538479363809,1.0357402538599,1.03568992186373,1.03393411537132,1.03658308754027,1.03392869168668
247,1.00694473514463,1.01484311854027,1.0160397262807,1.01601635077855,1.0159622948579,1.01596405751125,1.01713697440703,1.01737076811401,1.01850453593119,1.01800483846922,1.02030160155855,1.02332339735395,1.02012456569289,1.01815851771552,1.01834459983661,1.02325053777729,1.02406315349819,1.02435021411384,1.02516551933354,1.02418125332793,1.02942595243242,1.03131878390504,1.03126039538031,1.03407765140994,1.03499592250009,1.03645625129,1.04068385966929,1.04330166646075,1.04476659915622,1.04601138587708,1.0465021200184,1.04645278752081,1.04350722916439,1.04748638865986,1.04348826484896,1.0053924443689,1.0120599702946,1.01325924907395,1.01323580935263,1.01318160498097,1.0131808916668,1.01435295088216,1.01458713082176,1.01572235243444,1.01521816081522,1.01750975885498,1.02053041141599,1.01733223694149,1.0153722614485,1.01555885406251,1.01879062466358,1.01960453023634,1.01989149307997,1.02070773290506,1.01972179314355,1.02379783229868,1.02530382980615,1.02524509844936,1.02744826343189,1.02835209454633,1.02922250510062,1.03239685313455,1.03424025959389,1.03528373524406,1.03619351678196,1.03656605661351,1.03652430633793,1.03464521093805,1.03760843546041,1.03462608396099
248,1.00640122751257,1.01387482486388,1.01521049802204,1.01518918050512,1.01513577292704,1.0150868744988,1.01636281326984,1.01662457693763,1.01793542971049,1.01726908925333,1.01965285269164,1.02274077832878,1.01947673818037,1.01742510779852,1.01761374138949,1.02140191010694,1.02226394906451,1.02257458109789,1.02344013532562,1.02240704529136,1.02675822887056,1.02838206619584,1.02832571659842,1.03071587757568,1.03157799985443,1.03269259228,1.03621290833385,1.03840507723617,1.03962681182123,1.04070209380999,1.04112699887638,1.04108215369176,1.03835913201661,1.04146715599513,1.03834176579383,1.00504583430753,1.01144392132972,1.01278465497007,1.01276328633023,1.01270975073826,1.01265877839009,1.01393649662798,1.01419924605034,1.01551557565191,1.01484157409754,1.01722404937425,1.02031362321188,1.01704751413615,1.01499796540517,1.01518704991191,1.01749841918871,1.01836330586892,1.01867469806755,1.01954304886629,1.01850652048742,1.02182811166764,1.02311152692366,1.02305488680664,1.02490397096276,1.0257544764999,1.02634765168362,1.02893868198566,1.030445894388,1.03129418526557,1.03207292497484,1.03239327090596,1.03235504675651,1.03057771406977,1.0327885769233,1.03056021653893
249,1.00549340442529,1.01225239207419,1.01319367383676,1.01318052392242,1.01312974756421,1.0131445864008,1.01411249874494,1.01430993241884,1.01518384586847,1.01482118644328,1.0166125809554,1.0191879778041,1.0164400320757,1.01498639075605,1.01518503488754,1.01971030531082,1.02043280464149,1.0206690519358,1.0213429098634,1.02050799677802,1.02534604938652,1.02708240866241,1.02703470083102,1.02962666046455,1.03046299688726,1.03182546049051,1.03572756284557,1.03809907879532,1.03945444555695,1.04062330528624,1.04109004134172,1.04104499184462,1.03843433838377,1.04228252040971,1.03842364888321,1.00415596119508,1.00985282634708,1.01079912762636,1.01078594650037,1.01073504976998,1.0107486153302,1.0117192420991,1.0119177520219,1.01279769617224,1.01242775499774,1.01422009995372,1.01679890070563,1.0140471438319,1.01259334938864,1.01279246279335,1.01585486518723,1.01658045447583,1.01681759332777,1.01749442541802,1.01665592777284,1.02047852366426,1.02187920145492,1.02183125047969,1.02388944923956,1.02471574858686,1.02556192833781,1.02854669750478,1.03024688761043,1.0312359019005,1.0321125525178,1.03247650802362,1.03243837313214,1.03074500602538,1.03368231523824,1.03073423660807
250,1.00502642826773,1.01143790980294,1.01234385546235,1.01231409608794,1.01225774234703,1.01230381779458,1.01320192736916,1.01338958829154,1.01423552388372,1.01384519261774,1.01558846705658,1.01817760596054,1.01540746858562,1.01399274245932,1.01417225612071,1.01848846726016,1.01921245248725,1.01945756993781,1.02019067211999,1.01928258369227,1.02369941404115,1.02529967791187,1.02523425579196,1.02763024438703,1.02846953130431,1.02961359565038,1.03315405633238,1.03534964987445,1.0366046578925,1.03770565240409,1.03815187662266,1.03809660001959,1.03540505655297,1.03859521956712,1.03538081179621,1.0037876737211,1.00921539475382,1.01012355825565,1.01009374202432,1.0100372661225,1.0100817274385,1.0109795619743,1.01116760820893,1.01201519700527,1.01162099221043,1.01336083943275,1.01594969798644,1.01317944328849,1.01176888417395,1.01194880953462,1.0149242124887,1.01564950807826,1.01589469110705,1.01662888308623,1.01571909664214,1.01920356880493,1.02049520488115,1.0204294896384,1.02233544865908,1.0231638249631,1.02383617736893,1.02653535463974,1.02811236356533,1.02903013413609,1.02986218963349,1.03021416287646,1.03016466573912,1.02832621115873,1.03070133177786,1.02830181575201
251,1.00506178180112,1.01148517328414,1.01256023020641,1.01254755451177,1.01249690583403,1.01245120657386,1.01348949903891,1.01369319640515,1.01460652592981,1.01427971786167,1.01628572136819,1.01903747962328,1.01611335227904,1.01444553830726,1.01464485885662,1.0182264446331,1.01895811561343,1.01919854264757,1.01988115889247,1.01903765161017,1.02320330857756,1.02471513150017,1.0246678318548,1.02689339044161,1.02770524302107,1.02873589476133,1.03201230410214,1.03403201025657,1.03523125084261,1.03626494522419,1.03669863236125,1.03659651776917,1.03417754429786,1.03713908970903,1.0341672131439,1.00391175322645,1.00942122386887,1.01049984588305,1.01048714456421,1.01043639295396,1.01038910939157,1.01142850588987,1.01163288267625,1.01254979661252,1.01221775012622,1.01422254802865,1.01697556014102,1.01404982944682,1.01238390703645,1.01258363214686,1.0149128673644,1.01564649811944,1.01588732973901,1.01657168372637,1.01572591601056,1.01902587336219,1.02025131633016,1.02020381088275,1.0219742683735,1.02277671635112,1.02336837849361,1.02586311063526,1.02730905908498,1.02819591267171,1.02898003144028,1.0293263225552,1.02922982461318,1.02760157390351,1.02980850461541,1.02759117765214
252,1.00655784657466,1.01414494618194,1.01534568260655,1.01533312435077,1.01528264368802,1.015260579488,1.01642762663773,1.01664598424766,1.01765566298494,1.01735295992752,1.01972069204887,1.02276765086663,1.01954895024902,1.01751835818767,1.01771716407619,1.02212369190208,1.02295365014235,1.02324389182209,1.02404166182099,1.0230837086058,1.02792978372363,1.02970161546093,1.02965462714981,1.03226621767173,1.03316149424635,1.03445998494786,1.03835253673404,1.04076618749582,1.04213509195535,1.04330003509274,1.04376753141609,1.04370367085219,1.04090290628389,1.04451294750568,1.04089270043108,1.00521674984382,1.01173903322579,1.01294316677791,1.01293057867673,1.01287997819985,1.01285590630596,1.014023363099,1.01424228413481,1.01525465652676,1.01494719815439,1.01731257615596,1.02036021077688,1.01714042761487,1.01511298798803,1.01531226477777,1.01826605928668,1.01909796578671,1.01938850855615,1.02018791629928,1.01922771916704,1.02307338116289,1.02451443910459,1.02446721266473,1.02655351842274,1.02743755022257,1.02823015796561,1.0312216861635,1.03297412882077,1.03398293490646,1.03485980300816,1.03522640006798,1.03516942793199,1.0332837557344,1.03602967246935,1.03327347444852
253,1.00692731819443,1.01481843907468,1.01605005429555,1.0160199810623,1.0159636922349,1.01594915561024,1.01713330265848,1.0173651763576,1.01850095527392,1.01802674580735,1.02044337570595,1.0235852990138,1.02026302880164,1.01817323665037,1.01835152134495,1.02316970221327,1.02397212654852,1.02425739426551,1.02508405371237,1.02408287964881,1.0292697569151,1.03113498434872,1.03106948502366,1.03384318564536,1.03477585314806,1.0361647889162,1.04029895518197,1.04289298748732,1.04433714902488,1.04556724915669,1.04605352891519,1.04600433452379,1.04295541970564,1.04671696995594,1.0429310077277,1.00552616062981,1.01230520212787,1.0135386299333,1.01350848211497,1.01345205370962,1.01343508950808,1.01461771139853,1.01484975333169,1.01598570683797,1.01550839181164,1.01791964553269,1.02106000439189,1.01773885125214,1.01565524553121,1.01583397208506,1.01914603048136,1.01994916226719,1.02023411399046,1.02106117610964,1.02005891075944,1.02420947735227,1.02573178252825,1.02566593792259,1.02789576670602,1.02881572643043,1.02968237714712,1.03288467574748,1.03479318594116,1.03586389691269,1.03679485230299,1.03717644404135,1.0371345391442,1.03504241363521,1.03792395730915,1.035017814828
254,1.006385259536,1.01383899006023,1.01498456421323,1.01497090382499,1.01492003918001,1.01493679547072,1.01608810125614,1.01631811188189,1.017405801815,1.01693901913708,1.01911573366378,1.02200880815138,1.01894334304503,1.01710330721006,1.01730091683903,1.02170819713771,1.02254025308865,1.02283204403598,1.02363600845845,1.02267088828918,1.02743571602048,1.02918945179605,1.02914127549432,1.03173885414846,1.0326245270188,1.03392152888813,1.03779572349918,1.04018851027649,1.0415390267183,1.04269766713992,1.04316310281958,1.04311074103316,1.0403334404442,1.04391655746266,1.04032233656598,1.00508094477632,1.01149892678425,1.01264631793386,1.01263262594498,1.01258164377051,1.012596307475,1.0137465267886,1.01397677172997,1.01506504569855,1.01459505238028,1.01676694343476,1.01965859514911,1.01659415438607,1.01475971953615,1.01495778536489,1.01796024477364,1.01879331172595,1.01908495382349,1.0198894933153,1.01892320518173,1.0227218016546,1.02415594049077,1.02410752719687,1.02619809079291,1.02707198317787,1.02788203834713,1.03088732094087,1.0326408173841,1.03364324736024,1.03452269696917,1.03489063386481,1.03484555483823,1.0329610256104,1.03572773173429,1.03294984231187
255,1.00628348751929,1.01365779607474,1.01482349441018,1.01481007386849,1.01475928183462,1.0147416892881,1.01587255564388,1.01610422424568,1.01720208469994,1.0166848473368,1.01875619752205,1.02156174742481,1.01858386657835,1.01684943610634,1.01704737676873,1.02142781409383,1.02225800044641,1.02254869718617,1.02334959196378,1.02238769692932,1.0270785888072,1.02880255541324,1.02875461779091,1.03130462158638,1.03217516686803,1.03344636456139,1.0372484949696,1.03959631199493,1.04092142521115,1.04205664373968,1.04251078852808,1.04245731234206,1.03973021095797,1.04327598640294,1.03971929746842,1.00504075377593,1.01142758360914,1.01259744224848,1.01258399214865,1.01253308838203,1.01251396472252,1.01364649400103,1.01387898252385,1.014981279848,1.01445809593503,1.01652912885362,1.0193368495086,1.01635642018244,1.01462304552589,1.01482142034456,1.01784884901688,1.01868157697971,1.01897291814673,1.01977619948952,1.01881135260021,1.02257679657903,1.02399505129176,1.02394688840917,1.02601118204553,1.02687216013969,1.02767451063207,1.03064321959506,1.03237905305151,1.03337081764426,1.03423854561422,1.03459904212983,1.03455377121353,1.03267828444743,1.03543583081961,1.03266729627192
256,1.00644205313803,1.01395508362407,1.01510100535307,1.01507108675225,1.01501480617826,1.01500588864012,1.01607789815464,1.01630759975988,1.01742847342927,1.01680793826635,1.01878540920924,1.02156538335459,1.01860485961185,1.01695480074217,1.01713351187371,1.02199947841462,1.02279946911413,1.02308328903066,1.02390634761724,1.02290872503279,1.02787650038807,1.02967269951243,1.029607300892,1.03227858886849,1.03318992480935,1.03450683160152,1.03847703822648,1.04095542779349,1.04234849887804,1.0435437020223,1.04401932323021,1.04396344476585,1.04102662962295,1.04462205575451,1.04100232085816,1.00516398088743,1.01166169527318,1.01281057281293,1.01278058649306,1.01272417855613,1.01271350749538,1.01378575500371,1.0140159848416,1.01513945317679,1.0145141685565,1.01648907371257,1.01926955075509,1.01630811603873,1.01466136269046,1.0148404776107,1.01832343928345,1.01912511412881,1.0194091635593,1.02023379878946,1.0192339700485,1.02325609112663,1.02473970820731,1.02467399454822,1.02684911889745,1.02774984067602,1.02858898149214,1.03170861183258,1.03355978040406,1.03461193697644,1.03553336375914,1.03591396646385,1.03586462304624,1.0338081325916,1.03661364198939,1.03378365392318
257,1.00704742140419,1.01501600025643,1.01634845601028,1.01633565687363,1.01628514163432,1.01613390010772,1.01729466328821,1.01752496196662,1.01861318360879,1.01815882941643,1.02036468464006,1.023277854613,1.02019292525792,1.01832382499888,1.01852217867927,1.02342393541532,1.0242650570601,1.02456119267031,1.02537309328333,1.02440100628193,1.02963021608583,1.03152336647587,1.03147619280833,1.03426414602865,1.03520467535752,1.03661501882814,1.04078350798635,1.04337368536914,1.04483792224402,1.04608302388464,1.04658108095054,1.04651922480479,1.04353890426442,1.04738734640233,1.04352851869669,1.00573054292067,1.01265304428517,1.0139904857539,1.01397765679635,1.01392702400819,1.01377398886912,1.01493694045044,1.01516816220691,1.0162614380203,1.01580079630738,1.01800741183208,1.02092377478053,1.01783525453894,1.01596617443156,1.01616498822469,1.01963249477664,1.02047651815867,1.02077344219282,1.02158810997965,1.02061266107461,1.02486616548693,1.02643716521027,1.02638975757173,1.02866586142785,1.02959668495919,1.03051262861973,1.03380330647915,1.03574784593632,1.03686057135379,1.03782340492259,1.0382229539883,1.03816921912166,1.03609315836018,1.0391196678353,1.03608269798202
258,1.00671055686308,1.0144181626913,1.01566187269314,1.01564757230988,1.01559652518834,1.01553931985369,1.01669573930704,1.0169356726656,1.01808953313065,1.01751176863351,1.01960003227427,1.02242147363894,1.01942740025791,1.01767526785337,1.01787201085547,1.02252190705559,1.02337210044661,1.02367342530076,1.024500955511,1.02351186534941,1.02848776353052,1.03031062475328,1.03026181255967,1.0329607465627,1.03386749236422,1.03523529989651,1.03927135308758,1.04178562434584,1.04319787980433,1.04439087638088,1.04486838742638,1.04481008452844,1.04190545375159,1.04560155174893,1.0418938393675,1.00545060691091,1.0121569417439,1.01340642951204,1.01339209724667,1.01334093644,1.01328248131622,1.01444235228629,1.01468348862286,1.01584427163002,1.01525880045453,1.0173497401681,1.02017585571746,1.01717672612943,1.01542266204327,1.01561984131289,1.01888967551668,1.01974348492028,1.02004598660475,1.02087716175165,1.01988385181077,1.02392134351278,1.02543456806847,1.02538552356403,1.02759217432793,1.02849037927388,1.02938151310241,1.0325725905267,1.03446393165748,1.03553622346622,1.03645624831962,1.03683875944608,1.03678759847077,1.03475912759488,1.03766365253518,1.03474743283366
259,1.00645559807067,1.01397995306968,1.01512278997269,1.01509195369883,1.01503536812662,1.01504841131495,1.01616212424411,1.01639590178863,1.01754529750978,1.01693888209618,1.01904854645945,1.02194046038978,1.01886758601789,1.01708474037128,1.01726235977067,1.02200804945425,1.02279014059842,1.02306542815736,1.02387077881562,1.02289010162774,1.02802711289813,1.02986726525937,1.0298009052309,1.03254548396478,1.03344676618775,1.03485056897053,1.03895656167995,1.04152413541476,1.0429662771021,1.04418696167783,1.04466946468905,1.0446130333696,1.04164125530238,1.04541531507272,1.04161621513822,1.00518140053825,1.01169333181681,1.01284044603093,1.01280954021133,1.01275282704199,1.01276457284998,1.0138802989876,1.01411495015412,1.01526919484973,1.01465667546795,1.01676708701242,1.01966223280582,1.01658572032693,1.01480286142884,1.01498088007328,1.0183386464398,1.01912330093898,1.01939926686395,1.02020723265914,1.0192233094361,1.02341390112845,1.02494144998984,1.02487477082191,1.02712271505723,1.02801445116917,1.02893853762996,1.0321925397295,1.03413370353982,1.03523425783342,1.03618066111622,1.03656696698442,1.03651821369275,1.03442185481855,1.03738858400229,1.03439663972525
260,1.00755913715858,1.01592894716842,1.01725974660412,1.0172443648096,1.01719302989955,1.01716803190916,1.01846737354341,1.01871482297377,1.01992065147454,1.01947120315916,1.02207129165991,1.02531690985776,1.02189852798414,1.01963320436338,1.01982828504944,1.02466182605233,1.02554243070111,1.02585984242191,1.02672705776104,1.02569771483679,1.03108550839781,1.03304788280381,1.03299803071702,1.0358971486791,1.03686858989803,1.03834345209463,1.04268194940005,1.04540717078625,1.04691844561383,1.04819844900785,1.04870381675294,1.04866179589859,1.04546124176384,1.04938743941994,1.04544877188902,1.00616733995013,1.01343226632666,1.01476804615546,1.01475262653083,1.01470116548225,1.01467449445634,1.01597613214845,1.01622452708318,1.01743551808491,1.01697974087017,1.01958100033679,1.02283031145969,1.01940781447429,1.01714213849068,1.01733769677651,1.02065661871787,1.02154024813343,1.02185848079118,1.0227286090494,1.02169571797647,1.02605015751706,1.02767139022739,1.02762127708945,1.02997835034958,1.03093944105217,1.03189079251632,1.03529967046606,1.03734033141432,1.03847886345416,1.03945899041997,1.03985871512599,1.03982709214639,1.03758321141518,1.0406310005791,1.03757064666649
261,1.00775443491023,1.01627685612003,1.01766050088827,1.01764477980026,1.01759334997397,1.01754266623138,1.01887610141009,1.01912647053986,1.02035219333182,1.01991988218544,1.02262971405374,1.02596660003473,1.02245687291862,1.02008144179408,1.02027603493747,1.02513066109772,1.02600137985922,1.0263140547084,1.02717099838762,1.02615171351774,1.03164203225855,1.03362023027844,1.03357004003284,1.0364781627299,1.03745576111574,1.03893049361923,1.04327987865519,1.04606074531769,1.04761919401073,1.04891569413793,1.04942747711417,1.04936202626012,1.04600927938349,1.04977585931665,1.04599653605861,1.00631572839845,1.01369665346774,1.01508276212414,1.01506700104957,1.01501544052462,1.01496230562246,1.01629492701937,1.01654558194668,1.01777214454245,1.01733654643852,1.02004242066747,1.02337886419009,1.01986914088737,1.01749851583253,1.01769360279456,1.02099965918034,1.02187159859364,1.02218417086344,1.0230419065032,1.0220211733665,1.02645044677564,1.02807781704124,1.02802735596393,1.03037886286802,1.03134371617326,1.03228379787164,1.03567987376971,1.03776068998265,1.03893808786841,1.03992792194185,1.04033242828895,1.04027617188238,1.03789856407845,1.04076170538051,1.03788572096563
262,1.00804311710256,1.01680646692153,1.01811889857804,1.01808608853512,1.01802898127492,1.01802957791621,1.01930217597674,1.01954468666171,1.02075647790499,1.02028599433218,1.02296615827595,1.02633206130708,1.0227848640093,1.02042915974686,1.02060379434293,1.02613666952477,1.0269693111821,1.02727148838843,1.02814345330401,1.02709517515003,1.03300548614623,1.03510181925182,1.03503361062694,1.03814292566571,1.03915520122068,1.0407639686178,1.04542632340323,1.04840058869238,1.05006115599546,1.05145422426979,1.05199714269508,1.05194302334216,1.04840342317572,1.05249383146065,1.04837687403815,1.00653203047275,1.01409674111195,1.01541210792877,1.01537921034826,1.01532195073909,1.01532031350781,1.01659263377869,1.01683555860982,1.01804907282982,1.01757457498368,1.02025189471833,1.02361855592495,1.02007011785325,1.01771812148246,1.01789322116379,1.0217976072222,1.02263173736745,1.02293395081268,1.02380724103692,1.02275688946475,1.02755202991863,1.02927969530064,1.02921110055823,1.03173549948281,1.03273479521957,1.03378112738607,1.03744170105662,1.03968011833313,1.04093981746759,1.04200948402932,1.04243899845635,1.04239569499231,1.03988303758134,1.04302702816724,1.03985627067576
263,1.00786781242696,1.01647901622672,1.01780372020057,1.01778754883957,1.01773597539319,1.01773895664993,1.0190684802932,1.01932463550202,1.02058903761099,1.02008130252774,1.02271164533246,1.02598411517494,1.02253859288243,1.02024235129065,1.0204363872535,1.02551381155308,1.02639864497038,1.0267186812735,1.02759373610355,1.02655603027746,1.03208374792808,1.03409593252103,1.03404528629203,1.03702267432188,1.03800059844087,1.03954385128368,1.04401452992817,1.04681328060956,1.04835946734339,1.04966922809629,1.05018499306635,1.05014313092744,1.04692621792433,1.05100423430639,1.04691311921503,1.00637174668265,1.01379640132734,1.01512246348018,1.01510624933843,1.01505453956624,1.01505491249679,1.01638242048429,1.01663862672619,1.01790230359503,1.01739225145743,1.02001642632722,1.02328674524452,1.01984291634828,1.0175537254198,1.01774827392944,1.02122181020969,1.02210720578961,1.02242678281228,1.02330184309569,1.0222634486029,1.02668752421976,1.02833466301423,1.02828373276603,1.03068234102056,1.03164569582975,1.03263483501293,1.03611506939113,1.03818771865844,1.03933934750832,1.04033150332612,1.04073625067629,1.04070428668179,1.03849448917541,1.04163442477346,1.03848128389859
264,1.00901378692373,1.01850427795838,1.01999931645618,1.01999924182599,1.0199531351343,1.01992694728968,1.02142832601949,1.02170463916459,1.02306629212938,1.02261908662493,1.02560345709547,1.0291150483142,1.02543888294046,1.02279695433904,1.02300918517269,1.02832189045495,1.02930222064986,1.02966257482468,1.03059385334781,1.02951365263333,1.0354028017616,1.03756568967592,1.03753220003921,1.04070402078973,1.04173932297371,1.04341259415664,1.04819630779465,1.05122916128567,1.05289750536222,1.05428769765285,1.0548332289586,1.05478879476879,1.05127196942474,1.05550747143316,1.05127191166552,1.00737174890574,1.015560932989,1.01705893213416,1.01705885722358,1.01701261712444,1.01698362471728,1.01848429747569,1.01876096035597,1.02012363370141,1.01967283911871,1.0226529945306,1.02616417068399,1.02248794525908,1.01985122021479,1.02006406391099,1.02361053909907,1.02459248443934,1.02495279609388,1.02588499451911,1.02480318910543,1.02947692167572,1.031238135432,1.03120444000532,1.03373903278664,1.03475874951626,1.03582152484453,1.03951490176172,1.04174684164979,1.04298011068478,1.04402156247905,1.04444521113461,1.04441317594339,1.04200649470527,1.04521158699956,1.04200643618754
265,1.00849837955145,1.01760236442962,1.01905869999882,1.01904169339669,1.01898989839804,1.01895598766843,1.02037475215387,1.0206397405479,1.02196394457495,1.02148700676199,1.02439047510607,1.02788976738893,1.02421728109655,1.02164691701193,1.02183969131054,1.02704317046219,1.02796077849492,1.0282978875584,1.0292144134483,1.02813478027038,1.03385440838978,1.03593151960141,1.03588005823154,1.03894006182482,1.03995787713858,1.04152604610269,1.04611124144975,1.04902688738329,1.05063612919742,1.05198590275475,1.0525146742893,1.05246807619213,1.04900416110739,1.05301799860341,1.04899039610666,1.00691405289779,1.01476199221434,1.01622293673935,1.01620588260906,1.0161539429621,1.01611769639233,1.01753764511286,1.01780339674728,1.01913145526964,1.01864880011674,1.02155134943708,1.0250529920224,1.02137767378411,1.01880915545051,1.01900246656992,1.02249049150831,1.02341061903232,1.02374820561136,1.02466699853771,1.02358437295879,1.02812248963815,1.02980919918284,1.02975743156885,1.03219774224455,1.03320139311365,1.03417426150159,1.03769798694898,1.03983235784432,1.04101748659289,1.04202683293981,1.04243732525075,1.04240255116569,1.04002114651879,1.04302790319473,1.0400072623828
266,1.00827163616004,1.01718355151121,1.01859658729713,1.01859580467435,1.01854939834657,1.01852741555952,1.01994918015095,1.02021280758098,1.0214928714806,1.02107194508517,1.0238792100125,1.02724829496444,1.02371400602544,1.02124932338148,1.02146105275275,1.02640717588505,1.02735410792603,1.02769779261243,1.02859213127887,1.02754800033777,1.03305335579676,1.03508225400286,1.0350479344129,1.03802359712285,1.0390220847634,1.04055053815978,1.04501612732427,1.0478324569862,1.04939106372047,1.05070278175091,1.05122250561225,1.05117770124549,1.047866316371,1.0518412630501,1.04786568492311,1.00669049826888,1.01434895226969,1.01576544942921,1.01576466456073,1.01571812878602,1.01569361545725,1.01711539716533,1.01737952919695,1.0186616682131,1.01823637612266,1.02104050709451,1.02440996858137,1.02087484352609,1.01841424783016,1.01862656645538,1.02186599900833,1.02281493645424,1.02315881098061,1.0240545672648,1.02300835374042,1.02733373861515,1.02897264736941,1.02893812372007,1.03129496506493,1.03227890048264,1.03321342544654,1.0366189350242,1.03865869371993,1.03979577079589,1.04076956348726,1.04117229411735,1.04113859157167,1.03889299683693,1.04185359934596,1.03889235970676
267,1.00773097870635,1.01622576775562,1.017577662477,1.01757201394027,1.01752393889481,1.01750619851006,1.01885950352336,1.01911187905338,1.02032884145347,1.01992527098079,1.02261684806216,1.02590687913243,1.02244901845708,1.02009763192855,1.02030394092229,1.02503614079389,1.02594377107271,1.02626996017967,1.02713501481075,1.02611593807807,1.03139128479062,1.03332888922549,1.03328935712435,1.03613299965645,1.03710977899755,1.0385317221476,1.04277707257222,1.04544815504404,1.04693893125436,1.04820074794756,1.04870431794093,1.04865278818956,1.04547344257069,1.04925341170708,1.04546886353294,1.00621366495047,1.01350525762868,1.01486011941284,1.01485445568614,1.01480625180817,1.01478607326867,1.01613902752053,1.01639180417193,1.01761024275138,1.01720287339967,1.01989095511628,1.02318099194876,1.01972267668461,1.01737569512534,1.01758255592405,1.02067767011346,1.02158698777695,1.02191325334912,1.02277946075081,1.02175857417783,1.02590025956098,1.02746303487836,1.02742327681601,1.029672253858,1.03063425303734,1.03148648932646,1.03471340520529,1.03663967350059,1.03772574901589,1.03866314082992,1.03905407949881,1.0390135381624,1.03685232321054,1.03964220695396,1.03684770588438
268,1.00734724765172,1.01554727657327,1.01678337905249,1.01677295484985,1.01672325131365,1.01677109331655,1.01806081087681,1.01831129694843,1.01952596625016,1.01903675784608,1.02152405858036,1.02466130968769,1.02135367393018,1.01920415237073,1.01940509134752,1.02414451124826,1.0250096628391,1.02531677763414,1.02614862850327,1.02515866811298,1.03039984400865,1.03232050279731,1.0322758763312,1.03510617924872,1.03606623070662,1.03749364380001,1.04172398996377,1.04435688921345,1.0458501147781,1.04712584003907,1.04763673740378,1.04757540079747,1.04453116152404,1.0484690664524,1.0445227079348,1.00583681446933,1.0128391351228,1.01407604243951,1.0140655903404,1.01401575400506,1.01406094566049,1.01534805392027,1.01559848187728,1.0168116701505,1.01632056948938,1.01880036357238,1.0219343437069,1.01862952313964,1.01648841088926,1.01668988655817,1.01981108117141,1.02067655325594,1.02098307857968,1.02181455911567,1.02082429750001,1.0249415933376,1.02649030391887,1.02644542371481,1.02868606902064,1.02963007293858,1.03049445415676,1.03371572443637,1.03561420437916,1.03670962492421,1.03766674557043,1.03806686599629,1.0380163280287,1.03596654933196,1.03891596472447,1.03595802564251
269,1.00839251049305,1.0174008498697,1.0188249991538,1.01882192693535,1.01877476755865,1.01874401135873,1.02016192970099,1.02042398082414,1.02169884016806,1.0212855385646,1.02411264502692,1.02750512207131,1.02394633941471,1.02146042474904,1.02166944690774,1.02675264716751,1.02769729354688,1.0280410137362,1.02894069995957,1.0278893799934,1.03350548796189,1.03556628382799,1.0355295567913,1.03855454790861,1.03956238423369,1.0411245029781,1.04566785120638,1.04854815790684,1.05014633214637,1.05148731875246,1.0520174803678,1.05197095540723,1.0485529121801,1.05253076864364,1.04855042711983,1.00677489356945,1.01450094664526,1.01592963179046,1.01592655075008,1.01587925686212,1.01584599430964,1.01726487200389,1.01752767228044,1.01880618454989,1.01838710276999,1.02121229081156,1.02460623462117,1.02104551257916,1.01856248615724,1.01877210285879,1.02210431233847,1.02305172320562,1.02339600693792,1.0242980118673,1.02324368448372,1.02764850284776,1.02930908814382,1.02927213754733,1.03166165455624,1.03265472277494,1.03360670621702,1.03706141182879,1.03914712083843,1.04031463458878,1.04131021592405,1.04172070285348,1.04168637832253,1.03934892043186,1.04226262966548,1.03934641312758
270,1.00748475243209,1.0157854194511,1.01707455794792,1.01707115523731,1.01702380614719,1.01700471243157,1.01830483558779,1.01854764715734,1.01969732274241,1.01932984867937,1.0218948948329,1.02507392352948,1.02172806594214,1.0195047215961,1.01971376662874,1.02449207110102,1.02537862224116,1.02569303497931,1.02652556476461,1.02554078479314,1.03082464339066,1.03275497782152,1.0327178060839,1.03554852402973,1.03652020234118,1.03793886226759,1.04216730698414,1.04482748027707,1.04631947864691,1.04758993728356,1.04809848023467,1.04804405869275,1.0448559706778,1.04860929952447,1.04485321295758,1.00594073197425,1.01301720039434,1.01430800049832,1.01430458844154,1.01425711010389,1.01423525313067,1.01553349869214,1.01577640805209,1.01692555144357,1.01655554213038,1.01911422840822,1.02229093467371,1.01894694405036,1.01673089175708,1.01694050693607,1.02006039542238,1.02094775916033,1.02126179495681,1.02209440704506,1.02110888372041,1.02523981273912,1.02678863493659,1.02675124693188,1.02897677886393,1.02993240912439,1.03077263268996,1.03396505816997,1.03586903710236,1.03695154570922,1.03789415355425,1.03828915470093,1.03824603542709,1.03608397449892,1.03883004783516,1.03608119321485
271,1.00728155723456,1.01543972677766,1.01673531666757,1.0167148860317,1.01666184374999,1.01663103854701,1.01787892437095,1.01811557879757,1.01926189047142,1.01884996817934,1.02140078007994,1.02462226329919,1.0212253930938,1.01900666146504,1.01919599666748,1.02399694793735,1.02483682901234,1.02513621446704,1.02597328035156,1.02496980476058,1.0302745151182,1.03218686768234,1.0321316320582,1.03495408679678,1.03591982284263,1.03732059915412,1.04152403557547,1.04417651937466,1.04566201415237,1.04692401048219,1.04742414829876,1.04737196508921,1.04419206655147,1.04795830657553,1.04417549121012,1.00577369430973,1.0127360157232,1.0140341690194,1.01401368389091,1.0139605002085,1.01392719581454,1.01517420197725,1.01541116637545,1.01655845091727,1.01614289108028,1.01868929869431,1.02191014977934,1.0185134445982,1.0163000013547,1.01648984066481,1.01966577693536,1.02050691494682,1.02080620163712,1.02164413817534,1.02063908560006,1.02481640415108,1.02635576242054,1.02630021270359,1.02853083130906,1.02948187071458,1.03031546237414,1.03350500114008,1.03541761526213,1.03650208650364,1.03744303857802,1.03783178744689,1.03779076391014,1.03561481595569,1.03838765527525,1.03559810311443
272,1.00840416386536,1.01742259506551,1.01886489234504,1.01886074634173,1.01881323074288,1.0187622980882,1.02016099217035,1.02042629432082,1.02172461739961,1.02124096755338,1.02395935329311,1.02726543905439,1.02379248831455,1.02141470985672,1.021622492117,1.02678146086106,1.02773499872669,1.02808372321735,1.02899752502599,1.02793120863817,1.03358473871281,1.03565928670415,1.03562142639331,1.03866077958287,1.03969423056249,1.04123296445932,1.04578127996431,1.0486797053883,1.05027732432382,1.05162610784846,1.05215778163433,1.05211518278105,1.04860842970833,1.05256329274551,1.048605075245,1.00676285456587,1.0144802362975,1.01592806582433,1.01592390776833,1.01587625470102,1.01582298139331,1.01722369955124,1.01748999674426,1.01879356143999,1.01830288014509,1.02102091244664,1.02432980861922,1.02085356693931,1.01847712320174,1.01868550461762,1.02206216036769,1.02301907225648,1.02336865475218,1.02428549051667,1.02321543699163,1.02763571863719,1.02930294541376,1.0292648509995,1.03165719683296,1.03267674434624,1.03359261734408,1.03703160477881,1.03911793381741,1.04027443086135,1.04126938461161,1.04167782692706,1.04164938950628,1.03925109807268,1.04212976993699,1.03924771316336
273,1.00849589053545,1.01760078858979,1.01910120743125,1.01908111091798,1.01902828754022,1.01891889600976,1.02026780878029,1.0205358156121,1.02188629464498,1.02125939950819,1.02386315542296,1.02712483561503,1.02368833356252,1.02141603054942,1.02160525231239,1.02707907818379,1.02800265361734,1.02834430217986,1.02927852634691,1.02817864920929,1.03397426747947,1.03607864515477,1.03602392067248,1.03912640847425,1.04016854179487,1.04174124511631,1.04638013596323,1.04934374942319,1.0509718393036,1.05233969030612,1.05287156713021,1.05283557439795,1.0492618936561,1.05330487707981,1.04924563058613,1.00680160846198,1.01456382539155,1.01606908664125,1.01604893007711,1.015995948934,1.01588379006294,1.01723352986306,1.01750231701078,1.01885670396842,1.0182234128893,1.0208247215233,1.02408773441815,1.02064937896882,1.01838051048744,1.01857029616478,1.02221091020486,1.0231371308809,1.02347928606119,1.02441592791314,1.023312845108,1.0278369095839,1.02952103850852,1.02946596511612,1.03190121048117,1.03292808920234,1.03385961266059,1.03735498848456,1.03947779899618,1.04064930280278,1.04165050250521,1.04205694424541,1.04203150310832,1.03961557528238,1.04255336447152,1.03959916104302
274,1.00641224353257,1.01387617552746,1.01507402315447,1.01507198103383,1.01502499439957,1.01496864160529,1.01612483105697,1.01635386792786,1.0174100948795,1.01698746275543,1.01910654850206,1.0219152979958,1.01893994381536,1.01716420502694,1.01737532253253,1.02173024857957,1.02257776317832,1.02287153357432,1.02365318492915,1.02271999390524,1.02747443836779,1.02922806030849,1.02919221170602,1.03176816760064,1.03267333781604,1.03393312524519,1.03776474325844,1.04012150803696,1.04146237300312,1.04261237696603,1.0430781275096,1.04302572421959,1.04028384827843,1.04392133755024,1.04028219016005,1.00501267260505,1.0113660167643,1.01256706339135,1.01256501615392,1.01251791310314,1.01245941162045,1.01361576874188,1.01384534183479,1.01490398629517,1.01447665767799,1.0165924616192,1.01940115203914,1.01642544469085,1.01465383684756,1.0148654764858,1.01770506462555,1.01855442584412,1.01884840518996,1.01963140274832,1.01869626677281,1.02239730194642,1.02380252459986,1.02376648578542,1.02578926480553,1.02668106676261,1.02741017151072,1.03029343055313,1.03195704567093,1.03292113624323,1.03376919958004,1.03413125253368,1.03408727370339,1.03228949026719,1.03499515628185,1.03228781912229
275,1.00935526120963,1.01911448433958,1.02063373717472,1.02063142024349,1.02058459461835,1.02051720364072,1.02197995782836,1.02225966776308,1.02364849611391,1.02309650916196,1.02589924820262,1.02926735148554,1.02573360591141,1.02327188959817,1.02348141346547,1.0293301547683,1.03031985724973,1.03068616304101,1.03163636932014,1.03053553814677,1.03671063148568,1.03896510577449,1.03892929160444,1.04223130012019,1.04331905748881,1.04504548222168,1.05001679903696,1.05318498281225,1.05492968164633,1.05638786296972,1.0569593317361,1.05692057264203,1.05317479228761,1.05753436021018,1.0531729238023,1.00752900000007,1.01584172118821,1.01736593407263,1.01736360962876,1.01731663346493,1.01724626014562,1.01870980670145,1.01899031924894,1.02038299055928,1.01982453210947,1.02262428740764,1.02599335097484,1.0224581142679,1.02000047468139,1.02021067044752,1.02408637470092,1.02507898954259,1.02544582584417,1.0263983988186,1.02529443061862,1.03010230724182,1.03190504485942,1.03186898530268,1.03445374300623,1.03552509154253,1.0365625795439,1.04030533079827,1.04257400078608,1.04383050089065,1.04489615803332,1.04533399354045,1.04530487871319,1.04279006625819,1.04595111280418,1.04278817888156
276,1.01089259481778,1.02185435093844,1.02358446786288,1.02358168856249,1.02353484179933,1.0234702574379,1.02516579180676,1.0254733585204,1.02704568254506,1.02652102264333,1.02996770372002,1.03386582272787,1.02980248370182,1.02669531514947,1.02690359425338,1.0331789682641,1.03424061621493,1.034643779383,1.03568038738631,1.03449334506519,1.04131571031263,1.04379537425355,1.04375923139681,1.04738274082067,1.04855086455898,1.05048434436867,1.05596070866132,1.05950082130393,1.06142930773749,1.06301889628301,1.06363175147993,1.06359829771555,1.05936953118054,1.06400299789264,1.0593672960986,1.00879597081355,1.01809908746988,1.01983446828252,1.01983167868761,1.0197846594885,1.01971624904189,1.02141195488016,1.02172024561973,1.02329571116393,1.02276480714184,1.02620742118005,1.03010609932527,1.02604159522398,1.02293973926001,1.02314878306158,1.02716633880137,1.02823088153688,1.02863443640496,1.02967325730927,1.02848312244024,1.03373622058788,1.03569730565686,1.03566087974858,1.03846119010667,1.03960999699936,1.04075352450147,1.04482053267733,1.04732740775043,1.04869566518251,1.04983559638187,1.0502941772399,1.05027234026166,1.04745760470785,1.05071332552685,1.04745534384776
277,1.00762622962945,1.01605242071799,1.01738221185767,1.01736248566844,1.01730970771874,1.01728625432886,1.01858109376286,1.0188299595369,1.02005444896068,1.01957187798211,1.02217031599592,1.02542817134285,1.02199540542934,1.01972920191466,1.01991920737967,1.02487534209895,1.02574059037454,1.02605247812001,1.02691688509652,1.02588678872008,1.03127823026954,1.03323403576673,1.03317958865995,1.0360702174745,1.03703867969889,1.03850468161602,1.04282666518099,1.04553789848982,1.04704721149043,1.04832754981014,1.0488337252344,1.04878459008124,1.04561294641683,1.04954506345745,1.04559695428921,1.0059293038379,1.0130108798095,1.01434268106136,1.01432289568099,1.01426995944863,1.01424340429528,1.01553612985244,1.01578514905329,1.01700945903021,1.01652336608065,1.01911440904965,1.02236953063093,1.01893897365252,1.01668116134211,1.01687173633162,1.02000494975014,1.0208710199583,1.02118250508116,1.02204718986414,1.02101602495459,1.02513012186598,1.02666301302907,1.02660821710763,1.02882779337293,1.02977855462189,1.03060270252888,1.0337751179386,1.03564375391559,1.03669622296273,1.03760898055621,1.03798749104306,1.03794978483395,1.03592672623943,1.03872856186645,1.03591058432338
278,1.00935178341508,1.01910539731136,1.02061877051563,1.02061957666796,1.02057379167894,1.02054060477583,1.0220636938616,1.02233754325022,1.02368153985417,1.02329848616028,1.02639425810513,1.02999442193132,1.02623024902267,1.02347717981719,1.02369029365021,1.02925377813878,1.03024276671887,1.03060715132802,1.03154567849967,1.03045909294714,1.03658369937064,1.03881659350805,1.03878407520079,1.04204824364615,1.04311892382449,1.04483514026631,1.04975547476811,1.05290183664987,1.05463954336583,1.05608093362158,1.05664546071417,1.05659819382154,1.05286713610832,1.05712942254767,1.05286778993756,1.00741034747313,1.0156267915995,1.01714513601801,1.01714594485186,1.01710000335838,1.01706359652113,1.01858725658903,1.01886187427026,1.02020938048885,1.01982005114186,1.02291245430246,1.02651344438734,1.02274788654204,1.01999935371579,1.02021319410708,1.02367940507488,1.02467136085489,1.02503624817317,1.02597708104979,1.024887384472,1.02954790809117,1.03129678291362,1.0312640271162,1.03375940492939,1.03481225196214,1.03579010234723,1.03939283705846,1.04157000495221,1.04278186268962,1.04380032401144,1.04421877726013,1.04418379992548,1.04178458566463,1.04476371847946,1.04178524615134
279,1.00825317687694,1.01716484094313,1.01859261060087,1.0185766314292,1.01852515788215,1.01847860102224,1.01985471042881,1.02011547465614,1.02140976729198,1.02091943897659,1.02368756624037,1.02707239377788,1.02351476837118,1.02108054821012,1.02127463380412,1.02643622485938,1.027331110986,1.0276562187505,1.02854252902443,1.02749386478728,1.03316378122837,1.03521708838329,1.03516668725782,1.0381929603695,1.03919429477552,1.04075329730788,1.04529248667181,1.04815616607759,1.0497580758553,1.05110487464371,1.05163636044892,1.05158100571815,1.04822438606979,1.0522752892861,1.04821144909656,1.00646560115897,1.01396079891597,1.01539583412924,1.01537980456899,1.01532816883124,1.01527920032815,1.01665866292399,1.01692082773809,1.01822297000585,1.01772292113602,1.02049203477002,1.02388117358151,1.02031869544385,1.01788453588489,1.01807923076599,1.02129208746689,1.02219117395809,1.0225175175866,1.02340794970619,1.02235434711576,1.02666424619086,1.02826811962924,1.02821737754274,1.03052914060709,1.03151516407229,1.0323859081672,1.03569907064855,1.03765820891483,1.03876785853651,1.03971773812719,1.04011405666719,1.04006648244202,1.03796229221578,1.04081887337992,1.0379492270597
280,1.00874067071138,1.0180172304409,1.01949386213972,1.0194945737353,1.01944870629735,1.01941861137733,1.02090237804502,1.02117611496851,1.02251909030322,1.02207711981905,1.02501243234822,1.02848156849653,1.02484815426279,1.02225592478304,1.02246918252667,1.02759053888098,1.02856455511433,1.02892125287861,1.02984227930454,1.02877287256938,1.03447460222938,1.03657503769,1.03654234789366,1.03961937216048,1.04064394592407,1.04223832391229,1.04686393190447,1.0497868968184,1.05139970586177,1.05275226365769,1.05328673665809,1.05324200308019,1.04981723099845,1.05391895437773,1.04981780941722,1.00685154259535,1.01463194452068,1.01611366485114,1.01611437874118,1.01606835858598,1.01603512247917,1.01751958317548,1.01779416044842,1.01914115160219,1.01869219535209,1.02162378066702,1.0250933588114,1.02145895729802,1.01887159385086,1.01908555983852,1.02216343793749,1.02314044279712,1.02349767606219,1.0244210620174,1.02334850887862,1.02761960732126,1.02924704674901,1.02921412385089,1.03153979789338,1.03254661354103,1.03341968227677,1.03675721138003,1.03872990948148,1.0398254863622,1.04076059129182,1.04115292600579,1.04111592498042,1.03900746666138,1.04186095516696,1.03900805081765
281,1.00949508909619,1.0193608840667,1.02094379584997,1.02094441382725,1.02089858077218,1.02082523068436,1.02237562025024,1.02264926146963,1.02399244406335,1.02365337413686,1.02686581440991,1.0305626076823,1.02670178726228,1.0238318044529,1.02404462592586,1.02955621732657,1.03055225276964,1.03092030925826,1.03186778040058,1.03077214077491,1.03689145965129,1.03912587113564,1.03909316389134,1.04235575923941,1.04344294433419,1.04513377245736,1.05003867446825,1.05317717488283,1.0549094044787,1.05635079491683,1.05691581997867,1.05687048863124,1.05311879074908,1.05735619522656,1.05311929260465,1.00746595959611,1.01572552861417,1.0173130614614,1.01731368156975,1.01726768478471,1.01719053433922,1.01874049908906,1.01901473742927,1.02036025086404,1.02001548027419,1.02322263765085,1.02691884303685,1.02305802603312,1.02019454637435,1.02040812654041,1.02373266685077,1.02473121502727,1.02509950008822,1.02604869865438,1.02495048957142,1.02953889149406,1.03126700985893,1.03123405296498,1.03369264352637,1.03476031770316,1.03568011820416,1.03920745140443,1.04132921008471,1.0425084458142,1.04350429110555,1.04391636511181,1.04388084641363,1.04153605377716,1.04444684965768,1.04153656090014
282,1.00830284282444,1.01723797620666,1.01867118491907,1.01867158389381,1.01862557492983,1.01856231938498,1.01996388908427,1.02022036695401,1.02145138966873,1.02108630857449,1.02388359841848,1.02724070148758,1.0237189831278,1.02126495119042,1.0214780516716,1.02651723128681,1.02745353992232,1.02779131447955,1.02866916929428,1.02764251203459,1.03323263498807,1.03527491110907,1.03524184864425,1.03823520760664,1.03922789445771,1.04078364934367,1.04528581862564,1.04811237639621,1.0496937804678,1.05101241698576,1.05153358436444,1.05148997051921,1.0482099444672,1.05232205756091,1.04821027010619,1.00643267518406,1.01388653822647,1.01532252929622,1.01532292951316,1.01527676867448,1.01520986236697,1.01660947370935,1.01686620282437,1.0180974221377,1.01772820649604,1.02051754736111,1.023871585025,1.02035238873394,1.01790743794936,1.01812124119105,1.02115032259368,1.02208802955771,1.022425555502,1.02330392805804,1.0222759715512,1.02645614238467,1.02803177545186,1.02799847969203,1.03025122543035,1.03122427752763,1.03207199898974,1.03530581326396,1.03719348792723,1.03826412736322,1.03916937978416,1.03954954095856,1.03951503765181,1.03754376505076,1.0404514960454,1.03754409376728
283,1.00798597448689,1.01668970492462,1.01803183849183,1.0180152660189,1.01796356918952,1.01795187642976,1.01928409277964,1.01953415302023,1.02075988309037,1.02032729536665,1.0230421723111,1.02638548931798,1.02286897439757,1.02048787127327,1.02068138965474,1.02583653686288,1.02671036542616,1.02702511439576,1.02788877306654,1.02686217758272,1.03249520540057,1.03452710428344,1.03447605071714,1.03746876356145,1.03846860412974,1.03999545052094,1.04447617533761,1.04730853979498,1.04889930683442,1.05023514758143,1.05076200657315,1.05071029037798,1.04735226156699,1.05134589995041,1.04733884036062,1.00615922051342,1.01341558706684,1.01476172530498,1.0147450993424,1.0146932357778,1.0146784998977,1.01601040222777,1.01626108023476,1.01748954136323,1.01705086105921,1.01976068434571,1.02310341991666,1.01958692872379,1.01721195374295,1.01740609522861,1.02058919628938,1.02146508245343,1.02177997511104,1.02264524693183,1.02161620128295,1.02586938986437,1.02744469112333,1.02739328527316,1.02966099997143,1.03064384171474,1.03147429194406,1.03471175154438,1.03662027963784,1.03770771844045,1.03863573152188,1.03902236988619,1.03898060013202,1.03692125934098,1.03974456163859,1.03690770284326
284,1.0098004243731,1.01990538077304,1.02150436400273,1.02150436078524,1.02145834592927,1.02140226347402,1.02298848627362,1.0232737681481,1.02469425067263,1.02427131085582,1.02750221495864,1.03121558938559,1.02733798090232,1.024448968008,1.0246609391459,1.03036031229339,1.03137229079377,1.03174876714846,1.03271717603466,1.03160020551813,1.0378936902517,1.04019175858129,1.04015842902634,1.04351881683437,1.04461960744461,1.04638840265401,1.05145468861815,1.054700826469,1.05648122295994,1.05796116598934,1.05853955223764,1.05850036641367,1.05463864416224,1.05899832429852,1.05463864420891,1.00769957625736,1.01614170436522,1.01774594003571,1.01774593672992,1.01769975178359,1.01763983637925,1.01922614839677,1.01951219520444,1.02093605238574,1.02050628600142,1.02373227827849,1.02744550743505,1.02356743894546,1.02068459800658,1.02089735085649,1.02433090552378,1.02534578741921,1.02572264989989,1.02669321449198,1.02557321474172,1.0302838760196,1.03205858944022,1.03202499680891,1.03455440470988,1.03563581120226,1.0366067060767,1.04024906912899,1.04243781218495,1.0436425910636,1.04465672933932,1.04507333193041,1.04504859681645,1.0426714421455,1.04569470284807,1.04267144186198
285,1.00796300727753,1.01664957351456,1.0179564098753,1.01793902767505,1.01788705742409,1.01791088550786,1.01924157644939,1.0194976035504,1.02076386625134,1.02025673744552,1.02290265463626,1.02619162770638,1.02272903065696,1.02041645744166,1.02060904878549,1.02580094990879,1.02668479205246,1.02700496890453,1.0278831208814,1.02684136088953,1.03244528677265,1.03447541238519,1.03442350036305,1.03741909037831,1.03842363955786,1.03994577413606,1.04442729250077,1.04725456001897,1.04883223453929,1.05016840582576,1.05069551380639,1.05064748157118,1.04729558092056,1.05130256128889,1.04728150411769,1.00610842285128,1.01332567210913,1.01463560208328,1.01461816290641,1.0145660224184,1.01458672242914,1.01591616498566,1.01617263420531,1.01744047111512,1.01692789997464,1.01956697262959,1.02285395070171,1.01939278022736,1.01708814227984,1.01728136374017,1.02047630809548,1.02136168988983,1.02168173817101,1.02256090153653,1.02151727709601,1.02572273119749,1.02728993229945,1.02723765680657,1.02949862920886,1.0304853244113,1.0313026982219,1.03452486784396,1.03641733759055,1.03748684283514,1.03841147091667,1.03879449145395,1.03876138653988,1.03671740073974,1.03953955323467,1.03670318001931
286,1.00846965122049,1.01753502267406,1.01897850400558,1.01897884736549,1.0189328337927,1.01890194078643,1.02035113217922,1.02061828647066,1.02191901912629,1.02150095989422,1.02437221104212,1.02779017087885,1.0242076467445,1.02167947053778,1.02189241998596,1.02690524351338,1.02785718400457,1.02820288813222,1.0290992707624,1.02805409948824,1.03366054584791,1.03572255218737,1.03568944530103,1.03870645683477,1.03972431294603,1.04126772122364,1.04579243796001,1.04863767707032,1.05022047163657,1.05155960480057,1.052092100602,1.05204323378816,1.04871016524962,1.05277977720991,1.04871044580468,1.00655905419485,1.01411119554422,1.01555668342045,1.01555702786194,1.01551085911672,1.01547613826669,1.01692248323633,1.01718972302325,1.0184895442357,1.01806797609052,1.02092964538508,1.02434326803795,1.02076452579791,1.01824708805645,1.01846075518677,1.02142538030694,1.02237817257434,1.02272332714174,1.02361956794635,1.02257374072489,1.02674584813604,1.02833303475752,1.02829968961121,1.0305634820862,1.03156168206148,1.0323845979813,1.03561931507866,1.0375087065643,1.03857197085301,1.03949089276315,1.03987663287178,1.03984265704902,1.03784541649707,1.04070056359264,1.03784569971178
287,1.00959503620557,1.01954041266694,1.02104414997969,1.02104306875075,1.02099667369743,1.02097945158029,1.02251210941981,1.02278710187706,1.02414280597401,1.02375669879884,1.02689327323466,1.0305326286954,1.02672840558541,1.02393328967831,1.02414411398254,1.02995804298356,1.03094293858186,1.03130629553036,1.03224673183699,1.03115678043927,1.03750868451776,1.03981088604493,1.0397764054772,1.0431412863675,1.04424675499034,1.04601221715039,1.05108194504445,1.05433100714362,1.05613170192666,1.05762809975536,1.05821286469116,1.05817022167376,1.05428101963377,1.05867668271245,1.05428014966902,1.007507768807,1.01580068557683,1.01730951523089,1.01730842995461,1.01726186442211,1.01724117371186,1.01877419376136,1.01904997487483,1.02040922516611,1.02001640398495,1.02314885826246,1.02678871168673,1.02298338678717,1.02019364180489,1.02040523883637,1.0239670044756,1.0249547650688,1.02531849564727,1.02626107127876,1.02516810668777,1.0299512462832,1.03173474299088,1.03169999210399,1.03424126133677,1.0353275773356,1.0363022312099,1.03996096489244,1.04216392556109,1.04339602920371,1.04443255895429,1.04485684212607,1.04483088864318,1.04240562465435,1.04547575262769,1.0424047444516
288,1.00829229458037,1.01722078193554,1.01864851605408,1.01864726236484,1.01860070132401,1.01857013778178,1.02000132695565,1.02026787197975,1.02156794943684,1.02112605307299,1.02394219286809,1.02732003985065,1.0237767646315,1.0213029168931,1.02151408719273,1.02644559512356,1.02739062801629,1.02773359810011,1.02862736190482,1.02758342181405,1.03308550618623,1.03511130062756,1.03507648324085,1.03804667749826,1.03905166900507,1.04056483391927,1.04501546115516,1.04782111527663,1.04938455768232,1.05069159031015,1.05120943945666,1.05116613462238,1.04785209701656,1.0518131569725,1.04785108391037,1.00639638370588,1.01382309726551,1.01525295457359,1.01525169661467,1.01520497971614,1.01517068256542,1.01659923356645,1.01686590663194,1.01816537129304,1.01771975820704,1.02052669141196,1.02390050244641,1.02036070914966,1.01789721336329,1.0181090900476,1.02100684055903,1.02195276078253,1.02229520725242,1.02318890783662,1.02214423148092,1.02622239642483,1.02777683211683,1.02774176591266,1.0299643071692,1.03094937426839,1.03174795660637,1.0349183908047,1.03677723991791,1.03782865954199,1.03872080330291,1.03909376533526,1.03906453377215,1.03706749801534,1.03983467187741,1.03706647409935
289,1.0068368123684,1.01464563395087,1.01587066915503,1.01585330256602,1.01580124256716,1.01579259681915,1.01700155601451,1.0172397390759,1.0183889830336,1.01790608035176,1.0202549994978,1.02330101560005,1.02008094990836,1.0180662242151,1.01825932020579,1.02285460934264,1.02368321666702,1.02397526819205,1.02478830761341,1.02381121781429,1.028830549938,1.03065753355022,1.03060548334924,1.03330721816182,1.03422543015256,1.03557638827853,1.03960599919664,1.04210656785375,1.04352219354411,1.04473449586302,1.04521986515618,1.04515840839905,1.04224735004799,1.04594378881308,1.04223324659319,1.00515053168837,1.01162263544562,1.01284819074612,1.01283077225461,1.0127785567814,1.01276659088174,1.01397181536587,1.01420984347428,1.01535688943689,1.01487161234589,1.01720996179056,1.0202505943379,1.01703539086914,1.01503223451203,1.01522590751415,1.01801713165834,1.01884555305271,1.01913669015482,1.01994879278578,1.01897186039971,1.02272678609565,1.02413480879626,1.02408242677821,1.0261200065026,1.02701989946838,1.02773668244834,1.03062887324192,1.03229043252602,1.03325271478591,1.0340981224931,1.03445554770979,1.03440664319503,1.03265523649348,1.03527660872853,1.0326410017979
290,1.00631019521227,1.01369353306518,1.01487132687853,1.01487057748198,1.01482401261386,1.01481131610481,1.01600286657101,1.01623460089929,1.01730551694558,1.01690839390032,1.01913248837506,1.02202398538988,1.018966531974,1.01708653693973,1.01729917535428,1.02140030846816,1.02224812635809,1.02254136222441,1.02331880707258,1.02239084338265,1.02699010374558,1.02870020109574,1.02866570652483,1.03117917031472,1.03206498019949,1.03329118609006,1.03702862306818,1.03930515199799,1.04061056546923,1.04174159769373,1.04220550686105,1.0421434798839,1.03952191020725,1.04306416879024,1.03952130291703,1.00475406387851,1.01090326098658,1.01208117179874,1.0120804202682,1.01203372693305,1.01201789117732,1.01320566442405,1.01343718044212,1.01450547652932,1.01410664572667,1.0163201836293,1.01920591119329,1.01615376775444,1.01428528033288,1.01449850579404,1.01693567564491,1.01778327967229,1.01807561085855,1.01885188659259,1.01792443136652,1.02135940678189,1.02268376445041,1.02264906668582,1.02455109764823,1.0254194727725,1.0260627664791,1.02875348404411,1.03025667845579,1.03114403488507,1.03193747829968,1.0322824027393,1.03223388497141,1.03068406963477,1.03324801447387,1.03068345693377
291,1.00574966602742,1.01269670686986,1.01378847400025,1.01378780883353,1.0137412225259,1.01374277750018,1.01486677256966,1.01509048504114,1.01610856829508,1.01570280160741,1.01773982074411,1.02047776543059,1.01757367939867,1.01588124718053,1.01609423689661,1.01999984872261,1.02081651621523,1.02109388095055,1.0218343656937,1.0209432188712,1.02532733725694,1.02695491514868,1.0269204521757,1.02931444047847,1.03016306512037,1.03132276851841,1.03487821221441,1.03703466939854,1.03828117302879,1.03936120858748,1.03980739678465,1.03974014268554,1.03726440389265,1.04066918697575,1.03726386450433,1.0043107059343,1.01011590502452,1.01120776559677,1.01120709866837,1.01116039338343,1.01115915895848,1.01227976700045,1.01250331074316,1.01351918386797,1.01311161123846,1.01513891389575,1.01787156602116,1.01497234666081,1.01329051263513,1.01350404668817,1.01586975759191,1.01668627753611,1.01696282936161,1.01770228778522,1.0168115549142,1.02012097537594,1.02139249122766,1.02135784033555,1.02318743450566,1.02401995162179,1.02464162669442,1.02723090864718,1.02867251914436,1.02953197083947,1.03029999305932,1.03063538801791,1.03058189333356,1.02910092313268,1.03160889413126,1.02910037928216
292,1.00692251291952,1.01478262258162,1.01606006782123,1.0160593213134,1.01601281166526,1.01593613244425,1.0171655895283,1.01739850733617,1.01847761233657,1.01812436340122,1.02049133600053,1.02349959666343,1.02032560184952,1.01830229590125,1.01851468265057,1.02301049858767,1.02387428572155,1.02417575016222,1.02497216768005,1.02402547350295,1.02899263024902,1.03081975814614,1.03078533675409,1.03346601030583,1.03439434443656,1.0357273758114,1.0397268740843,1.04218680221432,1.04358712220655,1.04478851026472,1.04527449804175,1.04521944485633,1.0423818163324,1.04614033958421,1.04238121239171,1.00535124140863,1.01196467227136,1.01324538059456,1.01324463194541,1.01319799300418,1.01311860016567,1.01434762499599,1.01458104084261,1.01566217774861,1.01530392894232,1.01766601054136,1.02067319655483,1.01749981602192,1.01548235512119,1.01569533143683,1.01849460205325,1.01936019548458,1.01966175593128,1.02045935599239,1.01951081360077,1.02330279538543,1.02474120029583,1.02470657445749,1.02677032431032,1.02768387987212,1.02842506341127,1.03136740416852,1.03304634970729,1.03402398781521,1.03488487722611,1.03524936539148,1.0352112057153,1.03345732216644,1.03622907426426,1.03345671279905
293,1.00612865300008,1.01337687561248,1.01450812582555,1.01450066744658,1.01445184900283,1.01444207103988,1.01557281441751,1.01580199781357,1.01687066370808,1.01639563754685,1.01844946014631,1.02122200995151,1.01828004986114,1.01656667361997,1.01677161307487,1.02103356762233,1.02185204638035,1.02213384053844,1.02290026514756,1.02197771114038,1.02662107556941,1.02832839270922,1.02828676535097,1.03080534390032,1.03168124836388,1.0329196098846,1.03666764366728,1.03895948403394,1.04027086876793,1.04140104798397,1.04186120996201,1.04180129521293,1.03916411535188,1.0427310243392,1.03915804988789,1.00467932543177,1.01077701345906,1.0119105624567,1.01190308486778,1.01185414102048,1.01184203063649,1.01297184540421,1.01320139620999,1.01427137154307,1.01379196629825,1.01584021157423,1.01861095307893,1.01567036593037,1.01396344108875,1.01416890648958,1.01686761339812,1.01768737353187,1.01796907656467,1.01873623455986,1.01781230803419,1.02137290402956,1.02272191249435,1.02268005669907,1.02463003588637,1.02549186508723,1.02618527858926,1.02895901391635,1.03053311616378,1.03145613910352,1.03227310744562,1.03262168341023,1.03257729059266,1.03093257606278,1.03358758850085,1.03092646198096
294,1.0065215982742,1.01407587093287,1.01527950849611,1.015271896791,1.01522306246551,1.01518739051179,1.01635911789666,1.01659453322023,1.01770439164977,1.01721821751801,1.01937055927881,1.02222412059725,1.01920122302346,1.01738894479237,1.01759353352227,1.02201446869187,1.02285495292515,1.02314800353667,1.02394085632065,1.02299189756341,1.02778740630089,1.02955149077809,1.02950974426143,1.03211034566926,1.03300792402146,1.03429736228059,1.03817318702663,1.04055562700434,1.04191276740925,1.04307693483763,1.04354798116505,1.04349200530633,1.04073788446884,1.04439724939239,1.04073169895,1.00500396940684,1.01135414594958,1.01255727589062,1.01254964365453,1.01250067794497,1.01246181881472,1.0136291441722,1.01386419035663,1.01497051790184,1.01448337616389,1.01662441760581,1.01947158128522,1.01645462369235,1.01465456312719,1.01485970299541,1.01766279169865,1.01850264009181,1.01879460556868,1.0195859229246,1.018637832141,1.02231074446442,1.02370291600006,1.02366093072373,1.02567219993196,1.02655306042039,1.02728072700317,1.03014837278566,1.03178716053292,1.03274221674127,1.03358237547336,1.0339375496915,1.03389714119667,1.03217498100887,1.03489790797893,1.03216874397566
295,1.00712359426427,1.01514153479891,1.01644444758818,1.0164424793917,1.01639557991109,1.01633321303019,1.01759580239708,1.01784118343021,1.01900415872532,1.01855194742964,1.02092131610354,1.02393496863095,1.02075504330962,1.01872849469996,1.01893937073765,1.02349581847437,1.02437977064701,1.02469203541279,1.02551634466974,1.02454082414607,1.02953599063893,1.03137794754568,1.03134224923636,1.03404375363221,1.03498287673702,1.03632006596216,1.04034698176237,1.04285118446962,1.044264424409,1.04546906608542,1.04595544736734,1.04589873100391,1.04295092729998,1.04664322580738,1.04294933126165,1.00554662427575,1.01231360910073,1.01361708978589,1.01361511603141,1.01356808563468,1.01350247483921,1.01476162221733,1.01500684668541,1.01616759897789,1.01571348233808,1.0180731270243,1.02108173947766,1.01790638881176,1.01589052238231,1.0161019873041,1.01897253447056,1.01985652379346,1.02016799444318,1.02099143882021,1.02001611220463,1.02384463223407,1.02530032873497,1.02526441855148,1.02735363972609,1.02827610327447,1.02902879313509,1.03200816993309,1.03373946702063,1.03473554231902,1.03560420337702,1.03597121713801,1.03592954671442,1.03405294582299,1.03676896905717,1.03405133583814
296,1.00750938160821,1.01582577235895,1.01710541077576,1.01710571736035,1.01705960645924,1.01704331407037,1.01834356033655,1.01859027244325,1.01975730015379,1.01935196298849,1.0218440830879,1.02495114090152,1.02167909253375,1.01953080973019,1.01974416467702,1.02456513570067,1.02546427575642,1.02578317475892,1.02661754115986,1.02563400370513,1.03091446513407,1.03285225659951,1.03281901791037,1.0356607529556,1.03662285724371,1.03807020310633,1.04232854072869,1.04499356796789,1.0464935258628,1.04776028266984,1.04826742880909,1.04821276215058,1.04509058158235,1.04896036329921,1.04509083271588,1.00586395459398,1.01287536690291,1.01415542421125,1.01415573161828,1.01410948648806,1.01408994681927,1.01538663351624,1.01563316231748,1.01679772829034,1.01639069828194,1.01887296647926,1.02197498279753,1.01870749453141,1.01657006547673,1.01678404160434,1.01984699003415,1.0207460944987,1.02106412014184,1.02189746310425,1.02091425922855,1.02497999172977,1.02651561911376,1.02648217496104,1.02868635701593,1.02963124606284,1.03046988768391,1.03363772459314,1.03549938653543,1.03656510714147,1.0374827289986,1.03786460975734,1.03782763327364,1.03581741122141,1.03866785790158,1.03581766437742
297,1.00661367140088,1.01423097376672,1.01544635490677,1.01544806752657,1.01540234982041,1.0153739282087,1.01659474347953,1.01682942682953,1.01791444436725,1.0175326354636,1.01982470227888,1.0227639352362,1.01966008458508,1.01771330937749,1.01792868102603,1.02218700795128,1.02305105341051,1.02335131591894,1.02413931960613,1.02320295243541,1.02796074414641,1.0297265460548,1.02969469739696,1.03228672406393,1.03318629929709,1.03447420355133,1.03834162370233,1.04071322654741,1.04206608875012,1.04322558866774,1.04369759432535,1.04363806657158,1.04090991873118,1.04455301929625,1.04091131342865,1.00514030288879,1.01158808206406,1.01280537680744,1.01280709382858,1.01276125682562,1.01273019651855,1.01394945910313,1.01418436813782,1.01526970565174,1.01488430821994,1.01716983770578,1.0201064377714,1.01700479013815,1.0150654530014,1.0152813862256,1.01795482854558,1.01881982408523,1.01911978837962,1.01990799656961,1.01897080851402,1.02263518787779,1.02403917338148,1.02400714759794,1.0260251771776,1.02691010902913,1.02764871597984,1.03053342224989,1.03218238870843,1.03314429065735,1.03398935222313,1.03434852966501,1.03430559716328,1.0325741099062,1.03529346719247,1.03257551566826
298,1.00678010313694,1.0145284057421,1.01576582063847,1.01576606353586,1.01571987036027,1.01569391109723,1.01693256961497,1.01717126246822,1.01828567775595,1.01788067529166,1.02021143557302,1.02318691101954,1.02004614870034,1.01805971177175,1.0182733006565,1.02260660934347,1.02348381289927,1.02379147148864,1.02460003464132,1.02364195678599,1.02844597690934,1.03022842855729,1.03019503706707,1.03281119352011,1.03372274686814,1.03501614869985,1.03891567315444,1.04132527040854,1.04269476831551,1.04386520060657,1.04434136466805,1.04427898539192,1.04146698378483,1.04507157400914,1.04146718363045,1.00532365637984,1.01191555051752,1.01315677991269,1.01315702337185,1.01311071115947,1.01308252481976,1.01432177575728,1.01456116439581,1.01567898049518,1.01526811866231,1.01759583957527,1.02057154549211,1.0174301276498,1.01544761526333,1.01566175334161,1.01841751138431,1.01929695714417,1.0196049737421,1.02041528151284,1.01945484478482,1.02317509702927,1.02459928958257,1.02456571440106,1.02661304236277,1.02751162192026,1.02825857922891,1.0311834342222,1.03287660876113,1.03385791676576,1.03471639621917,1.03508165646678,1.03503388251318,1.03321073098509,1.03589384313597,1.03321093223334
299,1.00606982119217,1.013266497022,1.01438296823908,1.01438170170882,1.01433494209615,1.0143278888173,1.01545750033987,1.01568466806114,1.0167267749487,1.01628726483993,1.01831221905636,1.0210414884022,1.01814587139851,1.01646496231196,1.01667712934389,1.02086980594863,1.02170378316682,1.02199025553731,1.02275322475403,1.02183922788836,1.02640913052374,1.02810243677944,1.02806737360053,1.03056034469518,1.03143305827245,1.03265689864705,1.03636773543686,1.03863150847676,1.03992771556297,1.04104442508421,1.04150122961646,1.04144156127479,1.03883946468689,1.04238136302952,1.03883843648568,1.00472230895046,1.01084833442092,1.0119686580435,1.01196738843152,1.01192051718797,1.01191163329381,1.01304230345333,1.01327023998533,1.01431631152518,1.0138706819715,1.01589346001821,1.01862348425327,1.01572671612064,1.01404880243388,1.01426147476069,1.01699067243378,1.01782701449358,1.01811396690067,1.01887890559954,1.01796236393052,1.02152835411103,1.02288983093611,1.02285458886145,1.02482053996796,1.02568160674647,1.02639859933967,1.02920601143404,1.03080680841105,1.03174334864877,1.03257138306635,1.03292589709112,1.03287981147169,1.03118907902783,1.03386833775229,1.03118804302447
300,1.00699899070969,1.01491876951788,1.01616289085365,1.01616201421458,1.0161154658689,1.0160717730209,1.01729253242887,1.01753184306345,1.01865285320572,1.01821036303943,1.02046864237734,1.02338743196475,1.02030283971776,1.01838814083672,1.01860035813524,1.02325659136661,1.02413185696324,1.0244391837799,1.02524950801696,1.02428883816602,1.02931811739437,1.0311671945653,1.03113264675724,1.03384754695291,1.03477393421819,1.03614393272968,1.04020502121165,1.04273092175602,1.04416371897295,1.04537420802366,1.04586217449788,1.04580296519349,1.04286033980874,1.04657016765875,1.04285963042872,1.00551104856396,1.0122497199489,1.01349519817011,1.01349431915896,1.01344764820418,1.01340116305662,1.01461969232134,1.01485907888181,1.01597943964221,1.01553408650831,1.0177848334542,1.02070021498297,1.01761859337038,1.01571233222307,1.015925108363,1.01898561353138,1.01986147690385,1.0201683243505,1.0209784731315,1.02001734896151,1.02395140758365,1.02543809169583,1.02540335062435,1.027543636126,1.0284550874931,1.02927576965655,1.03235393011362,1.03415650013563,1.03519755117591,1.03609375723765,1.03647075108619,1.03642600690998,1.03448408120893,1.03727460054132,1.03448336588626
301,1.00689662326514,1.01473619067514,1.01602071248143,1.01602043592883,1.01597408117492,1.01591447590424,1.01715388063183,1.0173990467241,1.01855677340103,1.01807524669188,1.02033837567086,1.02325941799174,1.02017285070441,1.01825369189193,1.01846663570095,1.02288101655846,1.02376711624544,1.02407953775296,1.02490035114459,1.02392963560924,1.02875181705858,1.03054462708009,1.03051069495996,1.03314437920843,1.03406070016827,1.03536430517619,1.03929060702397,1.04170865549883,1.04307334889967,1.04424245657214,1.04471652377975,1.0446611690179,1.04186925496624,1.04552773711993,1.04186903265086,1.00545140816988,1.01214369355475,1.01342914591504,1.013428868592,1.01338239521652,1.01331991189488,1.01455661250706,1.01480174704061,1.01595815428393,1.01547426745837,1.01772910651445,1.02064603200627,1.01756315696639,1.01565316913761,1.01586665794781,1.0187336423858,1.019620027169,1.01993183028238,1.02075211955426,1.01978131819206,1.023541325777,1.02498261486471,1.02494849837721,1.02702493888098,1.02792625142646,1.02869787832412,1.03167124777363,1.03338696424026,1.03437186031856,1.03523714724902,1.03560361539303,1.03556235817547,1.0337432157326,1.03651956256441,1.03374299147804
302,1.0065644315861,1.01414525305278,1.01531019786098,1.01530984558893,1.01526343318642,1.01525376907889,1.01643681735715,1.01666835474731,1.01773731737062,1.01733005628768,1.01951826270612,1.02237842223417,1.01935256686773,1.01750855108384,1.01772156295539,1.02215648327,1.02300932009017,1.0233049771391,1.02408706016492,1.02315489896726,1.0279996737646,1.0297847300647,1.02975069277332,1.03237316397766,1.03327857905527,1.03458645443868,1.03850121978767,1.0409133565821,1.04229006735641,1.04346729645578,1.04394479101669,1.04388534173797,1.04108843893589,1.04474345658368,1.04108815507414,1.0051394962467,1.01158909679773,1.01275303109878,1.01275267787454,1.01270614820093,1.01269350351299,1.01387201757386,1.01410308709756,1.01516790587651,1.01476059522466,1.01693786449268,1.01979169027706,1.01677174800876,1.01493954141029,1.01515309222937,1.01807198098898,1.01892394876572,1.01921842537238,1.01999864893886,1.01906774511933,1.02287047578781,1.02431036355459,1.02427614412091,1.0263518855815,1.02724146601499,1.02802893639981,1.03100944774915,1.03273036425774,1.03373323865549,1.03461135495249,1.03498344603562,1.034936842429,1.03310538188755,1.03590474059392,1.03310509564705
303,1.00685933288804,1.01467171903801,1.01590854407249,1.01590620351414,1.01585915545657,1.01583499423633,1.01707289855954,1.017310926261,1.0184266682301,1.01802269650574,1.02037781164439,1.0233814113087,1.02021126527864,1.01819893726923,1.01840949096718,1.02284454040496,1.02371029132194,1.02401351475855,1.02481772843087,1.02386189610663,1.02878047271158,1.03059385034656,1.03055773105862,1.03322269733919,1.03414055342557,1.03547113039626,1.03944951045673,1.04190110021601,1.04329127192366,1.04448127050981,1.04496316568056,1.04490554450591,1.04208214860627,1.0458161422724,1.04208024956291,1.00547156622158,1.01218146565238,1.01342289073197,1.01342054437197,1.01337338084213,1.01334730332312,1.01458686044492,1.01482579067067,1.01594634561934,1.01553562699186,1.01788970398996,1.02089507578833,1.01772275033839,1.01571229881381,1.01592336775126,1.01885021596877,1.01971878113099,1.02002268781139,1.02082939039906,1.01987047563343,1.02376153734805,1.02523552336461,1.02519921507857,1.02732506803615,1.02823148451433,1.02904314702374,1.03209783413763,1.03386470641154,1.03488368692724,1.03577614849457,1.03615341321474,1.03610927261065,1.03424705910952,1.03713522838993,1.03424514549574
304,1.00575447395093,1.01270641522583,1.01381874327639,1.01381686737867,1.01376987876149,1.01376398271147,1.01489044653342,1.01511334885413,1.01612879507725,1.01573376771848,1.01779960626886,1.02056514726776,1.01763287146242,1.01591090908957,1.01612248356463,1.01997809247378,1.0207991602333,1.02107933604722,1.02182916387722,1.02092766972968,1.02526224292241,1.02687494872289,1.02683919708063,1.02921320328639,1.03006032391969,1.03120085889305,1.0347212214291,1.0368548871119,1.03808946032893,1.03915913684918,1.03960142433942,1.03953439840064,1.03707690953269,1.04045273586894,1.03707538370343,1.00450150891248,1.01045786430595,1.0115701643555,1.01156828423133,1.01152119109695,1.01151273547622,1.01263596684786,1.01285868023793,1.01387193433023,1.01347539685808,1.01553232553323,1.01829289948242,1.01536521830896,1.01365293243733,1.01386497798449,1.01638183261663,1.01720270598991,1.01748212819981,1.01823100108576,1.01732992539736,1.02074617039935,1.0220547753124,1.02201885486299,1.02391090118857,1.02474463707968,1.0254255516854,1.02812169535143,1.02964594121708,1.03055085759687,1.03135679086971,1.03170650931767,1.03165011100715,1.03004402734486,1.03266260129085,1.03004249094071
305,1.00623028485319,1.01355213376802,1.01471111221873,1.01470958322262,1.01466275109433,1.01465638704223,1.01583412063477,1.01606465095562,1.01712935286587,1.01672354868323,1.01891044627972,1.02177386747357,1.0187440654159,1.01690088801009,1.01711265819606,1.02121384807157,1.0220566934004,1.02234779579969,1.02312210456657,1.0221966035272,1.02677928493952,1.0284802928035,1.02844496350162,1.03094888529179,1.03182524126237,1.03305457460411,1.0367816878904,1.03906086403548,1.04036393852782,1.04148625296487,1.04194503076438,1.04188484499946,1.03925829466325,1.04279160511629,1.03925705298857,1.00493411627894,1.0112261317272,1.01238575795088,1.01238422538486,1.01233728561714,1.01232841581268,1.01350359931775,1.01373409235143,1.01479755581097,1.01438954647119,1.01656869826259,1.01942818761086,1.016401933956,1.01456729329993,1.01477955034914,1.01749269795342,1.01833581815932,1.01862637872699,1.01940025281156,1.01847463379922,1.02210862940622,1.02349569516466,1.02346019359816,1.02546641631459,1.02632961399768,1.02708349382765,1.02995940813894,1.03160917633207,1.03257122860993,1.03342071410494,1.03378332799283,1.03373521101839,1.03198943353077,1.03473986609535,1.0319881829447
306,1.00555771973729,1.01235655565386,1.01343108737154,1.01342924165489,1.01338224534985,1.01338087522132,1.01447844560897,1.01469529334821,1.01567112762494,1.01530333538795,1.01731948164567,1.02004432653633,1.01715268348046,1.01548058494673,1.01569228504732,1.01950839355829,1.02031362766039,1.02058577388431,1.02131690969699,1.02043405972711,1.02472638433655,1.02632042446497,1.02628468630755,1.02863305861028,1.02946916290101,1.0305997872136,1.03408341748617,1.03619108756738,1.037413072971,1.03847308624815,1.03891175841746,1.0388440133216,1.03642420432757,1.03977315805791,1.03642270270874,1.00440387509739,1.01028475096116,1.01136296684918,1.01136111730575,1.01131402483979,1.01131115249802,1.01241003149607,1.01262763378893,1.01360748963276,1.01323394422256,1.01524892431758,1.01797500063239,1.01508178583919,1.01341155529212,1.01362368738498,1.01618388775307,1.01699146357922,1.01726417569752,1.01799737222491,1.01711196591599,1.02055162495803,1.02186396519735,1.02182807100574,1.02372889404233,1.02455557359817,1.0252552657354,1.02797178158817,1.02951253825397,1.03042706383087,1.03124051862487,1.03159306688278,1.0315354888055,1.02990968578511,1.03254603342873,1.02990817452416
307,1.00562970700061,1.01248490241778,1.01358547368666,1.0135832778802,1.01353617191338,1.01353527714752,1.01465868550944,1.0148814262543,1.01589641435436,1.01549801012595,1.01755554786256,1.02031548690495,1.01738861384997,1.01567484989899,1.0158861017689,1.01964441548963,1.02046040166592,1.0207381410856,1.02148307808852,1.02058615957021,1.02484238376626,1.0264306547302,1.02639454819438,1.02873362551431,1.02957495522787,1.03068841531133,1.03415143330331,1.03623674198794,1.03743818405389,1.03848861520775,1.03892389261035,1.038860173458,1.03647899585233,1.03984344528152,1.036477208781,1.00444845700448,1.01036472323656,1.0114642882506,1.01146208778555,1.01141488296787,1.01141142504795,1.01253076251456,1.01275308891028,1.01376447439284,1.0133658604338,1.01541352597073,1.01816757235829,1.01524623965928,1.01354307178243,1.01375476775829,1.01625651157906,1.01707171810052,1.01734844789094,1.01809179207024,1.01719595972953,1.02059378188832,1.02189771535108,1.02186144847117,1.02375019902548,1.02457838413422,1.02526337482767,1.02795696196543,1.02947352797907,1.03036743634058,1.03117233101823,1.03152214368612,1.03146758870761,1.029883990586,1.03254709941686,1.02988219192507
308,1.0070994325163,1.01510042534546,1.01638309454554,1.01637912296163,1.01633155269709,1.01630780923618,1.01758989540978,1.01783286219333,1.0189844718983,1.01858648986081,1.02107960195743,1.02420176610538,1.02091235757856,1.01876088282424,1.01896942146588,1.02341555923472,1.02429266364212,1.02460247614126,1.0254257311752,1.02444959516023,1.02942725442394,1.03125919080045,1.03122136432708,1.03391066244115,1.03484585147703,1.03617430028839,1.04018094924893,1.04267695474563,1.04408943766442,1.04529163872699,1.04577670705658,1.04571700863465,1.04276748116468,1.04641534861141,1.04276425768719,1.00579445680409,1.01275826744723,1.01404581112476,1.01404183032947,1.01399415035121,1.01396861850409,1.01525274622312,1.01549668187298,1.01665360859944,1.01624861066035,1.01874156590715,1.02186608406594,1.01857393753978,1.01642340428412,1.01663242227305,1.01965873429878,1.02053889974689,1.02084956221646,1.0216756638952,1.0206961189188,1.02471508124797,1.02623058165153,1.02619256962088,1.02837909944099,1.0293045786852,1.03014792563835,1.03329309633867,1.03515143202569,1.03621815061175,1.03714382996574,1.03753263312148,1.03748494505813,1.03543191640048,1.03828913951276,1.03542866991289
309,1.00751355241199,1.01583605005903,1.01718471026084,1.01718202458298,1.01713491957618,1.01707738720377,1.0184026718058,1.01864810324443,1.01981330458576,1.01945518114274,1.022088442693,1.02532143715553,1.02192200212936,1.01963080111552,1.01984065407628,1.02448445187772,1.02536978534639,1.02568322860359,1.02651184629083,1.02553156938058,1.03075651686876,1.03266947519392,1.03263305979538,1.03544041728177,1.03640311040594,1.03781196342171,1.04200671335965,1.04462044264478,1.04609255150566,1.04733874749976,1.04783622537236,1.04778807604992,1.04473153106119,1.04856988673176,1.04472935447783,1.00617995811174,1.01344257478852,1.01479832115144,1.01479562909992,1.01474841325284,1.01468935261125,1.01601897792423,1.0162658893656,1.01743970690769,1.01707210754171,1.01970890336756,1.0229473372732,1.01954207425034,1.01724813845875,1.01745848271122,1.02064041146631,1.02153018376548,1.02184514867336,1.02267818991176,1.02169291952749,1.02593461623103,1.02752345320977,1.02748685522623,1.0297787273474,1.03073312246017,1.03164237082913,1.03495306993181,1.03691140594499,1.03802777005838,1.038988781427,1.03938769587633,1.03935161240401,1.03722059037707,1.04025163578011,1.03721839785048
310,1.00836318724064,1.01734850401066,1.01875694705529,1.01875403575219,1.01870692694161,1.01869274086935,1.0201171159717,1.02038288976023,1.02168158858704,1.02123465107722,1.02404423648824,1.02742178255654,1.02387799991578,1.0214097187292,1.02161893869084,1.02667786086968,1.02761814857132,1.02795958968313,1.02885361216964,1.02780807700621,1.03340648858135,1.03546027787088,1.03542371760353,1.03843402515998,1.03945218239564,1.04098497952649,1.04549481077365,1.04834051616867,1.04991611983224,1.05124797624488,1.051776042112,1.05172912274957,1.04836974979669,1.05241818972672,1.04836739477198,1.00689121494728,1.0147079679301,1.01612326810906,1.01612034919786,1.01607311820475,1.01605710337571,1.01748523233323,1.01775241380079,1.01905915872282,1.01860282663654,1.02141461405529,1.0247967554337,1.02124794931154,1.01877834605465,1.01898810617874,1.02244094687352,1.0233855249187,1.02372834232051,1.02462654451728,1.02357620306903,1.0280898600635,1.02978596031808,1.02974919835288,1.03219079099701,1.03319950804854,1.03418148761848,1.03771620489689,1.03984032534623,1.0410247829264,1.04204397555,1.04246413389418,1.04242941737117,1.04008201023258,1.04322890658713,1.04007963623114
311,1.00767215654246,1.01611327076074,1.01743860411848,1.01744129388576,1.01739599274511,1.01737543098675,1.01872190097957,1.01897335451278,1.02016621786311,1.01978110976654,1.0223912029859,1.02558776659905,1.02222748706766,1.01996243681193,1.0201784739189,1.02490466917071,1.02582005083373,1.02614596552839,1.02699109442418,1.0259988170491,1.03126292262329,1.0332033083792,1.03317260582436,1.0360134499868,1.03698549742244,1.03842026004545,1.04267159534067,1.04532629169472,1.04681592218863,1.04807910691251,1.04858542080611,1.0485333749926,1.04542644898629,1.04928994964113,1.04542863294155,1.00625646411712,1.0135734399641,1.0149035524508,1.01490624887565,1.01486083450369,1.01483812299639,1.016186142988,1.01643851893686,1.01763627997687,1.01724408594101,1.01985261175532,1.02305051810876,1.01968848813014,1.01742586463941,1.0176424401215,1.0208327629501,1.02175113443599,1.02207779622309,1.02292553782746,1.02193006172369,1.02615063964128,1.02774651938112,1.0277156535793,1.0300090872851,1.03097038939147,1.03187716104916,1.03519044373475,1.03714953861712,1.03826247000812,1.03922363687478,1.03962576818899,1.03958409265353,1.03745693151443,1.04045634932539,1.03745913204978
312,1.00646531031225,1.01396653227425,1.01514330416204,1.01514562359425,1.01510009437936,1.01510083131973,1.01631149797803,1.01654882122649,1.01764956953742,1.01722240036575,1.019437443465,1.02231145318094,1.01927306514852,1.01740377963359,1.01761992231455,1.02180655203481,1.02266619219286,1.02296389013366,1.02374456114093,1.02281597192325,1.02749923205329,1.029237621059,1.02920640057822,1.03175908349916,1.03264841433439,1.03391217170435,1.03771864634909,1.04006043644552,1.04139713211864,1.04253989955546,1.04300637706409,1.04294396200396,1.04023248331413,1.04378819309593,1.0402343719772,1.00518223166124,1.01166409144249,1.01284276109385,1.01284508573715,1.01279945303959,1.01279787935507,1.01400732006368,1.0142449262914,1.01534651199539,1.01491539883492,1.01712445707112,1.01999593234529,1.01695970478232,1.0150971898517,1.01531382344289,1.01811980401216,1.01898061033701,1.01927821574631,1.02005945245797,1.01912976237997,1.02286930557907,1.0242956111935,1.02426423987522,1.0263216027393,1.02719886196818,1.02798800541667,1.03094664552295,1.0326601151521,1.03365621006324,1.03452664471123,1.03489951865278,1.03484604384439,1.03301773543501,1.03578712099138,1.03301963712134
313,1.00642111869727,1.01388833466134,1.01510493808237,1.01510689537364,1.01506124365223,1.01503232519014,1.01624611519451,1.01648502265588,1.01759682776578,1.01715501500658,1.01936745390583,1.02224052495326,1.01920288384393,1.01733601780173,1.01755175342239,1.0216312460139,1.02249978212489,1.02280210621486,1.02359438629445,1.02265386487821,1.02721304556641,1.02891874949789,1.02888713485826,1.03138982795615,1.03228187801223,1.03349124175417,1.03720738417683,1.03948168947631,1.04077104388973,1.04188795329254,1.04234585468739,1.04228921946141,1.03964395815785,1.04315913203079,1.03964555313953,1.00519591726625,1.0116891219353,1.01291087788531,1.01291283936119,1.01286708869077,1.01283653638648,1.01405276451757,1.01429275437715,1.01541064504225,1.01496103382916,1.01717339385246,1.02004869534172,1.01700846866144,1.01514242735916,1.0153586289258,1.01810027943421,1.0189721030132,1.01927542321994,1.02007078428701,1.01912666870643,1.02277602824515,1.02418143711922,1.02414967605386,1.02617486555023,1.02705759191545,1.02780619433902,1.03070349567492,1.03237020673799,1.03332910407391,1.03418207230557,1.03454924337756,1.03450122136009,1.03271230796046,1.03546158213492,1.03271391348687
314,1.00633865043103,1.01374196949865,1.0149275114434,1.01492910694786,1.01488332649709,1.01486345627521,1.01605514111642,1.01628987045129,1.01737520841207,1.01694797449138,1.01912009873827,1.02196122222928,1.01895530832586,1.01712862568498,1.01734398389701,1.02146345628,1.02231847629887,1.02261416957437,1.02339188861208,1.02246560138123,1.02705811636861,1.02876389031397,1.02873188657138,1.0312333431302,1.03211786406593,1.03333637304816,1.03705571743955,1.0393396199834,1.04064575394491,1.041768229337,1.04222828042885,1.04216465521204,1.03949795645469,1.04297688701311,1.03949925701932,1.00506897458107,1.01146387623462,1.01264883530819,1.01265043434621,1.01260455081014,1.01258176867928,1.01376931741769,1.01400370786695,1.01508585056858,1.01465751619808,1.016818808605,1.01965338270224,1.01665364506186,1.0148385746549,1.01505441861699,1.01782288472389,1.01867737967284,1.01897214167119,1.01974846986617,1.01882304217153,1.02248872375809,1.02388759495302,1.02385543858838,1.02587048781708,1.02674109553241,1.02749639790936,1.03038444807936,1.03205287464832,1.03302553314585,1.03388172907495,1.03424950498998,1.03419529676814,1.0323928042587,1.03510070674886,1.03239411361059
315,1.00716247902188,1.01520608235169,1.01647072455152,1.01647366261791,1.01642840021932,1.016383244431,1.0176365548433,1.01787542863667,1.01898548933493,1.01860641328693,1.02097494754976,1.02397237427694,1.02081112665292,1.01878821289391,1.01900478501286,1.02365414513646,1.02453909464531,1.02484943746938,1.02565790409408,1.02470230574561,1.02979720101022,1.03167072068196,1.03164023290479,1.03438128176124,1.03532508118745,1.03670044537195,1.04079773382794,1.04334616248181,1.0447942339831,1.04602357617359,1.04652013563587,1.04646064172767,1.04347461443515,1.04723086664057,1.04347700193126,1.00581819968881,1.01279412163148,1.01406177435552,1.01406471934274,1.0140193493484,1.01397179563968,1.0152247842946,1.01546416438096,1.01657646716147,1.01619226398478,1.01855613353544,1.02155221866437,1.01839192342555,1.01637449492976,1.01659158114287,1.01979087420032,1.02067766525012,1.0209882198115,1.02179799770414,1.02084053135129,1.02494796814539,1.02649519781078,1.02646455609788,1.02868746346908,1.02961935557442,1.03049738268426,1.03370781798217,1.03559954797902,1.03669129519925,1.0376366668415,1.03803461583731,1.03798565554878,1.03592170564016,1.03885264481723,1.03592411036207
316,1.00687796368022,1.01470032606354,1.01594795702453,1.01595051294425,1.01590509929636,1.01587560626219,1.01712429287285,1.01736520151269,1.01848910104419,1.01807829960143,1.02040718755407,1.02337361355266,1.02024308430693,1.01825978205148,1.01847602025974,1.02285518796677,1.02373727223896,1.02404626248425,1.02485254168825,1.02389869790166,1.02875774213324,1.03055978323861,1.03052885563542,1.03317083715688,1.0340894061901,1.03540112511075,1.03934282000857,1.041777789765,1.04315936439309,1.04433883401584,1.04481717562038,1.04475980211291,1.04192386448899,1.04557939083405,1.0419259437628,1.00558500331396,1.01238026980288,1.01363021359682,1.01363277530375,1.01358725774466,1.01355536364186,1.01480309434353,1.01504435141085,1.0161695069798,1.01575441769501,1.01807777796544,1.02104206058333,1.01791329907229,1.01593631480352,1.01615304732732,1.01914026355826,1.02002374591463,1.0203327521718,1.02113986071841,1.02018465023491,1.02409498634457,1.02558343909556,1.02555236121714,1.02769656612988,1.02860306677854,1.02943784552485,1.0325278200431,1.03433286856007,1.03537295201035,1.03628021267626,1.03666378551617,1.0366171882413,1.03466291575794,1.03752411174342,1.03466500945159
317,1.00639410310763,1.01384086837892,1.01503902933811,1.01504034966834,1.01499448255941,1.01498351159956,1.01620102138532,1.01643770614482,1.01753641754958,1.01712522915238,1.01938355898861,1.02229658175288,1.01921867423181,1.01730555395494,1.01752055473779,1.02157191823798,1.02243594325184,1.02273631106846,1.02352552457024,1.02258753312418,1.0271539405705,1.02885993661539,1.02882764399012,1.03133183016583,1.03222022009669,1.03343563859815,1.03715661654605,1.03943358459688,1.04072880862395,1.04184974016573,1.04230878008799,1.04225142267407,1.03959991614844,1.04310613478279,1.03960099283186,1.00517333429891,1.01165000551276,1.01285010081012,1.01285142393911,1.01280545763942,1.01279221217591,1.01400856290158,1.01424553055915,1.01534513205398,1.01493004156355,1.01718266887549,1.02009328213828,1.01701742719923,1.01511075587109,1.01532622129174,1.01806374182806,1.01892894019161,1.01922925060522,1.02001908862627,1.01907996046133,1.02275015871101,1.02415984189103,1.02412740087439,1.02616124156217,1.02703809797249,1.02780296935055,1.03071899446953,1.03240252355467,1.03337583943049,1.03424022589836,1.03460959332867,1.034562713615,1.0327371606051,1.03548256622862,1.03273824428475
318,1.00617382585166,1.01344937058789,1.01458953706369,1.01459052655877,1.0145445286085,1.01454254770839,1.01571409157181,1.01594125286509,1.01697854520819,1.01660849436403,1.01878940275683,1.02164004739133,1.0186242566858,1.01678855526584,1.01700327970845,1.0210824529365,1.02192112013166,1.02220885165798,1.02296950120048,1.02205972267428,1.02663876947993,1.02833660034936,1.02830393949553,1.03079927106357,1.03167473770809,1.03289940958112,1.03661429778945,1.03887935755003,1.04018083919476,1.0413012937539,1.04176112764403,1.04169740526941,1.03909485078879,1.04263010998901,1.03909565832447,1.00494758780763,1.01124907617676,1.01238781675184,1.01238880834394,1.01234271029124,1.01233784549574,1.01350455798798,1.01373117828201,1.01476399650049,1.01439411879841,1.01656358273488,1.01940709758869,1.01639807490165,1.01457457224895,1.01478976504423,1.01756851922822,1.01840612960283,1.01869268757344,1.01945135903877,1.0185430435693,1.02223109068528,1.02363373526632,1.02360092416428,1.0256286407961,1.02649031044508,1.02727028275327,1.03018635766139,1.03186155216152,1.03284368244713,1.03370943131665,1.03408005868154,1.03402680850011,1.03224730756786,1.03503159151713,1.03224812030427
319,1.00627304130442,1.0136275260494,1.01479145830716,1.0147906232209,1.01474402613329,1.01473764085076,1.01592528036237,1.01615516494598,1.01721420527699,1.01683275035399,1.01906269223311,1.02195936859672,1.01889668180599,1.01701081479003,1.01722336939531,1.02131960686906,1.02215900151039,1.02244803848637,1.02321592821178,1.02229743504934,1.02691135943104,1.02861897406304,1.028584385882,1.03109399062036,1.03197688503459,1.03320330123112,1.03693607860908,1.03922096348984,1.04053166003909,1.04165961961631,1.04212115543326,1.04205870810762,1.03941055531668,1.04294112759564,1.0394098782916,1.0050879634293,1.01150043030489,1.01266662939645,1.01266579250493,1.01261909758222,1.01261063283856,1.01379763766252,1.01402789640911,1.01508845763158,1.01470278558549,1.01692810678824,1.01982321440245,1.01676174774712,1.01488122329862,1.0150942237059,1.01791236076158,1.01875310085153,1.01904218710744,1.01981094837692,1.01889108006109,1.02263562097097,1.02405582108915,1.02402107859873,1.0260743937238,1.02694662179345,1.02773523798322,1.03068686033601,1.03239486515103,1.03339204336486,1.03426914640604,1.03464243742912,1.0345907452765,1.03275039738826,1.03554141570217,1.03274971584487
320,1.00648009268755,1.01399499042771,1.0151721514842,1.01517213729303,1.01512583130598,1.01512627958316,1.01633579887473,1.01656866987292,1.01764552892168,1.01726410325132,1.01954366044647,1.02247828625578,1.01937813709402,1.01744297230662,1.01765639139825,1.02185980857185,1.0227132134905,1.02300894902331,1.02379045894051,1.02285910704215,1.02757142667431,1.02931580928487,1.02928211521637,1.03184505132628,1.032739875326,1.03400357121398,1.03782188171423,1.04016790244174,1.04150513577517,1.04265391204063,1.04312262374238,1.04306338034917,1.04033984434759,1.04393537615631,1.04033983522134,1.00526061346634,1.01180656480877,1.01298452890712,1.01298451463104,1.01293810857659,1.01293615611125,1.0141433853037,1.01437626326167,1.01545222459175,1.01506840476897,1.01734075392557,1.02027173504608,1.01717487199561,1.01524766022803,1.01546154059079,1.01835896252496,1.01921272517076,1.01950799485494,1.02028919472267,1.01935763804637,1.02317994102775,1.02462982001875,1.02459597166202,1.02669181534064,1.02757455307947,1.0283917415678,1.03141125153321,1.03316890482058,1.03418658505674,1.03508068781634,1.03546006107662,1.03541159049972,1.03350599245434,1.03633928491002,1.03350598310978
321,1.00652255966003,1.01406994050136,1.0152819952986,1.01528265083701,1.0152365731657,1.01522027813588,1.01644964258743,1.01668546599382,1.017780122247,1.01739581377275,1.01971813810684,1.02268584473455,1.01955297660463,1.01757537798749,1.01778954858553,1.02191609584342,1.02277618022605,1.02307494453253,1.02386193879157,1.02292566622782,1.02759670322767,1.02932889537908,1.02929591239897,1.03183757728202,1.03273328486904,1.03397510496894,1.03775590495173,1.04008133996151,1.04140820997277,1.04254383426508,1.04300758391011,1.04294471054951,1.04023468080929,1.04376436968483,1.04023521639658,1.00531007944226,1.01189414568357,1.01310682651936,1.01310748341124,1.01306130674455,1.0130425546261,1.01426942994983,1.01450520652799,1.01559861768947,1.01521224001238,1.01752713802305,1.02049100190875,1.01736162072585,1.01539218993555,1.01560682080704,1.01843601784248,1.0192962945135,1.01959451088195,1.0203809984609,1.01944472273546,1.02323129083339,1.02467076271893,1.02463762960609,1.02671509753034,1.02759837152771,1.0283970550923,1.03138428365767,1.03312545726053,1.0341351408768,1.03501879020669,1.03539356262381,1.03534203294592,1.03344226330513,1.03621287402771,1.03344280225511
322,1.00653102166208,1.01408472026162,1.01530599724641,1.01530696898171,1.01526099783184,1.01524909073786,1.01649032733271,1.01672779897265,1.01783250591095,1.01744769748721,1.01979761700316,1.02278706925946,1.01963262583636,1.01762759169148,1.01784211923112,1.02190505943968,1.0227684423083,1.02306870449163,1.02385844934982,1.02291968685304,1.02755591411093,1.02928039606873,1.02924774709357,1.03177652216298,1.03267557127983,1.03390002450594,1.03765589549457,1.03996386437483,1.04127580152314,1.04240768866553,1.04287093673715,1.04281254558823,1.04010824817421,1.04362257792731,1.04010904104981,1.00533398561712,1.01193658643331,1.013158597866,1.0131595716075,1.01311350295729,1.01309916858733,1.01433803621802,1.01457548922139,1.01567914510423,1.01529210720759,1.01763477482856,1.02062049723986,1.01746943284012,1.01547238284502,1.01568736547858,1.01846898292913,1.01933260036638,1.01963234047603,1.0204216336844,1.01948282035068,1.02324610651448,1.0246817075897,1.02464891189862,1.02671953457685,1.02760619489333,1.02839347209898,1.0313662352585,1.03309757795777,1.03409630277102,1.03497954981239,1.03535462802613,1.0353077312885,1.03340356246608,1.03616997271781,1.03340436033017
323,1.00596217769249,1.01307329557078,1.01414434480502,1.01414496590922,1.01409882477417,1.01412132071697,1.01524912718587,1.01546817461563,1.01645330475268,1.01611109009222,1.01820781207032,1.0209905906527,1.01804238786197,1.01629084344114,1.01650524383341,1.02061793463148,1.02144226526233,1.02172291856715,1.02246801004524,1.02157341343364,1.02614117362789,1.02783233723527,1.0277992688413,1.03028821649706,1.03116075496702,1.03238281706386,1.03608837256994,1.03834665831219,1.03964259276531,1.04076683919649,1.0412297877883,1.041167451905,1.03857097681593,1.0421119153065,1.03857148463128,1.00480941453952,1.01100438847195,1.01207481715322,1.01207543947552,1.01202920392759,1.01204929236403,1.01317354129447,1.0133922827531,1.01437452586463,1.01403159473174,1.01611927990787,1.01889678004708,1.01595351553608,1.01421171621407,1.01442655591679,1.01731139392443,1.01813521936384,1.018415009941,1.01915881508767,1.0182650189433,1.02199492404057,1.02340864738964,1.02337543587642,1.02542466440569,1.02628449058177,1.02708808972851,1.0300425157404,1.0317480793367,1.03274388289767,1.03362961173359,1.03400814958756,1.03395609150573,1.03212767249014,1.03495124061156,1.03212818333007
324,1.0057713795241,1.01273449118474,1.01382103615102,1.0138212779665,1.01377499556043,1.01379654511997,1.01493467866735,1.0151600666314,1.01618711064546,1.01578527914672,1.01785440349299,1.02061592046369,1.01768873269517,1.01596468310489,1.01617871078213,1.02003263070289,1.02086306974754,1.0211469042886,1.02190032414561,1.02099700062937,1.02533333513856,1.02695241934608,1.02691891952707,1.0292997184581,1.03015098509237,1.03129465308869,1.03482569282675,1.03697087997035,1.03820515946629,1.03927767292133,1.03972139014167,1.03965461189398,1.0371737003229,1.04055435223714,1.037173899671,1.0046433819485,1.01071033076493,1.01179402543002,1.01179426767885,1.01174789249009,1.01176656873931,1.01289862188351,1.01312315675628,1.0141437744391,1.01374377770208,1.01579972945555,1.01855251523187,1.01563372340164,1.0139235424692,1.0141380008053,1.01680391008995,1.01763237508482,1.01791462541274,1.01866506355435,1.01776424549548,1.02128605865533,1.02263502847545,1.02260138704885,1.0245546654137,1.02539181979944,1.02613102924164,1.02893272023722,1.03054056192856,1.0314834083568,1.03232456076165,1.03268629084997,1.03262937218625,1.03089590861478,1.03358561231049,1.03089610903632
325,1.00747128847908,1.01575841867419,1.01706952608834,1.01706944021061,1.0170231968097,1.0170089407966,1.01834302419652,1.01859417038736,1.01979087982413,1.01938449156392,1.02196823049602,1.02515218429029,1.02180306459131,1.01956291180721,1.01977580352154,1.02436781721872,1.02526354511355,1.02558090006607,1.0264126035743,1.0254313750785,1.03060405646551,1.03250722087717,1.03247355513562,1.0352660011049,1.03622366237768,1.03762752380364,1.04180212045826,1.04440702867968,1.04587550714683,1.04712153078756,1.04762325876238,1.04756757276798,1.0445173315515,1.0483236364899,1.04451726433782,1.00617668993592,1.01343585888626,1.01474828420872,1.01474819807863,1.01470184882336,1.01468501030987,1.01601707461976,1.01626831064803,1.01746460818369,1.01705533851633,1.01963225584655,1.02281301741093,1.01946671136738,1.01723416684141,1.01744754572152,1.02065301189497,1.02154944661733,1.02186647476815,1.02269823628056,1.02171640596032,1.02594620729217,1.02753757464747,1.02750374587121,1.0298015373501,1.03074617946937,1.03167767512321,1.03500707085616,1.03699103751185,1.03812272932413,1.03910173344147,1.03950888823781,1.03946542006836,1.03727330776361,1.0402658604749,1.03727323990475
326,1.00790861614323,1.01653702111117,1.01782680491815,1.01782633835879,1.01778000247196,1.01782540909596,1.01920180934894,1.01946115027527,1.02071233764289,1.02027315715565,1.02294005348595,1.02619299312965,1.02277485524404,1.02045101378026,1.02066327719444,1.02556648340407,1.02649414570984,1.02682788562218,1.02769845076612,1.02667822791206,1.03208876529771,1.03408178898887,1.03404777144635,1.03697080642789,1.03796643126476,1.03944653160605,1.04382193252388,1.04657165960412,1.04810154022214,1.04939763351936,1.04991433634531,1.04986701747108,1.04662105640273,1.05056196895531,1.04662068080809,1.00657352603718,1.01414196937289,1.01543472272517,1.0154342550098,1.01538780989323,1.01543104547234,1.01680733788865,1.01706720674397,1.01832080526344,1.01787654928822,1.02053956824246,1.02379181825176,1.02037398123881,1.01805482415639,1.01826758697036,1.02173164531409,1.02266124957506,1.02299526088702,1.02386730866152,1.022845042169,1.02727927785384,1.02894979455778,1.02891560712827,1.03132642933944,1.03231009812796,1.03329898311776,1.03679839649022,1.03890541958886,1.04008631960943,1.04110595347785,1.04152424731502,1.04149090629494,1.03913097880476,1.04222287742204,1.03913060031637
327,1.00634782166176,1.01376050891534,1.01492434182061,1.01492352275275,1.01487693707749,1.01488632477508,1.01608857559395,1.01632205420904,1.01740449996181,1.01700307860308,1.01925177375408,1.02216371485258,1.0190858020762,1.01718113029942,1.01739366781978,1.02150320932047,1.0223506659327,1.02264376837194,1.02342105483428,1.02249320695314,1.02712084115526,1.0288383256635,1.02880376175116,1.03132857950304,1.03221704560916,1.0334507612497,1.03720610460175,1.0395074254782,1.04081940739225,1.04195174970056,1.04241473353814,1.04235533102371,1.03968473818341,1.04323189399047,1.03968407428257,1.00517955702751,1.01166398669773,1.01282884983355,1.01282802901915,1.01278134689663,1.01278851803364,1.01398887964876,1.01422244337287,1.01530454269006,1.0149003663238,1.01714253646635,1.02005130572236,1.01697622045887,1.01507878643259,1.01529176394102,1.01814815464366,1.01899615231861,1.01928891049156,1.02006614003838,1.01913785325196,1.02290964423603,1.02434392702706,1.0243092112767,1.02638455469182,1.02726110443099,1.02806552671925,1.03105225209827,1.03279194613467,1.03379941577152,1.03468997724439,1.03506742894802,1.03501856532507,1.03311495883727,1.03590574210281,1.03311429056363
328,1.00670013333951,1.01438764401096,1.01560347695245,1.01560210219969,1.0155553622516,1.01554367314835,1.0167761753259,1.01701093546941,1.01810321250584,1.01773173820095,1.02009484622171,1.0231023028521,1.01992873487945,1.01790906591679,1.01812080418417,1.02241590568636,1.02327465292075,1.02357382182648,1.02436641319623,1.02342293733605,1.02824498755241,1.03002375095274,1.02998863686066,1.03260146480418,1.03351108559764,1.03480219229323,1.03869590261452,1.04110132014797,1.04247080651123,1.04364155247846,1.044116690705,1.04405778257216,1.0412456774503,1.04486007345762,1.04124456245636,1.00548075855883,1.01219989733175,1.01341528941064,1.01341391163591,1.01336707069705,1.01335268768594,1.01458145595476,1.01481590255154,1.01590520397413,1.01553288834971,1.0178865451048,1.02088851466188,1.01772007321255,1.01571059952888,1.01592279589924,1.01891994467927,1.01977819729959,1.02007647796612,1.0208677819727,1.01992507587656,1.02385929756273,1.02534402545872,1.02530875090694,1.02745537194497,1.02835152571988,1.02919894048506,1.03229628898338,1.0341178603971,1.03517104798366,1.03609043322078,1.03647712358032,1.03642899238996,1.03441950950283,1.03726225555393,1.03441838699176
329,1.00758451414873,1.01596239592845,1.01729155487903,1.01728878829346,1.01724166117209,1.01721371468022,1.01854341276384,1.01879056174826,1.01996716659738,1.01959531905758,1.02222760973482,1.02545991234612,1.02206115145427,1.01977082783224,1.01998055750366,1.02468362907588,1.0255776065988,1.02589545771044,1.02673449085602,1.02574376279978,1.03100034493563,1.03292674853456,1.03289025620179,1.03571684208893,1.03668203548019,1.03810650866997,1.04233313899419,1.04497577918781,1.04646460891935,1.04772312180508,1.04822736956809,1.04817130664874,1.04507299677359,1.04891546419611,1.04507075504963,1.00627349393713,1.013610712736,1.01494080053255,1.01493802748298,1.01489079113131,1.01486010317245,1.01618723093259,1.01643435384376,1.01760979387379,1.017235585012,1.01986017979469,1.02308861873318,1.01969333491549,1.01741150042384,1.01762171625949,1.02092336858986,1.02181770361771,1.0221350488981,1.02297375742466,1.02198279557941,1.02628330283797,1.02789339821889,1.02785672697359,1.03018150443267,1.03113357279297,1.03207863308658,1.03544753784578,1.03746051958272,1.03860858725293,1.03959578658501,1.04000409169889,1.03996081129369,1.03772985437878,1.04074470990764,1.03772759661282
330,1.00829401847364,1.01722668932973,1.01863606050082,1.01863174252931,1.01858415920786,1.01856624419905,1.01998509255391,1.0202474431151,1.02152686972928,1.02110885906246,1.02394589857789,1.02735069163434,1.02377894625348,1.02128244050387,1.02149005079638,1.02649073092125,1.02742055972253,1.02775742327985,1.02864407616243,1.02760471888038,1.03317381326747,1.03521202450398,1.035173966744,1.03816276795092,1.03917792697667,1.04069195171559,1.0451649548256,1.04799698689279,1.04957389650874,1.05090189782342,1.05142838475697,1.05138024719472,1.04800000875126,1.05196778874093,1.04799651378898,1.00688348912734,1.01469728856657,1.01610761568272,1.01610328690725,1.01605558509309,1.01603459854,1.01745048711007,1.01771278750098,1.0189908285787,1.01857022880733,1.02139851897978,1.02479877352447,1.02123115004502,1.01874424237226,1.0189523697558,1.02244758376271,1.02337775237131,1.0237140544603,1.02460033047016,1.02356074654547,1.02810054359706,1.02979826877424,1.02976001069584,1.03220863037495,1.0332094549641,1.03420772169381,1.03775768759346,1.03991342374685,1.04112453200184,1.04216060684673,1.04258459682501,1.04254854151158,1.04009707284739,1.04316782727803,1.04009355112795
331,1.00752469541632,1.01585647377039,1.01716757477073,1.01716425083705,1.01711693223877,1.01710402977571,1.01843078545137,1.01867759155175,1.01985312467059,1.01947964106488,1.02210800453891,1.0253389397615,1.02194124949465,1.01965457247037,1.01986367808839,1.02453427696395,1.02543125585209,1.02575087285137,1.02659531530955,1.02559869609617,1.03080432622485,1.03271762982597,1.03268053987568,1.03548886723303,1.03646070413112,1.03785676998928,1.04204575009449,1.04466744054359,1.04613525662562,1.0473859727269,1.04788687923453,1.04783659201444,1.0447305629541,1.04851941271961,1.04472786855781,1.00619364506516,1.01346915198753,1.01478079485064,1.01477746304206,1.0147300330692,1.01471427934812,1.01603797174284,1.0162846615125,1.01745842998115,1.01708290687831,1.01970260829086,1.02292892531758,1.01953545967773,1.01725825001,1.01746784803185,1.02071754470699,1.02161458390758,1.02193353600941,1.02277730264784,1.02178079046891,1.02601227416021,1.0276031628672,1.02756588809229,1.02986271567759,1.03082049714361,1.0317287500274,1.0350435746433,1.03702389962678,1.03814478106075,1.0391182427613,1.03952191186493,1.03948221999336,1.03725836235699,1.04019573637756,1.0372556483685
332,1.00738533927799,1.01560882956985,1.01689723903005,1.01689354941481,1.01684609658698,1.01684588264296,1.01815867701171,1.01840855725641,1.01960475490631,1.01917279437765,1.02171081047559,1.02486857541494,1.02154380893544,1.01934738723989,1.01955613150385,1.02417289804764,1.02505757513411,1.02537114842203,1.02620242142851,1.02521861366707,1.030383578996,1.03227864140239,1.03224114904994,1.0350251387125,1.03597687845458,1.03737690124018,1.04153792837201,1.04413007577747,1.04559154150001,1.04683299888088,1.04733157780275,1.04727533521039,1.04425514842407,1.04809585370627,1.04425215676046,1.00606239072157,1.01323599292572,1.01452523759999,1.01452153930155,1.01447397544676,1.01447106548646,1.01578122769836,1.01603108507908,1.01722613367718,1.0167916838194,1.01932169243767,1.02247536676371,1.01915429926758,1.01696668504928,1.01717591780207,1.02037791127676,1.02126286406367,1.02157588786368,1.02240674483816,1.02142278608379,1.0256166471975,1.02719032131382,1.02715264301469,1.02942658090467,1.03036470251992,1.03127766804683,1.03456655717526,1.03652296625168,1.037640977105,1.03860770707136,1.03901076037252,1.03896419176204,1.03680795579565,1.03977794665931,1.03680494246301
333,1.00653904792847,1.01410447303095,1.01530878553357,1.01530384702408,1.01525590536014,1.01525922769441,1.01648493899251,1.01672246381222,1.01784030593687,1.01741815218849,1.01974861973125,1.02274068121494,1.01958067738815,1.0175917128054,1.01779937097693,1.02197311078007,1.02282421936309,1.02312126965818,1.02391723285874,1.02296737068689,1.02767181260403,1.02941126788487,1.02937235188594,1.0319322491502,1.0328291714684,1.03408158229689,1.0378886267018,1.04022847101714,1.04155852743089,1.0427035729524,1.04317039212326,1.043109946985,1.04039742368482,1.04397892556559,1.04039340989824,1.00531220885651,1.01190368372287,1.01310771195773,1.0131027626649,1.01305471677018,1.01305541902979,1.01427759415705,1.01451485496882,1.01563005443587,1.01520676701649,1.01752804930967,1.02051488206568,1.01735974027839,1.01538070522473,1.01558881539474,1.01845479157516,1.01930546787684,1.01960166612069,1.02039645219488,1.01944723559119,1.02325075165079,1.02469179936313,1.02465270392516,1.02673925387365,1.02762276045661,1.02842411047361,1.03142180119991,1.03317278660263,1.03418394719433,1.03507397104434,1.03545144260449,1.03540084705941,1.03348614308665,1.03625509271486,1.03348210229814
334,1.00540227450641,1.01208461353625,1.01313001856766,1.01312344428496,1.01307485753174,1.01309157640757,1.01416833788685,1.01438283376046,1.01535347714268,1.01497130712507,1.01696489715794,1.01968638342275,1.01679568488459,1.01514354245955,1.01534981011003,1.01912994030056,1.01991570311457,1.02018037711693,1.0209051398898,1.02002468868247,1.02427290470936,1.02584503893916,1.02580426078996,1.02812703236115,1.02896167377108,1.03006368624999,1.03349923483109,1.03557028912197,1.03676883548272,1.03781703869395,1.03825032210419,1.03818712306867,1.03580748209042,1.03915142140925,1.03580212579775,1.00432780256449,1.01015634513729,1.01120239157403,1.01119581485036,1.01114713759501,1.01116190392033,1.01223676664538,1.01245127969956,1.01342119123746,1.01303695757284,1.01502438297491,1.01774285299171,1.01485484778021,1.01320954241744,1.01341622365855,1.01604303457273,1.01682909957036,1.01709336426547,1.01781783924539,1.01693721021889,1.02039189800612,1.02170130777331,1.02166038256903,1.02356603769147,1.02438978860478,1.02509292470736,1.02781429509836,1.02936735787722,1.0302846605416,1.03110724180242,1.03146128337393,1.03140727101562,1.02972596142753,1.03234195145188,1.02972059271964
335,1.0051427683916,1.01162687357224,1.01266331207611,1.01265305802615,1.01260322151863,1.01261369594767,1.01366249875894,1.01387394288819,1.01483247450647,1.0144355449927,1.01637700945942,1.01906764766044,1.01620586193829,1.01460393698959,1.01480604377036,1.01844148034956,1.0192102007275,1.01946805783754,1.02018555133283,1.01930921341106,1.02340817654767,1.02492804174521,1.02488332490088,1.02713380589802,1.02795297941751,1.02900072119186,1.03231755899413,1.03429970339866,1.03545105425126,1.03646971706639,1.03689320200822,1.03682905185501,1.03456162731973,1.03783849830183,1.03455327462287,1.0041249062759,1.0097997626612,1.01083738601239,1.0108271136923,1.01077718748237,1.01078593640365,1.01183353783937,1.01204514493263,1.01300398752528,1.0126042530998,1.01454088217997,1.01722951190471,1.01436942596062,1.01277294853816,1.01297541959128,1.01551463564373,1.01628393696091,1.01654156398562,1.01725922570718,1.01638226387116,1.0197289421242,1.02099981114369,1.02095492339653,1.02280996756242,1.02361926086402,1.02428821342566,1.02692767561963,1.02841998961456,1.02930488551684,1.03010985005157,1.03045856101157,1.0304026921052,1.02879371122554,1.03137567764446,1.02878531273457
336,1.00500736557556,1.01138234739799,1.01238356518692,1.01237745696757,1.01232899004627,1.01235585486915,1.01339675308879,1.01360810572252,1.01455695355041,1.01415802922302,1.01603614241115,1.01866164892314,1.01586700524917,1.01433091796459,1.01453790761898,1.01809749296819,1.01886963356119,1.0191270963953,1.0198340935459,1.01897163438106,1.0230005054694,1.02449872662705,1.02445840161353,1.0266724424942,1.02748008864323,1.02851220816294,1.03177731774523,1.03373388391262,1.03487458070458,1.03587882543608,1.03629915088843,1.03622880371064,1.03397869523188,1.03717369077749,1.03397372289103,1.00400546423284,1.00958403449504,1.01058452276612,1.01057840387184,1.01052985096345,1.0105546756103,1.01159233289402,1.01180338894872,1.01274955336662,1.01235011103523,1.01422015249968,1.01684092915092,1.01405071347774,1.0125233073957,1.0127306654369,1.01522221242175,1.01599373474903,1.01625037012179,1.01695610323522,1.01609446952691,1.01938926208678,1.02064422285014,1.02060374655855,1.02243198115725,1.02322840220463,1.02389322304169,1.02649858369271,1.02797643423791,1.0288569344263,1.02965274300186,1.03000022823925,1.02993776124006,1.02833598733919,1.0308650868846,1.02833098861662
337,1.0047015332836,1.01083835980003,1.01180058017516,1.01179493693952,1.01174659839608,1.01176408491103,1.01275871658214,1.01296106489584,1.0138500834462,1.0134875070975,1.01527491361904,1.01782472593937,1.01510588352037,1.01366101207421,1.01386868319726,1.017344496931,1.01809245378889,1.01833743899072,1.01901442657369,1.01818224467468,1.02213015318319,1.02359240244017,1.02355253965208,1.02571500668031,1.02650376838867,1.02751169374227,1.03070079058603,1.03259915413444,1.03371814290952,1.03470325760039,1.03511728382192,1.03504383526028,1.03288517636479,1.0360566725793,1.03288058075354,1.00375538967647,1.00913973800052,1.01010155088712,1.01009589837948,1.01004747880429,1.01006311322921,1.01105502500301,1.01125716459713,1.01214411037719,1.0117807291137,1.01356108631191,1.01610690467256,1.01339177130026,1.01195452580309,1.01216254615249,1.01462756953477,1.0153751113535,1.01561939756444,1.01629538283423,1.01546378929639,1.01871920405074,1.01995201497682,1.01991201090741,1.02171052768524,1.02248899710614,1.02315003529492,1.02571661257576,1.02716340654109,1.02803704743515,1.02882539599445,1.02917060960015,1.02910470684299,1.02755837824083,1.03010120541652,1.02755375970916
338,1.00576969566755,1.01273725306228,1.01382774102594,1.0138217773771,1.01377342619299,1.01378711548733,1.01490727543383,1.01512673130951,1.0161286227864,1.01575572098059,1.01786661408843,1.02068225286362,1.01769785380978,1.01592847356391,1.01613528717676,1.02006262215773,1.0208663974014,1.02113993556738,1.02188379877749,1.02098489520702,1.02539901069504,1.02702948143865,1.02698939405275,1.02939412308275,1.03025302436063,1.03140315234549,1.03496506242488,1.03712949026361,1.03837264693068,1.03945382463315,1.03989862552756,1.0398367072216,1.03733360498092,1.04075150160812,1.0373287502401,1.0047331183658,1.01087651117471,1.01196803259347,1.01196205793877,1.01191361784229,1.01192551323107,1.01304429955612,1.0132638671836,1.01426570561663,1.01389037748674,1.01599634176399,1.01880991020977,1.01582727069243,1.0140634474788,1.01427064127425,1.01708369307741,1.01788799752384,1.01816125998037,1.01890518020819,1.01800576580722,1.02166085472114,1.02304019823177,1.0229999543667,1.02500597367154,1.02585469657203,1.02662341724099,1.0295031319809,1.03117164235452,1.03214495740437,1.03300947746848,1.03337903531737,1.03332496542655,1.03149837448398,1.03423020718389,1.03149349215037
339,1.00543807146742,1.01214796414696,1.01319702563731,1.01319074813658,1.01314226341259,1.01315549150796,1.01423281683611,1.01444713334897,1.01541599593128,1.01503742264044,1.01703313561834,1.01975536973519,1.01686408237724,1.01520996467971,1.01541656373406,1.01922791704569,1.020011716082,1.02027526835031,1.02099672598667,1.02011983972821,1.02440491546454,1.02598676814325,1.02594631047465,1.02828229798933,1.02911864443341,1.0302317834403,1.03368955118049,1.03577796501592,1.0369879467622,1.03804205228611,1.03847859361233,1.03841137543361,1.03601736263428,1.03937382666193,1.03601224894818,1.00449755477434,1.01045850998988,1.01151277048531,1.01150648248989,1.01145791698686,1.01147046420636,1.01255141263877,1.01276689714041,1.01374265097922,1.01335678150553,1.01535587657134,1.01808271173208,1.01518654396631,1.01352960931045,1.01373655070886,1.0165103585298,1.01729747502537,1.01756219457677,1.01828701643758,1.01740635134658,1.02099212122044,1.02234329642422,1.0223026944301,1.02427123777177,1.02510141725738,1.02585859053421,1.02868561380512,1.0303168567191,1.03127748792694,1.0321308235578,1.03249813643639,1.03243844548657,1.03066573733562,1.0333778560528,1.03066059698134
340,1.00612736473132,1.0133663936933,1.01450803236113,1.01450943624812,1.01446357273755,1.01447063977907,1.01565166703761,1.01588056656382,1.01692823781965,1.01655320633758,1.01875005057938,1.02161260948866,1.01858510447059,1.01673372142121,1.01694893957062,1.02092547084021,1.02176590850371,1.02205430241185,1.02281554599072,1.02190549365099,1.02641372109835,1.02809096152075,1.02805873267878,1.03052413180326,1.03140037485019,1.03259436750343,1.03625637070494,1.03848721749998,1.03976317726636,1.04086842898876,1.04132325563046,1.0412622834817,1.03868807013853,1.04218033084311,1.03868921520577,1.00512274379909,1.01156236184339,1.01270885133387,1.0127102576694,1.01266431262776,1.01267043177541,1.01385449667812,1.01408445278392,1.0151382152179,1.01475639431549,1.01695554841887,1.01982190035865,1.01679031113569,1.01493722859317,1.01515282749039,1.01802676162382,1.01887029990674,1.01915970687872,1.01992395391311,1.01901047526811,1.02277547301499,1.02420753055523,1.02417517935806,1.02625025709866,1.02711945749635,1.02793610754847,1.03092867725401,1.03267426998526,1.03368562945517,1.03457793792086,1.03495967756871,1.03490609342595,1.03299142002992,1.03580392852985,1.03299257128127
341,1.00592969956934,1.01301615357401,1.01411531542945,1.01411533332058,1.01406898972486,1.01407735909986,1.01521560315206,1.01543643126037,1.01643443116353,1.01608598832878,1.01820989249192,1.02101705575827,1.01804416809321,1.0162650990869,1.01647880295469,1.0204788977475,1.02129788993579,1.02157614419665,1.02231706924958,1.02142611837507,1.02592927686082,1.02759466130872,1.02756094479873,1.03001075859059,1.0308755426461,1.03206882408197,1.03571085967086,1.0379286050201,1.03920631166031,1.04031036501496,1.04076446715376,1.04070054580825,1.03814732045809,1.0416342162909,1.03814733741059,1.00495081248894,1.01125811673566,1.01236219347863,1.01236221135633,1.01231578745822,1.01232331711357,1.01346478257794,1.01368669312177,1.01469097687409,1.0143356898423,1.01646230566183,1.01927355363435,1.01629629622653,1.01451510923944,1.01472918154084,1.01765327323013,1.01847539012188,1.01875468444937,1.01949866935436,1.01860424292815,1.02238299884705,1.02380942510558,1.02377558378916,1.02584493376117,1.02670287334489,1.02752832344377,1.03051785368331,1.03226169009814,1.03328131508846,1.0341771206997,1.03456002372123,1.0345031067115,1.03259672494514,1.03542602945597,1.03259674186331
342,1.00673465020845,1.01444669015132,1.01563799551555,1.01563910924992,1.01559320060987,1.01559799346105,1.01682950585525,1.01706337547753,1.01814449901197,1.01778737307043,1.02013760034792,1.02312650673004,1.01997273514998,1.01796735983936,1.01818198127198,1.02253732834311,1.0233966729486,1.02369491797603,1.02447958679295,1.02354610934907,1.02842560449477,1.03022372078752,1.03019125271082,1.03283111285743,1.03374522387198,1.03505965609998,1.0389997283822,1.04142701710163,1.04281075234163,1.04399256330795,1.04447318412136,1.04441250218965,1.04161064026665,1.04531777483828,1.04161154767423,1.00566119015795,1.01251969061553,1.01371487535211,1.01371599115164,1.01366999536293,1.01367345769714,1.01490670956625,1.01514137211746,1.01622682104232,1.01586408492415,1.01821442805523,1.02120544516219,1.01804925133532,1.01604441199681,1.01625943941945,1.0194459154794,1.02030770042712,1.02060659352755,1.0213934588299,1.02045733437962,1.02454818555485,1.02608597850517,1.02605337933063,1.0282792348534,1.02918476707282,1.03010060399386,1.03333168381225,1.03524383773084,1.03634736054873,1.03730279717929,1.03770560180377,1.03765327136781,1.03555536938855,1.03855275930486,1.03555628195964
343,1.00663282078858,1.01426568546461,1.01547330434199,1.0154743367984,1.01542839353675,1.01542380813109,1.0166631532647,1.01689990145209,1.0179998470784,1.01762071054177,1.01997069875127,1.02295983682634,1.019805765954,1.01780063944317,1.01801520130186,1.02221958094726,1.02308192252489,1.02338167223084,1.02417005628041,1.02323275059723,1.02798574914098,1.02974571479847,1.02971314519703,1.03229565450367,1.03320151394844,1.03447016294809,1.0383154847892,1.04068501213489,1.04203253871745,1.04318945633194,1.04366100401823,1.04360139728231,1.04083663211195,1.04443006351139,1.04083747394758,1.00555457080029,1.0123304700548,1.01353991061768,1.01354094499572,1.01349491403694,1.01348852157002,1.01472723759331,1.01496426340626,1.01606517809091,1.01568287307744,1.01802912336426,1.0210172044064,1.01786387587033,1.01586314481479,1.01607811570265,1.019120698493,1.01998411275934,1.02028382558476,1.02107280784042,1.02013445154646,1.02409902971637,1.02559837794217,1.02556567646399,1.02773428059706,1.0286299813482,1.02950227471212,1.03263957921938,1.03449502505908,1.03556295482312,1.03649411176939,1.03688795753339,1.03683649705966,1.03477375065273,1.03766496613525,1.03477459727901
344,1.00646328089756,1.01396953311672,1.01514442318333,1.01513961705154,1.01509171202787,1.01508650238434,1.01627771922778,1.0165059701462,1.01756313433214,1.01719771325074,1.01949170668366,1.02245344835391,1.01932378832968,1.01737145427495,1.01757931235253,1.02185219169118,1.0226855992425,1.0229736763813,1.02374848395795,1.02281986536573,1.02759350139029,1.02934636945089,1.02930759230066,1.03188686425018,1.0327883114162,1.03405381199876,1.03789164790899,1.04025398773216,1.0416040552775,1.04276294018258,1.04323373826767,1.04317398719299,1.04042202282816,1.0440273443323,1.04041811742828,1.00541512822894,1.01208793794303,1.01326651850861,1.01326170342335,1.01321370956009,1.01320714636498,1.01439987860682,1.01462887596698,1.0156901054842,1.01531922856483,1.01761296915805,1.0205765064421,1.01744474065759,1.01549329061173,1.01570153294253,1.01883339346423,1.01966909402388,1.0199577706901,1.02073467782082,1.0198035046368,1.02380484141643,1.02530270904748,1.02526377880123,1.02743756083981,1.02833065204859,1.02920557749712,1.03234867269107,1.03420755715363,1.03528292957861,1.0362192548553,1.03661350687645,1.03656221378377,1.03449602215152,1.03740203585649,1.03449209424408
345,1.00598442703801,1.0131153482221,1.01424608729363,1.01424413198893,1.01419713645262,1.01420027430391,1.01536045165114,1.0155868209846,1.01662518528748,1.01624077197183,1.0184064427222,1.0212541755164,1.01823976741481,1.01641773899547,1.01662911461783,1.02056951995953,1.02139387472025,1.02167581797495,1.02242988294237,1.02152417394278,1.025987879272,1.02764286165922,1.02760705161913,1.03004213749852,1.03090862845514,1.03208260470906,1.03569570037,1.03789307514297,1.03915563905881,1.04025049929565,1.04070089583609,1.04063818070303,1.03810051539558,1.04155990422706,1.03809892579165,1.00497154861251,1.01129721846491,1.0124294577881,1.01242749892961,1.01238041901348,1.01238188113852,1.01354127709444,1.01376786993129,1.01480691137954,1.01441965695287,1.01658145346679,1.01942791506729,1.01641447880969,1.01459694125156,1.01480869602849,1.01765758596608,1.01848281050467,1.0187646562133,1.01951914939639,1.01861257862505,1.02233303655261,1.02374221642796,1.02370626978642,1.02575105997952,1.02660795000572,1.02740808047739,1.03035316160942,1.03206665367642,1.03306517228902,1.03394547614384,1.03432146802057,1.03426789342726,1.03238919165356,1.03517485597337,1.03238759312685
346,1.00587617973816,1.01292525056104,1.01404214667197,1.01403761043803,1.0139897450136,1.01398340909294,1.0151153381293,1.01533605972089,1.01634318141081,1.01597645735986,1.01811041034684,1.02094036302393,1.01794240098936,1.01615070226117,1.01635913032122,1.0203281742515,1.02113433444663,1.02140839348051,1.02215013415883,1.02125457415071,1.02572928923329,1.02737977497476,1.02734121562873,1.02977196909699,1.03063530495183,1.03180670114221,1.03541229497813,1.03760173368875,1.03886487594594,1.03996284134567,1.04041391358765,1.04035129521315,1.03782566022457,1.04129588751783,1.03782196902392,1.004855224493,1.01109298228218,1.01220893674881,1.01220439225366,1.01215644008309,1.01214788886473,1.01327624111993,1.01349657544061,1.01450040397217,1.01413374237971,1.0162593281088,1.01908433602433,1.01609101258831,1.01430830347819,1.0145171099568,1.01740070626643,1.0182061077516,1.01847925670552,1.01921954613203,1.01832499475443,1.02205745396912,1.02346206339828,1.02342335629009,1.02546438842975,1.02631636327354,1.02711692235313,1.03005661172633,1.03176264004215,1.03276247477274,1.03364708397082,1.03402439758983,1.03396967426069,1.03210596198733,1.03491559898498,1.03210225020294
347,1.00548589218582,1.01222959485664,1.01328798969314,1.01328536365884,1.01323810061594,1.01325019106706,1.01434305321407,1.0145597739377,1.01553641292016,1.01516124343246,1.01716539309533,1.01988293943732,1.01699818096133,1.015337680982,1.0155485030437,1.0193239752119,1.02012319829247,1.02039269016421,1.02111948169698,1.02024030155696,1.02449489399481,1.0260761968288,1.02603962141876,1.02837006738389,1.02920680435076,1.03031771978498,1.03376865378395,1.03584828170566,1.03705398018253,1.03810661676812,1.03854253993407,1.03847888437379,1.03609292581605,1.03945639561814,1.03609078796897,1.00451178132741,1.01048129327722,1.01153795692548,1.01153532630389,1.01148798143909,1.01149784554545,1.01258641507337,1.01280257790177,1.0137748407429,1.0134006079457,1.01539526737475,1.01810684548218,1.01522776361145,1.0135773516243,1.01378853965849,1.016532550868,1.01733055731046,1.0175989318443,1.01832374433316,1.01744612464085,1.02099428021854,1.02234145789495,1.02230474871853,1.02426431551677,1.02508952690581,1.0258485176259,1.02866611627547,1.03028583801023,1.03124094006363,1.03209083322921,1.03245635379571,1.03240103345072,1.03064475849037,1.03338105350808,1.03064260922216
348,1.00540652202226,1.0120885473282,1.01314695764642,1.01314429168405,1.01309700886286,1.01310347299645,1.01419117538488,1.01440717661008,1.01537915809552,1.0150045223752,1.01699597319217,1.01970331902708,1.01682871345926,1.01518094471337,1.01539175329212,1.01910784331239,1.01990401447045,1.02017196515721,1.020895287105,1.02001951078973,1.02422442677511,1.02578792190897,1.02575129416784,1.02805574355678,1.02888547121542,1.02998030963406,1.03339077997812,1.03544836273051,1.03664251560143,1.03768509624954,1.03811802311826,1.03805194970098,1.03567808651173,1.03898435516681,1.03567591554899,1.00446703966214,1.01040215911683,1.0114598170464,1.01145715693882,1.01140979740824,1.01141431639276,1.01249897333307,1.01271465847328,1.01368382641681,1.01330918340936,1.0152932792381,1.01799634713638,1.01512573959303,1.01348592203981,1.01369710351529,1.01641250913604,1.01720817143533,1.01747536977566,1.01819749292086,1.01732251839567,1.02084420713342,1.02218145489036,1.02214471669786,1.02409050292893,1.02490977673969,1.02566334258568,1.02846092721227,1.03007291334485,1.0310238451413,1.03186932223609,1.03223394781697,1.03217618273909,1.0304151759763,1.03311604958364,1.0304130135178
349,1.00574525833182,1.01269137909553,1.0137961385087,1.01379280495866,1.0137453292831,1.0137480932551,1.01487569696469,1.01509763344053,1.01610994812915,1.01572493545723,1.01781779451377,1.02061026632096,1.01765033651587,1.0159005147948,1.01611039512831,1.01996239010637,1.02077259027493,1.02104803175934,1.02179023378966,1.0208951543906,1.02525400430866,1.02687011913832,1.02683281918163,1.02921339314784,1.03006436628179,1.03120442104099,1.03473214402548,1.03687169546888,1.03810720753086,1.03918114657672,1.03962397637316,1.03956074122028,1.03708644128642,1.04047799057646,1.03708372806966,1.00480412003476,1.01100162836686,1.01210810525105,1.01210476609886,1.01205721119187,1.01205852172901,1.01318580306939,1.01340803241467,1.0144215347999,1.01403349276931,1.01612345269016,1.01891533011478,1.01595571534696,1.01420936458544,1.01441959471169,1.01725497558091,1.01806623969622,1.01834172136454,1.01908463168641,1.01818843750844,1.02185757435452,1.0232457084887,1.02320827626805,1.02522680564975,1.02606916552898,1.02686205050048,1.02976999637901,1.03145834402117,1.03244702349621,1.0333206632096,1.0336938811709,1.033639431278,1.03178796857468,1.03456697449022,1.03178524130729
350,1.00554159375832,1.01232919502232,1.01340184471111,1.01339860325791,1.01335114023251,1.01335715338634,1.01445719970857,1.01467457480562,1.01565685012385,1.01528363667909,1.01731461880381,1.02005614544221,1.01714712443973,1.01545939247035,1.01566947268576,1.01945960375063,1.02025832147404,1.02052788397226,1.02125625350901,1.02037500591176,1.02465855555494,1.02624710640646,1.02620988299422,1.02855107705471,1.02939118511845,1.03050739854917,1.03397414789876,1.03606692103137,1.03727979246275,1.03833700726497,1.03877476091313,1.03870961350707,1.03630237521925,1.03966198066733,1.03629973604783,1.00459489306412,1.01062998763107,1.01170081053263,1.01169756358659,1.01165002070697,1.01165386542797,1.01274962755575,1.01296641759183,1.01394416349499,1.01357219197783,1.01559397912492,1.01832973174907,1.01542620086302,1.01374824414445,1.0139586787947,1.01674715106972,1.01754456771113,1.01781298451932,1.01853929813097,1.01765969845949,1.02125906934356,1.02262087018618,1.022583514632,1.02456565667973,1.02539418117625,1.02617035653382,1.02902444240832,1.03067200147927,1.03164209536242,1.0325023619663,1.03287179200736,1.03281448574822,1.03102057696517,1.03378203160246,1.03101792415719
351,1.00544265362462,1.01215329569369,1.01321247344776,1.0132092367949,1.01316176669256,1.01316842949861,1.01425596906757,1.01447157694569,1.01544226406316,1.01507075430279,1.01707044373097,1.01978632770478,1.01690291181489,1.01524655272784,1.01545668328344,1.0192116139902,1.02000237712327,1.02026790930878,1.02098692221029,1.0201149967305,1.02436977831387,1.02594543107465,1.02590820244763,1.02823055882171,1.02906372386132,1.03017098853668,1.03360985698009,1.03568240167474,1.03688860915457,1.03793985777142,1.03837621021495,1.03830800110531,1.03593183554983,1.03927516737554,1.03592919983603,1.00452995872966,1.01051474572028,1.01157361952185,1.01157037758394,1.01152283052641,1.01152774118916,1.01261283606605,1.0128282447134,1.01379693833176,1.01342491437646,1.01541849896322,1.01813109240745,1.01525069438024,1.01360099792125,1.01381146945023,1.01659157900172,1.01738203874127,1.0176469406052,1.01836508063262,1.01749363399623,1.02108520557399,1.022441289686,1.02240393332776,1.02437820084434,1.02520124676488,1.02597731301937,1.02882152143419,1.03046024110131,1.03142954681812,1.03228817912159,1.03265826014343,1.03259682835552,1.03082415960653,1.03359148107913,1.03082151072102
352,1.00579266817418,1.01277560475705,1.01388599417218,1.01388273756529,1.013835291658,1.01383892665805,1.0149760553542,1.01519802088728,1.01621040115366,1.01583984209356,1.01797111069719,1.02079494878028,1.01780371612275,1.01601548380354,1.01622542958311,1.02008081548999,1.02089326631194,1.02116981533296,1.02191440245732,1.02101701965006,1.02539214631212,1.02701406036044,1.02697684704216,1.02936471488433,1.03022286704684,1.03136004638682,1.03489523947611,1.0370396911401,1.03827597171919,1.03935141861208,1.03979501459139,1.03973193403713,1.03724715877321,1.04063858274305,1.03724450841346,1.00485485562488,1.01109216587754,1.01220208751864,1.01219882545186,1.01215130056265,1.01215306616135,1.01328747523794,1.01350918672758,1.01451919888004,1.01414837438205,1.01627310395348,1.01909333940156,1.01610542957225,1.01432430865018,1.01453460430245,1.01738995742359,1.01820200578136,1.01847786230142,1.01922144805353,1.01832466255248,1.02201961677996,1.02341634489937,1.02337900061622,1.02540997100108,1.02625745813507,1.02705550996381,1.02998132611033,1.03168110698042,1.03267451626722,1.0335530474775,1.03392900378426,1.03387304348034,1.03200602866777,1.03480705874918,1.03200336473134
353,1.0055342655728,1.01231497615236,1.01339194940188,1.01339000230202,1.01334297039777,1.01334873702756,1.01445596778316,1.01467420375692,1.01565927447592,1.01528977060285,1.01733056979638,1.02007611341426,1.01716372296208,1.0154669138606,1.01567849892008,1.01942103636538,1.02022287467186,1.02049335434566,1.02122085936187,1.02034154256344,1.02459734062099,1.02617863621536,1.02614278547591,1.02847086012738,1.02930984729062,1.0304158910996,1.03386154799993,1.03594173898181,1.03714958648676,1.03820237886472,1.03863873648495,1.03857239855805,1.03617433051461,1.03951190069357,1.0361727459567,1.00460109801812,1.01064027993089,1.01171392900888,1.01171197863729,1.01166486867502,1.01166821340804,1.012769561557,1.01298684367623,1.01396499128627,1.01359861340312,1.01562779361625,1.01836553178745,1.01546066692459,1.01377605182822,1.01398798962171,1.01675213868714,1.01755169598285,1.01782054560648,1.01854484717956,1.01766833495192,1.02125450400306,1.02261362202983,1.02257764616293,1.02455438882504,1.025380659695,1.02615594093963,1.02900307786432,1.03064546281778,1.03161496522142,1.03247459027727,1.03284435939826,1.0327851749409,1.03099736781109,1.03376490667316,1.03099577518238
354,1.00554008600929,1.01232508328989,1.01339740273772,1.01339570388277,1.01334875500127,1.01335501189504,1.01445953050006,1.01467756805778,1.01566081281674,1.01529000723803,1.01731999343992,1.02005582103834,1.01715326855507,1.01546741673841,1.01567929058201,1.01944822403533,1.02025102528719,1.02052186841422,1.02124964026475,1.02037026635903,1.02463831505174,1.02622453683278,1.0261889514155,1.0285251658079,1.02936587618024,1.03047787865709,1.03393676963213,1.03602273739809,1.03723177040554,1.03828635454523,1.03872363643057,1.03865838938732,1.03625984837817,1.03961592088041,1.03625846625262,1.00462869972294,1.01068920048735,1.01175941635793,1.01175771471127,1.01171068977279,1.0117148154478,1.0128148715475,1.01303226089684,1.01401058698368,1.0136414657669,1.01566215077221,1.01839204131138,1.01549515362684,1.01381916341322,1.01403138155253,1.01683790949351,1.01763923860624,1.01790886607267,1.01863438876322,1.01775687464684,1.02136854715555,1.02273720091325,1.02270149401554,1.02469333134256,1.02552284060669,1.02630885512374,1.02918024700122,1.03083613235965,1.0318104248811,1.03267450125995,1.03304583109435,1.0329888103871,1.03119120392103,1.03398741776732,1.03118981489002
355,1.00572363754405,1.01264968355408,1.01373600928446,1.01373615798987,1.01368984064643,1.01370056276818,1.01482767889406,1.01504867824757,1.01604734127211,1.01568020361146,1.01775517683646,1.02052192846584,1.01758944347696,1.01585952621472,1.01607346766691,1.01991815980639,1.02073403751146,1.02101058917445,1.02174730511956,1.02086058840726,1.02521266993709,1.02683048817363,1.02679688545956,1.0291770541314,1.03002829999887,1.03117126495771,1.03470113213603,1.03683882623054,1.0380744996525,1.03914692109345,1.03959062902607,1.03952567360033,1.03706546255293,1.04046928304549,1.03706558605843,1.00481633451759,1.01102088948391,1.0121068914172,1.01210704032079,1.01206064837586,1.01206959592926,1.01319423838757,1.01341503174947,1.01441165044208,1.014044040579,1.01611283410137,1.01887620400845,1.01594683275298,1.0142236521297,1.01443793848478,1.01731421734141,1.01812982093894,1.01840575564781,1.01914160687131,1.01825537101763,1.02194950472856,1.02334953538131,1.02331581822621,1.02535071579567,1.02619219597767,1.02700629861802,1.02994624059117,1.03165258704245,1.03265245595233,1.03353325952767,1.03391051736721,1.03385373037293,1.03199545714861,1.03483067898753,1.03199558114758
356,1.00598752138186,1.01311427801835,1.01424394188907,1.01424905111918,1.01420441098087,1.01420374610286,1.01537512182498,1.01560111183889,1.01662172516089,1.0162743325327,1.01843649566838,1.02125900023554,1.01827334422616,1.01645887097688,1.01667845856652,1.02055449994756,1.02139463219285,1.02168097751937,1.02242890625693,1.0215351802249,1.02596048743354,1.02761158330775,1.02758327340218,1.03000506413104,1.0308693269813,1.0320406823649,1.03563828436957,1.03782384172771,1.03908459284847,1.0401757406638,1.04062718252525,1.0405627461031,1.03804008554176,1.04148385659743,1.03804424803811,1.00505012418801,1.01143185737719,1.01255988658865,1.01256500427361,1.01252028984214,1.01251745182145,1.01368475099866,1.01391019474356,1.01492650940402,1.01458024211673,1.0167335290813,1.01955045733537,1.01657010424949,1.01476508827853,1.01498504221331,1.01786900603343,1.01870799446733,1.01899326539176,1.01973925203966,1.01884708333561,1.02259648496935,1.02402365781819,1.02399524857411,1.02606241761464,1.02691557278712,1.02775070062386,1.03074317226702,1.03248627640951,1.03350543398371,1.03440043929586,1.03478366459055,1.03472813084519,1.03282271572202,1.03568716899147,1.03282689912629
357,1.0063045724968,1.01367760728051,1.01483012556217,1.01483572324589,1.01479127277028,1.01479468401492,1.01599762874397,1.01622670400955,1.01726659004017,1.01693216704006,1.01918536978548,1.0220808598616,1.01902258309194,1.01711711319658,1.01733713040089,1.02139065533772,1.02224427534359,1.02253726161003,1.02329942238145,1.02239199309605,1.02699638812522,1.02870799017646,1.02868023202454,1.03118895240695,1.0320773152098,1.03330186626442,1.03703460781792,1.03931662990587,1.04062404621675,1.04175035120159,1.04221320341555,1.04215186719505,1.03951017969603,1.04305042706578,1.0395147361119,1.00535417139768,1.01197171309843,1.01312446253842,1.01313006960324,1.01308554424296,1.01308713916195,1.01428807762441,1.01451706333613,1.01555561111889,1.01522012337456,1.01746777804037,1.02036045557722,1.01730471642603,1.01540538100024,1.01562576892183,1.01866257163275,1.01951631147174,1.01980884912174,1.0205705303393,1.01966319174866,1.02357741668213,1.02506071304935,1.02503285598057,1.0271794371293,1.02805787545288,1.02893712349389,1.03205109913177,1.03388089527456,1.03494128278814,1.03586664911767,1.03625916102986,1.03620761294761,1.03419527699404,1.03713475105392,1.03419985670258
358,1.00614455578132,1.01339303942189,1.01452125856743,1.01452684616108,1.01448237820545,1.01448893470796,1.01567131420383,1.01589791958094,1.01692162663025,1.01658481377652,1.01878165616306,1.02163097780824,1.01861879902699,1.01676981043487,1.01698988908199,1.02099203460291,1.02183676715884,1.02212524214449,1.02287697462905,1.02197990524963,1.02652527432794,1.0282161027691,1.02818831879671,1.03066935646273,1.03154376319587,1.03276051335141,1.03645509786609,1.03870218588638,1.03999444160535,1.04110699796141,1.04156542519533,1.04150231868385,1.03893429540132,1.04247061820463,1.03893884473945,1.00517781575641,1.0116583552915,1.01278362891521,1.01278922605206,1.01274468175063,1.01274872788773,1.01392547724604,1.01415120292931,1.01516841736834,1.01483430644582,1.01701972145757,1.01986141366562,1.01685658204795,1.01501962178754,1.01524007974104,1.0182268925723,1.01906963646676,1.01935660115484,1.02010538286552,1.01921086929662,1.02306174030011,1.02452228926235,1.02449440496348,1.02661100660715,1.02747324192967,1.02834549154738,1.03141864258003,1.03321122594451,1.03425593409324,1.03516751515812,1.03555519788459,1.03550158226616,1.03356604236157,1.03650730249434,1.03357061520545
359,1.00642181059727,1.01388571993614,1.01505581177144,1.01506183777566,1.0150175404206,1.01502131753538,1.01624259951819,1.01647552515314,1.01753962645238,1.01718880407983,1.01947003384922,1.0223870605465,1.01930750658263,1.01737416429395,1.01759462570084,1.02167608624319,1.02253829991739,1.02283542670093,1.02360619513518,1.02269055593567,1.02733403205929,1.0290610340628,1.02903374128984,1.03156463097619,1.03245610821338,1.033698887801,1.03746865352284,1.03977765736591,1.04109796010408,1.04223236350494,1.0426976502443,1.04263771462095,1.03996606538047,1.04353602590449,1.03997096920323,1.00547131549859,1.01217969293406,1.01335060064617,1.01335663674781,1.01331226480218,1.01331432213696,1.01453422446269,1.01476719688405,1.01583084584385,1.01547831834242,1.01775502130643,1.02067007450371,1.01759222004581,1.01566399036102,1.01588482280264,1.01894617832132,1.01980885570568,1.02010570360717,1.02087639009925,1.01996044497276,1.02391149939122,1.02540952488277,1.02538213476843,1.02754961956842,1.02843189252952,1.02932706956784,1.03247532131434,1.03433005855462,1.03540310375289,1.03633646654853,1.0367311847691,1.03668086021984,1.03463886342031,1.03760578502082,1.03464379236754
360,1.00664473985172,1.01428239563958,1.01547592369755,1.0154817470158,1.01543740126334,1.01543214110694,1.01667017612359,1.01690287089013,1.01796609354423,1.01764316639914,1.01999780808675,1.02297565184455,1.0198352653281,1.01782822919328,1.01804835928453,1.02227025635536,1.02313830256225,1.0234385376189,1.02421694879937,1.02329358676281,1.02807656948048,1.02984868076496,1.02982119654503,1.03241667901937,1.03332726748851,1.03460725255769,1.03847603891261,1.04085670273239,1.04221237838372,1.04337566366066,1.04385124990239,1.04379233057502,1.04102628049918,1.04466120235608,1.0410310166096,1.00568123907516,1.01255298474812,1.01374882176454,1.01375465496084,1.01371023360745,1.01370355566087,1.01494189993041,1.01517500244656,1.01624011244233,1.01591382956007,1.01826677509143,1.02124500304658,1.01810395589217,1.01609920695605,1.01631971144852,1.01949878851312,1.02036828778671,1.0206687336145,1.02144821134842,1.02052338919355,1.0245998576953,1.02613858590357,1.02611100215806,1.02833562490481,1.02923764425296,1.03016177166228,1.03339583767771,1.03531420475042,1.03641797434353,1.0373763530023,1.03777922648575,1.03773094023033,1.03560078409192,1.03860581178768,1.0356055448864
361,1.0067799083749,1.01452269510218,1.01576030366577,1.01576634023055,1.01572207854614,1.01571656909844,1.01699495397224,1.01723639799809,1.01835619069715,1.01799244050623,1.0204111566412,1.02344090204671,1.02024878674981,1.01817767029809,1.01839797484489,1.02253720983344,1.02342419631047,1.02373387367434,1.02453371707345,1.02358914238215,1.02832365574511,1.03008947291195,1.03006222306907,1.03264668286717,1.03356309393022,1.03482392864552,1.03866909704975,1.04104343359124,1.04238901028549,1.0435443567544,1.04401688829808,1.04395929661903,1.04116601110748,1.04472616050891,1.04117092127214,1.0058042380336,1.01277166846649,1.01401140768252,1.01401745461547,1.01397311654023,1.01396607783249,1.01524447704259,1.01548627612552,1.01660760348474,1.01624068011008,1.01865712747281,1.02168680519649,1.01849447787012,1.01642622877228,1.01664691275825,1.0197317673085,1.02062005478222,1.02092985880415,1.02173058187545,1.02078472978715,1.02480308679964,1.02633228221386,1.02630493245769,1.02851341415948,1.02942071027584,1.0303213560283,1.03352324262816,1.03542730728985,1.03651688087881,1.03746443049137,1.03786262374907,1.03781636847456,1.03567162181588,1.03859661206109,1.035676557899
362,1.00630320636578,1.01367536166067,1.01483550999542,1.01484093812072,1.01479643135398,1.01480673258142,1.01602338894021,1.01625705262449,1.01732715277113,1.01695930183775,1.01921749274582,1.02211761097803,1.01905462674626,1.01714406126269,1.01736387540218,1.02135321681142,1.02221332765366,1.02250965391027,1.02327997503839,1.02236424120449,1.02691762222165,1.02861780929654,1.02858986876637,1.03108371593014,1.03197050906066,1.03318221469047,1.03688982488532,1.0391507403386,1.04043977203726,1.04155463916363,1.04201354276554,1.04195517434519,1.03935103478502,1.04288513368877,1.03935545395116,1.00534508221577,1.01195598367083,1.01311621708468,1.01312165437898,1.01307707203113,1.01308553300145,1.01430002454537,1.0145335572334,1.01560204422675,1.01523338279885,1.01748581433098,1.02038295986505,1.01732267101773,1.01541845590547,1.01563864342795,1.01860345141444,1.01946354215955,1.01975934697915,1.02052902175171,1.01961354187622,1.0234667921902,1.0249352981162,1.02490725704398,1.02703351621016,1.02791009541713,1.0287713791599,1.03185063497921,1.03365344778537,1.03469368124705,1.03560641133771,1.03599193719834,1.03594596985034,1.03396873690465,1.03687966531546,1.03397317894997
363,1.00587126179204,1.01290730872757,1.01401077115307,1.01401615100799,1.01397159043372,1.01398903772289,1.01515601971457,1.0153822375474,1.01640365225622,1.01604749319033,1.01818681014733,1.02098982319888,1.01802375287311,1.01623236181313,1.01645231190113,1.02025586237589,1.02109424770587,1.02137954164427,1.02212442600676,1.02123392425821,1.02559354983347,1.02722440748133,1.0271963730348,1.02958964268915,1.03045028601824,1.03159851288622,1.0351489174527,1.03729836706977,1.03853174392198,1.0396043997842,1.04004921356283,1.03998815486401,1.03752025126431,1.04094966515212,1.03752463529481,1.00499718300925,1.01133783904619,1.01244511780984,1.01245050594421,1.01240587641703,1.01242247662779,1.01359174915099,1.01381878487687,1.01484482587371,1.01448342923592,1.01662433110948,1.01943027447466,1.01646102312415,1.01466858248584,1.01488887138234,1.01773435863344,1.01857519583504,1.0188612470275,1.01960842276193,1.01871526953902,1.02242524297036,1.0238416916944,1.02381356448618,1.02586554534385,1.02671917369815,1.02753860652572,1.03050396955334,1.03222619288038,1.03322674519871,1.03411003297374,1.03448606566604,1.03443683257342,1.03255489914569,1.03539642544261,1.0325593041443
364,1.005402164088,1.01207349767349,1.01313122369048,1.01313654557107,1.01309192390138,1.0131118942825,1.01423832619716,1.01446036671909,1.01545433107272,1.01508534228096,1.0171057406505,1.01981173238766,1.0169424733643,1.01527033028032,1.01549042559977,1.01903212155785,1.01984581180112,1.02011856704523,1.0208345215026,1.0199727150122,1.02410297562559,1.02564987387778,1.02562173726049,1.02789221149048,1.02871967279762,1.02979220235133,1.0331516329787,1.03517149128465,1.03634389878889,1.03736745400898,1.03779675388246,1.03772991978095,1.03541715142479,1.03870203748736,1.03542150403348,1.00453716747587,1.01052089101067,1.01157829307018,1.01158362325001,1.01153893333691,1.01155721763694,1.01268129759403,1.01290314171888,1.01389514111812,1.01352572953595,1.01554015856826,1.01824283124984,1.01537664047598,1.01371100107819,1.01393143383294,1.01654912271065,1.01736252034141,1.01763466801032,1.01834971720333,1.01748846129604,1.02098576498981,1.02232307263706,1.02229484528674,1.02423285750278,1.02505059803374,1.02580679570004,1.02859795475257,1.03020282185312,1.03114935730382,1.03198925069399,1.03235198163067,1.03229574099569,1.03055347030011,1.03327661027719,1.03055784416149
365,1.00707078776471,1.01504163913545,1.01628130909289,1.01628569398108,1.01624090535255,1.0162443918599,1.01753434056391,1.01777564550846,1.01889834013788,1.0185502118571,1.02103095227272,1.02411657284729,1.02086786035042,1.01873357241322,1.01895183874971,1.02335651642112,1.02424439988232,1.02455545727874,1.02536226173053,1.02440947910685,1.02938436367873,1.03122385567654,1.03119488802359,1.03389030623747,1.03482784051704,1.03616795167261,1.04019094564913,1.04268505161777,1.04409200024099,1.04529196576125,1.04577817126907,1.0457241004308,1.04281730329331,1.04654863269952,1.04282086684592,1.00606920860356,1.01324430017457,1.01448690153803,1.01449129413867,1.01444642623434,1.01444853887976,1.01573939142728,1.01598123979738,1.01710668139167,1.01675454647993,1.01923455527323,1.02232143029921,1.01907117576689,1.01693823044686,1.01715688195136,1.02047488753634,1.02136459743872,1.0216760348919,1.02248433237804,1.02152964507462,1.02576623818386,1.02736191695355,1.02733284024538,1.02964070492703,1.0305695429108,1.0315373843116,1.03489684545412,1.03690542291014,1.0380476144723,1.03903169969344,1.03943914057975,1.03939916792838,1.03716281897612,1.04023706638762,1.03716640182106
366,1.00725778922145,1.01537471984089,1.01663990616581,1.01664388912362,1.01659898281836,1.01659805541719,1.01790610739412,1.01815067155795,1.01929558857157,1.01893582208347,1.0214568110649,1.02457655295414,1.02129358790691,1.01911868393918,1.0193364019712,1.02383422632715,1.02473027279063,1.02504569271683,1.02586352666137,1.02489945344646,1.02996590562631,1.03183724190451,1.03180786711496,1.03455072035893,1.03549573248008,1.03687228334049,1.04097274486488,1.04351913591357,1.04495398253158,1.04617319397138,1.04666651058186,1.04661104282678,1.04365604236699,1.04745752304061,1.04365927805103,1.00621980259495,1.01351235367338,1.01478051219681,1.01478450240835,1.01473951376254,1.01473707587114,1.01604588980626,1.01629099262393,1.01743859912008,1.01707469913036,1.01959450086118,1.02271518973398,1.01943097942524,1.01725789517935,1.01747601130333,1.02084865525557,1.02174650264537,1.02206227126041,1.02288155003131,1.02191560486643,1.02621518069881,1.02783323455664,1.02780374516334,1.03014396554183,1.03107996383611,1.03206967990042,1.03548064615649,1.03752141171734,1.03868033486689,1.03967399887934,1.04008511163067,1.04004365350692,1.03778963095896,1.0409112984902,1.03779288479196
367,1.0071937385976,1.0152607396945,1.01650427491575,1.01650826238156,1.01646335140423,1.01647023242775,1.0177673504365,1.0180090594994,1.01913534201846,1.01879251564707,1.02130125168646,1.02441100438723,1.02113800562342,1.01897540747185,1.01919316074879,1.02369409084052,1.02458417784139,1.02489658388502,1.02570741371643,1.02475032660269,1.02981321195463,1.03168071152586,1.03165133648839,1.03438799230114,1.03533602501273,1.03670204332412,1.04078932006517,1.04333007794309,1.04476286499911,1.04598225626004,1.04647566567893,1.04642110301693,1.04345678142999,1.04723586373963,1.04346002095874,1.00616160135966,1.01340870412355,1.01465683717472,1.01466083185662,1.01461583905015,1.01462160916134,1.0159213956204,1.01616405303219,1.01729569504775,1.01694682716285,1.01945750268314,1.02257076996238,1.01929396123577,1.01713005050335,1.01734819868197,1.02071996075303,1.0216128986723,1.02192618069474,1.02273968382343,1.0217794980457,1.02607326664124,1.02768695787835,1.027657468514,1.02999016645364,1.03093035474556,1.03190654781768,1.03530114254436,1.03733362173426,1.03848895488315,1.03948149567619,1.03989304076561,1.03985214939818,1.03758956706355,1.04067670818865,1.03759282476912
368,1.00815365689555,1.01696912096596,1.01833826403229,1.01834218730221,1.01829733831537,1.01829864995083,1.01971649300315,1.01997681699724,1.02122511753117,1.02084745319814,1.02364059206042,1.02698340020565,1.02347769117031,1.02102991585198,1.02124716441569,1.02611925473979,1.02705871995895,1.02739627501411,1.02826550141876,1.02725032700303,1.03272813897802,1.03474400365536,1.03471465539505,1.03766610164385,1.03866964964715,1.04017157167474,1.04459484193933,1.04737658808584,1.04892360342911,1.05022715226068,1.05074804985491,1.05069970896957,1.04744049015668,1.05145276628282,1.04744367123175,1.00704051527728,1.01497208113458,1.01635007585343,1.01635400675246,1.01630906996862,1.01630990865744,1.01773493847368,1.0179972236228,1.01925741391586,1.01886878902916,1.02167105239358,1.02502344388016,1.02150783730968,1.01905160559586,1.01926927575078,1.02290231223526,1.02384743766455,1.02418723486012,1.02506236598196,1.02404082928344,1.02867739989295,1.03041636097334,1.0303868892632,1.03289651539391,1.03389409170897,1.03496605615287,1.03863021928325,1.04085658157907,1.04209954902593,1.04315404175303,1.04358636834711,1.04355124694541,1.04105367534674,1.04429121210679,1.04105687577508
369,1.00822979396009,1.01710396031248,1.018491767626,1.01849644898976,1.0184518597328,1.01844822023078,1.0198826841315,1.020145272499,1.02140672792834,1.02102950294141,1.02385937244093,1.02722995110266,1.02369688387834,1.02121274643179,1.02143083849347,1.02629314167842,1.02723747697227,1.0275771234436,1.02844944215736,1.02743182797923,1.03292322970546,1.03494478199372,1.03491624265752,1.03787310629518,1.03888458728845,1.04038139857436,1.04480886753607,1.04759707563858,1.04914540924207,1.05045207522421,1.05097416496486,1.05092696475151,1.04764086145926,1.05163323929425,1.04764465657457,1.00717516201925,1.01521079132242,1.01661680453623,1.01662149448952,1.0165768229433,1.0165746835859,1.01802688500706,1.01829376134069,1.01958228913815,1.01918282416605,1.02203859593404,1.02543248163397,1.02187581777846,1.01936639924184,1.01958488614122,1.02321550333461,1.02417164457118,1.02451663388757,1.02540205769499,1.02437090416322,1.02903614436161,1.03078730350668,1.03075864888669,1.03328123963835,1.03429381107841,1.03535827483414,1.03903501855581,1.04127412793815,1.04252070316531,1.04357957696447,1.04401431978074,1.04398055432923,1.0414446947549,1.04465670847187,1.04144851228835
370,1.00844391405925,1.01748518354716,1.01889677208093,1.0189014002551,1.01885681163872,1.01884896338255,1.02030481596214,1.02056978429465,1.02184701112138,1.02147432734398,1.02436550836365,1.0277864549111,1.02420307467324,1.02165743601316,1.0218753733731,1.02685215728176,1.02780387983137,1.02814733564487,1.02902858373475,1.02800207850163,1.03361227405645,1.03567358302886,1.03564500949907,1.03865961014087,1.03968595952521,1.04121934508497,1.04573715914274,1.04859068367347,1.05017268741736,1.05150424750671,1.05203431425445,1.0519886289298,1.04862209308498,1.0526852980218,1.04862584310437,1.00729651551204,1.01542649793005,1.016853743886,1.01685838131272,1.01681370304648,1.01680661205171,1.01827709488402,1.01854569137213,1.01984562575677,1.01945379808709,1.02236573806298,1.02580591917454,1.02220298649113,1.0196372692279,1.01985563821431,1.02351706487921,1.02447884222339,1.02482671911424,1.02571897131895,1.0246809910341,1.02939970029583,1.03116851158868,1.03113981302537,1.03368579419979,1.03470986963026,1.0357814718884,1.03949122936296,1.04175308637089,1.04301079444348,1.04407567415179,1.04451185689773,1.04448009561982,1.04192151958945,1.04515671346024,1.04192529355065
371,1.00768901715845,1.01614147558387,1.01747334833923,1.01747801413464,1.01743337342117,1.01743584223159,1.01881795251374,1.01907466589362,1.0202974969114,1.01990944319505,1.02259093809565,1.02584013005455,1.02242823761021,1.02009286618185,1.02031117428171,1.0248803575653,1.02580358315685,1.02613245095985,1.02697987318828,1.02598693386162,1.03118066374028,1.03310329397129,1.03307468218839,1.03588950329653,1.03686424990755,1.03827115666472,1.04247638057337,1.04509817424357,1.04655979417473,1.04780414158972,1.04830573350267,1.04825738713568,1.04519834105395,1.04906708356051,1.04520212856725,1.00661710661868,1.01421740977336,1.01556684493735,1.01557151944679,1.01552679487373,1.01553057080771,1.01692959680099,1.01719044288829,1.0184393205806,1.01802961138075,1.02073537382389,1.02400655862746,1.02057237743709,1.01821337262937,1.01843208352231,1.0217533891465,1.02268801678813,1.02302202223081,1.02388206472892,1.02287606245375,1.02722382309588,1.02886929125594,1.02884056154909,1.03121052218641,1.03218490301682,1.03315080432341,1.03658729662313,1.03864625342657,1.0397992122995,1.04079005636864,1.04120225963317,1.04116790288309,1.03887333279355,1.04194428302616,1.03887714320766
372,1.0069324570722,1.01479530122437,1.0160143254539,1.01601897326372,1.01597426012987,1.01598758339435,1.017267114319,1.0175075718131,1.0186240722594,1.01827059605831,1.02071606946333,1.02377201372967,1.02055305749435,1.01845428765223,1.01867291840927,1.02299528539712,1.0238753650587,1.02418232461288,1.02497902616105,1.02403650965063,1.02894483698891,1.03076110893982,1.03073240584142,1.03339575427341,1.03432547018169,1.03564488885754,1.0396175939821,1.04207417780534,1.04345960845873,1.04464458376802,1.04512658642105,1.04507170256523,1.04222088056897,1.04593830376589,1.04222465880952,1.00588827334282,1.01292097750075,1.01415395312678,1.01415860941794,1.01411381420579,1.01412781123679,1.01542030214253,1.01566403194198,1.01680099959939,1.01642990272436,1.01889310107623,1.02196559572073,1.01872979731608,1.01661392654341,1.01683295291202,1.01995690152412,1.02084595686309,1.02115685278884,1.02196335803591,1.02101060556615,1.02510101307865,1.02664868973979,1.02661987149193,1.02885287853343,1.02977972782863,1.03067596619255,1.03390636860629,1.03582030688156,1.03690973497722,1.0378521211274,1.03824835914614,1.0382057466057,1.03608779977929,1.03903504534538,1.03609160023734
373,1.00702236397094,1.01495566200228,1.01620038673089,1.01620462071705,1.01615977808249,1.0161690417096,1.01746735097296,1.01771074020678,1.01884728581813,1.01848713925665,1.02097952095216,1.02407530061871,1.02081634548613,1.01867034899723,1.01888845295388,1.02319314970635,1.02408159216371,1.02439298421481,1.02520093038267,1.02424685777325,1.02914936736467,1.03096686753921,1.03093773226,1.03360186856069,1.03453659725551,1.03584919680974,1.03981912943692,1.04227806902641,1.04366004073056,1.04484416646576,1.04532578931478,1.04527178503406,1.04240149901298,1.04608719271988,1.04240494110204,1.00595634647925,1.01304241854159,1.01430022301679,1.01430446488948,1.01425953818944,1.01426917716669,1.01557931348043,1.01582574671761,1.0169812589309,1.01660446406963,1.01911259041964,1.02222333008076,1.01894911588606,1.01678801266857,1.01700652022195,1.02009525497982,1.02099211126778,1.02130714943603,1.02212423451756,1.02116058122797,1.02523113005135,1.02677524330415,1.02674598890651,1.02897245905734,1.02990335554169,1.03078684957514,1.03400242664448,1.03590929089251,1.036990189667,1.0379281628763,1.0383232205508,1.0382796503227,1.03615691397611,1.03906319100256,1.03616037665893
374,1.00696685045605,1.0148567366228,1.01606102357674,1.01606536223875,1.01602054816214,1.01603811348211,1.01730624639755,1.01754468148142,1.01864871710087,1.01830086503865,1.02072496193197,1.02376418959412,1.02056179759473,1.01848421986293,1.01870248474931,1.02312732757317,1.02400301994004,1.0243079469318,1.02510062781711,1.02416189444815,1.02914866199019,1.03098752859722,1.03095850427959,1.03365737652379,1.0345907566219,1.03594022180553,1.03997240136129,1.04246804364065,1.04387595617193,1.04507840078688,1.04556623427293,1.0455124166725,1.04262948180498,1.04641334417028,1.04263300768939,1.00586523436622,1.01288002419971,1.01409473407667,1.01409908110481,1.01405418007284,1.01407153206002,1.01534844571022,1.01558926887221,1.01670797447254,1.0163465632542,1.01878139341432,1.02183151395888,1.01861791764348,1.01653027020622,1.0167489544712,1.01993553102852,1.02081790382831,1.02112559340318,1.02192536659429,1.02097908547424,1.02511498159776,1.02667377221367,1.02664462575885,1.02889592157972,1.02982356960207,1.03073672597527,1.03399862854029,1.03593018351081,1.03703049238071,1.03798172336682,1.03838225688078,1.03833741936356,1.03622138282099,1.03922162216337,1.03622493035642
375,1.00707462931462,1.01504856880041,1.01629059517743,1.01629487139875,1.01625004696211,1.01624981788193,1.01753667676101,1.017775378605,1.01888138277772,1.01855899448917,1.02105784370443,1.02415875866628,1.02089470200536,1.0187422369782,1.01896037508068,1.023368949052,1.02424825873912,1.0245550651175,1.02535223749345,1.02440899707607,1.02941273706449,1.03125485255345,1.03122577060822,1.03392558043589,1.03486150654004,1.03620820643073,1.04024004995809,1.04274225532759,1.04415511042829,1.04535650704852,1.04584416797634,1.04578669647341,1.04288216120863,1.04663585449665,1.04288563632671,1.00596813360747,1.01306305401656,1.01431653848073,1.01432082297789,1.01427591124165,1.01427561322747,1.01557234240428,1.01581366976313,1.0169358856359,1.01659881828503,1.01911020342488,1.02222350691644,1.01894674978521,1.0167824136555,1.01700097204743,1.02016028531017,1.02104690507531,1.02135678523821,1.02216178254727,1.02121025952862,1.02535654975939,1.02691652603256,1.02688732104004,1.02913599419287,1.03006707932774,1.03097266763932,1.03422743762462,1.03616143359399,1.03726541986898,1.03821442413424,1.03861457461703,1.03856662464027,1.03642996714893,1.03938813380316,1.03643346374552
376,1.00867924528777,1.0179045183518,1.01931415724739,1.01931837202757,1.01927366450664,1.01927987312218,1.02074800332559,1.02101366396616,1.0222964764308,1.02193342811628,1.02487051385669,1.02833022015174,1.02470795565986,1.0221160133756,1.02233337427062,1.02750839608051,1.02846294619213,1.02880811272045,1.02969423632145,1.02866260921681,1.03446067717498,1.03658075532776,1.03655177155662,1.03965462089486,1.04069656294862,1.04229570503343,1.04695673053761,1.04990626335177,1.05153851120834,1.05290661668805,1.0534488646883,1.05340546796891,1.04995235321752,1.05415771488188,1.04995576560482,1.0073694932997,1.01555584118318,1.01697807663241,1.01698230104454,1.01693749074373,1.01694326465229,1.01842185101897,1.01869034551314,1.01999057274175,1.01961148964032,1.02256154993627,1.02603437129021,1.02239862445546,1.01979449023705,1.02001234581543,1.0237184593238,1.02468099676072,1.02502947222779,1.02592409053203,1.0248834319764,1.02967203826021,1.03145989244672,1.03143076454298,1.03400272666622,1.03503837793234,1.03611941182569,1.03986698138184,1.04214740413448,1.04341649713957,1.04448694428611,1.04492716680801,1.04489308754645,1.04234764818786,1.04561918396401,1.04235108527321
377,1.00898009188035,1.01844031587026,1.01990610358776,1.01991027021183,1.01986557343607,1.01986701759429,1.02138545567371,1.02165955911117,1.02299764803875,1.02261203232108,1.02565991643327,1.02921062633029,1.02549746077362,1.02279444745819,1.02301161094193,1.02822984503429,1.02920579689802,1.02956183044895,1.03047326462645,1.02941639588445,1.03528708890346,1.03743778724243,1.03740877912132,1.04055349836478,1.04161442658953,1.0432283508379,1.04794868058041,1.05095033929699,1.05260431512176,1.05398918517267,1.05453703691903,1.05449474860018,1.05094128541641,1.05513674475781,1.05094465763663,1.00758181330012,1.01593356281174,1.01741159322254,1.01741577001115,1.01737096355309,1.01737157511624,1.01889967482149,1.01917649120289,1.02053114074785,1.02012978153079,1.02318892192281,1.02675149076278,1.02302607367202,1.02031264006931,1.02053033167325,1.02418829805755,1.02517192140791,1.02553106110184,1.0264505677038,1.02538505449986,1.03017727281684,1.03197280629125,1.03194364429209,1.03452110351569,1.03557411927167,1.03663602091651,1.04038082631563,1.0426699788103,1.04393841351298,1.04500719816805,1.04544613216201,1.04541449857205,1.04282012296345,1.04601643225431,1.04282352123168
378,1.00889535390245,1.01828947279247,1.01974436966045,1.01974846437678,1.01970373630523,1.01970039103997,1.0212040817536,1.021474585647,1.02278934623028,1.02242343729552,1.02545248116268,1.02898804390312,1.02528995650163,1.02260580828465,1.0228229274603,1.02802564986727,1.02899543884599,1.0293483862361,1.03025283015932,1.02920286153992,1.03505055917331,1.03719236819938,1.03716327644331,1.04029630462062,1.04135170034748,1.04296173703076,1.04766560717638,1.05064917515668,1.05229255103117,1.05367131392997,1.0542177320882,1.0541751555382,1.05066337636483,1.05487678719272,1.05066669077969,1.00744008451473,1.01568094183095,1.01714657855958,1.0171506836812,1.01710584127289,1.01710111559047,1.01861247018444,1.01888529738539,1.02021403863708,1.01983396576933,1.02287060068373,1.02641510592128,1.02270766549696,1.02001679935041,1.0202344695246,1.0238252033238,1.02480176304521,1.02515734667154,1.02606877636381,1.02501122658952,1.02973748242694,1.03150962542609,1.03148037312442,1.03402345481046,1.0350694414367,1.03610688645513,1.03979656893168,1.04203684311001,1.04327827058342,1.04432654754712,1.0447602918093,1.04472631068716,1.0422200709664,1.04539511629325,1.04222341201219
379,1.0093569743485,1.01911166063201,1.02061675435447,1.02062078493262,1.02057607494566,1.02057686754785,1.02213632931698,1.02241625712789,1.02379283420363,1.02340101392151,1.02655223553243,1.03018795082273,1.02638985511686,1.02358314569916,1.02379998686579,1.02920873120672,1.03019939653743,1.03056301425588,1.03149230801229,1.03041761134171,1.03648645541205,1.03870422706423,1.0386751136613,1.04191605027543,1.04300529554734,1.04467506693435,1.04954327273235,1.05265512263887,1.0543607404098,1.05578578797906,1.05634652403783,1.05630850598737,1.05260469715024,1.05689029835648,1.05260795648954,1.00778223648318,1.01628978951247,1.01780429474693,1.01780833640866,1.01776350275902,1.01776217454096,1.0193272183762,1.01960910437418,1.02099719574488,1.02059243449039,1.02374712371152,1.02738859753981,1.02358429802091,1.02077506701311,1.0209925046399,1.02467170674027,1.02566827107962,1.02603403396036,1.02696922458202,1.02588798869976,1.03074752433197,1.03256638464637,1.03253709787814,1.03514211956462,1.03621944603812,1.03727447618086,1.04105059879022,1.04336185306268,1.04463456517539,1.04570498012485,1.04614460888918,1.04611504775329,1.04349523391862,1.04667491217582,1.04349852146915
380,1.00905040454246,1.01856723696626,1.02004306216201,1.02004540253606,1.02000010304605,1.01999955324427,1.02152282061528,1.02179783366048,1.02314584738732,1.02275291590729,1.02582424610094,1.0293999394303,1.02566090849988,1.02293334898319,1.02314835988297,1.02841751053393,1.02939112174927,1.02974691200083,1.03066198689213,1.02959999612552,1.03551908371549,1.03768375142482,1.03765281950416,1.04081983046094,1.04188665232945,1.04351256519563,1.04826608247929,1.0512942565559,1.05295948950351,1.05435321372387,1.05490347993403,1.05486257630905,1.05127100513196,1.05549021523286,1.05127290008639,1.00744507627214,1.01569068028095,1.01717466542827,1.01717701234498,1.01713158499074,1.01712865463607,1.01865608864686,1.0189327467805,1.02029022243152,1.01988588628622,1.02295845449007,1.02653814122563,1.02279465894583,1.02006682611189,1.02028244116555,1.02379542724283,1.0247740490331,1.0251315293266,1.02605146946047,1.02498395145643,1.02966947383824,1.03142686475367,1.03139574487749,1.03391385010536,1.03496705314793,1.03596757915992,1.0396072549007,1.0418185317941,1.04304180604008,1.0440740827052,1.04450082466931,1.04446738825025,1.04198106156212,1.04507941194248,1.04198297316711
381,1.00817726499613,1.01701344816403,1.0183852219983,1.01838668341377,1.01834101571718,1.01834765152621,1.01976848637062,1.02002932489334,1.02128632063325,1.02090183998129,1.02372026229595,1.02709166565164,1.02355614925398,1.02108165380934,1.02129602819746,1.02618142729054,1.02711210935451,1.0274464857054,1.02831401290746,1.02729851094854,1.03280415517712,1.0348235774847,1.0347916252735,1.03774963951927,1.03876274998782,1.04025496392743,1.04468039978094,1.04746934373169,1.04901588225775,1.05032296469343,1.05084521210198,1.05079713479872,1.04751323881115,1.05151833861317,1.04751442531062,1.00665332801189,1.01428219050039,1.01566188634405,1.01566335161979,1.01561756136393,1.01562200211425,1.01704695118994,1.01730942661123,1.01857589462033,1.01817994103448,1.02099935225309,1.02437440870259,1.02083480154779,1.01836023507007,1.01857518224207,1.02179079389695,1.0227263236489,1.02306234908957,1.02393460949447,1.02291373973237,1.02724425258561,1.02887560590635,1.02884346869039,1.03118314337449,1.03218343367864,1.03307935533667,1.03644282081859,1.03845556810795,1.03958220356784,1.04054643201386,1.04095103226822,1.04090934392308,1.0386690389956,1.04159690461813,1.03867023537489
382,1.00727860263628,1.01541372635439,1.0166800520019,1.0166819349678,1.0166363303014,1.01664898709879,1.01796915645143,1.0182159228876,1.01937973196048,1.01900806230615,1.0215697836373,1.02472972639169,1.02140553328555,1.01918865962817,1.01940391997409,1.02387437500197,1.02476410427927,1.02507740191866,1.02589516034269,1.02492943114021,1.02999892261557,1.03186783382134,1.03183623413627,1.03457672003785,1.03553042777453,1.0368899328457,1.04097780510851,1.04352541212143,1.04495349641056,1.04617120950311,1.04666384502651,1.04661101851365,1.04362674620645,1.04740593939641,1.04362827729139,1.00585002305269,1.0128529446184,1.01412547877309,1.01412736642466,1.01408164678481,1.01409212401815,1.015414916334,1.01566294586369,1.01683386234957,1.01645274555345,1.01901336419481,1.02217506226099,1.01884870151822,1.01663379638903,1.0168495975604,1.01975986549637,1.02065337184267,1.02096783018418,1.02178911986789,1.02081926337717,1.02478874174862,1.0262941184391,1.0262623468804,1.0284238513433,1.02936422225903,1.03016719700193,1.03326130239572,1.03508553999488,1.03612239162126,1.03702112195595,1.03740364214561,1.03735770619693,1.0353378503999,1.0381006149891,1.03533939354285
383,1.00739653157021,1.01562362066928,1.01691130841805,1.01691313865777,1.01686752693781,1.01687660463153,1.01821443554263,1.01846327502538,1.01964078333445,1.01927162131333,1.02188278344169,1.02508346696269,1.02171855742239,1.01945211588368,1.01966725974333,1.02416191609296,1.02505728402815,1.0253734774663,1.02619806370306,1.02522550623555,1.03033664543308,1.03222006841683,1.0321884241051,1.03494918816134,1.0359096477894,1.0372797724939,1.04139817703152,1.04397199012908,1.04541359611168,1.04664117124724,1.04713666750997,1.04708348298337,1.0440551315651,1.04783829694118,1.04405661957842,1.00593439687662,1.01300296822796,1.01429491847803,1.0142967533803,1.01425102390483,1.01425733640316,1.01559536977735,1.01584497589647,1.01702633611595,1.01664989466677,1.01925578608847,1.02245485064865,1.01909113651876,1.01683085418885,1.01704655252944,1.01995779027044,1.02085562522726,1.02117230650171,1.02199887621327,1.02102372607057,1.02501694556931,1.02653062325159,1.02649880328854,1.02867139136246,1.0296167766319,1.03042370602575,1.03353368861176,1.03537513687199,1.03642043689774,1.03732585773857,1.03770999493505,1.03766438948307,1.03560893571736,1.03835691417312,1.03561043566212
384,1.00687130815415,1.01468794657685,1.01591027387445,1.01591341735696,1.01586819789823,1.01588274250231,1.01716116075784,1.01740208954581,1.01852486469536,1.01816090620461,1.02060787155426,1.02366990733042,1.02044409307157,1.01834300392709,1.01855990793313,1.02281574437639,1.02368900047303,1.02399325838825,1.02478717902663,1.02384617199003,1.02870431320684,1.03050066849869,1.03047036217174,1.03310415765974,1.03403216647112,1.03532279681704,1.0392434655789,1.04167184723215,1.04304211413969,1.04421669306053,1.04469471866678,1.04463910260963,1.04179935345008,1.04545834610565,1.04180191036318,1.00549391824498,1.01221868698607,1.0134452539294,1.01344840500117,1.01340307546593,1.01341516286398,1.01469413424824,1.01493586606261,1.01606278650368,1.01569158238989,1.01813412049248,1.02119506954542,1.01796994383543,1.01587412231418,1.01609155330563,1.0188532265007,1.01972900892155,1.02003382358094,1.02082982860513,1.01988616585601,1.02369148088129,1.02513966870129,1.02510920364394,1.0271891877542,1.02810282203478,1.02886345382302,1.03183477768593,1.03357456930051,1.03457209167326,1.03544393319964,1.03581753102557,1.03576933423095,1.03384424156437,1.03653060143073,1.03384681796452
385,1.00661530782113,1.01423262125039,1.01541705181796,1.01542012442453,1.01537485883437,1.01539045148757,1.01663153005059,1.0168667470472,1.01795230725078,1.01759835430205,1.0199575398057,1.0229478625655,1.01979362073749,1.01778047498999,1.01799741467553,1.02218302976298,1.0230433050381,1.02334099566657,1.02411987080586,1.02319375551762,1.02795217056679,1.02971358539691,1.02968317905593,1.03226912641211,1.0331776798759,1.03444809036806,1.03829921991523,1.04067092955058,1.04201388351427,1.0431670834054,1.04363849951814,1.04358068666037,1.04083609016012,1.04447486808831,1.04083859056533,1.0052523041506,1.01178930134463,1.01297491062772,1.01297799058512,1.01293261577873,1.01294521286236,1.01418352204334,1.01441879714761,1.01550366633882,1.01514613130439,1.0174956874444,1.02048061019272,1.01733137153043,1.01532869141796,1.01554615480128,1.01827074249119,1.01913155927912,1.01942882151443,1.02020747397187,1.01928101593583,1.02300804113785,1.02442790900526,1.02439734554084,1.02644090058157,1.02733329102685,1.02808756153224,1.03101033456927,1.03271045890198,1.03369029426034,1.03454932017391,1.03491937546959,1.03486802974365,1.03301222766282,1.03570331594802,1.03301474682346
386,1.00659854587057,1.0142085394396,1.01540808368468,1.01540502974467,1.0153577209873,1.01537127731682,1.01660988676473,1.01684682569252,1.01795683280267,1.01756549393922,1.01994155427442,1.02296518105598,1.01977458190492,1.01774105005618,1.01795086988671,1.02212750250187,1.02297678577133,1.02327200011833,1.02405931497903,1.02311968230355,1.02786437983939,1.02961478991584,1.02957788057222,1.03215232207828,1.03306301348454,1.03431231314619,1.03813619390524,1.04049442744226,1.04182719735311,1.04297521618186,1.04344322797512,1.04338668146239,1.04063605991982,1.04423228134707,1.04063357907116,1.00524953676597,1.01179019552704,1.01299079002334,1.01298772873772,1.01294030699908,1.01295091894509,1.01418668755802,1.01442365563192,1.01553282594576,1.01513809127459,1.01750465391692,1.02052301022069,1.01733728141248,1.01531406670016,1.0155243879265,1.01825566042656,1.01910532805295,1.01940005141924,1.0201870497579,1.01924715467807,1.02297323921081,1.02438627422938,1.02434917626128,1.02638796721293,1.02728283089518,1.02802220514507,1.03092922531427,1.03262368809635,1.03359779897148,1.0344552837711,1.03482319209254,1.03477236519357,1.03290231468706,1.03556514008548,1.03289981508101
387,1.00560552384479,1.01245050517945,1.01352570325161,1.01351423024708,1.0134640282171,1.01348622123582,1.01458685365501,1.01480489276057,1.0158093592137,1.0154113276946,1.01750014938659,1.02031530576983,1.01732858431182,1.01557823052973,1.01577870566636,1.01964396361721,1.02042316892914,1.02068705788968,1.02142130117639,1.02052738989573,1.02489252579091,1.02649549159309,1.02644953306899,1.02882093762196,1.02967309540394,1.03079359157064,1.0342971352885,1.0364267724714,1.03765042761617,1.03871736381537,1.03915705836196,1.03909327922986,1.03662762075813,1.0400076579002,1.03661827532318,1.00443195352148,1.01034549518487,1.01142446816538,1.01141297127277,1.01136266487357,1.01138302483596,1.01248449699295,1.01270329818992,1.01371186404909,1.01330724223681,1.01539311932087,1.01820813903356,1.01522119804578,1.01347449121879,1.01367538233948,1.01626436465026,1.01704576530027,1.01731016926704,1.01804640183922,1.01714997095066,1.02062140267403,1.02192878164026,1.02188261754194,1.02378390329855,1.02462461305848,1.02529407268201,1.02799114468974,1.02953811478288,1.03044635037072,1.03125787857597,1.03160959924358,1.03155167642528,1.02985603543045,1.03240133204692,1.02984662839326
388,1.00493241199836,1.01125740499521,1.01225370895606,1.01223868411899,1.01218723812247,1.01221198921241,1.0132256032105,1.01343178895535,1.01436626907441,1.01396709283877,1.01586049783338,1.01852699156071,1.01568688785872,1.01413044760621,1.01432709980276,1.01794369275618,1.01868160214509,1.01892629762289,1.01962430962147,1.01876342144989,1.0228437840446,1.0243406097311,1.02429079916964,1.02651328921969,1.02732525090901,1.02835016047579,1.03161902776305,1.03358341938855,1.03472619090631,1.03573413968988,1.03615300730569,1.03608615068925,1.03381620669449,1.03702975363723,1.03380395795189,1.0038443710267,1.00930567966487,1.01030298275875,1.01028792895179,1.01023638389056,1.01025901063674,1.01127067800487,1.01147696646796,1.01241133397524,1.01200896336412,1.01389534922197,1.01655819997469,1.01372140377199,1.01217263267507,1.01236966373371,1.01481693434362,1.01555520944602,1.01579955233037,1.01649749765317,1.01563617623314,1.01889685992196,1.02012215870593,1.02007214289226,1.02186350693132,1.02266319211133,1.02327694507447,1.02580735648804,1.02723665993715,1.02809011156914,1.02886390294315,1.02920199304198,1.02914030513333,1.02758312235847,1.03004849944917,1.027570799906
389,1.00517912209855,1.01168450919518,1.0127075403548,1.01270478697536,1.0126574534579,1.01268054183778,1.01374795251934,1.01396001002499,1.01490632983614,1.01454702788719,1.01650076506549,1.01917774191939,1.0163333757555,1.01472344789688,1.01493426022424,1.01852096979295,1.01930098237038,1.01956078111459,1.02026538779516,1.0194081612778,1.02351496841183,1.02504052606228,1.02500378653307,1.02725500874425,1.02807670962261,1.02912957205538,1.03245240021078,1.03444625806124,1.0356042211503,1.03662041803266,1.03704515598514,1.03697841678203,1.03469954166292,1.03797398824111,1.03469730809391,1.00407662559302,1.00970694152806,1.01072979781778,1.01072703901621,1.01067961314094,1.01070026055956,1.01176437288192,1.0119762379104,1.01292046326845,1.01255943785619,1.01450386339778,1.01717525780092,1.014336145644,1.01273620244388,1.01294742673994,1.01535679683324,1.01613646696125,1.01639552959335,1.01709910524033,1.01624243588664,1.01952510037009,1.02077754228409,1.02074064992792,1.0225585722826,1.02336695652384,1.02400809559085,1.02658967511966,1.02804610867541,1.0289133414271,1.02969451437653,1.03003806326812,1.02997682957372,1.02841686556506,1.03094802135222,1.028414618795
390,1.00582657185916,1.01283536403398,1.01391183348978,1.01390908076309,1.01386180405292,1.0138882422932,1.01501695013801,1.01523634185163,1.01623091314947,1.01587883772619,1.01800116433377,1.02081598453086,1.01783402570046,1.01605501307714,1.01626553693654,1.02022318418533,1.02102731793742,1.02129945635826,1.02203260860298,1.02114709702826,1.02562463601132,1.02727419167479,1.02723752274134,1.02966894521436,1.03053326532784,1.03170582073726,1.03531341818912,1.03751134687568,1.03877326886543,1.03986568595189,1.0403164772129,1.04025286390139,1.03772516348443,1.0411991344026,1.03772292455814,1.00469810262711,1.01081051279947,1.01189148881463,1.01188873054192,1.01184135937381,1.01186627875721,1.01299691545997,1.01321726361019,1.01421719472225,1.01385790846671,1.01597939632651,1.01879567264675,1.01581192492969,1.01403443454269,1.01424537771749,1.01697060818074,1.01777752574703,1.0180504760673,1.018786230614,1.01789763022526,1.02152213379487,1.02288986578279,1.02285303949393,1.02483607157001,1.02569021933865,1.02643180689515,1.02927044555933,1.0309092150029,1.03186770803613,1.03271391749215,1.0330794238885,1.03302271636337,1.03124913348025,1.03395264131771,1.03124688034765
391,1.00653692394264,1.01410092360443,1.01528798263772,1.01528277887765,1.01523474782339,1.01525068197886,1.01647450169636,1.0167089578009,1.01780741527655,1.01741801414238,1.0197781102703,1.02279548474942,1.01961004075794,1.01759129040449,1.01779864014392,1.0219905896832,1.02282943397903,1.02312045811531,1.02390302484744,1.02296633970081,1.02771895795089,1.02946647175637,1.02942727652879,1.03199990528009,1.03290791673669,1.03415694453127,1.03797777451943,1.04033569251264,1.04167050075905,1.04281898153261,1.04328712906197,1.04322784840718,1.04048064271453,1.04407209776287,1.04047641364407,1.00531225030678,1.01190430531056,1.01309336832837,1.01308815324213,1.01304001806509,1.0130536252878,1.01427622203474,1.01451097271524,1.015610424702,1.01521685722929,1.01757097182915,1.02058575664051,1.0174025375753,1.01539050872892,1.01559830771782,1.01847174697098,1.01931158953093,1.01960248331296,1.02038554630869,1.0194478328157,1.02328591033515,1.02473082313826,1.02469144656865,1.02678354592403,1.02767881126112,1.02846860973392,1.03146680806794,1.03322540951851,1.03423548284169,1.03512117516413,1.03549754260068,1.03544679684375,1.03351072731916,1.03629042610186,1.03350646956522
392,1.00688740186646,1.01472124015671,1.0159404530747,1.01593857516262,1.015891682818,1.01590829042661,1.01717408914734,1.01741384708952,1.01853988166877,1.01815942516664,1.02060624741077,1.02368400675758,1.02043996864786,1.01833613835687,1.01854720187295,1.02289075828035,1.02375525103248,1.02405761798261,1.02485876481018,1.02390638839292,1.02881390574973,1.03062126931451,1.03058564153744,1.03324211801311,1.03417204295638,1.03547733348104,1.03943205233598,1.04188080935028,1.04325912281072,1.04444073236764,1.04492062487398,1.04486631360151,1.04201550553575,1.04572894868068,1.04201398219957,1.00562089617765,1.0124498237309,1.01367066717148,1.01366878500007,1.01362178757735,1.01363585809853,1.01489987446857,1.01513982266085,1.0162661267262,1.01588193021926,1.01832171159131,1.02139606135085,1.01815505958902,1.01605903910631,1.0162705754715,1.01925400628873,1.0201193062778,1.02042142134743,1.02122277910889,1.02026965252799,1.02423414077665,1.02572946667456,1.02569366876957,1.02785482729161,1.0287714182896,1.02960368457015,1.03271077204383,1.03454231908208,1.03558617544283,1.03649688226991,1.03688238389223,1.03683696851441,1.03482085593208,1.03769828515862,1.0348193218341
393,1.00735025253907,1.01554487470447,1.01680330331196,1.0168012245182,1.01675430451227,1.01677212719082,1.0180803922593,1.01832377649206,1.01947421418161,1.01911550564979,1.02169743481844,1.02488645667843,1.02153123308449,1.01929183597727,1.01950246593088,1.02411070849185,1.02498861220646,1.02529797300053,1.02611572949864,1.02514675924726,1.03033022114264,1.03222726670089,1.0321914798846,1.03497728432056,1.03594120251961,1.03732733153715,1.04148376049789,1.04407743848276,1.04553348548245,1.04677142426577,1.04727037423247,1.04721600368661,1.04418465774702,1.04802236153561,1.04418297331167,1.00601878357028,1.01315730951911,1.01441712277631,1.01441503903651,1.01436800857744,1.01438308533965,1.01568911311142,1.01593259936162,1.01708268573676,1.0167206404068,1.01929479763892,1.02247992749748,1.01912820391561,1.01689738559573,1.01710851135444,1.02028967463662,1.02116818898584,1.02147716714712,1.02229487234866,1.02132538741759,1.02551971745851,1.02708941977879,1.02705345371309,1.02931971960152,1.0302695777755,1.03115970467921,1.0344273036465,1.03637668642383,1.037484414619,1.03844044738822,1.03884054862862,1.03879675024733,1.03662674152916,1.03957199444846,1.03662504462887
394,1.00865175362182,1.01786620822479,1.01927331185153,1.01926613024392,1.01921762100534,1.01922949184312,1.02067351135573,1.02093738305058,1.02223319072587,1.02182948091349,1.02477489886663,1.0282775196248,1.0246066558921,1.02199986697862,1.02220399760982,1.02748064808292,1.02840533328366,1.02874116407481,1.02963194518234,1.02858623868808,1.03444846941418,1.03657268785048,1.03653164799918,1.03965206710091,1.04070338600047,1.04229464184465,1.04696950073629,1.04993738806543,1.05157716177118,1.05295393160246,1.05349755042045,1.05345357083396,1.0499522648627,1.05415082609123,1.04994645763994,1.00717421573568,1.01521736036538,1.01662949972266,1.0166222993774,1.01657366388404,1.01658308316912,1.01802841967118,1.01829322611474,1.01959402404884,1.01918273305847,1.02212593023597,1.02562954221661,1.02195725095932,1.01935356114128,1.01955822158971,1.02323382622871,1.02416141272696,1.02449794330592,1.02539134216357,1.02434237580498,1.02910003352052,1.03085935520937,1.0308180876262,1.0333585252601,1.03439648620959,1.03543092264176,1.03911266435496,1.04136008515746,1.04260916257716,1.04367017673716,1.04410279741548,1.04407173666194,1.04153600290584,1.04473759998134,1.04153014853277
395,1.00973460958383,1.01978894150776,1.02134184325005,1.02134097611982,1.0212946658772,1.02129570695902,1.02289292840743,1.02317838175349,1.02460180780116,1.02419197858226,1.02747298144438,1.03123055480539,1.02730831315638,1.02436872362172,1.02457970691058,1.03018850052833,1.03118512341268,1.03155429404248,1.03250773057878,1.03140499134332,1.03768086516942,1.03996389610424,1.03992964647143,1.04327038265074,1.04438451793526,1.04611359194536,1.05113441238576,1.05435470936175,1.05611350325727,1.05757984190864,1.05815475367312,1.05811763780952,1.05428380906305,1.05869199376511,1.05428311167326,1.00804715236637,1.01676548242024,1.01832015113344,1.01831928136778,1.01827283357762,1.01827011480019,1.01986431584987,1.02014979761149,1.02157212721024,1.02115897925028,1.02443053448619,1.02818346821654,1.02426537677132,1.02133624877296,1.02154785844669,1.02535363530496,1.0263509528952,1.02671960420443,1.02767287679464,1.02656959787884,1.03159174089996,1.03345996924287,1.03342550372911,1.03610801458388,1.03720388706833,1.03830537667338,1.04220114137185,1.04460536855088,1.04592280457787,1.0470337047385,1.04748467491389,1.04745963482626,1.04471557455009,1.04799484694979,1.04471487050693
396,1.00903587865461,1.01854265851459,1.02001667632837,1.02001764661643,1.01997188911048,1.01997969141249,1.02150598235518,1.02178224895958,1.02314137142534,1.02273534256119,1.02581519380147,1.02940226355121,1.02565117331371,1.02291431011639,1.0231277317248,1.02837090076397,1.02933913833307,1.02969290479061,1.03060644714951,1.0295448498077,1.03545534937222,1.03761397165644,1.03758158863865,1.04074047511064,1.04181128905514,1.0434218887607,1.04815687629366,1.05117175381807,1.05282809788937,1.05421761825394,1.05476700561908,1.05472594276575,1.05114951286845,1.0553679147077,1.05115030006868,1.00738983775941,1.01559306781517,1.01706909604846,1.01707006908685,1.01702417884961,1.01702831368945,1.01855185008944,1.01882823093161,1.02018683163027,1.01977685660945,1.02284725241063,1.02642958899886,1.02268275564229,1.01995634286505,1.02017038333162,1.02365152862672,1.02462064028001,1.02497399557588,1.02588757371984,1.02482525842062,1.02950480676882,1.03125612309328,1.03122354011328,1.0337358210766,1.03478888489758,1.0357824984197,1.03941140481313,1.04162184093297,1.04284335213348,1.04388214009336,1.04430961521172,1.04427882936307,1.04178002448059,1.0448836232127,1.0417808185132
397,1.00787738387618,1.01647995583004,1.01781883085408,1.01782000632581,1.01777421756258,1.01778841404596,1.01918214550582,1.0194389747183,1.02067026776997,1.0202910261878,1.02304593555855,1.02636639474561,1.02288157148587,1.02047064022103,1.02068480952998,1.02539618997976,1.02631326063268,1.02664084095611,1.02749330209207,1.02649251290578,1.0318332084128,1.03379588224911,1.03376359447905,1.03663963390468,1.03763343137957,1.03907076404061,1.04336626253262,1.04606821196518,1.04756992254581,1.04884566019622,1.04935755325246,1.04930932022007,1.04611086052005,1.05001598389247,1.04611181608189,1.00635624501916,1.01375357719305,1.01509325072469,1.01509442929183,1.01504851747944,1.01505923794251,1.01644933628543,1.01670604268251,1.01793536083288,1.017553499995,1.02029774771719,1.02361225595841,1.02013294063476,1.01773359672429,1.01794834187606,1.02103481684,1.02195203722447,1.02227890710385,1.02313062430567,1.0221299457011,1.02633161847718,1.02791715607719,1.02788468337429,1.03016214316126,1.03113823367089,1.03200604976197,1.03527790451706,1.0372364270623,1.03833651139367,1.03928826938819,1.03968736391984,1.03964777893488,1.03744149863294,1.04031213708051,1.03744246196491
398,1.00589194744738,1.01294884502155,1.0140735908469,1.01407388394049,1.01402763018821,1.01404435419996,1.0152146237824,1.01544215812003,1.0164831683354,1.01610549281853,1.01828217404271,1.02113204692813,1.01811659846117,1.01628489535549,1.01649891533976,1.02028322691848,1.02110448660832,1.02138371722882,1.02212629235145,1.02123389084539,1.02561219699998,1.02723918002938,1.02720574409359,1.02960045436962,1.03046450319315,1.03160388740967,1.03514977859148,1.03730363840324,1.03853580714532,1.03960775471053,1.04005215190968,1.03998921808698,1.03751616006166,1.04094837036271,1.03751640116119,1.00467201828081,1.01076086264141,1.01188783116191,1.01188812483497,1.0118417710985,1.01185619380209,1.01302544815904,1.01325333354319,1.01429568122246,1.01391351978476,1.01608429924442,1.01893160579157,1.0159183653215,1.01409330968667,1.01430779201316,1.01677603902242,1.01759850362975,1.01787770607003,1.01862095248423,1.01772736331105,1.0211852995379,1.02250771334361,1.02247412248593,1.024384919901,1.0252358927512,1.0259129679995,1.02862990183849,1.03018212815107,1.03108922389527,1.03189925347676,1.0322522400923,1.03219761239145,1.03052496971674,1.03311819740978,1.03052521229332
399,1.00707506365696,1.01505305213457,1.01624890217702,1.01624913633981,1.01620296229022,1.01623725934877,1.01750627862874,1.01774446987188,1.01885588872271,1.01850330024179,1.02096531911313,1.02404861428011,1.02080015017521,1.01868221803388,1.01889566626344,1.02344793681959,1.02431015585791,1.02461040073035,1.02540167172537,1.02446099860862,1.02957324754312,1.03144411103395,1.03141074984809,1.03416011551342,1.03511061599025,1.03648185454353,1.04058634253646,1.0431354327842,1.04457003695663,1.0457923061927,1.04628709257724,1.0462318547979,1.04328303524218,1.04714174487571,1.04328322778456,1.00573178364138,1.01264381891492,1.01384595254321,1.01384618720456,1.01379990363397,1.01383249235632,1.01510478458304,1.0153443005477,1.01646330132453,1.01610145382104,1.01856435203571,1.0216508954442,1.0183987935442,1.01628079403317,1.01649474645765,1.01957693716731,1.02044310628989,1.02074463565832,1.02153971322802,1.02059466736465,1.02468800099535,1.02622247808956,1.02618894692371,1.02840280340467,1.029341994196,1.03019743213336,1.03338330127192,1.03526483585865,1.03633797567674,1.03726849499521,1.03766159418457,1.0376162079686,1.03556077358828,1.03848870191823,1.03556096738115
400,1.00752398767313,1.01585190195754,1.01713119731973,1.01713141062165,1.01708526978436,1.01710965867368,1.01845296187517,1.01870103001059,1.01987712397286,1.01952188769029,1.0221769457902,1.02541873596517,1.02201196255044,1.01970060467393,1.01991381563475,1.02452851584923,1.0254202113378,1.02573541252529,1.02656140170568,1.02558615739302,1.03081260367902,1.03272974855081,1.03269640707262,1.03550957710436,1.03648458632463,1.03788472692351,1.04208294154674,1.04470455391739,1.0461668609387,1.04741188108517,1.04791367810768,1.04786260871734,1.04480129592102,1.04868321440176,1.04480147144243,1.00611979867556,1.01333396572395,1.01461835955337,1.01461857332547,1.01457231812541,1.01459455358274,1.01593958414545,1.01618864652007,1.01737012751813,1.01700721511672,1.01966071946359,1.02290386253595,1.01949532885533,1.01718637348962,1.01740011129143,1.0204878900893,1.02138270942476,1.02169875009584,1.02252754792255,1.02154890488092,1.02571560027997,1.02728267980743,1.02724916129273,1.02950550094761,1.03046787112681,1.03133292110536,1.03457659964141,1.03650303597693,1.03758937844079,1.03853092240625,1.03892709486676,1.03888559167598,1.03675821887723,1.03967705181774,1.03675839556322
401,1.00586944390678,1.01290314682463,1.01395230543904,1.01395861300423,1.01391435908043,1.01397002151588,1.01512177782204,1.015346807638,1.01635847507237,1.01599490167966,1.01807793859274,1.02083158581566,1.0179153258791,1.01618077451715,1.01640181487354,1.0203190919714,1.02114784194442,1.02142784201108,1.02215826554003,1.02128299894843,1.02573894491264,1.02739857081267,1.02737152578345,1.02981263113119,1.03067574361912,1.03186937786479,1.03550288999401,1.03770282642708,1.03895741164705,1.0400476524075,1.04049998585196,1.04043935735403,1.03796655212318,1.04155058328173,1.03797168924253,1.00467001609206,1.01075137670582,1.01180438829264,1.01181070919507,1.0117663612592,1.01182028800854,1.01297315737681,1.01319898744612,1.01421490299051,1.01384482140339,1.01592542027533,1.018679278187,1.015762462849,1.01403108791655,1.01425259666668,1.01686498488401,1.01769616174765,1.0179767442408,1.01870920641215,1.01783140985145,1.02138031158302,1.02274019299954,1.02271302458788,1.02467734637048,1.02552950690139,1.02626501594876,1.02908072692853,1.03068758132047,1.03162049648293,1.03245092602086,1.03281224199349,1.03275989243789,1.03107913135208,1.03382904194826,1.03108430262958
402,1.00597348380983,1.01308801407467,1.01418952243533,1.01419601513078,1.01415183378246,1.01417949781957,1.01535350955578,1.0155786121863,1.01659045210279,1.01626060551164,1.01843329539159,1.02126014496845,1.0182708323949,1.01644662994319,1.01666782962971,1.02052865945479,1.02136307840161,1.02164586097152,1.02238230416065,1.02150120325068,1.02594870142273,1.02760321825293,1.02757637674261,1.03000457715599,1.03087497244394,1.03204545145254,1.03565091171891,1.0378481751291,1.03910850719934,1.04019903611271,1.04065221860207,1.04058623591599,1.03806100698755,1.04155259522947,1.03806629556388,1.00480669415209,1.01099436424258,1.01210152905125,1.01210803508951,1.01206376253025,1.01209000158532,1.01326709007836,1.01349341738624,1.01451229253349,1.01417392087629,1.01634742707714,1.01917710950199,1.01618463049477,1.01436032755559,1.01458198199574,1.01716284369091,1.01800083749562,1.01828479057857,1.01902463171384,1.0181396551135,1.02170197524119,1.02306429577975,1.02303733499341,1.02500022255208,1.02586121689002,1.02658285706255,1.02938952244663,1.03100636646242,1.03195172211259,1.03278810824657,1.03315213518679,1.03309531429438,1.03134788736699,1.03402642135503,1.03135321021283
403,1.00508162691202,1.01150227647343,1.01252207148959,1.01252898123511,1.01248486120597,1.01251419822285,1.01360573620781,1.01382134390074,1.01476977084072,1.0144267182605,1.01636508274865,1.01899897783684,1.016202486575,1.01461352516803,1.01483560627949,1.01819151937655,1.01899477802423,1.01926139124853,1.01995946281699,1.01911672906733,1.02305706961981,1.0245436847824,1.02451720213597,1.02670225231798,1.02751540589643,1.02852446203566,1.03174586944666,1.03366566362702,1.03477796376786,1.03576154303742,1.03617842578439,1.03611106903013,1.03392943092961,1.03714535167565,1.03393508230646,1.00406432023647,1.00967603650766,1.01070130925062,1.01070823158183,1.01066403235376,1.01069225212148,1.01178707311141,1.01200390382522,1.01295947223807,1.01260808034673,1.01454787835681,1.01718483551022,1.01438499193008,1.01279522149836,1.01301770006514,1.01525307848903,1.01605982172592,1.01632763566762,1.01702909202744,1.01618255735371,1.01935014641953,1.02058174233776,1.02055515777745,1.02233395728155,1.02313906852371,1.02375601357435,1.02627978218441,1.02769375115728,1.02853170941885,1.02929373670825,1.02963318524066,1.02957378905605,1.02806744782294,1.03057236290579,1.02807313217241
404,1.00538134891476,1.01203494916679,1.01306487815538,1.01307171923276,1.0130276025376,1.0130569813294,1.0141634329757,1.01437632787323,1.0153075206102,1.01501905268104,1.01705091669143,1.01976162011847,1.01688840264066,1.01520567045913,1.01542753761501,1.01902226828145,1.01982658613845,1.02009387733522,1.0207936345605,1.01994928172495,1.0241284908865,1.02568710851994,1.02566057930135,1.02794933537446,1.02878296396034,1.02986661498035,1.03325489450731,1.03529075447359,1.03646914768664,1.03749846766681,1.03793104504332,1.03786297144193,1.03555216657205,1.03890809789263,1.03555774607046,1.00433007470407,1.01014792068121,1.01118266358387,1.01118952813908,1.01114533168136,1.01117340173076,1.01228237779261,1.01249631380636,1.01343339848684,1.01313763260972,1.01516978136203,1.01788266072665,1.01500696718355,1.01332461849874,1.01354691819779,1.01598908732206,1.01679650540397,1.01706477918489,1.01776738366944,1.0169197607585,1.02030595807243,1.02160279584843,1.02157618059237,1.02344814220822,1.02427289652422,1.02495524408474,1.02762852336386,1.02914713889805,1.03004526190183,1.03084836296861,1.0312019811959,1.03114210115905,1.02952081800195,1.03215012449015,1.02952645078686
405,1.00685664346014,1.01465772666452,1.01588121535577,1.01588879478338,1.01584505304008,1.0158600897235,1.01714632598948,1.01738912164649,1.01851442969496,1.01815008297119,1.02057381327983,1.02360267154987,1.0204122378239,1.0183369392862,1.0185590050856,1.022747966159,1.02362664311254,1.0239314054064,1.0247162308843,1.02378797866925,1.02861679433682,1.03040889598912,1.03038329179722,1.03301127029593,1.03392794295739,1.03523367603768,1.03915658149341,1.04157611116906,1.04294071942087,1.0441095643967,1.04458760518916,1.04453011229795,1.04175004021868,1.04547266967463,1.04175620202797,1.00564849067923,1.0124898755388,1.01371946153807,1.01372705707607,1.01368322198862,1.01369671612878,1.01498630590613,1.01523040475987,1.01636322444487,1.01598990148049,1.01841487856783,1.02144698881126,1.01825296042596,1.01617715456919,1.01639969214022,1.01926443953845,1.02014695881226,1.020452996707,1.02124149631313,1.02030908079614,1.02423046069684,1.02572324251639,1.02569752116163,1.02784898320496,1.02875605057372,1.02960240033567,1.03270819333424,1.03453464316107,1.03557781240998,1.03648732121938,1.03687397319876,1.03682732120832,1.03484465726884,1.03774798909428,1.03485086002985
406,1.00825521770124,1.01714654430108,1.0184948126828,1.01850234309525,1.01845870391149,1.01849718628433,1.01994434526498,1.02020664768235,1.02146010591881,1.02111196020003,1.02397576256589,1.02736531267211,1.02381470989549,1.02129824298833,1.02151963016712,1.02637743010618,1.02732687999516,1.02766768887683,1.0285361116287,1.02752475995018,1.03303450175911,1.03506253053562,1.03503701042857,1.03800029781482,1.03901965946027,1.04051466201629,1.04494998093582,1.0477576313315,1.04931543756774,1.05062661023615,1.05115214497545,1.05110280964344,1.04776567216237,1.05173767412875,1.04777177472782,1.0068533603778,1.01463268336242,1.01598567598301,1.01599322493685,1.01594947789603,1.01598563222492,1.017434027032,1.01769722843489,1.01895541997809,1.01860000604604,1.02146137902349,1.02485149451495,1.02129992969058,1.01878674767819,1.01900868043488,1.0223471596913,1.02329959131434,1.02364114697411,1.02451211849725,1.02349765546856,1.02796389507271,1.02964746624591,1.02962181168188,1.0320373323974,1.0330442180268,1.03401329246376,1.03751080291399,1.03963427073587,1.04082126320148,1.04183280215127,1.04225381721319,1.04221472918321,1.03980890912282,1.04285623279461,1.03981505818428
407,1.00501468807674,1.0113826932867,1.0123965907305,1.01240416113799,1.01236025565878,1.01239026466829,1.01347689130036,1.01369260174343,1.01464021134462,1.01428987068218,1.01620170892451,1.01881174762591,1.01603941549436,1.01447741035242,1.01470028895079,1.01801142459308,1.01881437312645,1.01908047738929,1.01977584998947,1.01893633598777,1.02283238269654,1.02430579721747,1.02428000992029,1.0264453270987,1.02725232288032,1.0282511121706,1.03144305270168,1.03334254994917,1.03444543655828,1.0354213961366,1.03583572329197,1.03576787533763,1.03360879050267,1.03679403084543,1.03361498206142,1.00401510450376,1.00958836629227,1.01060545082166,1.01061303477215,1.01056905174746,1.01059750000069,1.01168487701317,1.01190125087252,1.01285237234621,1.01249638373821,1.01440561581201,1.01701535039562,1.01424303597,1.0126842543656,1.01290752638525,1.01513101089156,1.01593593032464,1.01620248420646,1.01689948082363,1.01605793597397,1.01920408772947,1.0204296975366,1.02040381313707,1.02217500242868,1.02297246240112,1.02359334234304,1.02610981124598,1.02751951931769,1.02835693041864,1.0291184728775,1.0294577327398,1.02939741023903,1.02789657868179,1.03040352520737,1.02790280536388
408,1.00583079002624,1.01283335911212,1.01394130532167,1.01394882961856,1.01390498086662,1.01391496421865,1.01507769686002,1.0153006457154,1.01629612888428,1.01597670223661,1.01811975609983,1.02091916180158,1.01795775608436,1.01616388336899,1.01638634317158,1.02013191795453,1.02096666276251,1.02124904270683,1.02198219370259,1.02110518115757,1.02543954037577,1.02706034518605,1.02703458339933,1.02941329501463,1.03027257466908,1.03141044066935,1.03493815381713,1.03707750237588,1.03830604303898,1.03937461842037,1.03982024403377,1.03975651731083,1.03730260882306,1.04073218967152,1.03730874027331,1.00470999242881,1.01082246362166,1.01193031361996,1.01193785281925,1.01189391686678,1.0119013297549,1.01306074861529,1.0132834999637,1.01427679677688,1.01395575434861,1.01608955126673,1.0188833946023,1.01592722741203,1.01414330806391,1.01436621089285,1.01691599611241,1.01775045260264,1.01803208457281,1.01876414513985,1.0178877681692,1.02139565862585,1.02274280179189,1.02271693106981,1.02466149785304,1.02550762643916,1.02623303179506,1.02901885452967,1.03061883262479,1.0315560718963,1.03238983116931,1.03275290749098,1.03269766199917,1.03097316711724,1.03367355013116,1.03097933606595
409,1.00550174636804,1.01224837866263,1.01332970060335,1.01333725482458,1.01329338803784,1.0133123702723,1.01445650248783,1.01467924183007,1.01567302985525,1.01532778639049,1.0173962141428,1.02013455109047,1.01723411143669,1.01551511431756,1.01573774582558,1.01924399822408,1.02006935746311,1.02034689132626,1.02106878505737,1.02020292344121,1.02431771591436,1.02586641572239,1.02584065086876,1.02811428472135,1.02895016022803,1.03001620207559,1.0333768062037,1.03539992484668,1.03656380589028,1.03758348198048,1.03801180526593,1.03794761503469,1.03562985670152,1.03893673914882,1.03563601872784,1.00445309012237,1.01036655275595,1.01144843640323,1.01145601548166,1.01141206945904,1.01142879531972,1.01257060233462,1.01279332437198,1.0137861172442,1.01343860615391,1.01549950274697,1.01823356213282,1.01533709822982,1.01362630505387,1.01384937232522,1.0162322427757,1.01705779544893,1.01733485010282,1.01805619455861,1.01719046377001,1.0205308172707,1.02182320409388,1.02179735736758,1.02366414981052,1.02448816161371,1.02516705371526,1.02783209410092,1.02935010291432,1.03024125574115,1.03104068999833,1.03139104731491,1.03133554921009,1.02970030712275,1.03232341983553,1.02970652524824
410,1.00690494232865,1.014743815112,1.01598034794765,1.01598777976743,1.01594399332488,1.01595878401618,1.01726038815324,1.01750233591709,1.01862249914146,1.01829147656543,1.02078960622155,1.02388025075155,1.0206279918232,1.01847814948711,1.01870001365808,1.02285218523449,1.0237393457275,1.02404845648842,1.02484372345788,1.02390492468745,1.02870687331271,1.03049233737854,1.03046657948215,1.03307909875491,1.03401130766427,1.03527915869154,1.03916297900158,1.04156919841357,1.04292407159478,1.04408860864806,1.04456577514903,1.04450904601124,1.04167871060258,1.04529070763776,1.0416847534562,1.00570834773636,1.01259708882774,1.01383538880924,1.01384283630024,1.01379895715373,1.01381130853127,1.01511141264876,1.01535358395156,1.01647424414336,1.01613950730282,1.01863128775359,1.0217189009412,1.01846933075296,1.01632657504815,1.01654890870673,1.01941554988263,1.02030361099109,1.02061252390894,1.02140804277443,1.02046850862475,1.02438837817991,1.02588221743706,1.02585634359275,1.02800579456701,1.02892562270354,1.0297514017356,1.03284341314552,1.03467301051807,1.03571634814655,1.03662924237135,1.03701758539131,1.03697019769937,1.03492538613686,1.03776661932601,1.03493146826142
411,1.00662648910659,1.01424904555424,1.01547064006114,1.01547750557703,1.01543350706418,1.01543782124913,1.01670997202779,1.016950224584,1.01806035339942,1.0177030004093,1.02010336566788,1.02311563517078,1.01994135859803,1.01788916995086,1.01811049937623,1.02211749331942,1.0229948875224,1.02329927873848,1.02408494990993,1.0231551701776,1.02779676509952,1.02952752037163,1.02950113341101,1.03203423624106,1.03294077941348,1.03416512224627,1.0379281196426,1.0402509480218,1.041562082386,1.04268909190283,1.04315319723436,1.04309127743692,1.04037426446973,1.0438949413621,1.04037985121967,1.00548290333602,1.01219705888533,1.01342109781204,1.01342797716203,1.01338388960542,1.01338603845333,1.01465761387593,1.0148982697177,1.01601010891603,1.01564828857389,1.01804395995045,1.02105447120808,1.01788162500289,1.01583483425132,1.01605661107159,1.01882998895778,1.01970875129287,1.02001320707925,1.02079971616958,1.01986863400056,1.02366519539979,1.02511668808655,1.02509018740323,1.02717966106643,1.02807475483336,1.02887500129062,1.03187911451147,1.0336491061142,1.03466157534694,1.03554691233685,1.0359249904612,1.03587349718733,1.0339098059909,1.03669013645726,1.03391542751891
412,1.00672286282203,1.0144226117827,1.01563614899216,1.01564065507187,1.01559587743103,1.01559442760601,1.01684939899157,1.01708226316037,1.0181495153898,1.01784775279989,1.02028049035683,1.02332679705606,1.02011733727076,1.01803136683834,1.01824992156576,1.02243869396218,1.02330138332119,1.02359960559525,1.02437637307027,1.02345358884909,1.0282565625575,1.03002870056949,1.02999982483955,1.03259563042659,1.03351439035829,1.03478161010073,1.03864362466692,1.04103112888852,1.04238451961133,1.04354341732515,1.04401800927799,1.0439561997454,1.04117161922524,1.04478764084923,1.04117528463609,1.00556036537455,1.0123368166959,1.01355228549257,1.0135568007858,1.01351193101835,1.01350821436799,1.01476204519477,1.01499517324324,1.01606322444186,1.01575777664756,1.0181851224437,1.02122914500463,1.0180216334373,1.01594176799323,1.01616077205039,1.01909877552806,1.01996244666456,1.02026053423647,1.02103770346905,1.02011403934231,1.02406043975459,1.02554939120861,1.02552038916823,1.02766653883594,1.0285733344476,1.0294112196198,1.03250438927832,1.0343321844859,1.03538365825217,1.03629865512034,1.03668716512681,1.03663465514218,1.03461122832635,1.03747183319125,1.03461491682446
413,1.0071457704965,1.01517296556836,1.01641719597118,1.01642381779132,1.01637978119477,1.0163939851571,1.0177022381412,1.01794499044116,1.01907232775778,1.01874007886394,1.02126259247672,1.02437547335657,1.02110065142034,1.01892580448109,1.01914663254035,1.0235273232892,1.02441782103927,1.02472909972112,1.02553122371336,1.02458499633083,1.02957918650423,1.03142674282666,1.03140015298773,1.03410618037104,1.03505218125074,1.03639319577229,1.04043042219325,1.04293130421515,1.04434096676338,1.04554594392905,1.04603671133734,1.04598161499196,1.04307732260345,1.04685977931317,1.04308270222194,1.00590720812922,1.01295142723504,1.01419528611369,1.01420192238816,1.0141577892451,1.01416912193556,1.0154735126385,1.0157159455705,1.01684021870626,1.01650706657017,1.0190197353154,1.02212678243726,1.01885743764269,1.01669319966931,1.01691451246487,1.01997748970746,1.02086748088342,1.02117783837665,1.02197855530177,1.02103323354923,1.02512144731837,1.02666914152174,1.0266424282589,1.02887304394473,1.02980477626668,1.03069414670383,1.03391962933791,1.03583211471983,1.03692492566653,1.03787429946973,1.03827498350423,1.0382290072377,1.03611907252087,1.03909771346642,1.0361244881004
414,1.00764517831171,1.01606248608014,1.01735684101496,1.01736247744692,1.01731815507701,1.01732356278253,1.01867687538994,1.01892524382382,1.0200916505096,1.01975991917398,1.0224113122757,1.02563272694295,1.02224906603279,1.01994440913114,1.02016387740794,1.02484635827076,1.02575010953388,1.02606870767299,1.02689001250892,1.02592398334594,1.03122375577251,1.03316871474304,1.03314113245665,1.0359895738156,1.03696835618234,1.03840422956585,1.04266643671626,1.04533220563726,1.04682372109318,1.04808749968162,1.04859741540789,1.04854505819657,1.04543851446131,1.04938064133252,1.04544308782307,1.00632933875209,1.01370286975462,1.01499621417228,1.01500186365888,1.01495743812744,1.01495964488682,1.01630816945667,1.01655603069094,1.01771809659852,1.01738632528191,1.02002634872496,1.02324081727884,1.0198637229162,1.0175712451437,1.01779122508443,1.02107835884002,1.02198112971871,1.02229853219195,1.02311784117136,1.02215327379115,1.02649249974697,1.02811942416235,1.02809170619003,1.03043618282354,1.03139939807858,1.03235714939063,1.03575930411423,1.03780055840804,1.03895541358331,1.03994699823056,1.04036123673094,1.04031846737588,1.03805880641844,1.04115821187638,1.03806341211252
415,1.00817260479247,1.01700134581557,1.01837318101501,1.01837874371468,1.01833444293025,1.0183489752859,1.0197894758698,1.02005195231211,1.02131073329489,1.02094608910736,1.0237954442985,1.02717943055093,1.02363338377327,1.02113029180172,1.02134942588756,1.02613238207908,1.02707122793949,1.02740765759246,1.02827047282855,1.02726306586492,1.03271589090933,1.03472189116996,1.03469427825706,1.03762660141535,1.03863947278287,1.04011062073018,1.04449461267613,1.04725260173233,1.04878282383151,1.05007672655377,1.05059572994296,1.0505479414091,1.04729877965173,1.05129122159371,1.04730328972195,1.0068005018065,1.01454117752675,1.01591337483855,1.01591895095192,1.01587454281882,1.01588596976194,1.01732299936863,1.01758527663636,1.01884167951938,1.01847544791201,1.02131549235368,1.02469433003495,1.02115303808504,1.01866009692951,1.01887976223717,1.02220038577601,1.02313915382573,1.02347481041743,1.02433665012601,1.02332966271043,1.02777572510504,1.02944862038403,1.02942086578762,1.03182493526765,1.03282271480228,1.03379096332097,1.03727261547431,1.03937249635197,1.04054739913939,1.04155438506873,1.0419731509565,1.0419351388745,1.03958301516119,1.04269491895614,1.03958755851156
416,1.00808825477808,1.01685311929895,1.01822373175558,1.01822723252063,1.01818223745737,1.01818513580767,1.0196048859939,1.01986315427734,1.0210989539738,1.02074764677693,1.02357563138386,1.02694866469752,1.02341250967648,1.02092967386298,1.0211464518747,1.02592627315204,1.02685511683592,1.02718752184991,1.02804577014321,1.02704119463809,1.03247215038961,1.03446780870694,1.03443800472649,1.03735891852037,1.03836792776414,1.03983096910855,1.04419599013196,1.04693969973036,1.04846534892904,1.04975755659436,1.05027606167089,1.05022724898862,1.04699692131105,1.05097413065623,1.04699976095351,1.00671455864041,1.01439005066413,1.01576190862347,1.01576541781744,1.01572031361774,1.0157201934169,1.01713732109609,1.01739559583006,1.01863036444173,1.01827634013576,1.0210962046617,1.02446509090592,1.02093268663084,1.01845880848185,1.01867611225247,1.02198692244606,1.02291624734979,1.02324816421505,1.02410611525117,1.02310127329427,1.02751963183244,1.0291803718992,1.0291504145604,1.03154001191723,1.03253442078134,1.03349077286647,1.0369476666713,1.03902687469792,1.04019370625952,1.04119575770181,1.04161201803534,1.04157488356509,1.03925361831578,1.04235178629041,1.0392564789222
417,1.00788970720047,1.01650090446149,1.01783778743888,1.01784000850079,1.01779456922611,1.01780910335923,1.01920454256764,1.01946170012282,1.02069287525666,1.0203146398661,1.02306480460845,1.02637802268283,1.02290096389085,1.02049537076118,1.02071075106194,1.02543127328767,1.02634636471943,1.02667243491398,1.02751896234251,1.02652497553625,1.03188649428013,1.03385529403383,1.03382411557254,1.03670956053741,1.03770465702068,1.03915067303128,1.04346266457619,1.0461666744868,1.04767270058895,1.04895053366963,1.04946465804402,1.04941407990999,1.04624162277405,1.05019778729571,1.04624342590981,1.00655738474511,1.01411146519195,1.01545322660556,1.01545545282824,1.01540990676938,1.01542237665301,1.01681951668204,1.01707760668414,1.01831381377882,1.01792853766537,1.02067769601906,1.02399256729207,1.02051347190794,1.01810969170509,1.01832557652273,1.02159849763183,1.02251648334114,1.02284329660034,1.02369238385604,1.022695284843,1.02706239863439,1.02870284353125,1.02867150867683,1.03103495403046,1.03201849276639,1.0329627543953,1.03638056478221,1.0384293003807,1.03958074842632,1.0405711325041,1.04098410547212,1.04094507266512,1.03867191979845,1.04175449908225,1.03867373588677
418,1.00818856208862,1.01703096656955,1.01839835089316,1.01840258787571,1.01835784621464,1.01836777832288,1.01979488613726,1.02005431707708,1.02129616523888,1.02094396825075,1.02378329235167,1.02716317165974,1.02362057038893,1.02112675022881,1.02134434332214,1.02620588698029,1.02713840744124,1.02747232909616,1.02833237495646,1.02732665128795,1.03283262424598,1.03485241113101,1.0348233983234,1.03777875951525,1.03879832290941,1.04028159085155,1.0446999136453,1.04748618770479,1.04903210676842,1.05033891376869,1.05086308114626,1.05081440629519,1.04752117138061,1.05152899506531,1.04752460655803,1.00678083204481,1.01450694977375,1.01587747873491,1.01588172617532,1.01583687340072,1.01584414362348,1.0172707309992,1.0175306351534,1.01877445917417,1.01841730812182,1.02125183028913,1.02463035446322,1.02108870473327,1.01860054305802,1.01881867563988,1.02216328897514,1.02309753736896,1.02343157721226,1.0242927494963,1.02328532384841,1.02774445086417,1.02941818116456,1.02938901495225,1.03179475346571,1.03280078007124,1.03375762221199,1.03723524413273,1.03933275226615,1.04050616635618,1.04151178149574,1.04192891537611,1.0418936603304,1.03954185490134,1.0426337552483,1.03954531624584
419,1.007469595325,1.01575142593434,1.01705783395721,1.01706206339784,1.01701725829206,1.01702895427647,1.01839301482744,1.01864593303609,1.01984484804743,1.01947305568434,1.02212712660804,1.02535548711289,1.02196413406591,1.01965608728328,1.01987397917728,1.02430378568935,1.02520853022776,1.02552825727558,1.02635549082745,1.02538229200635,1.03047303748634,1.03235261877413,1.03232352164204,1.03507488764174,1.03604266558851,1.03739544844973,1.04149388256684,1.04405668206544,1.04548972633716,1.0467116351157,1.0472072093113,1.04715311593533,1.04412344118399,1.0478840413663,1.04412687682602,1.00614588103205,1.01337757710712,1.01468737485905,1.01469161412536,1.01464670426862,1.01465594068759,1.01601990009364,1.01627338851154,1.01747497331946,1.01709764439008,1.0197473864882,1.02297463277697,1.01958401336551,1.01728110294373,1.01749950336101,1.0204992221534,1.02140589809009,1.02172589033685,1.02255453734953,1.02157938151192,1.02568095940198,1.02723354115307,1.02720429879222,1.02943607620039,1.03039126762732,1.03124596434856,1.03445448884281,1.03636563369943,1.03744539548658,1.03838165845003,1.03877627428273,1.0387328843446,1.03659458912436,1.03948272647997,1.03659804953671
420,1.00724841899137,1.01536150828783,1.01662800741989,1.01662828519307,1.01658214294577,1.01659038378449,1.01790176742761,1.01814639938184,1.01929977390545,1.01893632735744,1.02149868619847,1.02466429243143,1.02133362531539,1.01911521603678,1.01932862441483,1.02380375092186,1.02467905561427,1.02498589782146,1.02579237199583,1.0248365866062,1.02992984689683,1.03179865414958,1.03176535075455,1.03451079686928,1.03546103270693,1.03682877147896,1.04092659051636,1.04346363349995,1.04488996213728,1.04610550314492,1.04659861189231,1.04654221157291,1.04363193401242,1.0475069374667,1.04363216196077,1.00590620211291,1.01295482729968,1.01422153892452,1.01422181730047,1.01417556548569,1.01418076757962,1.01548856471999,1.015732984694,1.01688394440504,1.01651882381253,1.01907145546465,1.02223156117848,1.0189060012108,1.01669813743175,1.01691205300004,1.01995531648464,1.02083040140283,1.02113643227569,1.02194184861694,1.0209865578238,1.02508513073849,1.02662455867584,1.02659108720228,1.0288140963151,1.0297489280496,1.0306196711593,1.03382447649489,1.03570887766758,1.03678207151886,1.03771171676274,1.03810417067129,1.03805761210298,1.03603728499581,1.03904245321329,1.03603751443247
421,1.00779640931171,1.01633674533181,1.01769447500547,1.01769471530766,1.01764860907766,1.01764648112651,1.01903981622603,1.01929497724469,1.02051738549999,1.02015528023313,1.02293497220906,1.02627899535958,1.02277012483542,1.0203339153982,1.02054702553438,1.02514881309366,1.02605834350713,1.02638256989741,1.02722942091299,1.02623343139541,1.03149772416928,1.03343235265235,1.03339906260264,1.03623407748828,1.03722561058336,1.03862405098241,1.04284823000202,1.04549744892551,1.04696967876831,1.04822326135087,1.04872780241012,1.04867913862632,1.04555081907941,1.04942434155134,1.04555101647578,1.00639173715227,1.01381847721736,1.01517684910535,1.01517708994575,1.01513086928158,1.01512554005242,1.01651548770243,1.01677049876411,1.01799085039047,1.01762670924586,1.02039695866846,1.02373582875267,1.02023170102357,1.01780578777837,1.01801942710823,1.021121578483,1.02203117317869,1.0223547003095,1.02320079083323,1.02220497383557,1.0264271041466,1.02801676710193,1.02798330143156,1.03027106898084,1.03124670501111,1.03212424145069,1.03541293463073,1.03737900083074,1.03848106754979,1.03943565877742,1.03983433163077,1.03979612130795,1.03759861247149,1.0405581404689,1.03759881118398
422,1.00653506026635,1.01409054679246,1.01532225981748,1.01532472935418,1.01527925834721,1.01527574392644,1.01653758071168,1.01677169470043,1.01785134738361,1.01754115847977,1.02000343990925,1.02308089659925,1.01983922776763,1.01772264242941,1.01793889255404,1.02186445303944,1.02271955011946,1.02301489853212,1.02378975381069,1.02286711218824,1.0274726025045,1.02917633190283,1.02914526928741,1.0316395735319,1.03254214122895,1.03372859688177,1.03742247309681,1.03968332523441,1.04096918646975,1.04207539636431,1.04252965799038,1.04247241498657,1.03985869340257,1.0434512951315,1.03986070519571,1.00530333262999,1.01188148389013,1.01311424305926,1.01311671792485,1.01307114774411,1.01306497481551,1.01432439658124,1.01455852251205,1.01563728957756,1.01532449075751,1.01777909976679,1.02085253402851,1.01761452855184,1.015506370434,1.0157230923281,1.01832853517022,1.01918401647455,1.01947890949566,1.02025344815697,1.01933061025504,1.02301808220346,1.02441791097076,1.02438670386338,1.02639871189844,1.02728785156341,1.02801426308464,1.03088273539867,1.03254154981512,1.03350125707944,1.03434439953562,1.03470571474832,1.03465783234851,1.0328600098591,1.03564209619356,1.03286203512137
423,1.0056281598991,1.01247750773473,1.01353158962212,1.01353431787968,1.01348885126681,1.0135141176581,1.01462831393638,1.01484454423011,1.01580652773254,1.01548147508647,1.01753835140882,1.0202822179415,1.01737386783702,1.01566359969807,1.01588058426948,1.01969141749652,1.02049626847393,1.02076596572232,1.02148078970446,1.02061806397443,1.02496932402791,1.02658300928917,1.02655213825983,1.02892970045639,1.02977732611222,1.03092560021333,1.03445589183373,1.03656736740803,1.03778403358823,1.03884323855223,1.03928495172199,1.03921959159867,1.03689518943667,1.0404410666887,1.03689741414471,1.00449057157973,1.0104368153433,1.01149055697386,1.01149329068596,1.01144773226366,1.0114705636811,1.01258139466508,1.01279737230489,1.01375681756684,1.01343071747698,1.01547870659694,1.01821737736427,1.01531388924506,1.01361321015795,1.01383063346981,1.01642745572991,1.01723189530846,1.01750078863507,1.01821441966164,1.0173524119939,1.02085977151546,1.02219388284736,1.02216287907792,1.02409706747051,1.02493133849498,1.02565810900259,1.02843025579418,1.02998787146068,1.03090398428565,1.03172129552632,1.0320773053995,1.03202113233292,1.03045173435085,1.03326004143625,1.03045397282577
424,1.00634990159527,1.01376025002398,1.01497964241485,1.01498321211383,1.01493809227775,1.01494535261541,1.01620791870049,1.01644899255216,1.01757137876892,1.01718267439963,1.01955922700588,1.02256276036488,1.01939549061274,1.01736540120911,1.01758300631816,1.02134058799862,1.02220659115217,1.02250680139229,1.0232904573252,1.02235985113531,1.02678009788375,1.02843675798047,1.0284068401758,1.03083451045956,1.0317262762566,1.03286255053824,1.0364483347906,1.03863940184665,1.03987765641107,1.0409574316376,1.04140432601181,1.04134749587999,1.03878348154008,1.0421935969997,1.03878639051594,1.0051807241956,1.01166294122389,1.01288374505817,1.01288732209225,1.01284210882632,1.0128470011028,1.01410783710879,1.01434905105953,1.01547142890465,1.015079599262,1.01744971115842,1.02045011506278,1.01728563511494,1.01526270416742,1.01548075976665,1.01798225587999,1.01884893927281,1.01914886845419,1.0199325788884,1.01900143373865,1.02255173659148,1.02392055065766,1.0238905007022,1.02586129867034,1.02674048644261,1.02744084130591,1.03024481209694,1.03186222077743,1.03278906780025,1.03361783683499,1.03397609797349,1.03392919172828,1.0321532592311,1.03481140356679,1.03215618674004
425,1.00626871935296,1.01361567319309,1.01473983821516,1.01474346036168,1.01469834707335,1.01473066249466,1.01592934727938,1.01615784856922,1.01719824897499,1.0168597966821,1.019117165936,1.02202240710935,1.01895338422366,1.01704263674416,1.0172603708818,1.02131797656057,1.02215873273203,1.02244623230862,1.02320022180837,1.02229931608818,1.02692458711011,1.02863598955765,1.02860613234729,1.03112027415508,1.03201617484485,1.03323327323469,1.03696811961798,1.03925025573208,1.04054632849608,1.04166646874695,1.0421279790352,1.04206917005911,1.03945215769985,1.04305791354014,1.03945510681341,1.00508049256246,1.01148426967653,1.01260835616562,1.01261198588458,1.01256677756711,1.01259653558435,1.01379195020736,1.01402024694965,1.01505838065473,1.01471851519919,1.01696699331794,1.01986711991229,1.01680286514515,1.01490174060591,1.01511993385813,1.01790930018692,1.01874984794866,1.01903661639976,1.01978961054795,1.01888920831915,1.02263599784431,1.02405655880717,1.02402656788406,1.02607950337141,1.02696191635394,1.02774010494707,1.03068641650252,1.03238969646145,1.03337165475547,1.03423835469602,1.03461023681721,1.03456242617174,1.03274206191428,1.03559528235093,1.03274503003497
426,1.0066831399528,1.01435537727487,1.01554853731755,1.01554935640992,1.01550334544248,1.01552509197507,1.01677432327672,1.01701162737839,1.01811569742081,1.01774471708919,1.02013075981938,1.02315022830151,1.01996574672986,1.01792439534355,1.01813868295404,1.02235263324873,1.02320587623078,1.02350117913037,1.02427970764574,1.02335209850549,1.02816261822563,1.02993656387316,1.02990377406869,1.03251036086139,1.03342867821056,1.03470341734126,1.03858149964671,1.04097116545302,1.04232322501351,1.04348564588466,1.04396082088137,1.04390279899073,1.04113865442428,1.04481694211523,1.04113932265068,1.00544663652243,1.01213770989638,1.01333008151492,1.01333090234713,1.01328479057524,1.01330369014297,1.01454868564587,1.01478558603848,1.01588607056606,1.01551457632841,1.01789018006072,1.02090336382726,1.01772480355083,1.01569464868461,1.0159094065421,1.01880874955979,1.01966125735456,1.01995554547571,1.02073246907661,1.01980594629206,1.02370595666859,1.02517836246632,1.02514542026637,1.02727411917098,1.02817777294132,1.02899873959745,1.03206042375381,1.033850629752,1.0348773655934,1.03577767817446,1.0361605079639,1.03611377437329,1.03417550528206,1.03707811955484,1.03417617784487
427,1.00706533905227,1.01503276809187,1.01625035973668,1.01625384226215,1.01620875135768,1.01623151901374,1.01751651366984,1.01775613855198,1.01886985397568,1.01853198481904,1.0210185629119,1.02411187163437,1.02085501972059,1.01871438088779,1.01893160140565,1.02336759749754,1.0242437646015,1.0245493876018,1.02534564718245,1.02440266236851,1.0294198957748,1.03126711067279,1.03123718746752,1.0339471027708,1.03489631162974,1.03623329541236,1.04027218284947,1.04278268426357,1.04419304641446,1.0453993647816,1.04588957488107,1.04583621620597,1.04290170064084,1.04667438320475,1.0429045310442,1.00575751317485,1.0126877711363,1.01390242219379,1.01390591272893,1.0138607173252,1.01388003058012,1.01515820068248,1.01539687057064,1.01650334643357,1.01616756768534,1.01863942865201,1.0217230357124,1.01847550327206,1.01635038764638,1.01656811323925,1.01962685673731,1.02050089499648,1.02080476576786,1.02159771907269,1.02065750195676,1.0247181765116,1.02624828771574,1.02621821794979,1.02842618214316,1.02935856576358,1.03022095777303,1.03340339565946,1.03528804265985,1.03635976327658,1.03729446625694,1.0376894269411,1.03764699843666,1.03556552420498,1.03851651495419,1.03556837448552
428,1.0068064794609,1.01457264141711,1.01576491966812,1.01576800919904,1.01572276512676,1.01575087242972,1.01701753374229,1.01725484366118,1.01835414240111,1.01801475065004,1.02045532638018,1.02351240473072,1.02029149631604,1.0181968161518,1.01841368800415,1.02268533356629,1.0235462765959,1.02384435948521,1.0246240619385,1.02369720669399,1.02858165010228,1.03038178095126,1.03035141343163,1.03299386136057,1.03392333332983,1.0352204855642,1.03915523062829,1.04157990398769,1.04295087712153,1.04412694662024,1.04460653833427,1.04455118120911,1.04175556239944,1.04549556226294,1.04175807522024,1.00554182706995,1.01230472503001,1.01349548147491,1.01349857787002,1.01345323241043,1.01347835820507,1.01474001796217,1.01497674204582,1.01607123796891,1.01573233963324,1.01816137787621,1.02121130095062,1.01799717849606,1.01591481374862,1.01613217257285,1.0190631483817,1.01992292746737,1.02021976584326,1.02099731856673,1.02007208992874,1.02402658881783,1.02551862372952,1.02548811198988,1.02764241646965,1.02855641602562,1.02939075490409,1.03249190839011,1.0343060626364,1.03534663410801,1.03625766154123,1.03664472725699,1.0365981622165,1.03463856484166,1.03758098550227,1.03464109478036
429,1.00744650057512,1.01571101041306,1.01699862866015,1.01700210836748,1.01695705059214,1.01697546960533,1.01832942963717,1.01857861503651,1.0197548525381,1.01940997962057,1.0220711465362,1.02530779890159,1.02190777180725,1.01959221841643,1.01980925157111,1.02427919050897,1.02517895624608,1.0254965525847,1.0263205709678,1.02534996282047,1.0304638431366,1.03234766416675,1.03231777206174,1.03507589000168,1.03604841608261,1.03740037821703,1.04150644705041,1.04407064370709,1.04550284242568,1.04672443082656,1.04721947691195,1.04716712774135,1.04414687287115,1.04793821113796,1.04414969970312,1.00616156011259,1.01340638510652,1.01469731867218,1.01470080621746,1.0146556461764,1.01467189900676,1.01602608602082,1.0162758534335,1.01745487156213,1.01710477941636,1.01976271189929,1.02299908621273,1.01959896714129,1.01728743074174,1.01750495543144,1.02058555498281,1.02148729605158,1.02180520241528,1.02263071952751,1.02165808275871,1.02581550764516,1.02738327785016,1.02735324108633,1.02960928108404,1.03056946446063,1.03144050127397,1.03468713997457,1.0366214306144,1.03771156075094,1.03865824052555,1.03905656346757,1.03901566836722,1.03685905560296,1.03981586496732,1.03686190212674
430,1.00731149736299,1.01547005841846,1.01672231873092,1.01672654725248,1.01668172657641,1.01671082186964,1.01804187993477,1.01828946505966,1.01945355308338,1.01909403882079,1.02167332438291,1.02484029211152,1.02151025823562,1.01927713595314,1.01949510616466,1.0239634578223,1.02485325351416,1.02516542806115,1.02597513725004,1.02501940917081,1.03011826491393,1.03199570687044,1.03196659721134,1.03471888058699,1.03568125634335,1.03704268209115,1.04114682367021,1.0437018342325,1.04513294260595,1.04635360396056,1.04684856627996,1.04679614837812,1.04381689550861,1.0476421925181,1.04382033028345,1.00603329002542,1.01317742872676,1.01443305961612,1.0144372976264,1.01439237572917,1.01441935768277,1.01575074265435,1.01599894169957,1.01716601890874,1.01680105761345,1.01937710771402,1.02254377941177,1.01921367405333,1.01698456714158,1.01720302853702,1.02028855282351,1.02118040950922,1.02149294193627,1.02230424398547,1.021346397755,1.02549280996538,1.02705553909396,1.02702628920025,1.02927857045259,1.03022910995459,1.03111091810636,1.03435877167625,1.03628662847121,1.03737763254203,1.0383246453063,1.03872287061494,1.03868264661806,1.03656089752735,1.03955594362712,1.03656435617055
431,1.00731234148249,1.01547147611483,1.01674324852496,1.0167476084866,1.01670283258309,1.01672717096448,1.01807056437746,1.01832075862812,1.01950154040601,1.0191305004512,1.02172962810109,1.02491253704679,1.02156663639156,1.01931373208415,1.01953184749224,1.02392135822868,1.02481780726105,1.02513325285871,1.02595026544283,1.02498733809964,1.03002358609354,1.03188375811647,1.03185478470766,1.03457976283862,1.03554100684264,1.03687681420886,1.04093386922154,1.04345620172643,1.04486671440714,1.04607270093156,1.04656242771007,1.04650998260659,1.04356546397353,1.0473518654744,1.04356900635662,1.00606186991801,1.01322829253033,1.01450525632234,1.01450962584903,1.01446475109875,1.014487315041,1.01583301383779,1.01608427451961,1.01727101095158,1.01689220228917,1.01949108097782,1.02267610490036,1.01932773119596,1.01707583673433,1.01729443187905,1.02032046973203,1.02122017379262,1.02153658676063,1.02235660152334,1.02139015795309,1.02548972644904,1.02704072757983,1.02701161733618,1.02924494112391,1.03019570847963,1.03105830456413,1.03427264868775,1.03617809469793,1.03725317333952,1.03818915168977,1.03858296022004,1.03854430061872,1.03644284491382,1.0394088490918,1.03644641146818
432,1.00679222060873,1.01454457889838,1.01574666562493,1.01575269239612,1.01570842682841,1.0157390986587,1.01702149224264,1.01726220008867,1.01837723892346,1.01802832602684,1.02047217352576,1.02352267584887,1.0203098084468,1.01821353869477,1.01843382397962,1.02259836104278,1.02347202929445,1.02377502968152,1.02455936875618,1.02363029606229,1.02843149180559,1.03021059047179,1.03018333336993,1.03279040452766,1.03371959674667,1.03498480409674,1.03886008867543,1.04125313218851,1.04260144552755,1.04376110300503,1.04423587483713,1.04418144913035,1.04139179206232,1.0450554951518,1.04139669314307,1.0055884160855,1.01238496295815,1.01359071382924,1.01359675336762,1.01355239357768,1.01358112599124,1.01486427786946,1.01510570086424,1.01622443564492,1.01586947819567,1.01831057991582,1.02136104432421,1.01814787000756,1.01605508396259,1.01627583701705,1.01913459719981,1.0200105871618,1.02031411266411,1.02110037260122,1.0201688878193,1.02407048436093,1.02555240993391,1.02552502882736,1.02765982201507,1.02857813977597,1.02938984904924,1.03245591019522,1.03425675135844,1.03528320231911,1.03618320889775,1.03656681106267,1.03652317126027,1.03454417710101,1.03742240851212,1.03454911045976
433,1.00661630145423,1.01423158614685,1.01541245718554,1.01541855960961,1.01537430401708,1.01540470403665,1.01666508245751,1.01690266733314,1.01799708209139,1.01765145567157,1.02003982440135,1.02304464373932,1.01987742710899,1.0178368158933,1.01805726844387,1.02215177846245,1.02301593958064,1.02331406851379,1.02408694724408,1.02316933055044,1.02789599726388,1.02964798726642,1.0296207934011,1.03218921870721,1.03310899212304,1.03434900574435,1.03816348316767,1.04051734500108,1.04184698002136,1.04299156779985,1.04346204717834,1.04340494442783,1.04065741481295,1.04426604442828,1.04066237924493,1.00546028505224,1.0121571760681,1.01334376310814,1.0133498779393,1.01330553193851,1.01333454450005,1.01459813790824,1.01483696272006,1.01593852486546,1.01558439209079,1.01797404717278,1.02098206623162,1.01781132017135,1.01577012909271,1.01599102997788,1.01881810292969,1.01968595313299,1.01998531504188,1.02076173969279,1.01984010445637,1.02369708221004,1.02516211271307,1.02513479966402,1.02724653798258,1.02815745045709,1.02895662982564,1.03198752073262,1.03376730486936,1.03478410096312,1.03567651541615,1.03605847186037,1.03601153027623,1.03405240498097,1.0369015930601,1.03405740096735
434,1.00622412596688,1.01353350788623,1.01466270175988,1.01466944880414,1.01462537389545,1.01466952813974,1.01589162588621,1.01612547169433,1.01719384540183,1.01683515092327,1.01910361254368,1.02200818369329,1.01894138467151,1.01702134634009,1.01724272046568,1.02113799191743,1.02199229735347,1.02228502210448,1.02304393427417,1.02214066786504,1.02664681867015,1.02832868766723,1.0283021383311,1.03077011974972,1.03166322505679,1.0328413703628,1.03649986267938,1.03873016464234,1.03999227740678,1.04108914130053,1.04154368378129,1.04148632951252,1.0389232566634,1.04245980338297,1.03892875033201,1.00509749266375,1.01151196191457,1.01264413518947,1.01265089563296,1.01260673280592,1.01264908950743,1.01387151213306,1.01410594335169,1.01517722500959,1.01481327335208,1.01707850008507,1.01998248675593,1.016915949046,1.01499983925151,1.0152216540761,1.01789610734991,1.01875232827008,1.01904541322318,1.0198058124947,1.01890059981431,1.02256573837669,1.02396965210926,1.02394298956906,1.02596930525069,1.02685209036316,1.02760629715241,1.03050794190305,1.03218305598726,1.03314261204162,1.03399542769722,1.03436432563495,1.03431616920438,1.03251884717765,1.03532835142439,1.0325243747735
435,1.00656828852846,1.01414759674366,1.01530981588506,1.01531438555854,1.01526961423048,1.01530695248259,1.01655186261856,1.01678700730263,1.01786882327497,1.0175249095466,1.01988928708478,1.02287925251016,1.01972610229943,1.01770864845466,1.01792734480938,1.02205875059097,1.0229189514171,1.02321584265368,1.02398940312977,1.02306982248111,1.02779945034201,1.0295515803089,1.02952275710731,1.03209514995877,1.03301299958901,1.034258111398,1.03807967943389,1.04043176420158,1.04175909392666,1.04290243066506,1.04337188070399,1.04331551714488,1.04059546591309,1.04424281003673,1.04059918387748,1.00539590934615,1.01204427817008,1.01320871555119,1.01321329464972,1.01316843041318,1.01320371306704,1.01444797608038,1.01468350129529,1.01576686660734,1.0154186516786,1.01777824527346,1.020766445229,1.0176147218478,1.01560277122489,1.01582192086183,1.01868889848996,1.01955051462273,1.01984749786252,1.02062195799704,1.01970099513622,1.02355963050164,1.02502379886978,1.02499484815618,1.02710999034576,1.02801650528947,1.02882367946826,1.03186233317347,1.03364002863302,1.03465465993782,1.03554553697167,1.03592621888805,1.03588038031572,1.03395326238715,1.03684953508383,1.03395700408075
436,1.00686036669378,1.01466551406955,1.01586298355487,1.015869304409,1.01582514220183,1.01586297982287,1.01714941509976,1.01738956540194,1.01850039746677,1.01816487026431,1.02062959388574,1.02369627453231,1.02046740063417,1.01835037417812,1.01857097276012,1.0227909448291,1.02366866847965,1.02397358462575,1.02476167953871,1.02382912288358,1.02867820354295,1.03047377758707,1.0304468400851,1.03307927928894,1.0340157741478,1.03529628132352,1.03921094048668,1.04163151753095,1.0429901627444,1.04415773996549,1.04463566279995,1.04458183073506,1.04176874737326,1.04547322363456,1.04177388622476,1.0056790067363,1.01254596713832,1.0137472044854,1.01375353848044,1.01370928403777,1.013745322052,1.01503278653383,1.01527369486681,1.01638851857962,1.01604683089917,1.01850938954543,1.02157646770061,1.01834685849531,1.01623272101577,1.01645377909215,1.01939123699819,1.02027142884459,1.02057695646646,1.02136715486677,1.02043201365782,1.02440067806198,1.02590547455847,1.02587841691025,1.02804874934351,1.02897495290909,1.02981130578313,1.03293415793972,1.03477255290019,1.03581360499386,1.03672492273171,1.0371138237902,1.03706904510357,1.03506558088027,1.03801616043338,1.03507075285197
437,1.00373670545884,1.00911343772429,1.00998216820611,1.00998833785267,1.00994385475907,1.01007357794046,1.01109207012902,1.01132080566839,1.01235511422597,1.0117441339698,1.01323518865649,1.01550472220389,1.01307171423522,1.01193061946638,1.0121524045083,1.01456203799034,1.01536102004554,1.01562537677669,1.01632025012846,1.01547956960145,1.01842973825121,1.0196236358733,1.01959621587038,1.02137704079238,1.02207575519525,1.02284258185081,1.02543911884636,1.02690898080929,1.0277395906309,1.0285159623684,1.02885744433663,1.02880681731755,1.02722076341939,1.03004731822677,1.02722582765715,1.00293739523988,1.0076784868703,1.00854675774193,1.00855293624965,1.00850839000072,1.00863648615378,1.00965241803751,1.00988101666302,1.01091379189398,1.01030130599797,1.01178489555564,1.01404976314893,1.01162118735541,1.01048805699893,1.01071015789921,1.01226592897486,1.01306471809106,1.01332855212085,1.014022667566,1.01318241526323,1.01554051360978,1.01653832420871,1.01651082149369,1.01798085537194,1.01867006014722,1.01914156961041,1.02120642555607,1.02228766004382,1.02290650986975,1.02351242245244,1.02379476363765,1.02374939402929,1.02269893137802,1.02501585224776,1.02270401844973
438,1.00556437159683,1.01236132194868,1.01339546907178,1.01340120990287,1.01335674151461,1.0134051700191,1.01453311104967,1.0147513642846,1.01571994027142,1.01539875191738,1.01746596803055,1.02020895385206,1.01730297333614,1.01558412224231,1.01580462899181,1.01950292204562,1.02031578055502,1.02058797356774,1.02130163381463,1.02044253920606,1.02471498887429,1.02630751515613,1.02627983561244,1.02862232670491,1.02947271365621,1.03058508641344,1.03405424657773,1.03614442783265,1.03734334080807,1.03839256320157,1.03883107328653,1.03876968435844,1.03640158103698,1.03984235267147,1.0364062612659,1.00454090326818,1.01052441296579,1.01155989771528,1.01156564891691,1.01152109978258,1.01156771906447,1.01269452888844,1.01291299506987,1.01388213963316,1.01355773780001,1.01561977799897,1.01836039881483,1.01545648688059,1.01374344437559,1.01396435131164,1.01656054433325,1.01737432208618,1.01764643579577,1.01836049683993,1.01750058082603,1.02101557695137,1.02235760707935,1.02232982043219,1.02427475403767,1.02511492988783,1.02584702017108,1.02863560211651,1.03022694060619,1.03115368252321,1.03198356902502,1.03234610777389,1.03229189537518,1.03061677802696,1.03340907805365,1.03062148439539
439,1.00591750113409,1.01298818262705,1.01408545292711,1.01409228249453,1.01404820870257,1.01408724624744,1.01527085566686,1.01549728722283,1.01651700389474,1.01618702832423,1.01838144445269,1.02122525626784,1.01821914061349,1.01637342680737,1.01659503363796,1.02035581043163,1.02119068297325,1.02147350278354,1.02220926690412,1.02132909884363,1.02571008295433,1.02734362189856,1.02731713061499,1.02971554160195,1.03058662167071,1.03172661522134,1.03527944830098,1.03744308410888,1.03867680382774,1.03974880940297,1.0401953596108,1.04013276854742,1.03764031321579,1.04108848033091,1.03764587774176,1.00487731265003,1.01112133006837,1.01222015850071,1.01222700060621,1.01218284554159,1.01222002300946,1.01340264689294,1.01362932935481,1.01464984518772,1.01431645519085,1.01650592681939,1.01934758717704,1.01634332338499,1.01450319696236,1.01472521212818,1.01736554434505,1.01820145177239,1.0184842376058,1.01922051680649,1.01833940961,1.02195212673679,1.0233316501086,1.02330505479968,1.02530029881336,1.02616118873181,1.02691536268561,1.02977808712726,1.03143631506304,1.03239398919431,1.03324325741157,1.03361286430669,1.03355749568384,1.03176823311496,1.03455987077346,1.03177382917556
440,1.00600776332793,1.01315031779837,1.01424695685348,1.01425200656536,1.01420734672202,1.01425178283515,1.01543855265192,1.0156663005342,1.01669850100736,1.01635391663279,1.01855983357919,1.02141858967525,1.01839667227476,1.01653837682313,1.01675787800357,1.02061424613887,1.02144899546513,1.02173267441619,1.02247453762917,1.02158683527456,1.02604288789531,1.0276996231688,1.02767125251906,1.03010601552329,1.03098451191898,1.03214844455003,1.03575805558316,1.03796261449842,1.03921497745009,1.040303148481,1.04075449349923,1.04069465741868,1.03815025790402,1.04165153844179,1.03815437151689,1.00495563761189,1.01126218890892,1.01235959234184,1.01236465142062,1.01231990826067,1.01236233299931,1.01354724150004,1.01377504524244,1.01480677376388,1.01445973339576,1.01665936127721,1.01951488911104,1.01649589483087,1.01464453754968,1.01486444823931,1.01759239335067,1.01842766777996,1.01871105529815,1.01945284960452,1.01856478334427,1.02224678955502,1.02364748285577,1.02361899973166,1.02564763013186,1.02651515551677,1.02729144399798,1.03020643636649,1.03190111764468,1.03287514020755,1.03373941094353,1.03411358169641,1.03406120039268,1.03222757974372,1.0350709598529,1.03223171682401
441,1.00576082408939,1.01270931464669,1.01376137372383,1.0137684936115,1.01372450178766,1.01378218607663,1.0149438313983,1.01516690236765,1.01616399790954,1.01584064492675,1.01798090130846,1.02077941466294,1.01781867707744,1.01602741594647,1.01624943351824,1.01999206242338,1.02081715037059,1.02109486302434,1.02181811483017,1.02095064394468,1.02530012447388,1.02691922441844,1.02689302817942,1.02926836547037,1.03013731970891,1.0312575288797,1.03477163882919,1.03691007974836,1.03813153203181,1.03919480137299,1.03963786471423,1.0395773575735,1.03710438120489,1.04052086391972,1.03711018331419,1.00471773268822,1.01083773480563,1.01188761383789,1.01189474686243,1.01185067352073,1.01190580327916,1.01306235824767,1.01328476466775,1.01427669906179,1.01395442361631,1.01608326644718,1.01887429861377,1.01592073910454,1.01414154161685,1.01436397185648,1.01700492753118,1.01782859559446,1.01810504506741,1.01882594248902,1.0179604022319,1.02155067321813,1.02291813725754,1.02289183838649,1.02486884338689,1.02572474434974,1.02646795945581,1.02930224708598,1.03094093746474,1.03188984810667,1.03273459615371,1.03310224947218,1.03304883080586,1.03127417830155,1.03405741894401,1.03128001308024
442,1.00542063250012,1.01211575158583,1.01315014360512,1.01314520119217,1.01309715947865,1.0131454921863,1.01424656143938,1.01446321402118,1.01544438180331,1.01507770199484,1.01713427841554,1.01990253039983,1.01696590728108,1.01525166967749,1.01545981432654,1.01914254650335,1.01992557847702,1.02018806872302,1.02090397104716,1.02003373225281,1.02426858253366,1.02583288975188,1.02579384485749,1.02810522525731,1.02895356468471,1.03002629913856,1.03343289055811,1.03549361615756,1.03667396991142,1.03770894146168,1.03814026588603,1.03807762444266,1.03570843693355,1.03906114807828,1.03570441029579,1.00444170859234,1.01035892034447,1.01139225488398,1.01138731402632,1.01133919092795,1.01138533225988,1.0124827180756,1.01269898475285,1.01367686351131,1.01331005101949,1.01535769314213,1.01812045453423,1.01518902791339,1.01348434305854,1.01369287078182,1.01633542440356,1.01711773730934,1.01737935739148,1.01809381566111,1.01722460171712,1.02074490455435,1.02207250282729,1.02203333268797,1.02396974125876,1.024806735318,1.02552321837623,1.0282891654016,1.02988014981088,1.03080381481269,1.03163283916207,1.03199344857253,1.03193705130977,1.03022256225098,1.03297333606428,1.03021853342913
443,1.00572883715407,1.01265252732112,1.01372628372155,1.01373333405027,1.01368931742538,1.01372794795786,1.01488822460194,1.0151119864173,1.01611370036171,1.01577995781756,1.01790712278041,1.02069510341136,1.01774485200251,1.01596666512551,1.01618861475686,1.01987902535785,1.02070596852843,1.02098463280003,1.0217102673059,1.02084034035258,1.02513820220714,1.0267441082452,1.02671783338236,1.02907781873813,1.02993675466676,1.03105583266145,1.03455045020544,1.0366688211229,1.03787772909991,1.03893228301791,1.03937305311247,1.0393111948703,1.03689044463993,1.04031891761037,1.0368961910698,1.0047362116153,1.01087101789384,1.0119442828779,1.01195134557648,1.01190725138796,1.01194374134522,1.01310091329178,1.01332442658954,1.01432372690865,1.01398915729975,1.01610826622768,1.01889144190168,1.01594570804775,1.01417619390386,1.01439853518432,1.01703122591749,1.0178578507906,1.0181358276325,1.01886042734733,1.0179911312304,1.02156424626444,1.0229302144409,1.02290384145749,1.02488361191315,1.02573153905224,1.02648876688484,1.02933362320893,1.03097602899327,1.03192476260778,1.03277033836803,1.03313866750814,1.03308426898284,1.0313270121246,1.03414321764991,1.03133278942673
444,1.00596098607601,1.01306534730492,1.01417405485341,1.01418106125357,1.01413705047411,1.01417251283764,1.01536261416508,1.01558950558471,1.01661186930767,1.01628680609699,1.01850137334665,1.02136117085196,1.01833917700213,1.01647337658339,1.0166951680681,1.02045541748478,1.02129295177889,1.02157703347782,1.02231531225788,1.02143279101548,1.02582251526751,1.02745911396207,1.02743281407191,1.02983459446461,1.03070724651013,1.03184855835779,1.03540628418537,1.03757516403458,1.03880979672294,1.03988108130406,1.04032691398636,1.04026605593192,1.03776760906932,1.04121627423452,1.03777331741078,1.00495243626485,1.01125542853604,1.01236304725731,1.01237006614522,1.01232597658215,1.01235911697799,1.01354537533369,1.01377185878858,1.0147907596493,1.01446563121328,1.0166709771989,1.01952503728052,1.01650848870713,1.01465253618224,1.01487472549223,1.01756432727364,1.01840114248047,1.01868432795145,1.01942109503382,1.01853967566969,1.02219596446479,1.02358967457561,1.02356327510441,1.02558036052994,1.02644134953931,1.02721732186697,1.0301181033381,1.03180484729533,1.03277583102542,1.03363532705468,1.03400792339253,1.03395386492499,1.03213261516878,1.0349708152174,1.03213835454617
445,1.00632025652256,1.01370421723159,1.01483952208513,1.01484652017004,1.01480253704551,1.01484578658116,1.01607473172525,1.01630689289704,1.01736384792606,1.01703605190075,1.01935031083723,1.02229171644783,1.01918824786565,1.01722248102577,1.01744410479823,1.02139749655462,1.02225054769246,1.0225425512296,1.02329918236618,1.02239844205388,1.02698102293227,1.02868390471455,1.02865763224945,1.03115579901477,1.03205609135734,1.03325448479941,1.03696086908057,1.03923369595041,1.04051856101794,1.04162893580573,1.04208811922105,1.04202979742296,1.03940765754697,1.04297292149313,1.03941335387668,1.00528044210275,1.01183831948816,1.01297290281564,1.01297991374927,1.01293584952113,1.01297681501132,1.01420229651816,1.01443413665511,1.01548817062805,1.015159897395,1.01746555962669,1.02040179811527,1.01730319631177,1.01534667060922,1.01556870363284,1.01841624550399,1.01926884945587,1.01956007765679,1.02031549500469,1.01941554669333,1.02324164091033,1.02469412823534,1.02466775330827,1.02676923808562,1.02765779111197,1.02847910561508,1.03150804879759,1.03328449616798,1.03429804271707,1.03519004068546,1.03557366370489,1.0355229104859,1.03359581607512,1.03652452567787,1.03360154429984
446,1.00667473600219,1.01433767143527,1.0155079430091,1.01551171703103,1.01546668945843,1.01551080580752,1.01676935158103,1.01700608845767,1.01810007312873,1.01775654464547,1.02016496789955,1.02319359175758,1.02000143155746,1.0179393894995,1.01815711164864,1.02233264626365,1.02319048697016,1.02348662470322,1.02426025176848,1.02333998588647,1.02814123173919,1.02991286944496,1.02988321332419,1.03248509126549,1.03341017120357,1.03467365613345,1.03854093691103,1.04092795804552,1.04227027645537,1.04342392231764,1.04389649371131,1.04384166054634,1.04108035960531,1.04476830882416,1.04108342980985,1.00559608714393,1.01240229659581,1.01357217248649,1.01357595366876,1.01353084004088,1.01357264374477,1.01482796909406,1.01506445316499,1.01615594421,1.01581153184758,1.01821169680071,1.0212355212515,1.01804784659155,1.0159947263491,1.01621286504728,1.01923983995317,1.02009741663164,1.02039285636294,1.02116549283599,1.02024577269613,1.02426161794158,1.02577334362811,1.02574356765498,1.02793359711529,1.02884708926157,1.02971822573715,1.03288181645839,1.03475169944472,1.03581185456225,1.03673868428691,1.03713270458639,1.03708610176343,1.03504977498913,1.03807837096668,1.03505286294049
447,1.00695117383398,1.01482869034367,1.0160282474747,1.01603279398196,1.01598804770726,1.01603101463696,1.01732010015367,1.01756083941675,1.01867941440333,1.0183370924224,1.02081956016819,1.02390631895715,1.02065651434076,1.01852066347462,1.01873916220976,1.02304432383008,1.02391582473098,1.02421853189899,1.02500557813983,1.02407263838546,1.02901113471311,1.03083047325013,1.03080166473844,1.03347201308586,1.03441587537919,1.03572196542324,1.03969620291833,1.04216109021657,1.04354204889935,1.04472492030918,1.04520759638853,1.0451546719019,1.0422944166415,1.04605739240039,1.04229811237689,1.00585714893782,1.01286565626464,1.01406673478212,1.01407129003594,1.01402645714861,1.01406746314452,1.01535543958594,1.01559639182504,1.0167154894316,1.01637005387882,1.01884765342335,1.02193243008906,1.0186842918827,1.01655397974789,1.01677290101945,1.0199020676561,1.02077461012048,1.02107726583836,1.02186482794072,1.02093092324208,1.0250671735225,1.02662137388123,1.02659244707784,1.02884212793404,1.02977574222626,1.03067886822901,1.03393334589339,1.03586902687229,1.03696111933323,1.03791174467395,1.03831403597348,1.03826962626244,1.03615038296262,1.03923571890293,1.03615410046623
448,1.00736006155575,1.0155544228103,1.01681396870912,1.01682041721701,1.01677634090197,1.01681586799368,1.01816770866961,1.01841709998114,1.01958818294568,1.01924411581665,1.02187140788508,1.02507088271725,1.02170947843887,1.01942956659612,1.01965008691357,1.02405169129722,1.02495121780733,1.02526718621115,1.02608056750665,1.025123017407,1.03019740581423,1.03207063664558,1.03204388247301,1.03478898490492,1.03575706462223,1.0371054900168,1.04119462834006,1.04374476658382,1.0451637851668,1.04637536505263,1.04686796398474,1.04681786790879,1.04384373390103,1.04767459611611,1.04384897098768,1.00621033058579,1.01349194818619,1.01475245444304,1.0147589160023,1.01471475007979,1.01475195803285,1.01610176739549,1.01635121001976,1.01752171303172,1.0171750855826,1.01979568456938,1.02299176058642,1.01963342536071,1.01736091311127,1.01758188164382,1.02075268991825,1.02165285273042,1.02196853463745,1.02278190377935,1.02182390021884,1.02605604822023,1.02765081503497,1.02762394560444,1.02992745652478,1.03088408885035,1.03181048049486,1.03514452539635,1.0371393138588,1.03825564106066,1.03922402461394,1.03963273113983,1.03959060407105,1.03739157895711,1.04050903165221,1.03739684845983
449,1.00696882557022,1.01486497993759,1.01607710442692,1.01607642623863,1.01602994014546,1.01607370681165,1.01736371789767,1.01760567451077,1.01874349071431,1.01837689333982,1.02088916568007,1.02401698631881,1.02072353015144,1.01855485502503,1.01876726860295,1.02308451668833,1.02394749524853,1.02424852904058,1.02504378028619,1.0240983195458,1.02904338319797,1.03085995046812,1.03082560284913,1.03349620919591,1.03444612611962,1.03573825866685,1.03970377823022,1.0421687754585,1.04354670638455,1.04472867340627,1.0452100504756,1.04515694039631,1.04227776208638,1.04601963462831,1.04227721357253,1.0058565313324,1.01286938261703,1.01408336602615,1.01408268645636,1.01403610890529,1.01407787664049,1.01536698778112,1.01560923067533,1.01674805437468,1.01637779592485,1.0188853393408,1.02201135882449,1.01871937789796,1.01655610720199,1.0167689382571,1.01988904165984,1.02075323989781,1.02105431305607,1.02185033299291,1.02090363338204,1.0250288242492,1.02657443964408,1.02653994845524,1.02878059851015,1.0297200911362,1.03060019406059,1.03382977292426,1.03575293855973,1.03683547056933,1.0377794247974,1.0381783663625,1.03813323025947,1.03601026867934,1.03905636573249,1.03600971669858
450,1.00672894543837,1.01443515744838,1.01561522461806,1.01561787623702,1.01557247932229,1.01562174912644,1.01689271498082,1.01713157121868,1.01824181906131,1.01788991760376,1.02033378704093,1.02339509740156,1.02016971917648,1.01807153537296,1.01828792396716,1.02245675646729,1.02331717238504,1.02361517894003,1.02439573877943,1.0234676305903,1.02827445146415,1.03004876837764,1.03001792602809,1.03262532209268,1.03355598765796,1.03481582149258,1.0386875999147,1.0410788723123,1.04241865060613,1.04357209076635,1.04404459465724,1.04399069430574,1.04122432945984,1.04491757639232,1.04122648722833,1.00562152442096,1.01244851327435,1.01362860826283,1.01363126503064,1.01358577907887,1.01363270634547,1.01490075799873,1.01513945437815,1.01624779577896,1.01589440944592,1.01833027832789,1.02138706128768,1.01816588750603,1.01607638351533,1.01629319683453,1.01928037806901,1.02014083755823,1.02043829375252,1.02121821586955,1.02029028577799,1.02428415335322,1.02578948904942,1.02575851845406,1.02793954728646,1.02885851416341,1.02971161696137,1.03285430526939,1.03471117499218,1.03576038615403,1.03667996445546,1.03707154282977,1.0370250484189,1.03499750012699,1.0379956671894,1.03499967073114
451,1.00639694118592,1.01384469757139,1.01499802253826,1.01500063748039,1.01495520015695,1.01500232582702,1.01624337651071,1.01647801620391,1.01756064632422,1.01721267224116,1.01958191485581,1.02258239005112,1.01941770679178,1.0173943698235,1.01761085796476,1.02158191100266,1.02242966812122,1.02272122052779,1.02348694069688,1.02257351135824,1.02718872582218,1.02889783093742,1.02886691338858,1.03137906519936,1.03228923862544,1.03348285439208,1.03720251749985,1.0394908562873,1.04077800652413,1.04189148626092,1.042350628168,1.04229512118102,1.03963743210231,1.04320830662204,1.03963956198648,1.00531587457837,1.0119053889447,1.01305754803243,1.01306016793596,1.01301464351717,1.01305925007889,1.01429612754242,1.01453032058047,1.01560919791571,1.01526115966861,1.01762042953186,1.02061470431653,1.01745590479398,1.01544320606316,1.01566011001262,1.0184841469817,1.01933114467333,1.01962175874115,1.02038591970282,1.01947360030124,1.02329709949717,1.02474399263523,1.02471294958403,1.02680980167516,1.02770779686193,1.02850626529658,1.03151604853031,1.03328358180412,1.03428779453199,1.03517390265041,1.03555403058994,1.03550542639892,1.03356896951408,1.03646479336547,1.03357111176343
452,1.00601971027226,1.0131738333993,1.01427603422655,1.01427865807429,1.01423319071962,1.01428308207626,1.01547319312641,1.01570040761798,1.01673440503894,1.01639600211554,1.01864046055736,1.0215386675075,1.01847610408792,1.01657785315802,1.01679452342168,1.02063439141731,1.0214615491572,1.02174262642099,1.02248406089118,1.02159478144711,1.02605706407902,1.02771029489899,1.02767934904721,1.03011117403763,1.03099656421651,1.03214510723887,1.03574220416236,1.03794299083559,1.03919092344929,1.04027405843725,1.04072372150793,1.04066360895221,1.03811957914033,1.04160841329329,1.03812171785424,1.00498770715947,1.01132228407782,1.01242333228627,1.01242596088964,1.01238041027334,1.01242791382432,1.01361400606041,1.01384079348519,1.01487120264969,1.01453269393176,1.01676749138767,1.01965966592514,1.01660283201307,1.01471487853338,1.01493194642187,1.01767652266449,1.01850292720602,1.0187830935003,1.01952300510687,1.01863481879775,1.02234148770238,1.02374443817252,1.02371337227377,1.02574877268479,1.02662255485424,1.02739386706559,1.0303132641677,1.03201656142265,1.03299426976861,1.03386050662712,1.03423489925371,1.03418116720172,1.0323272048143,1.03517234124577,1.03232935539681
453,1.00591968687188,1.01299616497416,1.01407599238855,1.01407840520253,1.01403285833335,1.01409165040497,1.01526910640146,1.01549477640242,1.01651909976598,1.01617907534503,1.01839070598818,1.02126268480581,1.01822620381171,1.01636073829279,1.01657720869793,1.02039226062039,1.02121367581284,1.02149194216459,1.02222735341002,1.02134388580634,1.02577458984142,1.02741672411078,1.0273855447708,1.02980240425364,1.03068346232868,1.03182297270093,1.03539683441104,1.03757725010856,1.03881177738305,1.03988694053464,1.04033348424913,1.04027462384375,1.03776475339637,1.04124785788111,1.03776672056825,1.00490402897348,1.01117387017152,1.01225238761021,1.01225480472559,1.01220917574558,1.01226563664446,1.01343900651214,1.0136642209077,1.01468478365933,1.01434486920398,1.01654684453703,1.01941276686754,1.01638204383498,1.0145268602206,1.01474372174975,1.01748147716739,1.01830206147195,1.01857938744844,1.01931319712549,1.01843090749517,1.02211874389367,1.02351480473253,1.02348350636498,1.02551070488539,1.02638022099989,1.02714912706945,1.03005695491458,1.03174881532862,1.03271802620072,1.03357979019196,1.03395211420658,1.03389956635299,1.03206795389586,1.0349184448009,1.03206993179717
454,1.00611132567442,1.0133365286269,1.01444205706747,1.01444491253837,1.01439953000558,1.01445753842548,1.01566248233551,1.0158908954535,1.01693226715638,1.01660297867795,1.01889309452931,1.02182807425151,1.01872889441001,1.01678504158115,1.01700193767444,1.02087085333967,1.02170383688632,1.02198775592239,1.02273523842735,1.02184013845623,1.02634372925595,1.02801174572282,1.02798105530905,1.03043373108944,1.03132778308677,1.03248508564149,1.03611251715955,1.03833187633522,1.0395845447563,1.04067232032759,1.04112354168342,1.04106558817246,1.03850646041521,1.04202428219462,1.03850878723532,1.0051013559807,1.0115242429501,1.0126297295666,1.01263259010298,1.01258712629243,1.01264307356246,1.01384538078646,1.01407364621006,1.01511326406652,1.01478267919804,1.01706559324009,1.01999652534232,1.01690109794059,1.01496506825662,1.01518235310109,1.01797269207777,1.01880570645234,1.01908911867307,1.01983600492649,1.0189410810988,1.02270372129519,1.02412653522127,1.02409572821553,1.02615976462281,1.02704310743933,1.02782970942148,1.03079248391786,1.03252460963908,1.03351243162368,1.03438679070236,1.03476353757724,1.03471250764505,1.03282965759981,1.03571425981999,1.03283199707919
455,1.00637931710398,1.01380813066576,1.01494736817046,1.01495558193789,1.01491200907236,1.01496450720944,1.01620971568337,1.01644337861811,1.01750752624223,1.01718962693487,1.01954441949173,1.02251531793096,1.01938299308308,1.01737733235466,1.01760033756663,1.02153204339113,1.02238878401332,1.02268205260739,1.02343879626142,1.02253896942763,1.02713626338715,1.02884408412846,1.02881910672317,1.03132324775123,1.03223073860845,1.0334261174017,1.03713863695979,1.03941844289802,1.04070233538091,1.04181091601271,1.04227008506113,1.04221269437898,1.03958316365891,1.04315992615593,1.03958984870247,1.00537067887743,1.01199798613794,1.01313920971886,1.01314743810023,1.01310378741679,1.0131546119724,1.01439945036846,1.01463346391963,1.01569908112347,1.01537751239723,1.0177286947284,1.02069847267956,1.01756698018825,1.01556555236305,1.01578895523328,1.01863182180521,1.01948999253912,1.0197834483441,1.02054117734471,1.0196399582459,1.02349266146949,1.02495447842034,1.02492940606527,1.02704299939367,1.02794127532569,1.02876203217804,1.03180576674851,1.03359511080835,1.0346127461529,1.03550695375958,1.03589153542001,1.03584106368345,1.0338915698483,1.03682848786561,1.03389829155982
456,1.00648959776834,1.01400369930408,1.0151611815413,1.01517002017757,1.0151266654191,1.01517913607543,1.01644327850511,1.01668019954383,1.01776428124215,1.01743832752002,1.01982894483895,1.02282721173775,1.0196678754834,1.01762665899124,1.01785033850874,1.02179553922719,1.02266167085733,1.022959379748,1.0237249749397,1.02281685373827,1.02743733146752,1.02915676104056,1.02913245616848,1.03165235693388,1.0325661285897,1.03376898863832,1.03750503310156,1.03980422744947,1.04109611309137,1.04221232322465,1.04267410161439,1.04261812758037,1.03995368840793,1.04353823011188,1.03996088079408,1.00546293096149,1.01216147978937,1.01331981465462,1.01332866930642,1.0132852357105,1.01333573457793,1.01459815743949,1.0148351439681,1.01591882352271,1.0155905091844,1.01797525154986,1.02097055915771,1.01781388875518,1.01577918286377,1.0160032690206,1.01884747715178,1.01971427497261,1.02001177838662,1.02077744961791,1.01986884027846,1.02373468137435,1.02520457688756,1.02518017815289,1.0273042638532,1.02820785187705,1.02903221500507,1.03209099909382,1.03389173240263,1.03491324176737,1.03581174416487,1.03619803333399,1.03614870078837,1.03417960553265,1.03712547484489,1.03418683794008
457,1.00605307509957,1.01323052531027,1.01433671299115,1.01434219455949,1.01429768280838,1.01435669727698,1.01556763885968,1.01579745646314,1.01684223643001,1.01651133805765,1.0187899003409,1.02170714485969,1.01862699117823,1.01669623332946,1.01691620341716,1.02068736804419,1.02152581043328,1.02181113867895,1.02255582832781,1.02166566845763,1.02609265828704,1.02773985255607,1.02771194202342,1.03013007391516,1.03101919323375,1.03215171680438,1.03572441531815,1.03791242960075,1.0391465891555,1.04022081632768,1.04066779229493,1.04060994753732,1.03806700699328,1.04151843717748,1.03807147295053,1.00506696548519,1.01146102094615,1.0125669814066,1.01257247251116,1.0125278829106,1.01258482971972,1.01379297363116,1.01402260281808,1.01506537262918,1.01473339739545,1.01700449477754,1.01991741589581,1.01684129948555,1.01491861619954,1.01513897138609,1.01785813077813,1.01869647621574,1.01898124167697,1.0197251753988,1.01883536723472,1.0225396411275,1.02394762018208,1.02391960612331,1.02595854577479,1.02683727941686,1.0276080126916,1.03053211056913,1.03224376665905,1.03321982376769,1.03408625108854,1.03446110073561,1.03440984462776,1.03252817107569,1.03536573460531,1.03253266086296
458,1.00528860251612,1.01187118173806,1.0129089517498,1.01291479313155,1.01287033455343,1.01292166811199,1.01405176502073,1.01427165041961,1.01525039749744,1.01491372390018,1.01697014696761,1.01970443612593,1.01680711634604,1.01509929872141,1.01532003394157,1.01869718278111,1.01950399563442,1.0197729932711,1.02047903881647,1.01962752110636,1.02365110082774,1.0251617963382,1.02513419702569,1.02735588250937,1.02819022585708,1.02920455504833,1.03247343210446,1.03443870449067,1.03556441237645,1.03655687914377,1.03697742417335,1.03691173635817,1.03466289887048,1.03791778065243,1.03466767709982,1.00439906763803,1.01027451525643,1.01131216191125,1.01131801264495,1.01127348412531,1.01132300632503,1.01245070202921,1.01267044914367,1.01364758753138,1.01330975749978,1.01535956817702,1.01809005404236,1.01519627983839,1.01349562494513,1.01371670831706,1.01614320534433,1.01694998529244,1.01721850196304,1.01792392414565,1.01707266579212,1.02044340798967,1.02173799721845,1.0217103062445,1.02358936837032,1.02441428970275,1.02510172961066,1.02778439889681,1.02932067288815,1.03021417405834,1.03101991056661,1.03137586474913,1.03131639097491,1.02965793618964,1.03234992675166,1.02966273835051
459,1.00457836698553,1.01060883927696,1.01153285243144,1.01153871343934,1.0114941984914,1.01155631162755,1.012581826961,1.01278495516044,1.01365406543207,1.01335486673992,1.01517263248157,1.01771133039952,1.01500931984608,1.01354073748348,1.01376182406544,1.01695278735895,1.01771904230786,1.01796742840783,1.01862567514619,1.017821708366,1.02160059750303,1.02302050866392,1.0229928630997,1.02508646129944,1.02587779227052,1.02682527292748,1.02990143900774,1.03171867261445,1.03277720051344,1.03371900609684,1.03412253993619,1.03405354045714,1.03201846933175,1.03518205926272,1.03202326802224,1.00378239488774,1.00917943268882,1.01010448084441,1.01011035031008,1.01006577263609,1.01012659985375,1.01115135922269,1.01135466542625,1.0122242969608,1.01192264537614,1.01373673984432,1.01627389038031,1.01357319661338,1.01210877837013,1.01233017694052,1.01466222760844,1.01542925868153,1.01567761757403,1.01633624355401,1.01553157012845,1.01872328584651,1.01994900886768,1.01992128084659,1.02170663757809,1.0224903630295,1.02314253134165,1.02569069479189,1.0271214906823,1.02797091322628,1.02874421639927,1.0290887301219,1.02902647434107,1.02752273892591,1.03017658040424,1.02752755931879
460,1.00537304269424,1.01202118043271,1.01303160272801,1.0130374922659,1.0129930553061,1.01305874432456,1.01417831739746,1.01439494289743,1.01535244276234,1.01503808388772,1.01708828583513,1.01981715581699,1.01692529828759,1.01522368880035,1.01544445417777,1.01898510143182,1.01978779828638,1.02005474215443,1.02075587625659,1.01990935051961,1.02406685248477,1.0256175863622,1.02559005157022,1.02787211504876,1.02871621008394,1.02977716179798,1.03314490509479,1.0351759322952,1.0363383125506,1.03735910764813,1.03778880797138,1.03772572829692,1.03540846280919,1.03876635129436,1.03541327793196,1.00453448306142,1.01051510287487,1.01152908497018,1.0115349835315,1.01149048085914,1.01155527171939,1.01267677138497,1.01289418313015,1.01385612974096,1.01353631213457,1.01558707177935,1.01831795556751,1.01542384422526,1.01372219123739,1.01394328275127,1.01656549401452,1.0173706323567,1.01763835830791,1.01834178848092,1.01749262289031,1.02102746687034,1.02237274507605,1.02234512400873,1.02430041081922,1.02513836213474,1.02588365770837,1.02869072442604,1.03030992723479,1.0312486658672,1.03208917986882,1.03245565589395,1.032400344307,1.03065383683205,1.03347275704547,1.03065867517428
461,1.00583556334384,1.01284333815867,1.01390760039483,1.01391350011253,1.01386910815213,1.01392822946278,1.01509723883871,1.01532019058391,1.01631921795864,1.01600590529655,1.01818729929286,1.02102347581216,1.01802450075309,1.01619133844305,1.01641190166234,1.02017605232314,1.02099921978675,1.02127660003065,1.02200189031252,1.0211313977242,1.02551647032835,1.02714607103582,1.02711858593332,1.02951470190479,1.03038905258746,1.03152107358609,1.03506658251322,1.03722199524666,1.03844440881064,1.03950954210699,1.03995397436976,1.0398937539755,1.03743351611777,1.04091830238067,1.03743832346817,1.00497665581954,1.01130064407914,1.01237002487012,1.01237593350833,1.01233147408448,1.01238993209619,1.01356252061248,1.01378663034078,1.01479250671045,1.01447191563787,1.01665650339581,1.01949690939491,1.01649345963376,1.01465762878527,1.01487852521784,1.01769407359401,1.01852072296209,1.01879939403496,1.01952818269496,1.01865383849848,1.0223989481632,1.02381768003606,1.02379010544716,1.02585048423925,1.0267195403955,1.02752589998401,1.03049493655156,1.0322268783583,1.03321871269096,1.0340980306422,1.03447729086735,1.03442509862716,1.03255328838555,1.03548164912056,1.032558118345
462,1.00476918446198,1.01094789536414,1.01190745415254,1.01191338570161,1.01186891142828,1.0119327129537,1.01299494197141,1.01320566592348,1.01412419187749,1.01379182710985,1.01567301468596,1.01826342550485,1.01550981855656,1.01397769623846,1.01419877256238,1.01739835721544,1.01818094171727,1.01843755379424,1.0191147178386,1.01829196113418,1.02210005690485,1.02353604820695,1.02350849408754,1.02562464934901,1.02642723453071,1.02738130411217,1.03048868769805,1.03233371482754,1.03339978747367,1.03434916276937,1.03475487175127,1.03468818147058,1.03260252273367,1.03577058182854,1.03260737835248,1.0040231284464,1.00960736066829,1.01057102790052,1.01057696757414,1.01053243473383,1.01059561380822,1.01166057066817,1.01187223397952,1.01279627463269,1.01245778630975,1.01434093178176,1.01693434315564,1.01417752207664,1.01264389976676,1.01286526668749,1.01524141493617,1.01602679763265,1.01628441621818,1.01696435100484,1.01613851630607,1.01939022313454,1.02064275183,1.02061512061074,1.02243922975041,1.02323686129823,1.02390806246359,1.02651392724183,1.02799207662683,1.02885812354588,1.02964623316984,1.02999507542641,1.02993548887604,1.02835610350002,1.03103464499239,1.02836098009898
463,1.0039910631146,1.00956537635933,1.010416242408,1.01042210293021,1.01037753663974,1.01044769104828,1.01140723445448,1.0116014937388,1.01241242960722,1.01211687701204,1.01376458865967,1.01616410725084,1.01360104637243,1.01230296598349,1.01252431348547,1.01545629813017,1.01619698126173,1.01643232543585,1.01706039354584,1.01628637988254,1.01978468922074,1.02110786388107,1.02108015828401,1.02303371374357,1.02379180915683,1.02464646311492,1.02750151684184,1.02916023840978,1.03013910915804,1.03102405950256,1.03140884038487,1.03133717339455,1.02949091240375,1.03249182609021,1.02949571596101,1.00333243968177,1.00838140724917,1.00923609306608,1.0092419607025,1.00919734250048,1.00926706859576,1.01022932947913,1.01042448082475,1.01124069164076,1.01093946757951,1.01258943187623,1.01499203570783,1.01242570037397,1.01112577287742,1.01134737767772,1.01354991155394,1.01429321022345,1.01452951468421,1.01516019644728,1.01438329637345,1.01739007597521,1.01855118877254,1.0185234145022,1.02021892522756,1.02097288425574,1.02157724383622,1.02398891519588,1.02532316844466,1.02612507109729,1.02686735509,1.02720189276943,1.02713635061162,1.02573919196576,1.02830931328797,1.02574401390648
464,1.00367259798486,1.00900067743228,1.00982100814296,1.00982580414931,1.00978085558908,1.00985109852497,1.01077555555719,1.01096521882579,1.01174830132783,1.0114509630066,1.01301500393168,1.01534946736575,1.0128508084557,1.01163602773125,1.01185627729774,1.01463394788248,1.01535969409532,1.01558795808484,1.01620211391357,1.01544100614302,1.01877627156722,1.02004225070367,1.02001337823615,1.02188514975812,1.02262090968184,1.02342440960652,1.02615162725531,1.02772424238801,1.02866053914252,1.02951200277611,1.02988549267194,1.02981075369422,1.02806086287173,1.03095445966952,1.02806479821366,1.00305244526742,1.00788579712739,1.00870881595928,1.00871361749226,1.00866861955119,1.00873826273631,1.00966423479511,1.00985451493169,1.01064111457403,1.01033946166044,1.01190389913959,1.01423985128328,1.01173952388544,1.01052472961939,1.01074522104979,1.01284133416862,1.01356894104105,1.0137978081072,1.01441372824872,1.01365059754004,1.0165264724302,1.01764085585887,1.0176119160426,1.01924257197809,1.01997378440335,1.02054436986322,1.02285774607678,1.02412799395347,1.02489929534388,1.02561764309575,1.02594407670107,1.02587520918474,1.02454387697583,1.02703750584277,1.02454782656476
465,1.0041910745646,1.0099226380059,1.01079640698896,1.01080017285227,1.01075492558956,1.01082039518302,1.0117951379311,1.0119904784091,1.01281314642872,1.01252352111291,1.01423755867872,1.0166980551678,1.01407304937473,1.01270729094794,1.01292611496519,1.01598525816978,1.0167254539705,1.01696166835629,1.01759657088011,1.01681406496035,1.02044399463099,1.02180563101646,1.02177571769439,1.02378678440598,1.02455751539379,1.02544950315158,1.02839428019703,1.03011925158319,1.03113504780132,1.03204540445363,1.03243862149756,1.03236670665363,1.03043930404136,1.03350876000677,1.0304423930231,1.00353098611655,1.00873618709186,1.00961230688101,1.00961607743299,1.00957077731392,1.00963546635974,1.01061121174028,1.0108070721433,1.01163259846838,1.01133905292196,1.01305259869399,1.01551392776426,1.01288789757367,1.01152303757267,1.0117421173634,1.0140797606395,1.01482157315163,1.0150582477983,1.01569461194605,1.01491036863349,1.01805497559551,1.01925640450628,1.01922641727793,1.02098286320478,1.0217484946684,1.02239499771409,1.02490316733283,1.02630919901392,1.02715140711892,1.02792180233752,1.02826547343381,1.02819983798191,1.02671426838713,1.02936624673752,1.0267173694311
466,1.00443695366612,1.0103604706201,1.0112687931148,1.01127152165567,1.01122595017687,1.01128779170976,1.01229107818751,1.0124914528942,1.01334931436489,1.0130417380811,1.01482349459651,1.01734266460334,1.01465856385987,1.01322430357639,1.01344181114782,1.01660663647775,1.01735763906675,1.01759988111057,1.01825114396926,1.01745151227012,1.02118814863232,1.02258694523492,1.02255595328094,1.02462138082287,1.02540894970926,1.02633023343526,1.02935695347747,1.03114341433716,1.03218635831121,1.03311701503921,1.03351621276134,1.03344640791927,1.03143589612201,1.03455566045632,1.03143813641686,1.00373933670141,1.00910723390524,1.01001536457991,1.010018096734,1.00997246891255,1.01003290919478,1.01103422360507,1.01123448009734,1.01209102191,1.01178251388658,1.01355891178424,1.01607497486339,1.01339377591474,1.01196530602731,1.01218308363449,1.01460212130388,1.01535304012364,1.01559487346823,1.01624559815942,1.01544621275331,1.01867800410576,1.01990972884785,1.01987865639286,1.02167935231197,1.02245974654485,1.02312841996788,1.02570246437542,1.02715760479054,1.02802048343025,1.02880609570867,1.02915401681569,1.0290901681656,1.02754119124105,1.03023623010382,1.02754344081823
467,1.0052357197789,1.01177866974564,1.01277542301484,1.01277960223929,1.01273458333553,1.01279791723338,1.01389759654366,1.01411096562695,1.01505087228016,1.01474074510124,1.0167594738997,1.01946805083423,1.01659558097768,1.01492456778279,1.01514340581947,1.01864201405412,1.01943512256202,1.01969805803824,1.02039387099387,1.01955119837401,1.02365070517474,1.02517912977976,1.0251497635603,1.02740131464306,1.02823921493081,1.02927661832505,1.0325938761785,1.0345904953811,1.03573474461206,1.03674004706458,1.03716407861743,1.03709995212811,1.03482551925751,1.03814135656643,1.03482894051424,1.00448457904807,1.01042944581969,1.0114267835458,1.0114309686278,1.01138588996301,1.01144783489663,1.01254624596676,1.01275967025111,1.01369934127362,1.01338737776742,1.0154017968901,1.01810822160706,1.01523768564061,1.01357144529011,1.01379057479641,1.01648258965179,1.0172761507017,1.01753891660933,1.0182347748826,1.01739174662627,1.02094743410357,1.02229608350942,1.02226663554143,1.02423316333379,1.02506385479696,1.0258286520855,1.02865848593021,1.03029812666392,1.03124864019554,1.03209778597563,1.0324667399307,1.03240899779368,1.03063227311871,1.03349385482704,1.03063570928374
468,1.00510027539532,1.01153923437574,1.01252330608203,1.01252607367646,1.01248057259117,1.01254461088283,1.01362544708808,1.01383829670044,1.01477776396209,1.01444181107647,1.01639954271864,1.01906249797659,1.01623488804486,1.01462417211808,1.01484143058054,1.01829419567431,1.01907685647329,1.01933520239722,1.02002365178916,1.01918712081877,1.02323342143163,1.02474142760312,1.024710546887,1.02693540910793,1.02776172099638,1.0287874432622,1.0320652824312,1.03403048501215,1.03516205393353,1.03615865367249,1.03658035553064,1.03651391377409,1.03428972379085,1.03759408118618,1.03429199396787,1.00437080561369,1.01022879664786,1.01121377250121,1.01121654396873,1.01117098421779,1.01123377284129,1.01231378558057,1.01252677791738,1.01346659971123,1.01312843518136,1.0150826420906,1.01774405833213,1.01491777458102,1.01331103203342,1.01352857141829,1.01619566620718,1.01697898297453,1.01723727396532,1.01792602954625,1.01708888824639,1.02060597602133,1.0219390840352,1.02190811969034,1.02385556626487,1.02467518818074,1.02543510576942,1.02823827198468,1.0298557098899,1.03079862193176,1.03164331273022,1.03201143966985,1.03195094867897,1.03021185859496,1.03307188180649,1.03021413873612
469,1.00580940416985,1.01279712523338,1.01386863432429,1.01387423326718,1.01382973923643,1.01388670478293,1.01505970205733,1.01528282440204,1.01628359587744,1.01597378339668,1.01817198422852,1.0210230276675,1.01800903331073,1.01615889959281,1.01637911963757,1.02008704120337,1.02090908699438,1.02118604201258,1.02191104844952,1.0210405776983,1.02539150630149,1.02700876974165,1.02698096127907,1.02935839320149,1.0302324819354,1.0313458272419,1.03485840174047,1.03699652666341,1.03820905388833,1.03926676412641,1.03970873418941,1.03964805891234,1.0371940865227,1.04064899685337,1.03719864978183,1.00504472148844,1.01142346215142,1.01249779164771,1.01250339813517,1.01245884382698,1.01251478673393,1.01368892524291,1.01391264692524,1.0149167085356,1.01460236447695,1.01680002165714,1.01965204057223,1.01663685079052,1.01478773053486,1.01500824797183,1.01788275198191,1.01870671053391,1.01898421582494,1.01971095418199,1.01883843704354,1.02263072631399,1.02406370292142,1.02403581436894,1.02612042934107,1.02698873843846,1.02781980319674,1.03083073525399,1.03260006708029,1.03361232991344,1.03450883109456,1.03489358570856,1.03483985560487,1.03290257011208,1.03589011834832,1.03290715223224
470,1.00525041796811,1.0118121109553,1.01281547107578,1.01281177948151,1.01276413805658,1.0128278111212,1.01391643709825,1.01412965038872,1.01508558827537,1.01474322123648,1.01677841385408,1.01952543396493,1.01661060255374,1.01491860064978,1.01512828045976,1.01870360288844,1.01947668966482,1.01973350094981,1.02043332057261,1.01958012987126,1.02373777477065,1.02527357325403,1.02523584470631,1.0275063326197,1.02834970010957,1.02938987915489,1.03272938944748,1.03474837466076,1.03590461359011,1.03692285490688,1.03734996225708,1.03728644840027,1.03496049924594,1.0382759815812,1.03495750094746,1.00453129012807,1.01052006985049,1.01152585553187,1.01152215957468,1.01147445768836,1.01153715702281,1.01262660350858,1.01284033528856,1.01379909864828,1.0134525850729,1.01548680063201,1.01823438844534,1.01531877669873,1.01362818732559,1.01383813352287,1.01663029383253,1.01740501021089,1.01766226594144,1.01836358002662,1.01750858404469,1.02114022043483,1.02250241794639,1.02246458831232,1.02445929607004,1.02529703470497,1.02607154304837,1.02893853568857,1.03061036856614,1.03157778950776,1.03244373091665,1.03281710933058,1.03275958551511,1.03092029013061,1.03379324306113,1.03091728118078
471,1.00598565210161,1.0131113930829,1.01418203243014,1.01418664705701,1.01414183917821,1.0142109952114,1.01539545978109,1.01562075395111,1.01663792274065,1.01631783975831,1.01854588268772,1.02142432804006,1.01838250230082,1.01650183953514,1.01672084200305,1.02057531373813,1.02140123117248,1.02168068555176,1.02241373997532,1.02153447870263,1.02601349653272,1.02767199505071,1.02764316137259,1.03008209071739,1.03097011421161,1.03212412919418,1.03573348615027,1.03794033803073,1.03918765864872,1.04027184797306,1.04072290242078,1.04066393508474,1.03812636826201,1.04165456496748,1.03813012749693,1.00522334267682,1.01174190628499,1.01281646778728,1.01282108860042,1.01277622027217,1.01284457696093,1.01403140638153,1.01425757783196,1.01527985031039,1.01495383191838,1.01718321000957,1.0200641790281,1.01701961067138,1.01513807862278,1.01535737513877,1.01837471287002,1.01920328417547,1.01948366254943,1.02021932305221,1.01933714047347,1.02325631816867,1.02473032670629,1.02470141014011,1.02684691403366,1.02773000566829,1.02859996204707,1.03170612525003,1.03354361513378,1.03458981577976,1.03551179603783,1.03590529865477,1.03585329116616,1.03383308579702,1.03688512671982,1.0338368605443
472,1.00598312390509,1.01310350045799,1.01418637120978,1.01419465793668,1.0141510746097,1.01422091459682,1.0154246699448,1.01565312326588,1.01668289965932,1.01636317689313,1.01860630915888,1.02148558690274,1.01844476719629,1.01655110648265,1.01677437070584,1.02051555062779,1.02132445687317,1.02159352787997,1.02229393941973,1.02145034734711,1.02593086122293,1.02758118026136,1.02755624302451,1.02997859965885,1.03086576575266,1.03200830204998,1.03559238059329,1.03778742772056,1.03903154363918,1.04011299036943,1.04056432551963,1.04050443884333,1.03795884557744,1.04145423812503,1.03796559545316,1.00517538522275,1.01165338961724,1.01273585925186,1.01274415781016,1.01270051201948,1.01276855067295,1.01396968809647,1.01419794022739,1.01522575616148,1.01490521453444,1.01714151711738,1.02001665319799,1.01697974241957,1.0150934137225,1.0153169983942,1.0181984480533,1.01900706938601,1.01927556784174,1.01997509818552,1.01913206153075,1.02302985006164,1.02448732924495,1.02446231657342,1.02657925070517,1.02745799375178,1.02830939476714,1.03137165106644,1.03318448441223,1.03422121680088,1.03513570951203,1.0355286000184,1.03547379397232,1.03346147679977,1.03646772785096,1.03346825594526
473,1.00613477307566,1.01337315789831,1.01448580995065,1.01449410023266,1.01445053178586,1.014515939332,1.01574733808708,1.01597970691175,1.01703507517639,1.01671156958025,1.01902367094179,1.02195955447853,1.01886219819429,1.01689944124948,1.01712263595966,1.02087770708222,1.02164964333565,1.02190018902359,1.02255749456828,1.02175705648169,1.02639462871648,1.02807625393604,1.02805133510154,1.03051890221709,1.03142144018493,1.032587313816,1.03623930901127,1.03847871541045,1.03973939227719,1.04083369900062,1.04128864590717,1.04123223621007,1.038644163897,1.04218962909632,1.03865091421227,1.00531309809674,1.01189814220552,1.01301068420247,1.01301898651891,1.01297535458688,1.01303895176774,1.01426798033988,1.014500215234,1.01555404985563,1.01522932567311,1.01753488474663,1.020466888399,1.01737317564221,1.01541747126238,1.01564099155635,1.01852006597451,1.01929181346954,1.01954182958548,1.02019835668719,1.01939836578238,1.02344171799055,1.02492667829684,1.02490168275767,1.02705767190972,1.02795190308903,1.02882035642849,1.03193978529784,1.03379046748685,1.0348399600202,1.03576367834764,1.03615889098781,1.03610743495356,1.03405861965812,1.03709598591652,1.03406539980115
474,1.00572749598246,1.01265041342657,1.01371225324124,1.01371900819712,1.01367489244721,1.01374036186934,1.01491581829283,1.01514046514082,1.01614858570174,1.01582713551665,1.01800904677899,1.02084313787481,1.01784664509493,1.01601351728173,1.01623511289348,1.01985638557419,1.02063420742061,1.02088834127263,1.02155763695843,1.02074379064222,1.02514156817578,1.02675351461635,1.02672692616413,1.02909708018265,1.02997002305296,1.03107893978023,1.0345805984655,1.03670926320213,1.03791577674687,1.03896967904998,1.03941101214911,1.03935110031959,1.03691240630844,1.04036840393861,1.03691791189926,1.00495756314651,1.01126785384789,1.01233095829254,1.01233772242956,1.01229354644682,1.01235760551266,1.01353236159211,1.01375722796225,1.01476615970552,1.01444183192246,1.016619948917,1.01945233967041,1.01645732523906,1.01462846785382,1.01485036580366,1.01764209407385,1.01842070227419,1.01867482255574,1.01934452315879,1.01852995766766,1.02236612123544,1.02379243594463,1.02376577047179,1.02584139523874,1.02670732933512,1.02753389491834,1.03053147708812,1.03229225474528,1.03329910543402,1.03419138613349,1.03457660854958,1.03452115328378,1.032591552883,1.03556326292548,1.03259708141314
475,1.0046691559539,1.01076927819048,1.01168813513474,1.01169495905156,1.01165077226418,1.01173497166006,1.01278192063824,1.01299037411947,1.013892113422,1.01356504807702,1.01540250082225,1.01795420302793,1.01523970537093,1.01375191445635,1.01397407688122,1.0171786046994,1.01795158661423,1.01820290112932,1.01886570135855,1.01805801302501,1.02187011352492,1.02330314385494,1.02327653122286,1.025389637526,1.02619068237564,1.02714484746713,1.03024882207325,1.03209021840893,1.03315185572612,1.03409690773808,1.0345017608143,1.03443673441308,1.032369353302,1.03556616363496,1.03237493769487,1.00400803817023,1.00958145552449,1.01050210184279,1.01050893399445,1.01046469555618,1.01054792416476,1.01159515363328,1.01180399256291,1.01270770809962,1.01237720438476,1.01421274618342,1.01676409893824,1.01404976040296,1.01256428946957,1.01278671191043,1.0152730225162,1.01604725307066,1.01629884170478,1.01696265526438,1.01615368318485,1.01948032432374,1.0207530139029,1.02072633563155,1.02258479129542,1.02338027159094,1.02408956955785,1.02675717879996,1.02828042775292,1.02916945632642,1.02997440194383,1.0303306484442,1.03026979985246,1.02864157529048,1.03141828162807,1.02864718069831
476,1.00566042672096,1.01253115117947,1.01357681289727,1.01358359954121,1.01353948815352,1.01360732074556,1.01476786130297,1.01498929820663,1.01597641393343,1.0156700214094,1.01782712436843,1.02064078409973,1.01766470896121,1.01585646500623,1.01607813070678,1.01970354552097,1.02051937453449,1.02079256445967,1.02150609981189,1.02064802572279,1.02492589316854,1.02651756280295,1.02649100092906,1.02883109001829,1.02969853311655,1.03078521275371,1.0342381701782,1.03633385564367,1.03752418086771,1.03856486541291,1.03900167759131,1.03894093195259,1.03654037238689,1.03996279721443,1.03654590503437,1.00491806527017,1.01119795711335,1.01224507266734,1.01225186820528,1.01220769874691,1.01227423642472,1.01343438133292,1.01365608871008,1.0146443689406,1.01433493894838,1.01648887279111,1.01930129697341,1.01632624347216,1.01452162760171,1.01474358479962,1.01756760340584,1.01838443466084,1.01865773213685,1.01937194259566,1.01851289033586,1.02224903977037,1.02366174155342,1.023635105462,1.02569115584195,1.02655176838518,1.02736628377256,1.0303332312088,1.03207539356062,1.03307390482201,1.03395933026748,1.03434228734461,1.03428613017102,1.03237193438212,1.03532411383931,1.03237748927376
477,1.00510235171051,1.0115392516693,1.01252837706527,1.01253512992964,1.01249095787328,1.01256384966472,1.01366878531787,1.01388500150587,1.01483775256373,1.01450779176749,1.01649566431203,1.01917086903138,1.01633301084042,1.01469441563997,1.01491629663826,1.0182496739879,1.01904613154652,1.01930941435704,1.02000010294914,1.01916462910314,1.02313718043155,1.02462922682572,1.02460257969583,1.02679979714044,1.02762855875582,1.02862731331531,1.03185818455966,1.033793140109,1.03490067887832,1.03588115436394,1.03629787975074,1.03623513275533,1.03403640612155,1.03730378967334,1.03404192899361,1.00439584814159,1.01027054057121,1.01125953789286,1.01126629940879,1.01122207214948,1.01129346368423,1.01239636943589,1.01261247725994,1.01356395683804,1.01323287666635,1.01521507209679,1.01788690408892,1.01505221416574,1.0134197346166,1.01364189394531,1.01622078223366,1.01701719897993,1.01728008773596,1.01797025705096,1.01713501475817,1.02059460973965,1.02191689788494,1.02189018083477,1.02381837046667,1.02463947461096,1.02538205370257,1.02815318013639,1.02975376342957,1.0306801773849,1.0315139310749,1.03187956740362,1.03182127082183,1.03008229770065,1.03290933444131,1.03008784249539
478,1.00347217387756,1.00864289390351,1.00943154725248,1.00943829197971,1.00939397525636,1.0094782341309,1.01038816722372,1.01057664717213,1.01134764910507,1.01104631526418,1.01254911894825,1.01482726813984,1.01238581889348,1.01123354255538,1.01145614574614,1.014110419206,1.01482989164988,1.0150539620573,1.01565389433862,1.01490854681297,1.01814066902436,1.01937397488359,1.01934715736743,1.02117288614101,1.02189573736838,1.02267363687691,1.02533138705234,1.02684404091121,1.02774672236449,1.02857392975402,1.02893960352772,1.0288661667355,1.02722682808841,1.03013877201781,1.02723236066667,1.00292354126106,1.00765687220979,1.00844621201403,1.00845296349377,1.0084086036091,1.00849195255002,1.00940127986353,1.00958989442804,1.01036132876633,1.01005803781774,1.01155789030545,1.01383462912418,1.01139443065316,1.01024544791126,1.01046826845891,1.01252995936401,1.01324995327316,1.01347399349351,1.01407416395112,1.01332835223631,1.01615878156773,1.01725923945618,1.01723236677257,1.01884727411196,1.01956479066559,1.02014093798253,1.02243770916055,1.0236890857474,1.02445024026584,1.02516261713614,1.02548799710904,1.02541868211402,1.02413524433615,1.02669525690813,1.02414079415719
479,1.0035531467776,1.00878689788395,1.00957194100546,1.0095784586997,1.00953407272958,1.00962010852946,1.01053028603906,1.01071640343575,1.01147259662174,1.01119897341703,1.01273177467503,1.01503525932448,1.01256839124627,1.01138593007874,1.011608236717,1.01434928441708,1.01506769163049,1.01529137196171,1.01589090314854,1.01514580327209,1.01845518717405,1.01971032747919,1.01968327813388,1.02153929936574,1.02227321374953,1.02306540321442,1.02576784492588,1.02731936514053,1.0282419870662,1.02908470607847,1.02945638661573,1.02938219541909,1.02767572771066,1.03059700835952,1.02768107297799,1.00300890595843,1.0078086897276,1.00859440192215,1.00860092610936,1.00855649726534,1.00864163413384,1.00955120783234,1.00973745540281,1.01049405618591,1.01021852625225,1.01174843695517,1.01405055363273,1.01158489516242,1.01040566399221,1.01062818595473,1.01278150515721,1.01350042273874,1.01372406916379,1.01432382987663,1.01357827612054,1.01649038777963,1.01761415036305,1.01758704591423,1.01923460621791,1.01996322875334,1.0205559806169,1.02290159361613,1.0241944974481,1.02497689982896,1.02570568894654,1.02603743618406,1.02596752644204,1.0246148414648,1.02718932842658,1.02462020327533
480,1.00265097187433,1.00718599976817,1.00793280590267,1.00793821750839,1.00789338723769,1.00795378154766,1.00878525997778,1.00896109982966,1.00965210305634,1.00937705076511,1.01071202207364,1.01285750594254,1.01054775591268,1.00956314428678,1.00978455048531,1.01193186503681,1.01261459655808,1.01282058807768,1.01338178948767,1.01267373821334,1.01542331491184,1.01648820873812,1.01645988107657,1.01803801756138,1.01869864404589,1.01931601238237,1.02158443971513,1.02281345467431,1.02357914112741,1.02429552815633,1.02462431459729,1.02453647676756,1.02328822822048,1.02596779635264,1.0232926779185,1.00220091519758,1.00637682287536,1.00712373249266,1.00712914858716,1.00708428240285,1.00714381823871,1.0079742526652,1.0081500876264,1.00884069611985,1.00856455713494,1.00989620871704,1.01203980160118,1.00973181014829,1.00875080033152,1.00897238461679,1.01063586427998,1.01131869818817,1.01152450079459,1.01208552228082,1.01137746325425,1.01379987513594,1.01475647393525,1.01472809838697,1.01613454472319,1.01679041434304,1.01724405248747,1.01921873151666,1.02023574671094,1.02088653357753,1.02150954552774,1.02180545074538,1.02172130187778,1.02076180098549,1.0231558276243,1.02076626213163
481,1.00506409132016,1.01147239465816,1.01239707593975,1.01240254458634,1.01235793831979,1.01247133080563,1.01356175677571,1.01377060585448,1.014678187248,1.01441013169518,1.01643292462334,1.01914113224641,1.01626962086538,1.01459539515933,1.01481580242628,1.01824247658198,1.01902361950829,1.01927984922946,1.0199571220264,1.01913399575517,1.02318879980248,1.02469425397398,1.02466624259212,1.02687749990818,1.02772617934414,1.02870914128546,1.0319485213093,1.03392646435266,1.03505502543792,1.03604824217952,1.03646872821602,1.03640388980081,1.0340434643625,1.03721064120396,1.03404793867238,1.00443509804453,1.01034215575276,1.01126795082208,1.01127342585571,1.01122877001575,1.01134117510231,1.01243128935391,1.01264035894341,1.01354887324846,1.01327837985531,1.01529870798392,1.01800605389857,1.01513522247186,1.01346384978954,1.01368450266312,1.016431642199,1.01721359629997,1.01746989657975,1.01814770303831,1.01732378476665,1.0209234420291,1.0222785315143,1.02225045491339,1.02422314576577,1.02506619225754,1.02582047486359,1.02865173761351,1.03033229605103,1.03129963122208,1.0321618915475,1.03253630724588,1.03247704567871,1.03052945924456,1.03331098937732,1.03053394972266
482,1.00314600285248,1.00807223241307,1.00892997681475,1.0089276344188,1.00888026477439,1.00894118812263,1.00987015274791,1.01006799140778,1.0109192937785,1.01051737285646,1.01206044040424,1.01440110564064,1.01189252909896,1.01069494277987,1.01090708129877,1.01308017488338,1.0137519076631,1.01395639998158,1.01453201933304,1.0138032872603,1.01671941741166,1.01783262450259,1.01779607110355,1.01945164509482,1.02016227270236,1.020777432614,1.02313734346495,1.02447358902876,1.02525309601435,1.02599507051544,1.02632740252425,1.0262609980005,1.02471537869583,1.02725040608891,1.024713464561,1.00271569149239,1.00729790852883,1.00815822939988,1.00815588543169,1.00810847965149,1.00816903801002,1.00909971116018,1.00929815403504,1.01015305385821,1.00974706364455,1.01129127555657,1.0136337111928,1.01112323686849,1.00992476893542,1.01013706914331,1.0118330311628,1.0125064320527,1.01271153046081,1.01328884295402,1.01255823011008,1.01515702699981,1.01616561728491,1.01612900454163,1.0176180975935,1.01832597958073,1.01877981366237,1.0208538202252,1.02198269769095,1.02264951098193,1.02329974115942,1.02359965174507,1.02353777533006,1.02227751936787,1.02453538139698,1.02227560127722
483,1.00222530589192,1.00643632835456,1.00707629853614,1.00707509284327,1.00702801655917,1.00708835602929,1.00780454003806,1.00796445119743,1.00856578439902,1.0082873257346,1.00938087650225,1.01134902965091,1.00921308926484,1.00846651160219,1.00868044648148,1.01103950058271,1.01160787896016,1.01175961650962,1.01221016478076,1.01160711831587,1.01459577622502,1.01568343132863,1.01564801739791,1.01727594695794,1.01791812769383,1.01860468733085,1.02096874332806,1.02228732824108,1.02312140915746,1.02388602688356,1.02423100456511,1.02414034472057,1.02273336350144,1.02544485663175,1.02273238154286,1.00181797641993,1.00570355464695,1.00634385955085,1.00634265313999,1.00629554269246,1.00635525005984,1.00707087791182,1.00723085427642,1.00783229281301,1.007552614239,1.00864393061001,1.01061102359952,1.00847602105407,1.00773193061002,1.00794602129645,1.00986483729347,1.01043341411098,1.01058503929301,1.01103557367888,1.01043236432659,1.01312616944986,1.01411624283277,1.01408077464976,1.01555392314173,1.01619219360202,1.01673063906165,1.01882973877031,1.01995671252416,1.02068695199215,1.02136716283713,1.02168226744565,1.02159554018802,1.02045128830179,1.02290528308337,1.02045030461016
484,1.00085450859439,1.00400771226585,1.00451434429443,1.00450910392405,1.0044605634955,1.00454255872512,1.00513258945113,1.00527924689235,1.00580197370197,1.00547825466709,1.00623503110156,1.0079407896291,1.00606470690949,1.00565360998414,1.00586344530329,1.00746999069363,1.00801086871387,1.00815033749832,1.0085820963593,1.00799394493492,1.01014545694076,1.01096773871271,1.01092784855122,1.01217469202174,1.01273266892321,1.01315349335986,1.01490802124014,1.01576434560567,1.0163497664584,1.01693835945602,1.01722181960933,1.01713084189299,1.01634486791342,1.01870676770923,1.01634055716621,1.00053768796381,1.00343832036885,1.00394215729401,1.00393691400359,1.00388834595442,1.00396924677104,1.00455542818192,1.00470138859819,1.0052193364134,1.00489823123633,1.00564774289881,1.00734813207451,1.00547731937052,1.00507368760901,1.00528364387989,1.00656597842848,1.00710499937045,1.00724337661617,1.00767278966066,1.00708684344966,1.00901679736519,1.00976524121584,1.00972530376242,1.01085588354684,1.01140857205593,1.01172138068665,1.01327827412549,1.01399276240441,1.01450171463537,1.01502838905432,1.01528997062529,1.01520151939658,1.0146077933691,1.01677936408841,1.01460347545144
485,1.00310750316034,1.00800634912696,1.00877810092494,1.00877302302814,1.00872473426287,1.008843760054,1.00974806292158,1.00993790926773,1.01074311226537,1.01039170075661,1.01194610985327,1.01430491593488,1.0117768157882,1.01056635788023,1.01077533938394,1.01310355340003,1.01376954366375,1.01397252068214,1.01455096711995,1.01381714208084,1.0168185479547,1.0179465135708,1.0179070482185,1.01957408111746,1.02030139145897,1.02090124684879,1.02326628841753,1.024631892322,1.0254706388356,1.0262435920452,1.02659062120518,1.02649882137406,1.02482951569211,1.02722595560458,1.02482535814337,1.00268386127454,1.00724442945169,1.00801587317283,1.00801079162577,1.00796246646157,1.00808062856889,1.00898351106938,1.00917325772205,1.00997748818531,1.00962548865328,1.01117619790421,1.01353277501032,1.01100677524923,1.00980027818054,1.01000941809346,1.01188492585966,1.01255070100944,1.01275334617925,1.01333130424905,1.01259778107278,1.01529704063377,1.01632496926579,1.01628544150224,1.01779406466138,1.01851679556384,1.01896594216521,1.0210603826627,1.02222895490021,1.02296114908529,1.02364758735659,1.02396406836759,1.02387640615235,1.02248130172426,1.02462337934959,1.02247713517396
486,1.00430649755871,1.01013328275134,1.01105286922114,1.01105068603501,1.01100346697677,1.01107310265619,1.0120805727577,1.01228063127537,1.01314697846362,1.01283905882097,1.01467937882714,1.0172626439632,1.01451197659835,1.013016390307,1.0132282246836,1.01621126354923,1.01690308862862,1.01711800378578,1.01771717781052,1.01696549426975,1.02069232375008,1.02205682202509,1.0220205855775,1.02403512451839,1.02482682264104,1.02568595234689,1.02861575261839,1.03036162946782,1.03138788524249,1.03230520861565,1.03269968740691,1.03262436022993,1.03058070459257,1.03351907701658,1.03057892996019,1.00381159323737,1.00924326502554,1.01016378759526,1.01016160277574,1.01011434233954,1.010183194604,1.01119044679295,1.01139068688799,1.01225783347112,1.01194793181124,1.01378643230334,1.01636914368989,1.01361888311053,1.01212541929231,1.01233743996515,1.01478492446509,1.01547731654156,1.01569225254127,1.01629179840616,1.0155395297928,1.01891219047533,1.02015969458536,1.02012339160559,1.02195236464583,1.02273971059993,1.02342097405683,1.02603345454607,1.02754830025433,1.02844938396895,1.02926495377675,1.02962349090235,1.02955336314703,1.02783202747653,1.03047062275179,1.02783024893017
487,1.00410289474084,1.00977519744687,1.01064889253887,1.01064271263872,1.01059414239814,1.01065686414866,1.01160425378357,1.01179519889856,1.01261073516322,1.01230942493463,1.01403745670434,1.01654114746509,1.01386795669634,1.01248256126967,1.01268985557411,1.01578681589967,1.01646408845124,1.01667363284676,1.01726963690127,1.01651774557181,1.02025073456116,1.02161205828361,1.02157155309841,1.02359321040875,1.02436985168938,1.02525338600527,1.02820357113253,1.02995299813574,1.03097667273594,1.03189263760114,1.03228525914295,1.0322142218429,1.03021403312606,1.03324417437352,1.03020899088962,1.00363052070062,1.00892544206614,1.00980048559084,1.00979430079852,1.00974568992926,1.00980778489843,1.0107555064725,1.01094674103343,1.0117638026118,1.01146005254956,1.01318724531612,1.0156911588907,1.01301760353935,1.01163333416801,1.01184080236059,1.01442352942497,1.01510165097806,1.01531137152609,1.0159081078076,1.01515527592521,1.01854961635435,1.01979915410393,1.01975857777338,1.02160279501245,1.02237570166526,1.02308856438676,1.02573508195863,1.02726392473451,1.02816793903931,1.02898635110834,1.02934450838723,1.02927852166811,1.02758552405154,1.03032601158171,1.02758046976322
488,1.00320140084336,1.0081735040072,1.00895148690359,1.00894584334335,1.00889737392121,1.00897040108972,1.00982895893216,1.01001039342103,1.01076216140636,1.01043831552652,1.0119052522978,1.01419355233325,1.011735668673,1.01061235696118,1.01082066964135,1.01344772739353,1.01408760352173,1.01427779010639,1.01482778408924,1.01412198842401,1.01738378345215,1.01858514069686,1.018545096712,1.02033462710036,1.02104756928374,1.0217901320592,1.02438084080403,1.02586347054346,1.02675682785957,1.02757407343399,1.02793455757707,1.02785459548469,1.02621351124499,1.02902244848955,1.02620889570324,1.00285847337873,1.00755481352304,1.00833932904466,1.00833368240217,1.00828518370918,1.00835895534575,1.00922405050952,1.00940708272887,1.01016898313706,1.00983668152773,1.01131309669636,1.0136098764152,1.01114341411675,1.01001082684326,1.01021926375276,1.0124379322906,1.01308214675409,1.01327432027001,1.01382918437969,1.01311836497485,1.01611991781891,1.01723627124755,1.0171961750175,1.0188491788394,1.01956345549885,1.02016881745483,1.02252307355148,1.02383370051049,1.02463307661738,1.0253731649135,1.02570643685357,1.02563095809854,1.0242300811092,1.02680399894494,1.02422545748571
489,1.00376033778922,1.00916439948035,1.009989207354,1.00998549426647,1.00993771626096,1.01001974196793,1.01094189968923,1.01113206335244,1.01193689207429,1.01161159868441,1.01322558214727,1.01562800839177,1.01305717860491,1.01178750482943,1.01199781713288,1.01489063013608,1.01557317402588,1.01578401816667,1.01637740652486,1.01563004250389,1.01913007270044,1.02042603364072,1.02038811205165,1.02231421730486,1.02306605079053,1.02389192864671,1.02669503491025,1.02832523369557,1.02928458868539,1.03015667191313,1.03053583759082,1.03046408581373,1.02864318167645,1.03161432989198,1.02864015290652,1.00346502235552,1.00862974972347,1.00946774652482,1.00946403206298,1.00941622958851,1.00950048116069,1.01043680131813,1.01063021659624,1.01145597180541,1.01111439531863,1.01275029428246,1.01517135802787,1.01258181211299,1.01129038853303,1.01150080472044,1.01399601903671,1.01468735708274,1.01490243732259,1.01550591457582,1.014748328806,1.01800693080557,1.01922528314633,1.01918731814319,1.0209867381889,1.0217452423904,1.02243631365461,1.02501673837599,1.02648503892583,1.027355137384,1.02815342329243,1.02850629587876,1.02844044586085,1.0268453188334,1.02958460556024,1.02684228603506
490,1.00325358075793,1.00826441590471,1.00903482863068,1.00903105858375,1.00898321768533,1.00906219103098,1.00992439737835,1.01010633173197,1.01085733507547,1.01053721664606,1.01199908825899,1.01427718155442,1.01183045441385,1.01071325123982,1.0109237239025,1.01359668623759,1.01424904985491,1.01444459291381,1.01500267262388,1.01429036986121,1.01757320898119,1.0187890455061,1.01875100546619,1.02056070984917,1.02128177558691,1.02203493634686,1.02465661874465,1.02615493954687,1.02705451981031,1.02788289036232,1.02824776144384,1.0281723102626,1.02651586545243,1.02938677428962,1.02651278578157,1.0030686762519,1.00792643881572,1.00871605712928,1.00871228651247,1.00866443070821,1.00874711073909,1.0096305499991,1.00981724122369,1.01059904772229,1.01025565250221,1.0117511286467,1.01405728429636,1.01158245382354,1.0104317370135,1.01064226908272,1.01299834236997,1.01366352090097,1.01386536690067,1.01443828813723,1.01371105660225,1.01681601577623,1.01797626361751,1.0179381945664,1.01965436445842,1.020387622824,1.02103115024139,1.02348378679509,1.02486003454599,1.02569100216982,1.02646173235394,1.02680602463342,1.02673643903775,1.02524879706597,1.02792546767441,1.02524571497629
491,1.00419985563281,1.00994572877831,1.01080892615085,1.01080458013098,1.01075662869238,1.01085131330722,1.01182858814302,1.01202507579119,1.01287277699202,1.01255593333618,1.01432935274232,1.0168644834785,1.01416081495674,1.0127309944035,1.01294037157984,1.01602108295188,1.01662652637132,1.01679910436942,1.01730490418413,1.0166447551678,1.02060290311744,1.02200107160776,1.02196253241437,1.02403521027424,1.02482986229523,1.02574072491467,1.02876862675361,1.03056808672991,1.03161424533548,1.0325507207792,1.03295149526708,1.0328819394758,1.03082600040401,1.03393427290992,1.03082245933796,1.00391599133014,1.00943123363395,1.0103099357675,1.01030558825794,1.0102576133837,1.01035502817857,1.01134910631253,1.01154941843579,1.01242178277739,1.0120859486045,1.01388561390836,1.01644293128182,1.0137170028138,1.01226109172413,1.01247056676383,1.01515237793933,1.01576808835605,1.01594564513892,1.01646325977996,1.01579116731126,1.01951199149757,1.02083430144502,1.02079571970447,1.02274385442813,1.02354703069653,1.02432268528276,1.02713060782976,1.02877028150057,1.02972794150799,1.0305910907578,1.03096590071298,1.03090254100225,1.02906950138033,1.03194488535137,1.02906595579264
492,1.0030127200464,1.00783654574431,1.00858307426809,1.00857946167331,1.00853165245601,1.00860679974165,1.0094422454528,1.00961488861042,1.01030492951025,1.01005386827248,1.01151123806595,1.01378562242103,1.01134260243064,1.01023015739479,1.01044091560759,1.0129803588746,1.013560718966,1.01371993344886,1.01419326497882,1.01356573222623,1.01688120658786,1.01806841905337,1.01803052147713,1.01979334815569,1.02050497889603,1.0212248191654,1.02377137144185,1.02523974514439,1.02613874253184,1.02695472876471,1.02731606455978,1.02722869279213,1.02555643637808,1.02824799060723,1.02555348391257,1.00279728856328,1.00744489355603,1.00820568703481,1.00820207357357,1.00815424663709,1.00823202434241,1.00908307994228,1.00925925112372,1.00997207704843,1.0097036176444,1.0111855113357,1.01348053058061,1.01101682169477,1.00987996850769,1.0100908003304,1.01231061074071,1.01290046308134,1.01306430562708,1.01354858451777,1.01291000534088,1.01603767162346,1.01716514820434,1.01712721806627,1.01879131395628,1.01951116664935,1.02012172983729,1.022492744299,1.02383472214246,1.02466356509596,1.02542123042233,1.02576199404029,1.02567973681576,1.02418057927488,1.02667732846635,1.02417762395155
493,1.00158226568049,1.00529992526514,1.00594322965628,1.00593701474441,1.00588821578263,1.00597235450186,1.006691635555,1.00685863299942,1.00751640243313,1.00714876380862,1.00821178179314,1.01017175474706,1.00804130128317,1.00732277521218,1.00753111997236,1.0091735198938,1.00977567528264,1.00994663843527,1.01045370176189,1.00978970863802,1.01204456070043,1.01292228253211,1.01288142050985,1.01420272456536,1.01479926066982,1.01523851003773,1.01709385497848,1.01804149625109,1.01866390755529,1.01927693222888,1.01956866178788,1.01947662116229,1.01852068150992,1.02079516303169,1.0185155721921,1.00147425594911,1.00510108748052,1.005758243501,1.00575202777288,1.00570321994613,1.00579009775016,1.00652477146533,1.0066952061583,1.007375253319,1.00699084517563,1.00807830142432,1.01005863218211,1.00790779852603,1.00716488432454,1.00737326215811,1.00881255858937,1.00942397246147,1.00959950228391,1.01011730518461,1.00944251897223,1.01158566379602,1.01242871566362,1.01238783442433,1.01365020450597,1.01425579947308,1.01462399226864,1.01637169400997,1.0172433522025,1.01782284134375,1.01839975962476,1.01867860368867,1.01859065781795,1.01773518769594,1.01987603533038,1.01773007515146
494,1.00222043697022,1.00642794028214,1.00704229269494,1.00704083379817,1.00699367151924,1.00707542128409,1.00778834276739,1.00794297144261,1.00851049907075,1.00828884825563,1.00943179163083,1.01144153593938,1.00926388655193,1.00846776206599,1.00868140183485,1.01105461464919,1.01167557262421,1.01185385082861,1.01236667706542,1.0117011568103,1.01455540766783,1.01562699255735,1.01559130653523,1.01719324322036,1.01785118653517,1.0184888805509,1.02079512344406,1.02205570665742,1.0228444831577,1.02358569132675,1.0239218187453,1.02383987575089,1.02251861840519,1.02521160276514,1.02251742835038,1.00202329503533,1.00606988097435,1.00669466642516,1.00669320737272,1.006646028938,1.00672969120731,1.00745401149181,1.00761122554137,1.00819541760351,1.00796099381972,1.00912178299824,1.011146618842,1.00895382658134,1.00813996620916,1.00835367578914,1.01044948280879,1.01107743798391,1.01125910647767,1.01177997574683,1.01110632319868,1.01379498959343,1.01481355149999,1.01477783766742,1.01629274517708,1.01695643854759,1.01749986578235,1.01965224500654,1.02080298851728,1.02153112441338,1.02222218640985,1.02254061957162,1.02246306438535,1.02128985170942,1.02381312288216,1.02128866102632
495,1.00273517468788,1.00734251388291,1.00804996055257,1.00804771526804,1.00800033736983,1.00808614598088,1.00889089406786,1.00906454185881,1.00975791532533,1.00945092568271,1.01075953021792,1.01290735719794,1.01059145242125,1.00962878893609,1.00984126641365,1.01226656052675,1.01292790442013,1.01312702227788,1.01368999975915,1.01297386656405,1.01592388572176,1.01704342940615,1.01700695333128,1.01867820820606,1.01935891982691,1.02003268022325,1.02244284641006,1.02378594560545,1.02460553576834,1.02537200872699,1.02571655283252,1.02563724456526,1.02419359420614,1.02692536495287,1.02419176038435,1.00252184214938,1.00695549688353,1.0076732249187,1.00767097917338,1.00762358370435,1.00771120568202,1.00852709148017,1.00870328279257,1.00941303700106,1.00909338471699,1.01041932160953,1.01258184893911,1.01025118748727,1.00927131140592,1.0094838645146,1.01161598812038,1.01228422077872,1.01248666464834,1.01305755127615,1.01233341266427,1.01510773478487,1.01617090581555,1.01613439928673,1.01771338888744,1.01839959218421,1.01897427954376,1.02122179025031,1.022448280917,1.02320358510378,1.02391688757512,1.02424269777347,1.02416785348566,1.02288307026427,1.02543942069736,1.02288123496962
496,1.00359694932087,1.00887010306864,1.00966034448403,1.00966102025582,1.00961469050476,1.00969974483149,1.01060101350259,1.01078614687414,1.01154861903721,1.01126020484728,1.01281234642107,1.01515019636349,1.01264606329488,1.01144088243244,1.01165637707142,1.01449052170945,1.01519076612477,1.01540825811742,1.01600695096941,1.0152578643831,1.01865123870796,1.01992164039419,1.01988837548687,1.02177267024179,1.02251325226832,1.0233180033655,1.0260599708393,1.0276455927983,1.02858836830334,1.02944534687964,1.02982072167753,1.02974632956084,1.02798762386369,1.03093644037271,1.02798818631708,1.00333782886437,1.00840106262417,1.00920138218944,1.00920205872305,1.00915570808003,1.00924242935986,1.0101544797544,1.01034209890264,1.01112053863328,1.01081964522765,1.01238842656108,1.01474048919286,1.01222207414945,1.01100040202475,1.0112159909623,1.013710047418,1.01441703523364,1.01463775415764,1.01524415270899,1.0144872469681,1.0176743887906,1.01887832037749,1.01884502247033,1.02062114369373,1.0213666869199,1.02205738378158,1.02460975718631,1.02605844522844,1.02692605697758,1.02772115273298,1.02807482263979,1.0280051745076,1.02643552502349,1.02918664110626,1.02643608939778
497,1.00339752917285,1.00851409514557,1.00929479640135,1.00929747387199,1.00925179473526,1.00933843861995,1.0102341689034,1.01041960697669,1.01117956816488,1.01088353967637,1.01239396828076,1.01469143449671,1.01222861466566,1.01106643169118,1.01128433567762,1.01393376466016,1.01462487655635,1.01483670831933,1.01541764970651,1.0146878892746,1.01794388209124,1.01916869780338,1.01913754042841,1.02095307448296,1.02167944385718,1.02243774907374,1.02507134233018,1.0265809998714,1.02748085707255,1.02830653796459,1.02867182565547,1.02859738621389,1.02692392086673,1.02978018125334,1.02692612279137,1.0031368337452,1.00804265802087,1.00883156533722,1.00883424442434,1.00878854446898,1.00887646222655,1.00978086278367,1.00996832285173,1.01074123114403,1.01043495108781,1.01195861224051,1.01426748247089,1.01179318779978,1.0106179246539,1.01083592565899,1.01315484074299,1.01385143614223,1.01406586328735,1.01465303435974,1.01391693178379,1.01696975250736,1.01812877348641,1.01809758520703,1.019806543154,1.02053638555853,1.02118428131049,1.02363193786291,1.02500719474703,1.02583367641983,1.02659901908314,1.02694319766192,1.02687306361997,1.02538503366429,1.02805066306491,1.02538723981594
498,1.00436147173285,1.01022643292203,1.01112360171761,1.01112623833583,1.01108062955242,1.01115736887689,1.01216286010901,1.01236247131096,1.0132155120423,1.01292021508289,1.01472058850422,1.0172555534513,1.01455559509793,1.01310270328469,1.01332012939382,1.01639226969559,1.01708978486626,1.01730517641785,1.01789425727472,1.01715668815517,1.02096025107549,1.02235492364963,1.02232382635549,1.02438594992082,1.02517792106319,1.02608949370995,1.02910699966969,1.03088522512977,1.03191775015981,1.03284186852108,1.03323952617596,1.03317127303008,1.03118852996767,1.0343378616548,1.03119069525577,1.00404015323179,1.00964658709544,1.01055099004376,1.01055362859974,1.0105079941668,1.01058566607721,1.01159856390255,1.01179994158677,1.01266422034363,1.01235980542521,1.01417127271406,1.01671599128271,1.01400619035112,1.0125423949787,1.01275994168299,1.01544362124119,1.01614591809899,1.01636352122654,1.01695797579989,1.01621489623438,1.01977604311064,1.02109179704576,1.02106066237781,1.02299573088667,1.02378985410147,1.02457261089479,1.02736988732582,1.02898852357138,1.02993433976059,1.03078746514343,1.0311603360161,1.03109674712123,1.02933489415569,1.03226537667072,1.02933706443441
499,1.00520479165181,1.01172447023655,1.01271027016878,1.01271360989128,1.01266830809931,1.01275197970907,1.01385927349272,1.01407427002098,1.01502655965018,1.01470715310788,1.01674498346085,1.01947202471714,1.01658066985617,1.01489008107357,1.01510794929222,1.01854742679726,1.01929536852253,1.01953602171919,1.02018199267339,1.01938844338743,1.02356625946063,1.02509678065243,1.02506651946657,1.02732278610999,1.02816975442201,1.02919801519559,1.03251597683185,1.03451601333656,1.03565693682041,1.03666409785324,1.03708993431207,1.03702796217243,1.03474440043127,1.03809117883178,1.03474713694972,1.00485044214277,1.01108540496523,1.01207955990818,1.01208290224889,1.01203757246542,1.01212232251217,1.01323817941138,1.01345521125195,1.01442046209767,1.01409058023019,1.0161412852798,1.01887960756925,1.01597687456671,1.01427361981676,1.01449162077607,1.0175015329875,1.01825500755943,1.01849822992216,1.01915042870801,1.018350502263,1.02226016490354,1.02370347000003,1.02367316896335,1.02578890859086,1.02663841426924,1.02752401424774,1.03059841342989,1.03242156965758,1.03346618880127,1.0343944794824,1.03479286625134,1.03473574940853,1.0326981247596,1.03580344049196,1.0327008680269
500,1.00363521570972,1.00893776225148,1.00977052855714,1.00977162371484,1.0097254388939,1.00981572848871,1.01076094622619,1.0109601685808,1.01181341205486,1.01142718927376,1.01299503804162,1.01534436177725,1.01282899409291,1.01160828706109,1.01182423427781,1.01447180774905,1.01519015485145,1.01541652845871,1.01603489525999,1.01526648367159,1.01852501166723,1.01976446329716,1.01973163995909,1.02157137862905,1.02230539599137,1.02307533500959,1.02574430053688,1.02727575113868,1.02817973585395,1.02901071128369,1.02937701898515,1.02930472098,1.02761510260522,1.03050242584881,1.02761600853059,1.00335820371629,1.00843750803778,1.00927746577771,1.00927856182094,1.00923235458654,1.0093236627712,1.0102763476055,1.01047733752482,1.01134186213898,1.01094655432362,1.01252562169295,1.01488472140887,1.01235950107703,1.01112773847928,1.01134378856101,1.01364987561778,1.01437301907291,1.01460163661928,1.01522542622973,1.01445147196766,1.01749625301061,1.01866622067475,1.01863336280068,1.02036093148456,1.02109729281125,1.02175282782185,1.02422685913777,1.0256171487931,1.02644409929729,1.02721195434261,1.02755623265736,1.02748785821117,1.02599312708338,1.02868275436742,1.02599403529154
501,1.00414767326171,1.00984834060701,1.01070942605215,1.01071018734524,1.01066393429877,1.01075527348056,1.0117378887655,1.0119366990252,1.01278840789464,1.01246346881899,1.01419300931411,1.01667586270405,1.01402699502657,1.01264402555935,1.01285936560207,1.01585945938856,1.01658781725585,1.01681956816869,1.01745107828912,1.01666945435069,1.02027883880961,1.02162478463961,1.02159166757027,1.02358053887691,1.02436051624142,1.02521382464216,1.02810994566178,1.02981375431516,1.030811566178,1.03171372008273,1.03210416139092,1.03203452826034,1.0300934414576,1.03314241787451,1.03009407414946,1.00384868169266,1.00930865598198,1.01017721019872,1.01017797229265,1.01013169505144,1.01022408229437,1.01121444818716,1.01141508862279,1.01227846955242,1.0119441649081,1.01368542235428,1.01617850399446,1.0135193253053,1.012124814605,1.01234026536861,1.01497401544794,1.01570734736864,1.01594141925216,1.01657854739671,1.01579117643615,1.01917133401019,1.02044273305919,1.02040957860844,1.02227818927074,1.02306051844183,1.02379142491387,1.02647876368694,1.02803181856999,1.02894745019338,1.02978233834663,1.03014944888766,1.03008393894222,1.02834981797664,1.03118592409896,1.02835045271934
502,1.0029290598893,1.00768404000559,1.008373280754,1.00837389699463,1.00832748810945,1.00842013506621,1.0092267823406,1.00939680318114,1.01006054428696,1.00980533265933,1.01114167089136,1.01330298923103,1.010975083414,1.00998620423087,1.01020193776945,1.01284256516004,1.0135056476706,1.01370428522527,1.01425944537675,1.01355358886633,1.01670631659737,1.01788717102068,1.01785377458298,1.01961038100386,1.02031024801036,1.02104519819202,1.02359342826404,1.02503508304337,1.02591512867511,1.02672387611482,1.02708349961161,1.02700322588158,1.02544222685962,1.02828590538152,1.0254427402405,1.00267506953703,1.00722533290649,1.00792035465225,1.0079209714507,1.00787454183253,1.00796802408337,1.00878069387705,1.00895213868219,1.00962494324973,1.00936245197777,1.01070786894125,1.01287715644264,1.01054121022364,1.00954340310014,1.00975923142943,1.01209076576621,1.01275772476348,1.01295816111716,1.01351768579953,1.01280735428783,1.01576560038877,1.01688308719731,1.01684965847229,1.01850415770668,1.01920568199999,1.01983713085811,1.02220815086123,1.02352237574174,1.0243330292159,1.02508513181847,1.02542530361295,1.02534805337706,1.0239606802574,1.02662147331147,1.02396119506935
503,1.0035783356757,1.00883585476066,1.00964425912823,1.00964625874307,1.00960036967215,1.0096820229276,1.01059878982036,1.01078771828578,1.01157200016803,1.01126552370969,1.01282772537062,1.01516969683496,1.01266210490118,1.01144762071174,1.01166465488869,1.01438813891559,1.01509781700134,1.0153193733462,1.01592445068904,1.01517006384097,1.0184759084633,1.0197242066419,1.01969234534869,1.02154221964649,1.02227890024252,1.02305615044959,1.02574171924494,1.02728660883675,1.02820369762386,1.02904328529849,1.02941339040068,1.02933895503392,1.0276258367385,1.03052961113764,1.02762748316166,1.0033005670676,1.00833462719814,1.00914860359889,1.00915060450305,1.00910469303015,1.00918705612984,1.0101095108397,1.01029980391225,1.01109274375235,1.01077920029398,1.01234986376341,1.01469933826964,1.01218416541383,1.01096138510012,1.01117852382548,1.01356938890626,1.01428280054666,1.01450607006792,1.0151153274877,1.01435664146528,1.01745226823917,1.01863198036348,1.01860008567132,1.02033967047233,1.02107756874966,1.02174384536505,1.02423844367862,1.0256459855506,1.02648825948855,1.02726677407152,1.02761590034868,1.02754455740204,1.02601905845446,1.02872745729296,1.02602070821657
504,1.00361350412438,1.00889831318215,1.00970117021,1.00970316771793,1.00965728055822,1.00974550449997,1.01066582105868,1.01085437152476,1.01163622918454,1.01133964804986,1.01292087880842,1.01527849724779,1.01275527253625,1.0115217296695,1.01173874570575,1.01449088630129,1.01520151202743,1.01542355897266,1.01602977202473,1.01527426311676,1.0186087087916,1.0198654821211,1.01983362317791,1.02169582524292,1.0224382012582,1.02321965672556,1.02592259133568,1.02747638402796,1.0283967725779,1.02924431914998,1.02961673045635,1.02954365001692,1.02782059195679,1.03074146393719,1.02782223652178,1.00332939673298,1.00838590601619,1.00919357078247,1.00919556958421,1.00914965947768,1.00923843053918,1.01016357102416,1.01035329616016,1.01114257116821,1.01083984154104,1.01242815237069,1.0147921465005,1.01226246579891,1.01102201333953,1.01123913676483,1.01365652689926,1.01437038695006,1.01459389481548,1.01520370173227,1.01444447746425,1.01756599517548,1.01875315987812,1.01872126688095,1.02047176321578,1.02121479983802,1.02188464644476,1.02439450791887,1.02580930112967,1.02665406172578,1.02744006374591,1.02779129806779,1.02772119670803,1.02618815119407,1.02891304162396,1.02618979910114
505,1.00368308725185,1.00902155935481,1.00983932572528,1.0098417075496,1.00979595488613,1.009881669188,1.0108131875548,1.01100415164273,1.01180093505788,1.01149387379881,1.01309056171395,1.01545957239088,1.01292517487374,1.01167634046096,1.01189377113251,1.01465224794464,1.01536839455815,1.01559304411726,1.01620439980114,1.01544409192461,1.01879141038784,1.02005520401525,1.02002376067798,1.02189533408163,1.02264242725072,1.02342693830828,1.0261431197997,1.02769733392702,1.02861392061432,1.02946745853394,1.02984164601876,1.02977075845213,1.02805897227284,1.03101058803965,1.02806093137653,1.00339945698538,1.00851008862777,1.00933241483356,1.00933479813855,1.00928902262928,1.00937521931303,1.01031126460276,1.01050334084393,1.01130713494397,1.01099420615945,1.01259746939751,1.0149724380043,1.01243200231772,1.01117676314252,1.0113943013527,1.01382019755849,1.01453940657858,1.0147654307936,1.01538017911634,1.01461635770497,1.01775187141471,1.01894638626217,1.01891490943093,1.02067537523945,1.02142289625973,1.02209672430783,1.02462103583816,1.02603749769013,1.02687909744846,1.02767172303004,1.02802498185162,1.02795693133684,1.02643262506895,1.02918762704724,1.02643458799369
506,1.00340726497226,1.00853153427509,1.00928963909905,1.00929213368711,1.00924639332643,1.00934825871575,1.01023621385185,1.01042298763271,1.01119203058246,1.01086785089471,1.01233217957909,1.01459216318551,1.01216672463909,1.01105054953811,1.01126824406762,1.01399411692976,1.01469678753523,1.01491452488686,1.0155096130471,1.01476556562727,1.01803264850917,1.01926823573989,1.01923688663203,1.02107064068746,1.02180104522649,1.0225716413315,1.02523405406028,1.02674239262067,1.02763927463527,1.02847837166133,1.0288482323158,1.02877460647691,1.02714730771723,1.03009620205753,1.02714935949679,1.00313500574615,1.00804055285021,1.00880272374748,1.00880521979853,1.00875945748153,1.00886174686187,1.00975372607253,1.00994149617399,1.0107168048217,1.01038733849085,1.01185744988401,1.01412271645864,1.01169191759141,1.0105701241374,1.01078792225667,1.01319612216535,1.01390154098384,1.0141205026696,1.01471862356973,1.01397142731624,1.01703582854324,1.01820507504038,1.01817369385942,1.01990112609671,1.02063173901591,1.02129669331263,1.02377560950881,1.02515232309509,1.02597747350125,1.02675828161758,1.02710816464022,1.02703715330841,1.02558909090725,1.02834923678288,1.0255911464591
507,1.00311068148841,1.00800474690436,1.0087582314254,1.0087608726143,1.00871515667568,1.00880238927266,1.00967064980228,1.00985288383925,1.01059184590064,1.01029152573985,1.0117257999627,1.01396109940901,1.01156031858996,1.01047448376729,1.01069247097175,1.01318732471526,1.01387776229545,1.01408917506315,1.01466929662829,1.01394021516226,1.01701577809477,1.01818493458204,1.01815370653394,1.01988828830234,1.02059790542346,1.02129900553793,1.02380293261186,1.02520493066814,1.02604957251965,1.02684704707002,1.02720328386575,1.02712615613892,1.02561013765528,1.02841673918628,1.02561231095099,1.0028657769997,1.00756280077343,1.00832061145408,1.00832325403323,1.00827751836237,1.00836524976693,1.00923785381631,1.00942114846806,1.01016681573828,1.00986091452011,1.01130151162581,1.01354248827142,1.01113596106453,1.01004395069973,1.01026203094279,1.01246691710226,1.01316026562293,1.013372998218,1.01395635898747,1.013223933521,1.01611559674696,1.01722465950433,1.01719340258473,1.01883149703125,1.01954174633144,1.0201463575162,1.02248345445703,1.02376616395519,1.02454569485858,1.02529012850107,1.02562823671117,1.02555359517605,1.02419916868993,1.02683145611632,1.02420134558518
508,1.00298457292225,1.00778078987851,1.00846271654191,1.00846528407858,1.00841952992848,1.00851780570565,1.00933321845563,1.00950269553727,1.01015872273029,1.00992760965339,1.0112914433394,1.01346917693493,1.0111258537779,1.01011055358918,1.01032853257613,1.01300056984291,1.01367130247451,1.01387282917516,1.01443015956409,1.01372377580587,1.01690521183259,1.0181006599985,1.01806935014606,1.01984490328596,1.02056318105108,1.02129286442179,1.02386220532485,1.02530675116991,1.02617731886489,1.02699304885596,1.02735633662602,1.02728324242675,1.02572138128277,1.02862163456937,1.02572349349952,1.00273734839644,1.00733478735758,1.00802040216972,1.00802297106449,1.00797719694407,1.00807586905878,1.00889494677408,1.00906532891685,1.00972704735872,1.00949114583856,1.01086025973067,1.01304281528271,1.01069459977496,1.00967416898131,1.00989224227418,1.01227547975876,1.01294871269545,1.01315135381282,1.01371144298914,1.01300219477105,1.01599977702131,1.01713504507408,1.01710370608384,1.01878281077791,1.019501289882,1.0201351262358,1.02253800068769,1.02386362935869,1.02466938570539,1.0254324804642,1.02577788258473,1.02570699119101,1.0243060336019,1.02703358072141,1.02430814932005
509,1.00314597421837,1.00806700843344,1.00880531891443,1.00880836868637,1.00876279113922,1.0088554917228,1.00971628634607,1.00989586704357,1.0106167118373,1.01033707858472,1.01176800590607,1.01399920251983,1.01160273520876,1.01052046706746,1.01073892026314,1.01331674446863,1.01400563522769,1.01421608403652,1.01479300423974,1.01406748163588,1.01720685014241,1.01839570175139,1.01836491585101,1.0201297852619,1.020842682554,1.0215698782797,1.02412492414447,1.02557072905588,1.02644022650012,1.02724525962244,1.02760403107452,1.0275283230354,1.02595471466276,1.02879788804808,1.02595722231181,1.00290523483138,1.00763262553964,1.00837489266203,1.00837794397472,1.00833234708031,1.00842549142753,1.0092902425412,1.00947079242874,1.01019775058988,1.00991301589237,1.01134969850547,1.0135860958152,1.01118435968708,1.01009648150999,1.01031502651435,1.01260956597841,1.01330112941601,1.01351278131736,1.01409266449032,1.01336407627057,1.01632380405553,1.01745392036063,1.01742310656299,1.01909374173486,1.01980713656629,1.02044026921037,1.02283248199166,1.02416190834449,1.02496798050295,1.02572142386026,1.02606267447575,1.0259892441022,1.02457330546166,1.02724655854317,1.02457581708777
510,1.00279661828282,1.00744585322723,1.00817127168585,1.00817527130853,1.00812998124418,1.00821806725544,1.00905837137631,1.00923760427639,1.00995384550451,1.00964913273315,1.01099221962851,1.01314858358306,1.01082729522844,1.00983366259056,1.01005336734337,1.01235845674831,1.0130414709011,1.01324836654956,1.01381491055053,1.01310040857822,1.01598802112557,1.01709725980024,1.01706744496975,1.01871454280147,1.01940054599944,1.02004920503275,1.02241841210902,1.02373493629411,1.02453806128041,1.02529373475147,1.02563633645538,1.02555756976727,1.0241315131351,1.02682516528613,1.02413480218983,1.00255480982237,1.00701009805306,1.00773723898983,1.00774124050577,1.00769593101874,1.00778397943792,1.00862570172634,1.00880535050997,1.00952410351763,1.00921691497938,1.01056162050795,1.01271977593229,1.01039662603185,1.00940152389115,1.00962132272682,1.01165562405269,1.01233981654057,1.0125471675261,1.01311492827731,1.01239910746912,1.01511150495997,1.01616308486963,1.01613324307804,1.01768844793178,1.01837327962587,1.01893250209408,1.02114392025526,1.02234772791593,1.0230896977194,1.02379575908455,1.02412151506571,1.02404467274868,1.02277127672872,1.02530427383224,1.02277457060132
511,1.0025930478357,1.00708867032542,1.00773555618008,1.00773489920771,1.00768803636843,1.0077992149201,1.00857814320301,1.00874596487266,1.00939788140444,1.00912349610036,1.01038055458898,1.01248113339878,1.01021320651983,1.0093031222416,1.00951751828693,1.01196813338097,1.01262157445515,1.0128158896327,1.01336404272223,1.01266400485518,1.01561436689137,1.01673080348074,1.016696010557,1.01836157780771,1.0190445935502,1.01971105017137,1.02211088095683,1.02344509226739,1.0242602827325,1.02502509568065,1.02537007885588,1.02529078802247,1.02385944254305,1.02659448059274,1.0238589114368,1.0023634221517,1.0066746967539,1.00732349827652,1.00732284120875,1.00727595928224,1.00738719498267,1.00816782283607,1.00833611309371,1.00899089788317,1.00871383025582,1.00997303249512,1.01207581889007,1.00980561709314,1.00889352939348,1.0091080125213,1.01129947403926,1.01195423379698,1.0121490834166,1.01269863532827,1.01199709894628,1.01478064318109,1.01584223934483,1.01580741643442,1.01738549750311,1.01806762530799,1.018648622203,1.02089811177256,1.02212475700708,1.02288154411763,1.02359886117125,1.02392774706974,1.02385034232933,1.02256535605841,1.02514804401381,1.022564824726
512,1.00286158231188,1.00756552146547,1.00822263669896,1.0082218396581,1.00817495258834,1.00829279816727,1.0090890010254,1.00926102400828,1.00994078307536,1.00964284580829,1.01092381812407,1.01304404535134,1.01075648973196,1.00982222951323,1.01003635236898,1.01269467963636,1.01335532856765,1.0135534300678,1.01411063979806,1.01340153931444,1.01653765698605,1.01771802916906,1.01768312075502,1.01944701986981,1.02014804779564,1.02088713218332,1.02344606243642,1.02488060154673,1.0257449797413,1.02654988711864,1.02690778116031,1.02683465487603,1.02532019914858,1.02823351952114,1.02531955432406,1.00258375423352,1.00706581176818,1.00772145784356,1.00772066052688,1.00767375021485,1.00779087420553,1.00858486866125,1.0087565185093,1.00943363269695,1.00913698098695,1.01041370164236,1.012530955699,1.01024628898105,1.0093164545021,1.00953068455264,1.01189906467003,1.01255878182691,1.01275626806746,1.01331222316486,1.01260425811953,1.01554804942706,1.01666458752458,1.01662964330359,1.01829277765719,1.01898996569463,1.01963454687197,1.02202215657027,1.02333337442966,1.02413135469154,1.02488262971172,1.02522222292516,1.02515095212577,1.02380593286802,1.02655492665138,1.02380528744719
513,1.00122152272644,1.00465514931772,1.0051940634114,1.00519281843866,1.00514564181482,1.00523899601175,1.00588190095736,1.00603330351648,1.00657855907225,1.00628854930924,1.00717814101385,1.00898008541657,1.00700996890016,1.00646804944662,1.00668236461749,1.0083867792307,1.00898646132759,1.00915359205551,1.0096402673598,1.00900066946342,1.01120056192131,1.01206531865388,1.01202973740916,1.01333172348329,1.01392069846156,1.01435671564507,1.01618821679589,1.01711577367219,1.01772365447368,1.01833814102472,1.0186320543516,1.01854680381229,1.01760903041332,1.01992946027186,1.01760801139178,1.00106258219474,1.00436826492561,1.00490877118418,1.00490752596706,1.00486033599714,1.00495379754922,1.00559818991467,1.00574998629664,1.00629767869175,1.00600547054219,1.00689702553065,1.0087008953952,1.00672880657043,1.00618502122929,1.00639939672899,1.00792211921243,1.00852289294569,1.0086904828012,1.00917833502061,1.00853749020726,1.01062093428102,1.01144742808098,1.01141182536853,1.01265268049776,1.01324123272902,1.01361723457294,1.01534345984833,1.01619599856005,1.01676311657823,1.0173444308685,1.01762706196058,1.01754319507938,1.01670703502257,1.0189196291528,1.01670601536747
514,1.00097029014049,1.00420670171409,1.00471152368979,1.00471322906226,1.00466701373392,1.00475993255611,1.00537526119379,1.00551954381384,1.00601189497998,1.00577011246854,1.00660540317331,1.00835372158403,1.00643860868125,1.00595287282497,1.00617073452414,1.00774999853799,1.0083431876253,1.00850549631339,1.00897416378586,1.00835492609025,1.01043303217798,1.01125778914895,1.0112253334692,1.01246413099195,1.01303698967424,1.01343590747598,1.01517117991922,1.01602035612595,1.0165955932072,1.01718549805703,1.01747220120715,1.01738176578636,1.01656516208729,1.01884387765035,1.01656657227551,1.00078404369461,1.00387175910164,1.00437456675741,1.00437627275392,1.00433004195135,1.00442226245504,1.005034945231,1.00517872535986,1.00566765871749,1.00542792509226,1.00625843459646,1.00800316849726,1.00609158267562,1.00561074757283,1.00582868333664,1.00721937402825,1.00781125534558,1.00797280941504,1.00843983306042,1.00782215976527,1.00977352762992,1.01055602020713,1.01052354214281,1.01169590307742,1.01226542967117,1.01260312152135,1.0142258243796,1.01499440261539,1.0155263831296,1.01608143792679,1.0163562279184,1.01626683859981,1.01556029917025,1.01773230679132,1.01556171090717
515,1.00108832606608,1.00441562254869,1.00489425244385,1.00489641022945,1.00485035423354,1.00495816177449,1.00556278361389,1.00570990526469,1.00621981808656,1.00592889952166,1.00668381429469,1.00836415680719,1.00651725875962,1.0061121172995,1.00633047198623,1.00812625162067,1.00871998920087,1.00888239736109,1.00935020871559,1.00873225928825,1.01096632206575,1.0118474523935,1.01181549956657,1.01314523151665,1.01372709310721,1.01420471953591,1.01609333584516,1.01703766218835,1.0176497831579,1.01827391741923,1.01857105818158,1.01849103168161,1.01760812966608,1.02010104549403,1.01760991131038,1.00092635172919,1.0041235609852,1.00460257324103,1.00460473174564,1.00455866242038,1.00466634074056,1.00527110834177,1.00541832670138,1.00592873887581,1.00563706851279,1.00639179273966,1.00807228794495,1.00622518897532,1.00582033946677,1.00603875751146,1.00765694815034,1.00825098294457,1.00841345123861,1.0088815054319,1.00826324353745,1.0103823165788,1.01122547800351,1.01119350576036,1.01246292770794,1.01304350057949,1.01346314509726,1.01524850414121,1.01611898298833,1.01669114139739,1.01728286777672,1.01756895673891,1.01749017251464,1.01670854080188,1.01910032522119,1.01671032426031
516,1.00194295313192,1.00593143665813,1.00655254388817,1.00655550388962,1.00650979234586,1.00660066361593,1.00733567808372,1.00749843541422,1.00810905064243,1.00783525854414,1.00894177308143,1.01090793905232,1.00877599203628,1.00801899604753,1.00823787697272,1.0102052197089,1.0108453011288,1.0110308645489,1.01155043834294,1.01088171412993,1.01339383274779,1.01437535109946,1.01434433870847,1.01580807211923,1.01644352599371,1.01697963110596,1.01906389729616,1.02016905015595,1.02086815070621,1.02155145286876,1.02186979089138,1.02178540366374,1.0206347738407,1.02313644554365,1.02063721326204,1.00173410918438,1.00555568702468,1.00617517858611,1.00617813978009,1.00613241113936,1.00622261709521,1.00695537502402,1.00711772475007,1.00772552102015,1.00745328215352,1.00855560589035,1.01051871430021,1.00838976149321,1.00763708925342,1.00785605308462,1.00960829706376,1.01024733697613,1.01043226492366,1.01095048920284,1.01028302636599,1.01265257936247,1.01358668980902,1.01355565352567,1.01494470948046,1.01557689154995,1.01604355838485,1.01800111427459,1.01901488074083,1.01966485093043,1.02030855916139,1.02061331584145,1.02053036288248,1.0195066258528,1.02189118812248,1.01950906820973
517,1.00267405837453,1.00722929171778,1.00793734686861,1.0079402166989,1.00789453913203,1.00798175708825,1.00880166575172,1.00897617687512,1.00966405069097,1.00938134796022,1.01070336847219,1.0128461839492,1.01053783299322,1.00956471306997,1.00978315968866,1.01206291039745,1.01273442396465,1.01293606791542,1.01349305605874,1.01278712644793,1.01564425904448,1.01674253224577,1.01671150096065,1.01834347200901,1.01902531963801,1.01966355422009,1.02200832392778,1.02330768216086,1.02410238286039,1.02485273389447,1.02519309191729,1.02511388729678,1.02370775279165,1.02637887351696,1.02371011526565,1.00245452521188,1.00683405754276,1.00754152131602,1.00754439239679,1.00749869695027,1.00758542897848,1.00840419397345,1.00857854798638,1.00926522449831,1.00898284256947,1.01030243994511,1.01244367445252,1.0101368389381,1.00916628007199,1.00938481291324,1.01143197348068,1.01210312436299,1.01230446540683,1.01286088967301,1.01215543131095,1.01486070147729,1.0159086755019,1.01587761908534,1.01743005807983,1.01810929276171,1.01867238783193,1.02088173655969,1.02208320773582,1.02282514109734,1.02353289330393,1.02385860445358,1.02378120013271,1.02251168829765,1.02505713501839,1.02251405387175
518,1.00213326119596,1.00627339620838,1.00692329431674,1.00692173151512,1.00687452910896,1.00695978349264,1.00770646188604,1.00787163279781,1.00850789576881,1.00821359692803,1.00937507626753,1.01140053609467,1.00920711011545,1.00839241248175,1.00860594721457,1.01070275923174,1.01134001109611,1.01152647976989,1.01205862039637,1.01137365027917,1.01400415900331,1.01501505551294,1.01497923697595,1.01649108709301,1.01713766775089,1.01770123618562,1.01985766071156,1.02102014874821,1.02174913537936,1.0224499891772,1.02277284157337,1.02269032525355,1.02146303270737,1.02401606761034,1.02146175578537,1.00195878670224,1.00595866210909,1.00660973575881,1.00660817260459,1.00656095555487,1.00664617993779,1.00739381390726,1.00755927018231,1.00819725291361,1.00790123417715,1.00906379194049,1.01109047730483,1.00889577410724,1.00808010520082,1.00829370613938,1.01019516280653,1.01083322538468,1.01102000319056,1.0115529847491,1.01086709740407,1.01337296289691,1.01434284308458,1.0143070011466,1.01575351950356,1.01639923838685,1.01689928837988,1.01894362406752,1.02002554386117,1.02071080188625,1.02137621811292,1.0216868841207,1.02160606378548,1.02049055199162,1.02293535545982,1.02048927419147
519,1.00132552605426,1.00484163318861,1.00535944678022,1.00535603711666,1.00530814639109,1.00541565661989,1.00604743532815,1.00619773847533,1.0067406054564,1.00644166198688,1.00731461395424,1.00910950086924,1.00714538382825,1.00661881085811,1.00683057260765,1.00872336648339,1.00931423785957,1.00947806978631,1.00996207669854,1.00932339907072,1.01167428502317,1.0125812841722,1.01254340877401,1.01391022840283,1.01450771842584,1.01499419656722,1.01693126026766,1.01793345606389,1.01859032685856,1.01923506627952,1.01953920592475,1.01945022092258,1.01843752363833,1.02085173139902,1.01843472472851,1.00121006304893,1.00463228127006,1.00515362074608,1.00515021052646,1.00510231004862,1.00521041274434,1.00584596602659,1.00599714530752,1.00654562180239,1.0062422629398,1.0071210092575,1.00892089729449,1.00695174670628,1.00641944704778,1.00663125086907,1.00837705712729,1.00897031017125,1.00913526864082,1.00962198595046,1.00898054561291,1.01124241199001,1.01212055948562,1.01208266717435,1.01340274666719,1.01400169426004,1.01443984211691,1.01629537270891,1.01723940753075,1.01786424917586,1.01848275725566,1.0187778829158,1.01869053729645,1.01775813917807,1.02008827335692,1.01775533873341
520,1.00010937701086,1.00268468323985,1.00309773880581,1.00309407662952,1.00304599639679,1.00314485021335,1.00365709185616,1.00379107122677,1.00422730065291,1.00393759807008,1.00450752883262,1.00605563642103,1.00433770388752,1.00411492410109,1.00432692745539,1.00556122317315,1.00610528875678,1.00624531525758,1.00667488712766,1.0060899442048,1.00778173959822,1.00846651864929,1.00842822573564,1.00947204185035,1.00998656261225,1.01026782620247,1.01169996916471,1.0123384526541,1.01281131652728,1.01331992542218,1.01357812641208,1.0134822772717,1.01292159203886,1.01497693887568,1.01291857448835,0.999998906763288,1.00248551685395,1.00289829670054,1.00289463384695,1.00284654407508,1.00294519491994,1.00345692320446,1.00359083594636,1.00402654550596,1.00373694946658,1.00430575135425,1.00585314437987,1.00413589234151,1.00391431094284,1.00412635666895,1.00524266949197,1.00578657488292,1.00592646181493,1.00635578201414,1.00577104161338,1.00738597183231,1.00804527062288,1.00800696183472,1.00901045515333,1.00952369462963,1.00976676950175,1.01113011794659,1.01171960517902,1.01216589785662,1.01265304030302,1.01290382208509,1.01280892488387,1.01231540468325,1.01430482226331,1.01231238545549
521,1.0001811507046,1.00281194175087,1.00321663399438,1.00321296688546,1.00316489055428,1.00326350614619,1.00376848173458,1.00389987324861,1.00431933647625,1.00404892743103,1.00461875596378,1.00616667655211,1.00444894711521,1.00422622814201,1.00443820181684,1.00578882611587,1.00633171188789,1.00647117844256,1.0068994374435,1.00631583780863,1.00809516997587,1.00880865063633,1.00877036506486,1.00985760714027,1.01038074255798,1.01069318076919,1.01219507979734,1.01287446517755,1.01336825589635,1.01389386562329,1.01415835890663,1.01406273140599,1.0134763388721,1.01562018069956,1.01347331868093,1.00006003238578,1.00259385588964,1.00299743936457,1.00299377149848,1.00294568468176,1.00304390818525,1.003547411255,1.00367852911653,1.00409611743945,1.00382679278139,1.00439392459214,1.00593985899729,1.0042240777845,1.00400413270354,1.00421615325826,1.00544254572128,1.00598471875825,1.00612376414994,1.00655112079559,1.00596836997351,1.00766558901003,1.0083517201264,1.00831341732243,1.00935761721612,1.00987877347267,1.01015130300392,1.01158017892592,1.01220745546826,1.01267311739292,1.01317611012002,1.01343278346204,1.01333806552864,1.0128233091102,1.01489907833865,1.01282028709021
522,1.00135602206647,1.0048960142556,1.00542386205202,1.00542016128159,1.00537217648397,1.00547337863298,1.00610924444875,1.00625861228398,1.00679605533425,1.00651379149953,1.00741662236055,1.00923702855446,1.00724726393295,1.00669061497112,1.0069020223466,1.00879679907582,1.0093895676754,1.00955450793287,1.01004176068619,1.00939960707199,1.01175455231362,1.01266714917747,1.01262896583336,1.01400395061368,1.01460685432896,1.01509345761598,1.01704052135469,1.01804390695518,1.01869711696303,1.01934620735925,1.01965170976088,1.01956485583556,1.01855501886538,1.02099119452721,1.01855198065828,1.00120514272041,1.00462415484219,1.00515142588333,1.00514772419089,1.00509972642586,1.00520059452538,1.0058355192051,1.00598474224537,1.00652112597853,1.00623927430134,1.00714021324071,1.00895935351588,1.00697080842432,1.00641614601018,1.00662761104532,1.00836296525401,1.00895537910758,1.00912005995375,1.00960681113266,1.00896509257825,1.01121652730191,1.01209480489835,1.01205660017201,1.01337736731408,1.01397840968589,1.01441389364154,1.01626866709382,1.01720576209836,1.01782308405472,1.0184432879984,1.01873882001221,1.01865326360037,1.0177358211291,1.02008694186536,1.01773278068971
523,1.00184410311292,1.00576128503598,1.00634959889481,1.00634681766909,1.0062991824255,1.00639991921039,1.00710010194154,1.00725797929244,1.00784919285242,1.00756704026458,1.00863009120361,1.01057879470399,1.00846139351348,1.00774466313413,1.00795691687782,1.01002081447972,1.01063817861777,1.01081517601746,1.0113281981196,1.01066122859277,1.01322172584984,1.01420419163852,1.01416704453941,1.01563910461712,1.01627439215763,1.01681293396924,1.01890690354528,1.02001713732085,1.02072118475764,1.0214103806381,1.02172950297931,1.02164527458026,1.02049424680808,1.02302552114492,1.02049196781247,1.00171448213785,1.00552687540482,1.00611729872264,1.00611451699169,1.00606687080473,1.00616787057646,1.00687019053067,1.00702858932459,1.00762309391329,1.00733820783687,1.0084044085986,1.01035596014342,1.00823567326642,1.00751587116153,1.0077281732037,1.0096389150561,1.010257714894,1.01043535763701,1.0109499778944,1.01028135258014,1.01274735851132,1.0136989465356,1.01366178124689,1.01508432447359,1.01571995850068,1.01620898757087,1.01821741965242,1.01926622374768,1.01993662658678,1.02059847823034,1.02090817443553,1.02082559105338,1.01976074156516,1.02220963647683,1.01975846126067
524,1.00225592223994,1.00649128136235,1.00714039373826,1.00713863724195,1.00709138029252,1.00718483896201,1.00794109788405,1.00810719755866,1.00875002096687,1.00845897974119,1.00965076985444,1.01170161710749,1.00948275267617,1.00863754378246,1.00885080087277,1.01103979740577,1.01167812840856,1.01186528043164,1.01239942683943,1.01171234109815,1.01443535554905,1.01547424491357,1.01543823569149,1.01699081226908,1.01764849258532,1.01823678679256,1.02045622128207,1.02165319943546,1.02239854993317,1.02311826863733,1.02344795552085,1.02336577479824,1.02211712306904,1.02475040604282,1.0221156878529,1.00211556740705,1.0062376573777,1.00688866400382,1.00688690721515,1.00683963851148,1.00693328749182,1.00769140702864,1.0078579724807,1.00850371610434,1.00821018454243,1.00940465371262,1.01145798060356,1.00923659569334,1.00838879275389,1.00860210254935,1.01062794288965,1.01126756547157,1.01145528455736,1.01199085347093,1.01130228348999,1.01392412740176,1.01492990073226,1.01489387255004,1.01639346184545,1.01705122949432,1.01758694400808,1.0197150568276,1.02084640495319,1.02155588145862,1.02224641755918,1.02256607283355,1.02248554546738,1.02132921748293,1.02387530604672,1.02132778151744
525,1.0021859932423,1.0063628995026,1.00700259510013,1.00700542718791,1.00695969382423,1.00704656525786,1.00779755061118,1.00796234212364,1.00858666215645,1.00831294854904,1.00946289349314,1.01146483017838,1.00929713471847,1.00849646361532,1.00871509385731,1.01085658723646,1.01150090994188,1.01168875429009,1.01221386631967,1.01153959578119,1.01422097670386,1.01525098647997,1.01521986604272,1.01675582350284,1.01740511440849,1.01799366150452,1.02019426967892,1.02137770913327,1.02211822928842,1.02282908507514,1.02315651595339,1.02307480854195,1.02185124390703,1.02447958575844,1.02185357686993,1.00202097965856,1.00606565673299,1.00670473305543,1.00670756607872,1.00666181923183,1.00674830719778,1.00749825943316,1.00766289142581,1.00828604163915,1.0080127916961,1.00916067180507,1.0111612203006,1.00899486350541,1.00819636140374,1.00841505672492,1.0103824850417,1.01102642624518,1.01121398786454,1.01173854870439,1.01106475954459,1.01363346091586,1.01462612660902,1.01459498726629,1.01607197328545,1.01671926378794,1.0172521988763,1.01935247475431,1.02046362946509,1.02116504009125,1.02184428689151,1.02216086197054,1.02208053547068,1.02095865186893,1.02349569835747,1.020960987132
526,1.00245024499414,1.00683175928275,1.00749672581241,1.00749979619766,1.00745416514186,1.00755273401828,1.00834218668899,1.00851325769426,1.00917812917699,1.00888978273829,1.01012424070711,1.01219461821903,1.00995870988451,1.00907345063398,1.00929223532162,1.01151796482957,1.01217827123757,1.01237411322373,1.01291720007679,1.01222525447361,1.01500297881667,1.01606970987349,1.01603887044448,1.01762695024396,1.01829495836772,1.01890921873655,1.02118748842872,1.02243780100089,1.02320929739579,1.02394091054055,1.02427533233764,1.02419591417665,1.022855788675,1.02549466068789,1.02285831642776,1.00227002819645,1.00650746808665,1.00717083764449,1.00717390910831,1.00712826333531,1.00722621314726,1.00801348919084,1.00818415710515,1.00884626207391,1.0085595101053,1.00979001282496,1.01185747186523,1.00962442733626,1.0087432381002,1.00896209436928,1.01100359957758,1.01166287618308,1.01185810314286,1.01239987267482,1.01170916870143,1.01436602362632,1.01539254612981,1.01536168637675,1.01688653704307,1.01755168974062,1.0181073127673,1.02027846760059,1.02145122094161,1.02218084023268,1.02287870856277,1.02320158202154,1.02312338526986,1.02189333334544,1.02443762816972,1.02189586372064
527,1.00233312177429,1.00662360032215,1.00727304681831,1.00727637583602,1.00723082067184,1.007328840491,1.00810344921111,1.00827217515322,1.00892113476075,1.00863828609877,1.0098365437058,1.01187646957171,1.00967109448285,1.00882227641587,1.00904141576378,1.01122570048232,1.01188104050119,1.01207421976669,1.01261054367067,1.01192553094016,1.01465482010493,1.0157091277842,1.01567855251696,1.01724882971425,1.01791013228266,1.01851641932947,1.0207686992539,1.0219953437476,1.02275643108008,1.02347976025385,1.02381212092071,1.02373041303528,1.02243637209488,1.02507174487198,1.02243911253073,1.00216630473233,1.00632324346992,1.00697170990722,1.00697504001193,1.00692947126251,1.00702702486995,1.00780018360749,1.00796866056915,1.00861586670245,1.00833389829161,1.00952940265479,1.01156737552178,1.00936390321192,1.00851794412972,1.00873714959128,1.01074775383656,1.01140247576788,1.01159525310386,1.01213074801499,1.01144649409274,1.01406273136346,1.01507951850967,1.01504892452649,1.01656005378929,1.01721910861905,1.01776995216762,1.01992175453358,1.02107576153766,1.02179752642311,1.02248907537953,1.02281051719227,1.02273011097097,1.02153905786878,1.02408429191057,1.02154180096003
528,1.00237225595905,1.00669240849074,1.00735247882746,1.00735653148854,1.00731122128094,1.00740794018504,1.00819267361718,1.00836296209331,1.00902055365444,1.00873637765815,1.00995285569311,1.01200543984438,1.00978778666027,1.00892112707271,1.00914108788157,1.0113075477288,1.01196777296434,1.01216305541899,1.01270257927645,1.01201498021016,1.01473885739505,1.01579444486272,1.01576464451657,1.0173351547298,1.01799881431386,1.01860273788874,1.02085428311294,1.02208279698758,1.02284377760131,1.02356726911441,1.02389931465672,1.02381849402277,1.02251536052114,1.02514248041751,1.02251869510209,1.00221829610463,1.00641494621331,1.00707489249189,1.00707894637459,1.00703362372772,1.00713007728308,1.0079143552407,1.00808460704298,1.00874183617644,1.00845755283917,1.0096729243674,1.01172488813568,1.00950780968567,1.00864235335073,1.00886237497189,1.01086367668522,1.01152385188443,1.01171902281028,1.01225838744013,1.01157088283659,1.01418871642644,1.01520924499203,1.01517942774111,1.01669444419437,1.01735661281217,1.01790766284995,1.0200645530177,1.02122471648863,1.02194854114951,1.02264193510203,1.0229636838773,1.02288412699368,1.02167810070998,1.02421932460704,1.02168143829708
529,1.00219418002864,1.00637796777996,1.00703513874091,1.00703743379736,1.0069915228892,1.00708403098577,1.00785560274037,1.00802514293439,1.00868152755413,1.0083822720978,1.00956653158878,1.01159843338581,1.00940052196179,1.00856519824035,1.00878318835168,1.01082395554542,1.01147646975599,1.01166869296235,1.01220523422642,1.01151908595466,1.01412318787817,1.01513678867979,1.01510509160491,1.01661497310781,1.01726510435668,1.0178257481911,1.01997942696147,1.02114355238595,1.02187006748725,1.02256805815519,1.02289120150023,1.02280872272009,1.02156760927132,1.0240990941585,1.02156950165218,1.0020307636583,1.00608395864482,1.00673947131845,1.00674176711762,1.00669584276491,1.00678773684999,1.00755708470726,1.00772620660065,1.00837973956324,1.00808216784248,1.00926241812025,1.01129132615688,1.00909635857272,1.00826514839198,1.00848320333567,1.01035820614415,1.01100964268908,1.01120123645029,1.01173641650387,1.01105156046475,1.01354635465433,1.01452355331481,1.01449183727836,1.01594453656488,1.01659194222125,1.01709974425161,1.01915660809709,1.02025073853236,1.02093940465534,1.02160688345673,1.02191949784619,1.02183817078613,1.02069637588803,1.02314206517785,1.02069827008157
530,0.999968035753688,1.00244467283506,1.00283601305738,1.00282081987764,1.00276888254399,1.00287176021714,1.00333965525,1.0034685713438,1.00389671408242,1.00357366190288,1.00410743291877,1.00566255965585,1.00393178059791,1.00373866938445,1.00393731824049,1.00526551140132,1.0057721093872,1.00589904730018,1.00632505859978,1.00573404072588,1.00746345702556,1.00814117654276,1.00809053211294,1.00913741162766,1.00965154754814,1.00992406348577,1.01135171881171,1.01199344929947,1.01246961547162,1.01298345088154,1.0132408088257,1.01314579856445,1.01256062153353,1.01460391474356,1.01254808654384,0.999841017589907,1.00221690062004,1.00260450354668,1.00258930686476,1.00253735754604,1.00263926898811,1.00310268826604,1.00323067676943,1.00365269182497,1.00333382076815,1.00386002797026,1.00540917742138,1.00368433238929,1.00349886761037,1.00369756387305,1.00491191521189,1.00541603323197,1.00554166642817,1.00596472486973,1.00537660125328,1.00702619813103,1.00767688832534,1.00762622059592,1.00863133807174,1.00914154701785,1.00937812240667,1.01073620297874,1.01132801774378,1.01177757672365,1.01227018219114,1.01252019454809,1.01242559814393,1.01190979343981,1.01389310927264,1.0118972504248
531,0.999438626599667,1.00150580150179,1.00184015216044,1.00182517808479,1.00177326723832,1.00187133803936,1.00227565062416,1.00239493263818,1.00275949464729,1.00245325666269,1.00283415422646,1.00426355674519,1.00265839598096,1.00261869953284,1.00281784281357,1.00392189769439,1.00440518012417,1.00452011895519,1.004917872583,1.00435508054339,1.00584035026309,1.00643336402084,1.00638288418074,1.00730722424756,1.00778724130244,1.00798602478494,1.00922445116528,1.00972564026878,1.01013400287641,1.01059644504879,1.01083680246793,1.01073757881152,1.01034266269457,1.01226573030484,1.01033029333059,0.999339070909371,1.00132721468268,1.00165870905173,1.00164373227146,1.00159181202767,1.00168914885036,1.00209004567149,1.00220861977066,1.00256850309727,1.0022654582448,1.00264057849239,1.00406542105266,1.00246478633516,1.00243093205856,1.00263011260097,1.00364437326627,1.00412576209148,1.00423970360988,1.00463520095928,1.00407461914738,1.00549721163397,1.00606901171839,1.00601851362776,1.00691004889924,1.00738705375829,1.0075575013758,1.00874121918084,1.00920334632779,1.00959086287668,1.01003664488264,1.01027123528761,1.01017236465425,1.00983146227333,1.01170674049083,1.00981908668078
532,0.998887693629187,1.00052777090599,1.00080217426719,1.00078826218462,1.00073667440809,1.00083844329676,1.00118711760414,1.00129909957329,1.00161359704276,1.00131048721699,1.00153790099566,1.00283793067246,1.00136253355136,1.00147719894046,1.00167773222156,1.00250380575689,1.00296683551165,1.00307095456789,1.00344116855786,1.00290666365397,1.00411085489481,1.00460906241393,1.00455967943596,1.00534591629104,1.00578812435896,1.00590379933084,1.00692922708788,1.00727858342032,1.00761226000725,1.00801820703969,1.0082395077929,1.00813674940998,1.00792781571699,1.00969133029656,1.00791632552297,0.998820194348929,1.00040652764637,1.00067931300225,1.0006653992425,1.00061380521318,1.00071515516638,1.00106188847299,1.00117347089966,1.00148531950829,1.00118400131138,1.00140810965146,1.0027055496195,1.00123271980051,1.00135073390936,1.00155129228072,1.00231431696015,1.00277627934054,1.002879831008,1.0032487674127,1.00271550914804,1.0038764747406,1.00436010816642,1.00431071300094,1.00507430563392,1.00551472181121,1.00561043424182,1.00659790245491,1.00692045896827,1.0072397650363,1.00763416971523,1.00785146537036,1.0077490327163,1.00757665551438,1.0093054731296,1.00756516114988
533,0.998685713385401,1.00016875852781,1.00041936543818,1.00040659337082,1.0003553669422,1.00045422527968,1.00077773690259,1.00088537564794,1.00116897649827,1.0008810726989,1.00104603802384,1.00229138008343,1.00087115334009,1.00104908977087,1.00125104776727,1.00199438353525,1.00244974569697,1.00254937083205,1.00290654082457,1.00238594288265,1.00349756167172,1.00396426454659,1.00391607581403,1.00465580090428,1.00508508261879,1.00517387628865,1.00612841382362,1.00642650689969,1.00673671208112,1.00712394934625,1.0073397910843,1.00723405025063,1.00709396642193,1.00881093543685,1.00708341368716,0.998626685118926,1.00006273471752,1.00031187714847,1.00029910373402,1.00024787187464,1.00034635701026,1.00066812040577,1.00077539770797,1.00105660351884,1.00077033032824,1.00093232639743,1.00217533855474,1.00075742213955,1.00093836581166,1.00114034592302,1.00182881716906,1.00228321460019,1.00238232807801,1.00273834361885,1.0022188732281,1.00329285911803,1.0037468645186,1.00369866540213,1.00441867564701,1.00484636119907,1.00491782454868,1.00583933515978,1.00611421152553,1.00641197114653,1.00678921552603,1.00700157553055,1.00689614457478,1.00678754903509,1.00847419177903,1.00677699295057
534,0.998634858790764,1.00008079065968,1.0003236329977,1.00030852220713,1.00025651127396,1.00035828339759,1.00067140156516,1.00077786371179,1.00105883172074,1.00076379989343,1.00091739730309,1.00216088975358,1.00074132098539,1.00092932642716,1.00112858540688,1.00187645440536,1.00232463471318,1.00242180729132,1.00277873612843,1.00225641353878,1.00335975606485,1.0038202463475,1.00376954505754,1.00450250878585,1.00493023591827,1.00501196851186,1.00595374920042,1.00624510178654,1.00655200358364,1.00693761627921,1.00715264624315,1.00704675490057,1.00690460751886,1.00860356572042,1.00689211825596,0.998556091174265,0.999939874768732,1.00017944188896,1.00016432892813,1.0001123104672,1.00021329278592,1.0005225667377,1.00062821774904,1.00090385045934,1.00061255083333,1.00075972826565,1.0019980904524,1.00058362409507,1.00077810259927,1.00097739193464,1.00166066817734,1.00210667456775,1.00220272111406,1.00255707628722,1.00203729101898,1.00309356707902,1.00353794082069,1.00348722510918,1.00419558148361,1.00462018023503,1.00468186357214,1.00558316044851,1.00584572622176,1.00613744800988,1.00651103237944,1.00672187287589,1.00661613331696,1.0065134145508,1.00817867012914,1.00650092019265
535,0.998268716523041,0.99943191550624,0.999633602362428,0.999618567649741,0.999566548273202,0.999670090834201,0.999942750517098,1.0000441925493,1.00029202045602,0.999994490714102,1.00003852988047,1.00119219034532,0.99986233613009,1.00016024347334,1.00035976364794,1.00094371750725,1.00137706091635,1.00146661243982,1.00180575423857,1.00130112579786,1.00222962529432,1.00263096971981,1.00258029826406,1.00322812783338,1.00363140080722,1.00366291057904,1.00447377452752,1.00466881015766,1.00492804005038,1.00527788765517,1.00548036449887,1.00537300941753,1.00535849425399,1.00697026170997,1.00534605598965,0.998239008685877,0.999378242329767,0.999579843870916,0.99956480838002,0.999512786317574,0.999616294977934,0.999888833360258,0.999990256395183,1.00023793949379,0.999940472792721,0.999984263459497,1.001137776742,0.999808060583787,1.00010623415505,1.00030576467754,1.00085774367975,1.00129104186976,1.00138055691093,1.0017196323358,1.00121505658581,1.00212315652504,1.00251773290432,1.0024670559013,1.00310416723368,1.00350714719949,1.00352843249829,1.00432096312403,1.00450349183355,1.00475588336686,1.00510014831508,1.00530066828206,1.00519363107262,1.00519554169622,1.00678824046817,1.00518310140719
536,0.997781460778714,0.998583902564066,0.998730551088912,0.99869893018942,0.99864133613211,0.998745569916923,0.998924017186467,0.999013789203748,0.999221209978528,0.998880949615752,0.998798227972923,0.999901022211731,0.998613520874459,0.999029085030762,0.999209519036691,0.999787244242873,1.00015395464501,1.00021818781892,1.00053726217183,1.00003869468196,1.00088032907325,1.00122275405396,1.00115422738616,1.00173430087311,1.00211619370269,1.00209258231421,1.00278603456991,1.00290333243721,1.00312757687266,1.00345363043852,1.00364467074396,1.00353424133645,1.00360108088313,1.005128161037,1.00357488075079,0.997752334544919,0.998531621966137,0.998677412869721,0.998645790312952,0.998588193234039,0.998692232065912,0.998869686316784,0.998959247416616,0.999165276688777,0.998826000652706,0.998741625934429,0.999843119016478,0.998556908526066,0.99897414412704,0.999154587944073,0.999705971237426,1.00007211806427,1.0001360573199,1.00045446514288,0.999956549636996,1.00077995558573,1.00111620169662,1.00104766780809,1.00161817843197,1.0019992122228,1.00196730407007,1.00264477672182,1.0027512265539,1.00296965323474,1.00329102322769,1.00348041336344,1.00337014216451,1.00345094553495,1.00496231749206,1.00342474147703
537,0.997899660193522,0.998793202823513,0.998951250836798,0.998919735170835,0.998862186999684,0.998967154747445,0.999158113779012,0.999249404613336,0.9994665794159,0.999127762898782,0.999078313446272,1.00020796430565,0.998893708952644,0.999275965599335,0.999456467523149,1.00009010982129,1.00046126583302,1.00052772076146,1.00085167652662,1.00034836705562,1.00125111139624,1.00161457842931,1.00154618495402,1.00215718466623,1.00254496169651,1.00254402780804,1.00328741269769,1.00344007814442,1.00368162229351,1.00402089717168,1.00421677152203,1.00410726049257,1.00413161891587,1.00569458547287,1.00410551474655,0.997877548697773,0.998753264084825,0.998911183062859,0.998879666180645,0.998822115791119,0.998927053846039,0.99911786025327,0.999209121028903,0.999426085839434,0.999087405818538,0.999037684608994,1.00016715645244,0.998853072937479,0.999235614276138,0.999416123207043,1.00002630745591,1.00039738692115,1.00046379461064,1.00078765441964,1.00028442987111,1.00117217837174,1.0015306572241,1.00146225820972,1.00206537223297,1.00245289969569,1.00244448628915,1.00317439868438,1.00331801917828,1.00355461409845,1.00388983929303,1.0040842854196,1.00397501944692,1.00401099693515,1.00555961285992,1.00398488969934
538,0.998071864754309,0.999098481015318,0.999272406655587,0.999240684316562,0.999183082955012,0.999288304426505,0.999496231095232,0.999589926058456,0.99982333456892,0.999481641574325,0.999476026280475,1.00064212088942,0.999291389381065,0.999629556262546,0.999809738523223,1.00053673676519,1.00091414818987,1.00098390990062,1.00131597761484,1.00080446082466,1.00179904488053,1.00219321043722,1.00212462545803,1.00278058265884,1.00318113530663,1.00320674352134,1.00401921641281,1.00422019995661,1.004485784323,1.0048436475496,1.00504488440397,1.00493737554229,1.00490314389431,1.00651797571527,1.00487688120121,0.998054180088155,0.999066265594791,0.999240662496162,0.999208939220938,0.999151336167369,0.999256662159344,0.99946512561825,0.999558939592053,0.999793111111455,0.999450852001276,0.999446094561349,1.00061293046059,0.999261452636761,0.999598770878392,0.999778958237594,1.0004834098462,1.00086114587621,1.00093106279956,1.00126350419841,1.00075160490996,1.00173295353412,1.0021228137676,1.00205422428046,1.00270320647959,1.00310399879664,1.00312235282961,1.00392261681992,1.0041154459662,1.00437647299235,1.0047305492351,1.00493045272047,1.00482327459635,1.00479963018673,1.00640060664649,1.00477336492836
539,0.998051292803968,0.999062197177416,0.999241116839613,0.999209224367429,0.999151564694284,0.999253409725225,0.999461431607258,0.999555386152074,0.999790834666095,0.999445873782919,0.999438964815076,1.0006045716993,0.999254236090232,0.999593612457159,0.99977360454641,1.00047215009847,1.00084995486035,1.00091999073117,1.00125310117458,1.00074038882502,1.00170971454444,1.00209607666684,1.00202730326215,1.00267104065684,1.00306993505743,1.00308549181013,1.00387761698525,1.00406606199639,1.00432472356128,1.00467658773611,1.00487611454965,1.00476733460759,1.00474393285234,1.00633401836358,1.00471752552606,0.998027386675032,0.999019016048203,0.999197775530072,0.999165881727049,0.999108219650676,0.999210022844594,0.999417848804784,0.999511765408122,0.999746951523599,0.999402155428393,0.999394897004996,1.00056026458684,0.999210160492555,0.999549900317141,0.999729899972569,1.00040325265686,1.00078095899493,1.00085093549332,1.00118392402187,1.00067132165876,1.00162458964551,1.00200560863576,1.00193682923066,1.002572131422,1.00297073434083,1.00297832837089,1.00375606761284,1.00393470999744,1.00418802266729,1.00453552517031,1.0047335188882,1.00462500557805,1.0046145586303,1.00619004570503,1.0045881479797
540,0.997949079264371,0.998881315357223,0.999048422739233,0.999016301048258,0.998958555529803,0.999059685554668,0.9992545037973,0.999346854908426,0.999572280612076,0.99922552561509,0.999184417517802,1.0003227653023,0.998999528693643,0.999373058606478,0.999552832118523,1.00021632965267,1.00058917648675,1.00065680177508,1.00098487464211,1.00047696521882,1.00140251530843,1.00177340351764,1.00170436789775,1.00232629854593,1.00271763928746,1.00272190770225,1.00348125503797,1.00364545299174,1.00389228017215,1.00423567102145,1.004431880082,1.00432341612022,1.00433239282161,1.00590388057109,1.00430578935801,0.997901646189001,0.99879655988336,0.998961395846061,0.998929271350423,0.998871520777083,0.998972121414172,0.999164295851114,0.999256084702731,0.999477820733772,0.999133673916101,0.99908818115087,1.00022301774336,0.998903274431225,0.999281220587466,0.99946101076067,1.00008748182994,1.00045881738309,1.00052566563875,1.00085196055238,1.00034580537138,1.00124388099704,1.00160529974403,1.00153625243197,1.00214382239944,1.00253307570683,1.00252600297144,1.00326189057976,1.00340956691782,1.00364773078815,1.00398428510535,1.00417810055067,1.00406970693062,1.0041010567787,1.00565334795151,1.00407444705579
541,0.998581533712595,0.999982878872266,1.00022424406115,1.00021284129605,1.00016206185401,1.00025840940463,1.00057245394422,1.00067882003816,1.00095108542076,1.00066670008771,1.00079679526587,1.00200925250833,1.00062255086743,1.00083622860849,1.00103983045224,1.00172165062687,1.00217741017458,1.00227651079279,1.00262930255153,1.00211417713245,1.00316117509437,1.00360893496745,1.00356219874755,1.00427257030368,1.00469202699011,1.00476694053874,1.00567857245684,1.00594554731357,1.00624080435279,1.00661609567103,1.00682816523878,1.00672168711796,1.0066189104303,1.00829583330164,1.00660948767096,0.998565840590057,0.999953999989819,1.00019639665378,1.00018499360119,1.00013421292336,1.00023077967493,1.0005459904047,1.00065261434466,1.00092654664003,1.00064092494972,1.00077289453151,1.00198692381907,1.00059864667534,1.00081045720578,1.00101406353014,1.00167193049229,1.00212838859641,1.00222783091285,1.00258143051183,1.00206549024595,1.00309959353783,1.0035432581862,1.00349651920505,1.00420009446581,1.00462022033776,1.00468746956683,1.00558694603641,1.00584570883628,1.00613630555534,1.0065076832804,1.00671838541787,1.00661234673813,1.00652070505133,1.00818382113989,1.00651128141373
542,0.997915490567283,0.998818233754582,0.998984431358093,0.9989561969382,0.998899744485931,0.998999014299298,0.99919989433691,0.999292628668308,0.999512098508658,0.999178607807912,0.999128263299539,1.00024672469954,0.998945308362508,0.999330327697275,0.999514643560724,1.00010832233943,1.0004904720613,1.000560807399,1.00088613508566,1.00038418921908,1.00125728739343,1.00161677278401,1.00155189824141,1.0021530774529,1.00253928956223,1.00253428437883,1.00326450634096,1.0034063003933,1.00364259970985,1.00397666514901,1.00417082354378,1.00406098508095,1.00410090254199,1.00564505189029,1.00407751600756,0.997863889331239,0.998726176508449,0.998889582141335,0.998861345021043,0.998804887151074,0.998903507112666,0.999101140582436,0.999193183268939,0.9994081179219,0.999077839941657,0.999022116553839,1.0001362559525,0.998839141968082,0.999229575356133,0.999413910071616,0.999969435190364,1.00034972580647,1.00041910780024,1.00074224836739,1.00024246429983,1.00108643407,1.00143581826967,1.00137093181979,1.00195690155845,1.00234059349251,1.00232400923583,1.00302958856652,1.00315391865119,1.00338113223687,1.00370807487817,1.0038997438699,1.003789906514,1.00385361704433,1.00537865117144,1.00383022457209
543,0.998234134060845,0.999368775101142,0.999571681783721,0.999558673534527,0.999507326811542,0.999603887673558,0.999875392437146,0.999975980728424,1.00021383711135,0.999929034217137,0.999962613131535,1.0011012937212,0.999787418980578,1.00009697650266,1.00029887294979,1.00084604737973,1.0012833544384,1.00137386797001,1.0017105360092,1.00121005196297,1.00210562225942,1.00249905715344,1.00245055294066,1.00308433100916,1.00348148138365,1.00350985120707,1.0043024582036,1.00448235046256,1.0047361307621,1.00508067945812,1.00528139535238,1.00517369187536,1.00518144303125,1.00678010944111,1.00517068182594,0.998220712062675,0.999344195485281,0.999547684372249,0.999534675835591,0.999483328002622,0.99958001478922,0.999852180517024,0.99995291491844,1.00019171265248,0.999906212701042,0.999940851902423,1.00108043045087,0.999765654419395,1.00007415839606,1.0002760589381,1.0008046470183,1.00124235190423,1.00133305827162,1.00167018435508,1.00116923619316,1.00205444381096,1.00244454570649,1.00239603906872,1.00302435646676,1.00342185828945,1.00344432673098,1.00422728189071,1.0044007480646,1.00465091087608,1.00499243798155,1.00519209228026,1.00508470848166,1.00510095500319,1.00668875753876,1.00509019297427
544,0.998175632067616,0.999265533161008,0.999461423172011,0.999447966441557,0.999396464783888,0.999494343547879,0.999758177945865,0.999857743592345,1.00008986859263,0.999804415391265,0.999821590779521,1.00094828813223,0.999646147532697,0.999971899220661,1.00017330095024,1.00069844208133,1.00113195036878,1.00122075983283,1.00155452815999,1.00105654577155,1.00192782890388,1.00231214291306,1.00226314978286,1.00288370417059,1.00327738553815,1.00329698938966,1.00406860881109,1.00423351310736,1.00447982862389,1.00481883399867,1.00501766171957,1.00490959680739,1.00493617566124,1.00652082910577,1.00492504124151,0.998168245992409,0.999251704993069,0.999448527894573,0.999435071017526,0.999383568828766,0.999481656880891,0.999746561943854,0.999846360693155,1.00007999757179,0.999793445047028,0.999812361280069,1.00094050500705,0.999636916934613,0.999960930247555,1.00016233362318,1.00067317434429,1.00110731419334,1.0011964364606,1.00153093857868,1.00103221907065,1.00189651053534,1.00227866452715,1.00222967000281,1.00284652098652,1.00324087129859,1.00325587407958,1.00402067061224,1.0041812132896,1.00442497855323,1.0047617923998,1.00495984617937,1.00485211156062,1.004884281967,1.00646005447256,1.00487314703582
545,0.998135032635904,0.999195035083421,0.999385747827342,0.99937073186069,0.999318706596693,0.999417563484174,0.999673761594539,0.999772666729677,1.00000383630317,0.999711085678915,0.999716342088053,1.00083824152261,0.999540100726419,0.999876911626774,1.00007651700776,1.00060272783976,1.00103006476983,1.00111654224618,1.00144853351884,1.00095101394701,1.00181523226749,1.00219405749424,1.00214338705776,1.00275771280191,1.00314937738959,1.00316395137992,1.00392478599566,1.00408385901314,1.00432688308002,1.00466372193407,1.00486147093366,1.00475320843563,1.00478334337392,1.0063539838135,1.00477091606571,0.998095912118346,0.999125036439018,0.999314030673636,0.999299013634712,0.999246984637327,0.999345435694679,0.99959962860078,0.999698108554969,0.999926483151767,0.999635701296901,0.999637619238329,1.00075684697182,0.999461363998614,0.999801539795714,1.00000116027711,1.00049580424141,1.00092200244247,1.00100789159181,1.00133853575329,1.00084234530912,1.00168369521298,1.00205467124746,1.00200399371832,1.00260636927528,1.00299642698412,1.00300138917536,1.00374262970862,1.00388788795363,1.00412364681598,1.00445473768454,1.00465047950407,1.00454232065715,1.00459136181474,1.00614614719287,1.004578932038
546,0.998242751618402,0.999382365655868,0.999585795270284,0.999574610309757,0.999523872222206,0.999620646555752,0.999897101799833,0.999998165062545,1.00023516965087,0.999956323049849,0.999990860925418,1.00112452879376,0.99981658323914,1.00012621925449,1.00033023451375,1.00085992665707,1.00130241506184,1.00139461958037,1.00173096894475,1.00123232378517,1.00211794963385,1.0025110219798,1.00246447351464,1.00309532308558,1.00349193070399,1.00352010272404,1.0043095863073,1.00448608551068,1.00473799694768,1.00508095675247,1.0052821599895,1.00517357515329,1.00518909444609,1.00678532590623,1.00517984353018,0.998225701051255,0.999351425215945,0.999554981356938,0.999543796067998,0.999493056509064,0.999589851450937,0.999866439929151,0.999967536013803,1.00020474192107,0.999925727383988,0.99996045652594,1.00109431406261,0.999786173906132,1.00009562846751,1.00029964958122,1.00080978356266,1.00125236513905,1.00134460815704,1.00168105791292,1.00118230471163,1.00205615028442,1.00244534662787,1.0023987952605,1.00302345748422,1.00342004107712,1.00344211495416,1.0042209377749,1.00439018416713,1.00463810572255,1.00497778958404,1.00517784766586,1.00506952511322,1.00509484396339,1.00668038206384,1.00508559218508
547,0.998343334502192,0.999560481740821,0.999769779911326,0.999758704846664,0.999708012436606,0.999807835221446,1.00009422170959,1.0001964413225,1.00044081714278,1.00016374863212,1.00022506846249,1.00138026743349,1.00005088710382,1.00033372381022,1.00053782046466,1.00112333362817,1.00156925361389,1.0016631636497,1.00200319224966,1.00150100307358,1.00244329448809,1.00285500825627,1.00280859220234,1.00346652324683,1.00387051252692,1.00391537092586,1.00474691508441,1.0049523003997,1.00521825033376,1.00557118108512,1.00577560442078,1.00566764783201,1.00565318991943,1.00728536650804,1.00564403304289,0.998308815731782,0.999498553826456,0.999706654445776,0.999695578691648,0.999644883112924,0.99974441697595,1.00002939762101,1.00013132134961,1.0003737464256,1.00009803904102,1.00015700511326,1.00131033287378,0.999982812028069,1.00026802531211,1.00047213527925,1.00102769694707,1.00147282684258,1.00156632469879,1.00190541396789,1.00140414858903,1.00232565528256,1.00273029696415,1.00268387515397,1.00333093866393,1.0037337537547,1.00376947546225,1.0045830236748,1.00477572290035,1.00503494381403,1.00538251211013,1.00558506856819,1.0054772813598,1.0054803618475,1.00709764777528,1.00547120332584
548,0.999014673655483,1.00073403327488,1.00102091202708,1.00102739347734,1.00098261615015,1.00107825890126,1.00148020997604,1.0015965393254,1.00189526450933,1.00166691567198,1.0019076037267,1.00315364238325,1.00174249161969,1.00185546538996,1.00207967864152,1.00274482531233,1.00326718224648,1.00339092274902,1.00375923523609,1.00324364003262,1.00435366857399,1.00485285152916,1.00482532764117,1.00559066281305,1.00602881444167,1.00615124760694,1.00716101290806,1.00748818269437,1.00781125680702,1.00820388324796,1.00842589135165,1.00832123282334,1.00816928357027,1.00993175977164,1.00817466016548,0.998984800349871,1.00068003733151,1.00096672994998,1.00097321173143,1.00092843208408,1.00102400532328,1.00142570431224,1.00154198880072,1.00184039850307,1.00161222087165,1.00185243742298,1.00309814174228,1.00168731666786,1.00180078045105,1.00202500542027,1.00265871816994,1.00318096318683,1.00330463141093,1.00367279360303,1.00315733654433,1.00424772643789,1.00474038889914,1.0047128620006,1.0054679163195,1.0059056933843,1.00601846995249,1.00701075973718,1.00732560176097,1.00764198972761,1.00802919450784,1.00824932096731,1.0081450174688,1.00801051346573,1.009757585641,1.00801589076467
549,0.998965813578776,1.00065247717218,1.00093221942319,1.00093322610138,1.00088661904985,1.00098466518516,1.00136914257421,1.00148367864363,1.00178255122569,1.00153665808161,1.00176791597504,1.00302364125607,1.00160004401683,1.00171935248033,1.00193721721523,1.00264691707907,1.0031516627418,1.00326928473416,1.00363613209502,1.0031174307354,1.00425315766942,1.00475140980309,1.0047180165718,1.00548760729558,1.00592592295248,1.0060465068102,1.00705879538256,1.00739083561991,1.00771699344208,1.00811345818743,1.00833563811408,1.00823103656918,1.00806549408553,1.00982932318614,1.00806634278589,0.998948844738924,1.0006213894045,1.00090189128185,1.00090289797592,1.00085628966516,1.00095448799383,1.00133981177555,1.00145453778997,1.00175463385368,1.00150781653686,1.00174042124275,1.00299728573399,1.00157254531566,1.00169051555986,1.00190838580327,1.00259456111505,1.00309982318102,1.00321769419629,1.0035851342438,1.00306583315727,1.0041886937222,1.0046828204657,1.00464942513473,1.00541225822845,1.00585102516874,1.00596429516667,1.00696465812679,1.00728844479762,1.00760998313195,1.00800261133337,1.00822346000657,1.00811927701812,1.0079654401713,1.0097172750346,1.00796628888292
550,0.999257206942769,1.00116840694358,1.00148045515431,1.00148206270393,1.00143568295908,1.00153249912564,1.0019512585804,1.00207053741674,1.00239921548284,1.00215112510986,1.0024645034716,1.00378544596386,1.00229705403941,1.00233434791312,1.00255277313695,1.00338741267155,1.00390662363941,1.00403131634073,1.00441312539922,1.00388008380436,1.00514827127231,1.00569316858853,1.0056604528273,1.00649667459202,1.00695300732003,1.00711521005828,1.00823140366387,1.00863929395007,1.0090030305913,1.00942712391887,1.00965831646432,1.00955641023646,1.00929020062168,1.01112093674752,1.00929154611016,0.999247591829476,1.00115024185482,1.00146389341196,1.0014655009611,1.00141912066369,1.0015162792597,1.0019368551794,1.0020565334385,1.00238780427927,1.00213780220371,1.00245412125375,1.00377750095507,1.00228667098701,1.00232102651933,1.00253945354132,1.00335314159003,1.00387343075614,1.00399865700082,1.00438171916175,1.0038474206283,1.00510605533983,1.00564806498487,1.00561534801912,1.00644653385554,1.00690401628132,1.00705964506257,1.00816644881897,1.00856792408684,1.00892791304451,1.00934879531482,1.00957887423569,1.009477501242,1.00922062851485,1.01104065164251,1.00922197402361
551,0.999144949170069,1.0009695234854,1.00127577768756,1.00127728908638,1.00123086715573,1.00132536321766,1.00173431883885,1.0018524574497,1.00217382888982,1.00192400711733,1.00221082879288,1.00351040323293,1.00204328655373,1.00210717013971,1.0023255352133,1.00308886163157,1.00360473517143,1.00372775694367,1.00410593593818,1.00357639574025,1.00477522868359,1.00529767301086,1.0052648400413,1.00606847939895,1.00651751801731,1.00665741340791,1.0077218261202,1.00809456676723,1.00844031733541,1.0088504580751,1.00907686953402,1.00897405298654,1.00874929880914,1.01053254204168,1.00875056480058,0.99910461320659,1.00089700466792,1.00120217528492,1.00120368679538,1.0011572615106,1.00125147898776,1.00165914099432,1.00177701164535,1.0020966078871,1.0018479986358,1.0021326321161,1.0034304794899,1.0019650770475,1.00203117536302,1.00224955676438,1.00297589445073,1.003491056829,1.00361370123147,1.00399102534678,1.0034623231052,1.00463638626358,1.00515046559919,1.00511762783748,1.00590832482912,1.00635622188845,1.00648489055273,1.00752773161358,1.00788505352069,1.00822258953006,1.00862616504854,1.00885029939159,1.00874776796303,1.00854493258997,1.01031089045171,1.00854619869735
552,0.998631413062252,1.0000745073762,1.00032354542713,1.000308629747,1.00025668384131,1.00035250396574,1.00066616822597,1.00077312913719,1.00105691495468,1.00075726074443,1.00090586665216,1.00214462821286,1.00072988569346,1.00092299806136,1.00112248581165,1.00186053969513,1.00230950536198,1.00240697254839,1.00276413397251,1.0022417384406,1.00333661221161,1.00379542370619,1.00374493017806,1.00447423361713,1.00489780195448,1.00498202685195,1.00592069273968,1.00621036507949,1.00651685753502,1.00690113512217,1.00711550190781,1.00700948913246,1.00686994611422,1.00855796483285,1.00685761781942,0.998630068588715,1.00007131630562,1.00032189220423,1.00030697653956,1.00025503073316,1.00035119341888,1.00066661988506,1.00077396388557,1.00106024220786,1.00075877709423,1.00091025834361,1.00215138794798,1.00073427887744,1.00092451351132,1.00112400017709,1.00185045038498,1.0023004497371,1.00239843324335,1.00275680086153,1.00223319864475,1.00332411950486,1.00378188033523,1.003731386476,1.00445857740465,1.00488331810164,1.00496382667362,1.00589811240291,1.00618502603015,1.00648976052669,1.00687244169591,1.00708625269776,1.00698064572092,1.00684500236053,1.00852641032248,1.00683267387663
553,0.997936014597574,0.998858321984002,0.999027666654694,0.998995381386795,0.998937580292819,0.999035963322004,0.99922987798198,0.999322122982852,0.999547201965193,0.999199966610023,0.999157611082244,1.00029547644413,0.998972635625119,0.999347328530883,0.999526917015889,1.00017930011867,1.00055151160725,1.00061889476021,1.00094679107695,1.00043891552133,1.00135411842068,1.00172167086642,1.00165245676126,1.00226931339476,1.00265750059865,1.00266102146599,1.00341369833741,1.00357463214143,1.00382110125421,1.0041634656692,1.00435957326848,1.00425012945282,1.00425930110039,1.00581798038549,1.00423256057103,0.997886209873433,0.998769599989948,0.99893593562011,0.998903647348158,0.998845840857859,0.998943522920312,0.999133937786327,0.999225436673239,0.999445628068983,0.999101857011871,0.999053710636607,1.0001869128136,0.998868715621431,0.999249233700417,0.999428840174703,1.00004648672003,1.00041669009838,1.00048304611684,1.00080858394613,1.00030304198716,1.00119096292565,1.00154899073867,1.00147976443922,1.002082394803,1.00246790688701,1.00246104200869,1.00319088295456,1.00333543677747,1.00357346048797,1.00390925658633,1.00410307308636,1.00399357065239,1.00402543083824,1.00556789799321,1.00399868386403
554,0.997839757990308,0.998689356616881,0.998847530232496,0.998813543905399,0.998755166792412,0.998853649709776,0.999031900939778,0.999121929068447,0.999336190016129,0.998987420837576,0.99891908284868,1.00004112656879,0.998733214139138,0.999132993645813,0.999310645902702,0.999944175033706,1.00030762979606,1.00037143474078,1.00069500701465,1.00018999861667,1.00107545973319,1.00142987928931,1.00135882563663,1.00195874599107,1.00234332703067,1.00233320991131,1.00305738191249,1.00319763977397,1.0034339993469,1.00376908138692,1.00396243456166,1.00385246913419,1.00388870300036,1.00542694776899,1.00386054707706,0.997806236209867,0.99862953483877,0.998785888971372,0.998751900533142,0.998693519785055,0.998791580372789,0.998967716655862,0.999057294014802,0.999268600142569,0.998921925192663,0.998850086004893,0.999969317495193,0.998664204340269,0.999067507666165,0.999245171713009,0.999853932437173,1.00021617473037,1.00027935834441,1.00060150615341,1.00009790534727,1.00096458847099,1.00131249344645,1.00124143135381,1.00183154950783,1.00221449402409,1.00219693276324,1.00290523644437,1.00303423493478,1.00326474169795,1.0035952376393,1.00378698741452,1.00367703903864,1.00372875122049,1.00525504631801,1.00370059070249
555,0.997875117431467,0.99875139910348,0.99891451422154,0.998881183098602,0.998823027722311,0.998922566987199,0.99910808524946,0.999199278926485,0.999419732648076,0.999069775470086,0.999012939889109,1.00014231102932,0.998827415606421,0.999216037505433,0.999394435656792,1.00002598382723,1.00039305493598,1.00045835924095,1.00078387989405,1.00027748272807,1.00116842252915,1.00152593190234,1.00145558570538,1.00205872649924,1.00244413448718,1.00243676616488,1.00316654437717,1.00331107110147,1.00354961756082,1.00388640981188,1.00408020498212,1.00397128159978,1.00399816434286,1.00553968590071,1.00397055271935,0.997854132485195,0.998713783852374,0.998876079164942,0.998842746771616,0.998784589176522,0.998883938146534,0.999068502576066,0.999159493701853,0.999378615865788,0.999029598663448,0.998971178555823,1.00009928857875,0.998785646585983,0.999175866549241,0.999354271833108,0.999968173595515,1.00033470129503,1.00039972469978,1.00072460517455,1.00021883766841,1.0010973829243,1.00145065536584,1.00138030390824,1.00197696171415,1.00236159535755,1.00234887578968,1.00306796210358,1.00320502936664,1.00343963029145,1.00377328354942,1.00396597967208,1.00385715149111,1.00389421425095,1.00542685437988,1.00386659975622
556,0.997819785385522,0.998652479517268,0.998807744915985,0.99877538248137,0.998717544918705,0.998817251859535,0.998997782542566,0.999088158753167,0.99930114853525,0.998955317515258,0.998879911167451,0.999991010872771,0.998694847628449,0.99910264185456,0.99928219459241,0.999885131312546,1.0002519642387,1.00031664412077,1.00063847318861,1.00013655017533,1.00099944177236,1.00134882121754,1.00127950527675,1.0018706355874,1.00225296725272,1.00223900741224,1.00295088064271,1.00307909722801,1.00330989711136,1.00364064522323,1.00383355701584,1.00372253076183,1.00378200261963,1.00532297345076,1.00375519075325,0.99780311894835,0.998622550677397,0.998777267547619,0.998744904141582,0.998687064842274,0.998786645604297,0.998966539348358,0.999056780351604,0.999268879530745,0.998923677439707,0.998847211284727,0.999957472661071,0.998662141789737,0.999071006382738,0.999250564728775,0.999838788814435,1.00020525991921,1.00026975176602,1.00059115367158,1.00008964950816,1.00094249144823,1.00128845466603,1.00121913459969,1.00180500339297,1.00218680234572,1.00216836608538,1.00287149978409,1.00299369265553,1.00322128451037,1.00354946445579,1.00374147535292,1.00363055351427,1.00369815719277,1.00523150859369,1.0036713430952
557,0.997759071704547,0.998545314361517,0.998690848903719,0.99865805723454,0.998600070853666,0.998700632994245,0.998870987927239,0.998959985764454,0.999164886227344,0.998818792049225,0.998720611363829,0.999814423105358,0.99853530472252,0.998965680087439,0.99914476238014,0.999739487622002,1.00010259315412,1.00016559586622,1.00048454426309,0.999985119732227,1.00082860748845,1.00117053012965,1.0011007449925,1.00168194004419,1.0020608193788,1.00204138251021,1.00273804470784,1.00285657741498,1.0030824369066,1.00341015382645,1.00360199511152,1.00349075267217,1.00355779556863,1.00508479873741,1.00353062479792,0.99771523610127,0.998467296904714,0.998610042394723,0.998577248031328,0.998519256870535,0.998619172382571,0.998786287628901,0.998874593952125,0.999074966128885,0.998732086715013,0.998628548632633,0.999718041810099,0.998443224591452,0.998878987790494,0.999058085971476,0.999623165366971,0.999984409432041,1.0000464612925,1.0003632243312,0.999865963211452,1.00068574713662,1.00101936550781,1.00094956957778,1.00151840863994,1.00189482866382,1.00186655942771,1.00254347388854,1.00264784781292,1.00286643541759,1.00318851522463,1.00337838894234,1.0032670624854,1.00335365969628,1.00486688136177,1.00332648319435
558,0.997792259646626,0.99860382837647,0.998755933228114,0.99872345149952,0.998665571614837,0.998767364262518,0.998947248665304,0.999037551356652,0.999250297992745,0.998904108416392,0.998827798581265,0.999938587680972,0.998642666190933,0.999051314351922,0.99923073971367,0.999812018142659,1.00017736721351,1.00024135153657,1.00056185117257,1.00006114559205,1.000906926329,1.00124986487408,1.00118041561297,1.00176207694772,1.00214281460482,1.00212152148134,1.00281787321079,1.00293635712523,1.00316117474825,1.00348762126888,1.00367885342879,1.00356846865035,1.00363401630835,1.00515648840671,1.00360710274489,0.997760236496643,0.99854673621021,0.998696988466137,0.998664504802249,0.998606621459466,0.998707984727902,0.998885717050118,0.99897556069436,0.999185299404317,0.998841243727939,0.998761372709347,0.999869296867351,0.998576227854327,0.998988459075926,0.999167895905481,0.999726273224566,1.00009038728827,1.00015373956749,1.00047278837651,0.999973517618823,1.00080161592486,1.00113839734226,1.00106894021724,1.00164137630908,1.00202046242222,1.00199231846622,1.00267380818582,1.00278171977047,1.00300106635095,1.00332324211233,1.00351298219759,1.00340258629152,1.00348268545943,1.00499427849967,1.00345576772027
559,0.997550625370399,0.998176268048879,0.998301728152573,0.998268718133342,0.998210639929271,0.998313079230104,0.9984640894432,0.998550404360001,0.998738147968524,0.998393676492787,0.99824833677234,0.999304386355536,0.998062836879278,0.998540409009667,0.998719331328925,0.99919934991451,0.999553491987548,0.999612028114047,0.999921171416568,0.999431277264112,1.00016651970234,1.00047100657361,1.00040095028534,1.00092776015573,1.00129332204686,1.0012382185613,1.00184928782958,1.00190847241297,1.00210529964956,1.00241056392525,1.00259431633434,1.0024824836512,1.00261777617639,1.00407868848459,1.00259040820068,0.997508392779059,0.998101209524189,0.998223789243233,0.998190776598596,0.998132693760286,0.998234467937531,0.998382136322416,0.998467737010669,0.998650805625497,0.998309658447473,0.99815879597775,0.999210387738408,0.997973279085121,0.998456403627008,0.998635341381317,0.999088090097905,0.999440308861988,0.999497864123364,0.999804750439679,0.999317092122329,1.00002988766186,1.00032647088096,1.00025640418678,1.0007715193511,1.00113456353449,1.00107136324455,1.00166386145289,1.00170973145481,1.00189975986534,1.00219977987483,1.00238169980399,1.0022697375391,1.00242331789416,1.00387154298778,1.00239594439215
560,0.997386976092664,0.997886276784728,0.997992770072093,0.997959884255015,0.997901832421555,0.998003561673778,0.998134481863353,0.998217961794029,0.998386854277332,0.998045352969344,0.997848911134025,0.998862772032962,0.997663402179964,0.998192283171655,0.99837142704133,0.998786934676131,0.999134457243418,0.999189549786748,0.999490450323687,0.999008831882877,0.999669539722426,0.999948559558279,0.99987860983103,1.00036899477275,1.00072456434148,1.00064739771604,1.00120219162573,1.00121792439571,1.00139383099688,1.00168370329623,1.00186198697409,1.00174910090366,1.00194495836647,1.00337130300841,1.00191768283002,0.997338795920496,0.997800763230334,0.997903764427074,0.997870875612915,0.997812818471118,0.997913742212701,0.99804061238747,0.998123226230338,0.998286451683446,0.997948982796816,0.997745849691208,0.998754303463712,0.997560321105626,0.998095927590856,0.998275089245732,0.998660879752591,0.999006069351783,0.999059973470463,0.999358137110857,0.99887923146683,0.99951474815189,0.999784855423111,0.999714893876023,1.00019216316065,1.00054469993844,1.00045874293482,1.00099284291624,1.00099369180145,1.00116204459551,1.00144612204457,1.00162238076199,1.00150929193291,1.00172556310772,1.00313821472779,1.00169828132517
561,0.997797130361757,0.998598202767139,0.998751952565148,0.998734964562883,0.998682250787201,0.998781820856605,0.998995957647124,0.999089198493719,0.999287501611686,0.998992926062434,0.998905156329402,0.999957303200699,0.998727785729566,0.99915676736458,0.999354234778886,0.999751230239478,1.00015860425996,1.00023592402701,1.00055132038212,1.00006861097089,1.00078951940282,1.00111568211854,1.00106284894499,1.00160387713174,1.00197562942757,1.00194314355615,1.00258862171053,1.0026637100721,1.00286671804326,1.00317378085282,1.00336148744432,1.0032503313625,1.00338884312864,1.00488494288161,1.00337477003701,0.997742016881837,0.998500265359964,0.998650210627392,0.99863322086607,0.998580501589079,0.998679187575754,0.998888906867401,0.998981204179699,0.999173327924421,0.998883143690025,0.998788063937862,0.999834302776892,0.998610672042055,0.999047003503489,0.999244493220962,0.999606207293955,1.00001104517417,1.00008706991271,1.00039948172674,0.999919731277179,1.00061144103194,1.00092731761448,1.00087447417478,1.0014003002188,1.00176872183491,1.00172579720653,1.00234717904237,1.00240486052326,1.00259899874833,1.00289923495761,1.00308456146186,1.00297322282438,1.00313587162522,1.00461607073744,1.00312179475904
562,0.997820515077007,0.998640058289796,0.998795017210476,0.998777561535923,0.998724693933663,0.998824078627493,0.999038201356249,0.999131494944074,0.999331173768672,0.999034917901863,0.998950069027944,1.00000606160786,0.998772472508506,0.999198248658214,0.999395161434242,0.9998169837208,1.00022454658979,1.00030220474508,1.00061946977621,1.00013451344321,1.00087368245594,1.00120575923168,1.00115242843265,1.00170239550053,1.00207645001942,1.00204912174614,1.00270813831372,1.00279271017937,1.00300040621477,1.00331089486705,1.003499867327,1.00338895374379,1.00351597450556,1.00502147780377,1.00350151498242,0.997783708202362,0.998574544709156,0.9987271629668,0.998709706092454,0.998656834832239,0.998755675821457,0.99896708074159,0.999059794124201,0.999255671114381,0.998962115661321,0.998872766776188,0.999925128041732,0.998695156259483,0.999125458583919,0.999322386022515,0.999719297719027,1.00012530208499,1.00020216319171,1.00051759305135,1.00003445477183,1.00075373211172,1.00107884280001,1.00102550506633,1.00156510647306,1.00193709461884,1.00190236417538,1.00254481952146,1.00261752952726,1.00281913626294,1.00312490566843,1.00331223138151,1.00320124988966,1.00334464785883,1.0048386274225,1.00333018573284
563,0.997761233524184,0.99853514056468,0.998684204261881,0.998666639099212,0.998613729576206,0.998712946441519,0.998920246930604,0.999012373483309,0.999204647701545,0.99891148767484,0.99881279925575,0.999857851077525,0.998635123743583,0.999074723875225,0.999271536619123,0.999665459946145,1.00007057229417,1.00014703338256,1.00046178837619,0.999979225547741,1.00068861210499,1.00101032758801,1.00095687054222,1.0014923769602,1.00186340718099,1.00182580209167,1.00246162551026,1.00253139584082,1.00273150998044,1.0030361034805,1.00322342583465,1.00311123321556,1.00325461050128,1.00474183049729,1.00324005776449,0.997718454726562,0.998459081574128,0.998605267776786,0.998587701205027,0.998534787407448,0.998633336289539,0.998837296356372,0.998928709403523,0.999116310094954,0.998826471630482,0.998722255031245,0.999762841181003,0.998544563058077,0.998989722081601,0.999186552001833,0.999552578664531,0.999955773667732,1.00003125532885,1.00034375373918,0.999863427587777,1.0005500071875,1.00086370368495,1.00081023857433,1.00133386687052,1.00170237271344,1.00165650264109,1.00227344824935,1.00232963599728,1.00252281133219,1.00282205134994,1.00300750637357,1.00289519291367,1.0030573533579,1.00453184910519,1.00304279759057
564,0.997708413824273,0.998441615227878,0.9985877688466,0.998570157720977,0.998517228152631,0.998614913659585,0.998817802565649,0.998909540490009,0.999099340441493,0.998803928406001,0.998691882430592,0.999726172668673,0.998514162540719,0.998967135369448,0.999163918607108,0.99952655469073,0.999929462923032,1.0000048206651,1.00031713426343,0.999836951181298,1.000516944668,1.0008285388974,1.00077502422242,1.00129569893569,1.00166230065735,1.00161612459904,1.00222921968829,1.00228196762753,1.00247384383521,1.00277263306556,1.00295753354937,1.00284583785646,1.00301002091382,1.0044792562326,1.00299542765541,0.997655662847522,0.998347922766235,0.998490350037587,0.998472737163214,0.998419802299731,0.998516622619311,0.998715185750846,0.998805999449607,0.998989747519415,0.998698637722776,0.998579434877543,0.999607938726334,0.998401694474287,0.998861862389755,0.999058666966436,0.999388106359911,0.999788529828817,0.999862619469306,1.00017200986329,0.999694725434944,1.00034694933172,1.00064874305185,1.00059521843761,1.00110143865374,1.00146478694327,1.00140880542007,1.00199904441792,1.00203526514074,1.00221873817079,1.00251107245877,1.00269372210058,1.00258182965247,1.00276891972641,1.00422325765587,1.0027543227364
565,0.997662027302485,0.998359051201427,0.998498305113797,0.998481118662442,0.99842832634346,0.998526724378883,0.998724182435306,0.998815106120571,0.99899864927529,0.99870545504305,0.998577145118135,0.999596772768834,0.998399617364607,0.998869136709803,0.999066436861343,0.999410108407957,0.999811636528244,0.999886071966587,1.00019526510244,0.99971853660985,1.00037672514432,1.00068143773022,1.00062837239079,1.00113862996179,1.0015014114844,1.00145072172335,1.00204879220169,1.00209046618372,1.0022767012154,1.00257114956195,1.00275476494122,1.00264281416938,1.0028218375752,1.00428152727181,1.00280759500034,0.997629914776835,0.998301939677549,0.998439066705541,0.998421879220952,0.998369083707096,0.998466989565933,0.998661980709117,0.998752377191139,0.998932466730524,0.998641728983211,0.99850933630645,0.999525666778953,0.998331796257215,0.998805421340617,0.999002734374506,0.999325234246812,0.99972534598344,0.999799057831817,1.00010658365087,0.999631507567342,1.00027251161525,1.00057118877717,1.00051811742929,1.00101942229011,1.00138033685226,1.00132336747281,1.00190718558084,1.00193866786278,1.00211968744188,1.00241010455328,1.00259231092775,1.00248028132944,1.00267330456806,1.00412315149535,1.00265905976353
566,0.997632571434976,0.998306995946622,0.998443037846744,0.998425717818855,0.998372878260749,0.99847227719708,0.998666397515156,0.998756869265196,0.998937736898222,0.998644478684653,0.998508639851001,0.999522543152738,0.998331033201609,0.998808028241606,0.999005186347053,0.999333856421964,0.999733843936123,0.999807561895579,1.00011540738046,0.999639902497164,1.0002832757505,1.000582290142,1.00052907698356,1.001031732145,1.00139289544111,1.00133676181399,1.00192259381793,1.00195576157107,1.00213757239153,1.00242849772103,1.00261123141737,1.00249910817512,1.00268788528705,1.00414103050611,1.00267353065549,0.997581745824558,0.998216756059781,0.998349149824232,0.998331828137748,0.998278983481524,0.998377536410635,0.998567423010701,0.998656989982975,0.998831933607545,0.998542888006298,0.998400044975754,0.999408283652526,0.998222418515481,0.99870645469111,0.998903633438043,0.9992007067099,0.999598261512469,0.999670738360645,0.99997572210013,0.999503055349127,1.00011978971458,1.00040939062109,1.0003561679488,1.00084495946009,1.00120294340651,1.00113748678318,1.00170143445162,1.00171877243408,1.00189254725575,1.00217730819054,1.00235789142277,1.0022455649217,1.00245625976645,1.00389524137526,1.00244190160248
567,0.997531388262569,0.998127945465851,0.99825224174745,0.998234720929563,0.998181805125179,0.998281570427918,0.998464187829108,0.998553070444711,0.998723948467059,0.998431406670598,0.998267995898029,0.999260010495361,0.998090246402646,0.998594780216447,0.998791751768629,0.999078648523701,0.999473779719931,0.999545123571844,0.99984794763882,0.999377254214637,0.999975587625077,1.00025916314284,1.00020572018043,1.0006859358001,1.0010410349951,1.0009708824783,1.00152173383679,1.00152940994178,1.00169860714405,1.00198027688556,1.00215969647049,1.00204598066198,1.00226942792912,1.00369796696716,1.00225490310126,0.997493634419431,0.998060901043548,0.998182516178229,0.998164994115399,0.998112074525151,0.998211219992857,0.99839072844488,0.998478946288853,0.998645471504791,0.99835602750635,0.998187473752102,0.999175329817827,0.998009709576215,0.998519413727452,0.998716400557291,0.998979625817872,0.999372969941555,0.999443402114511,0.999744123841182,0.999275515207667,0.999854002524054,1.00013057083141,1.00007712077383,1.00054700484135,1.00089976758085,1.00082262080037,1.00135714088286,1.0013530757966,1.00151630428641,1.00179338821881,1.0019712056641,1.00185734777498,1.00209693704086,1.00351463630287,1.00208240955752
568,0.997453459845609,0.997989872784174,0.998105996677496,0.99808851704739,0.998035607843974,0.99813686950549,0.998311926644029,0.998399744858383,0.998563543349177,0.998272093621938,0.998089463238688,0.99906565816462,0.997911702857669,0.998435541271025,0.998632596463106,0.998876422140747,0.999268679491077,0.9993385311227,0.999637813778407,0.99917066223584,0.999727136852719,0.999996469014527,0.999943058449507,1.00040300480602,1.00075381651117,1.00066953860808,1.00118809166647,1.00117385682895,1.00133249857633,1.00160600014383,1.00178226126383,1.0016688991111,1.00191674182729,1.00332183328,1.00190224785781,0.997419758758794,0.997930040467885,0.998043746448041,0.998026265708597,0.997973353124817,0.998074056985932,0.998246311957701,0.998333530717856,0.998493404338343,0.998204749622719,0.998017484464565,0.998989931125085,0.997839710956882,0.998368208602901,0.998565277452334,0.998788134605625,0.9991787804808,0.999247810290572,0.999545197323248,0.999079925746498,0.999618731234199,0.999881819634656,0.999828402744729,1.00027915097624,1.00062785921473,1.00053738628196,1.00104141380434,1.00101676114693,1.00117011151087,1.00143954993006,1.00161439027249,1.00150089552073,1.00176299921989,1.0031584021716,1.00174850288711
569,0.997371692016548,0.997845135458429,0.99794982028734,0.997932235943369,0.997879284227782,0.997982700177,0.998148350555733,0.998234638601139,0.99838864045523,0.998100627550794,0.997897651382904,0.998857572350432,0.997719804872006,0.998263994682125,0.998460966044924,0.998671596185882,0.999060397707944,0.999128537544163,0.999424108451311,0.998960547298485,0.999480216624435,0.999736737979742,0.999683203568112,1.00012476397644,1.00046960648044,1.00037533828808,1.00086603902604,1.00083036815976,1.00097807524308,1.001243133775,1.00141694284212,1.00130310407176,1.00157986935927,1.00296675270444,1.00156528559889,0.99731683993092,0.99774787333965,0.997848407860548,0.997830821692539,0.997777864445584,0.997880320237709,0.998041156952296,0.998126415688458,0.998273680396234,0.997990461509411,0.997779523707509,0.998733000090574,0.997601655570681,0.998153847231965,0.998350841004799,0.99852882067521,0.998914853370331,0.998981582192938,0.999273897451776,0.998813566460398,0.999304909990119,0.999551377454691,0.999497832747696,0.999924660941898,1.00026590617119,1.00016203403694,1.00062961875369,1.00057718735784,1.00071643329898,1.00097503375476,1.00114658978315,1.00103247236231,1.00133238814045,1.00270472637847,1.00131780053186
570,0.997337949223149,0.997785548727236,0.99788681512811,0.997869035943896,0.997816016192999,0.99791972763425,0.998081696412813,0.998167492049082,0.998318684036067,0.998030427275717,0.997819441395548,0.998773445459271,0.997641483656118,0.998193598125056,0.998390358021833,0.998585430185446,0.998971404844255,0.999038210480329,0.999331144401476,0.998870043256027,0.999376208264261,0.999627648793451,0.999573900314563,1.00000829785795,1.0003529243727,1.00025158056754,1.0007297031087,1.00068534793563,1.00082856750083,1.00109088119941,1.00126376395268,1.00114974404198,1.00143792450935,1.00281793151126,1.00142317774003,0.99730965944672,0.997735346057083,0.99783454554505,0.99781676541248,0.99776374281548,0.997866979165057,0.998026554884814,0.998111838156446,0.998259675900385,0.997973810502141,0.997758867959706,0.998709671260371,0.997580899154812,0.99813699086649,0.998333762234184,0.998511477477964,0.998896074745907,0.998962178358237,0.999253492329448,0.998793997977574,0.999285401893718,0.999531618370218,0.999477864555059,0.999904577954365,1.00024741182986,1.00014094110626,1.00060695041234,1.00055394131199,1.00069277217851,1.00095171973478,1.00112342407409,1.00100928329142,1.00130922621614,1.00268109759819,1.00129447743278
571,0.997677058839771,0.99837421532594,0.998516112047382,0.998511389725222,0.998462754204942,0.998562713304617,0.998793153739313,0.998887207535801,0.999064129609181,0.998811751463306,0.998687783447099,0.999671395887156,0.998516507867769,0.998988806922995,0.999200611159074,0.999382640176466,0.999818263084892,0.999903572791477,1.00020899520416,0.999746413901437,1.00030246523058,1.00059275040567,1.00055305838715,1.00102947319852,1.0013866227722,1.00132349534811,1.00187741358265,1.00188228686666,1.00204832398655,1.0023247866288,1.00250513458986,1.0023924897101,1.00263118782183,1.00406646030538,1.00262728277745,0.99765785888535,0.99834002732436,0.998480725140564,0.998476002652209,0.99842736538208,0.998527047621397,0.998756099157835,0.998849856019028,0.999024831126642,0.998773839133367,0.998647569485346,0.999629323618305,0.998476286903155,0.998950901439711,0.999162713863832,0.999331584334682,0.999766411380971,0.999851313715775,1.0001557964547,0.999694146469717,1.0002397858017,1.00052642986777,1.00048673515285,1.00095772267823,1.00131381359798,1.00124677866348,1.00179201083348,1.00179074586638,1.00195362618988,1.0022276362363,1.00240712468396,1.00229445550742,1.00254150184098,1.00397049113058,1.0025375963947
572,0.997716644950527,0.998442241574772,0.998588950835921,0.998586509708079,0.998538638347757,0.998637759567433,0.998877262326183,0.99897208933734,0.9991491353839,0.998906484799511,0.998793481623428,0.999778816210239,0.998623365159325,0.999085973409626,0.999300414901717,0.999472674142792,0.999916313468023,1.00000451905692,1.00031134658423,0.999849274915504,1.00040462208811,1.00069895053519,1.0006617110159,1.00114149856317,1.00150015510561,1.00144070311598,1.00200141398666,1.0020101813624,1.00217778225499,1.00245495774052,1.002636095684,1.00252358954273,1.00276245168779,1.00420355753645,1.00276043942057,0.997670774611968,0.998360805030896,0.998504203436547,0.998501762108735,0.998453886577665,0.99855223893984,0.998787900990885,0.998881907022935,0.999053574913867,0.998814751004081,0.998695387714898,0.999675573279662,0.998525254102386,0.998994256594124,0.999208718367704,0.999352571101013,0.999794007027947,0.999881087474817,1.00018531647686,0.999725823598449,1.00025716235856,1.0005430063427,1.00050576079578,1.00097305845046,1.0013288283086,1.00126101155434,1.00180202436424,1.0017965223886,1.00195688598124,1.0022285140628,1.00240771759421,1.00229502407812,1.0025536823007,1.00398217986364,1.00255166948444
573,0.997701267161888,0.998415214463288,0.998558372692029,0.998555698071841,0.998507747374694,0.998608596834576,0.998845227687138,0.998939902348053,0.999116448975346,0.998870684401748,0.998749385808319,0.999728650727577,0.9985791449112,0.99904992886227,0.999264106262337,0.999436381328986,0.999879106054495,0.999966964175082,1.0002735319054,0.999811519728992,1.00036327248266,1.00065599488377,1.00061850317068,1.00109610279149,1.00145446605915,1.00139299096872,1.00194987781421,1.00195631333934,1.00212263143773,1.00239948957839,1.00258047127119,1.00246793163889,1.00270753589358,1.00414748794132,1.00270532984704,0.997656499118248,0.998335739400747,0.998475658314656,0.99847298347938,0.998425028704392,0.998525126238392,0.998757999626513,0.998851871101239,0.999023156262917,0.998781135286134,0.998653614276938,0.999627841521684,0.998483356623711,0.998960396301037,0.999174593476889,0.999319198202282,0.999759767182717,0.999846524573422,1.00015055014394,0.999691060843511,1.00021939906775,1.00050384518136,1.00046634754709,1.00093176651536,1.00128730645499,1.00121768492236,1.00175536658411,1.00174788798886,1.00190715067699,1.00217860216412,1.00235769836916,1.00224497418313,1.00250388084824,1.00393155906835,1.00250167422567
574,0.997684341098506,0.998385334796234,0.998525343480231,0.998522555778996,0.998474565769381,0.998577498851963,0.998813507179926,0.998908109693996,0.999084417561407,0.998838317914023,0.99871615050698,0.999695092286034,0.998545847251874,0.999017447017041,0.999231499952513,0.99939332750863,0.999834578036816,0.999921746262297,1.00022697844117,0.999766200478307,1.00031050947038,1.00060043331285,1.00056281813871,1.00103677378121,1.00139352668062,1.00133058379379,1.00188219142646,1.00188549963567,1.00204995414528,1.00232503687571,1.0025051376826,1.00239243568222,1.00263696385653,1.00407037777919,1.00263466387083,0.997639885113791,0.998306422210298,0.998443199136996,0.998440411212538,0.998392417148846,0.998494600345851,0.998726860304255,0.998820661542282,0.998991720637356,0.998749355723086,0.998620981273173,0.999594897479906,0.998450661357238,0.998928501265264,0.999142573840174,0.999277024821253,0.999716124493688,0.999802194601781,1.00010489055973,0.999646629657925,1.00016771728527,1.00044942998521,1.00041180891342,1.00087368510867,1.00122762260024,1.00115662250151,1.00168919444611,1.0016787052314,1.0018361668065,1.00210589302414,1.0022841260308,1.00217123635566,1.0024349084265,1.003856198909,1.0024326078496
575,0.997673863474004,0.99836687934019,0.998506509548964,0.99850360740527,0.998455578319523,0.998556728596001,0.998789495246713,0.998883654878191,0.999057320221468,0.998811220921253,0.998681669154934,0.999654906817072,0.998511302658899,0.998990232115656,0.999204157713506,0.9993686372862,0.99980944270973,0.999896441254708,1.00020154827775,0.999740796180343,1.00028095453675,1.00056929407301,1.00053155489182,1.00100381365332,1.00136042672505,1.00129586109337,1.00184449558106,1.00184476794181,1.00200819185856,1.00228312314734,1.00246315007038,1.00235042993617,1.00259880518682,1.00403167009651,1.0025964101908,0.997623615387378,0.998277713708598,0.99841363981722,0.99841073741022,0.998362703732499,0.998462994055457,0.99869146383055,0.998784704938045,0.998952354040081,0.998710535356253,0.998573868661841,0.99954134441464,0.998403483268083,0.998889565162827,0.999103512997682,0.999237398851363,0.999675738406558,0.999761478314599,1.0000636781342,0.999605811570822,1.00011982353668,1.00039890695425,1.00036116108827,1.00081982170014,1.00117321175021,1.00109965052762,1.00162689060161,1.00161161796849,1.00176717523668,1.00203608980693,1.00221401984449,1.00210107262654,1.00237105430126,1.00379047901303,1.00236865861524
576,0.997663845971767,0.998349299480662,0.998488331835284,0.998485249451049,0.998437159383612,0.99853762541378,0.998769391729825,0.998863433285636,0.999036712176229,0.998790086306163,0.998659152520926,0.999631843522617,0.998488691967325,0.998968907821659,0.999182628110115,0.999344015693222,0.999784113400927,0.999870843353761,1.00017574868191,0.999715044180225,1.00025295854759,1.00054023514026,1.00050230140454,1.0009731545212,1.00132953947855,1.00126369833769,1.00180987936452,1.00180793793999,1.00197011205441,1.00224392610077,1.00242383164979,1.00231108607849,1.002563440654,1.00399540409198,1.00256089606065,0.99761727446465,0.998266653243448,0.998402261451646,0.99839917880735,0.998351084479889,0.998450755615251,0.998678549942369,0.998771742407054,0.998939459782366,0.998696791113771,0.99855928038292,0.999526645430966,0.998388802316294,0.998875629852348,0.999089370720237,0.99922234287237,0.99966016115445,0.999745727609037,1.00004794555781,0.999589908333231,1.00010357357863,1.00038226749282,1.00034432752985,1.0008025686438,1.00115597370061,1.0010817762147,1.00160810827023,1.00159175453289,1.00174663303394,1.00201486526545,1.00219282546789,1.00207987198335,1.00235224781942,1.0037717049459,1.00234970255425
577,0.997660945439557,0.998344050362245,0.998483489035191,0.998480528346373,0.998432478613423,0.998532925109075,0.998765371347357,0.9988594943883,0.999033037510782,0.998786762782338,0.998656760161965,0.999629838334862,0.998486360016913,0.998965715713681,0.999179578615384,0.999334127880567,0.999773672533592,0.999860062256126,1.00016389424985,0.999704362618784,1.00023968365675,1.00052578515906,1.00048798148184,1.00095675214375,1.0013133049008,1.00124526904986,1.00178777636833,1.00178377815515,1.00194458275344,1.00221694261115,1.00239612583197,1.00228325058013,1.00253700936224,1.00396361031413,1.002534565644,0.997597445638065,0.998231422754447,0.998366084636666,0.998363123607863,0.998315068058349,0.998414404766249,0.99864130884294,0.998734247168926,0.998900031532241,0.998659276884582,0.998520098461055,0.999485743383813,0.998349674319338,0.998838253409752,0.999052144501476,0.999168685112794,0.999605048367938,0.999689814782888,0.999989896783676,0.999534087753206,1.00003655439481,1.00031100498921,1.00027319285557,1.00072488185431,1.0010772849575,1.00099808962244,1.00151378700841,1.00149023393901,1.00164116480166,1.0019059894987,1.00208254896113,1.00196935848343,1.00225037467182,1.00366049533502,1.00224793006807
578,0.997623624584578,0.998278828501163,0.998412275818575,0.998408347661515,0.998359971886852,0.998461558569699,0.99868601828686,0.998779135630112,0.998948199536974,0.998699442801106,0.998555518274316,0.99952026358003,0.998384616692539,0.998877372627092,0.9990901275715,0.999246825976372,0.999682550993648,0.999767494795092,1.00007022978826,0.999610975152825,1.00013757386472,1.00041947917639,1.00038063302254,1.00084427591059,1.00119810229914,1.00112778997628,1.00166250320683,1.00165408856061,1.00181284393636,1.00208386012352,1.0022623773344,1.00214937449713,1.00240767108858,1.00382934199058,1.00240442442262,0.997588130312918,0.99821582238214,0.99834669320094,0.998342764788466,0.998294385752733,0.998395375059653,0.998616846822464,0.998709325366073,0.998874204956692,0.998628425977411,0.998479553726753,0.999440293447891,0.998308638806178,0.998806368831401,0.999019139349992,0.99915395479193,0.999587965004018,0.999672033417781,0.999972746737088,0.99951549838864,1.00002355393663,1.00029890283855,1.00026005182529,1.00071404807995,1.00106563055711,1.00098887718865,1.00150838530889,1.0014889690632,1.00164214727726,1.00190889022851,1.00208591696693,1.00197276571782,1.00224629811936,1.00365823379526,1.00224305082549
579,0.997618615365555,0.998269805948455,0.998403795116185,0.998400029168144,0.998351707063763,0.998452552101606,0.998677918738723,0.998771144947616,0.998940561510792,0.99869227219654,0.998549588527627,0.999514852516216,0.998378767013596,0.998870377675922,0.999083323294719,0.999231799241109,0.999667135013749,0.999751799862209,1.00005351004375,0.999595412712076,1.00011971642546,1.0004006179351,1.0003619451728,1.00082436566906,1.00117841492585,1.0011067337209,1.00163927670032,1.0016290880735,1.00178740204328,1.00205865691404,1.00223729460927,1.0021243076224,1.00238274367487,1.00380530991137,1.00237963153185,0.997619784049919,0.998271750434584,0.998406060621115,0.998402294681517,0.998353972714035,0.998454894565101,0.998680636677398,0.998773942930837,0.99894388136752,0.998695222923585,0.998553159001235,0.99951893073252,0.998382338207966,0.998873327765187,0.999086272621301,0.999233859464272,0.999669412015922,0.999754186278155,1.00005615016799,0.999597799640817,1.00012226095289,1.00040326695379,1.0003645943397,1.00082708323001,1.00118139623901,1.00110941548258,1.00164190611667,1.00163188706574,1.00179023206355,1.00206146894097,1.00224009464394,1.00212718236222,1.00238515702261,1.0038067625848,1.00238204489727
580,0.997602119430657,0.998240815599829,0.998373976918021,0.998369961195317,0.998321554351707,0.998421730417231,0.998644680437337,0.998737374461826,0.998903856746543,0.99865760503685,0.99851300518651,0.999477516958977,0.998342052359387,0.998835448686776,0.999048111013987,0.99918971030913,0.999624068908532,0.999708362213961,1.00000979533763,0.999551760193646,1.00006744707359,1.00034544179749,1.00030649878554,1.00076467502944,1.00111693171272,1.001043295385,1.00156952284154,1.00155548920917,1.00171158903044,1.00198081602514,1.00215928976368,1.00204530968207,1.00230951551152,1.00372482017179,1.00230619591304,0.997578622720685,0.99819907488619,0.998330588081216,0.998326572185612,0.998278163189341,0.998377957838087,0.998598997524766,0.998691283025877,0.998855088786026,0.998610742724561,0.998462979320882,0.999424931416287,0.998292017730942,0.998788594942677,0.999001267513085,0.99912798818427,0.999561250613108,0.999644984060451,0.999945124418369,0.999488371851838,0.999991673821666,1.00026530135212,1.00022635511309,1.00067808489135,1.00102890258609,1.00095087755483,1.00146690477402,1.00144554867097,1.00159792297449,1.00186428505811,1.00204175785179,1.00192769691133,1.00220197539479,1.0036105026819,1.00219865537215
581,0.997610968242791,0.998256210852835,0.998390382183345,0.998386670283501,0.998338365541575,0.998438490004919,0.998663130284206,0.998756024891419,0.998923161575558,0.998677793654535,0.998535521954082,0.9995009710867,0.998364724987274,0.998855959951996,0.999068971836065,0.999210737855209,0.999646299022726,0.999731047036045,1.00003282673543,0.99957470152797,1.00009200665369,1.00037107262372,1.00033245672785,1.00079184842512,1.00114449886254,1.0010718434243,1.00160017452773,1.00158752820514,1.00174427320964,1.00201392475655,1.00219260929964,1.00207866830928,1.00234145090724,1.00375831708675,1.00233838348613,0.997597614839078,0.998232439854734,0.998365763554338,0.998362051564075,0.99831374561243,0.998413674840489,0.998637333897087,0.998730018576468,0.998895778904869,0.998651391850295,0.998507494455342,0.999471630532124,0.998336692618931,0.9988295629478,0.999042580569173,0.999175283738977,0.999610282395898,0.999694742617447,0.999995858154152,0.99953839133082,1.00004848804843,1.00032503039529,1.00028641267645,1.00074204728311,1.00109395152261,1.00101860952828,1.00154093609443,1.00152405574325,1.00167862599544,1.00194658963564,1.00212468216507,1.00201072201108,1.00227924629859,1.00369178311449,1.00227617865132
582,0.997625198155326,0.998280927200622,0.998416872579673,0.998413694226443,0.998365568671765,0.998465602721481,0.998693211834581,0.9987864589173,0.998954745218718,0.998710928717757,0.998572745160536,0.99953984275678,0.998402221486348,0.99888966205796,0.999103288325447,0.999243944632607,0.999681619334598,0.999767166194247,1.0000695556934,0.999611270540942,1.00013021219463,1.00041075722769,1.00037271556112,1.0008335976268,1.00118694171512,1.00111536065421,1.00164625406855,1.00163474355116,1.00179180961233,1.00206139553322,1.00223963786766,1.00212657861532,1.00238979062464,1.00380941024682,1.00238716601279,0.997606213423191,0.998247181474263,0.998381831028576,0.998378652565805,0.998330525286209,0.998430259665258,0.998656367133151,0.998749293088923,0.998915475007096,0.998673156949174,0.998532486136807,0.999497572089679,0.998361955441931,0.998851897216194,0.999065531760703,0.999193922381228,0.999630735790945,0.999715842509972,1.00001721579831,0.999559938661968,1.00006880641206,1.00034580657622,1.00030776236017,1.00076339913011,1.00111560909584,1.00104040609163,1.00156297643303,1.0015455154163,1.0016995460022,1.00196679180389,1.00214421582924,1.00203110211154,1.00230247927737,1.00371645726241,1.00229985438414
583,0.997610301874837,0.998254615239745,0.998387513271993,0.998384252849465,0.998336098502817,0.998437835857989,0.998663416376498,0.998756611729683,0.998924725776685,0.99867823321944,0.998532910933196,0.999494410931302,0.998362339266151,0.998856884530362,0.999070422491608,0.999206975886832,0.999644340280659,0.999729767220192,1.00003207301997,0.999573797290179,1.00008634086574,1.000364609185,1.00032647769186,1.00078450083727,1.00113775394815,1.00106335119834,1.00158922403379,1.00157479099573,1.00173087779839,1.00199954970169,1.00217693048312,1.00206466889828,1.00232758129528,1.00374081080649,1.0023248884579,0.997586911206137,0.998213071035581,0.998344312853619,0.998341052292439,0.998292895812068,0.998394249748116,0.998617910387488,0.998710695208448,0.998876119656697,0.998631541819202,0.998483040039774,0.999441966931298,0.998312459650342,0.998810201712155,0.999023749928855,0.999145596941649,0.999581859758554,0.999666724123465,0.999967730735104,0.999510744091553,1.0000109896581,1.00028491834702,1.00024678370839,1.00069840676226,1.00105021485184,1.00097147794347,1.00148723473842,1.00146552285407,1.00161791016279,1.00188374015763,1.00206012840161,1.00194778216038,1.00222072931981,1.00362731338158,1.00221803612875
584,0.997590480765504,0.998219551876419,0.998349504737643,0.998346192578579,0.998298019131373,0.998401117831554,0.998625387640642,0.998718183196197,0.998883792451133,0.998639909576198,0.998494186534098,0.999455562140224,0.998323582224042,0.998818512548281,0.999031998860511,0.999156267980865,0.999592405978454,0.999677235685505,0.999978279150748,0.999521214299138,1.00002543945519,1.00030072561975,1.00026253617826,1.00071586840299,1.0010675952616,1.00099062187627,1.00150936907483,1.00148947981814,1.00164298515701,1.0019099149168,1.0020872752199,1.00197404210823,1.00224511135256,1.00365214010244,1.00224237541716,0.997538131621828,0.998126717303765,0.998252707951507,0.998249395476663,0.998201217221397,0.998303396067059,0.998523069375698,0.998614882304248,0.998774056629327,0.998534752260258,0.998381419349713,0.999336629780439,0.998210795214781,0.998713374655031,0.998926884178363,0.999019985376259,0.99945348442499,0.999536967829271,0.999834901078085,0.999380923825276,0.999858115134452,1.00012380943187,1.00008561295312,1.0005248910156,1.00087317814991,1.00078705850641,1.00128376385701,1.00124779341186,1.00139318454524,1.00165392585326,1.00182913129944,1.00171563186253,1.00200911107805,1.00340264197359,1.00200637434266
585,0.99756216696973,0.998169569615026,0.998296127327224,0.998292627813389,0.998244389298899,0.998346691084732,0.998565741628447,0.998658049094093,0.998820863480256,0.998574329429958,0.998414148491654,0.999364253729776,0.99824343651789,0.998752743380211,0.998966026007141,0.999087542107845,0.999521920784822,0.999605951020273,0.999905580009509,0.999449762302728,0.999942540841219,1.00021356413247,1.00017517027712,1.00062263613416,1.00097266526485,1.00089204330208,1.00140161206675,1.00137434512165,1.00152416925795,1.00178835732018,1.00196479157796,1.00185138186494,1.00213421297668,1.00354041154672,1.00213132134465,0.997496427905461,0.998053025071573,0.998174546898546,0.998171046964322,0.998122802397797,0.998223934448555,0.998437141965978,0.998528200445051,0.998682836260654,0.998442120302786,0.998272265408066,0.999214531836486,0.998101528456988,0.998620558664297,0.998833870467198,0.998916662310792,0.999347686067934,0.999430005083402,0.999725680618641,0.999273787938239,0.999732734747706,0.999991741630214,0.999953338895453,1.00038322017667,1.00072888127815,1.00063690492146,1.00111893645397,1.0010715301049,1.00121120646778,1.00146766591433,1.00164141034265,1.00152764805609,1.00183859285545,1.00322815362304,1.00183570017223
586,0.997588582371141,0.998214826072572,0.998344161594819,0.998342331411341,0.998294651830784,0.998398023271093,0.998625340190954,0.998718384825928,0.998882402937368,0.998643483592475,0.998496091257598,0.999451390675221,0.998326228311357,0.998823678186001,0.999038890830676,0.999144895729017,0.999584865486952,0.999670875367857,0.999971208952541,0.999516086478086,1.00000612975197,1.00027863862254,1.00024203924811,1.00068978796476,1.00103904546441,1.00096160639877,1.00147372547175,1.00144756203408,1.00159765052717,1.00186169467134,1.00203849304772,1.00192514464388,1.00220858414837,1.00361746454426,1.00220707792857,0.997547114839317,0.998141274599075,0.998267496474343,0.998265666157905,0.998217982811028,0.998320631739608,0.998544337266225,0.998636609795839,0.998795571102052,0.998560250359963,0.998406878321077,0.999357333424184,0.99823699976949,0.998740460452725,0.99895569160469,0.999036834971301,0.999474731771413,0.999559683888452,0.999857573532976,0.999404877225353,0.99987345724434,1.00013835620616,1.00010175148597,1.00053834069474,1.00088489329503,1.00080015527589,1.00129475548117,1.00125583771097,1.00139948478086,1.00165861180108,1.00183369735128,1.00172014551727,1.00202132711697,1.0034193704969,1.0020198204997
587,0.997567581576718,0.998177563015654,0.998304352658098,0.998302590617051,0.99825493181873,0.998358554134124,0.998583651134642,0.998676376116644,0.998838149157324,0.998599754212104,0.998446369983699,0.999396555109823,0.998276532430207,0.998780030252836,0.998995332136792,0.999091351577976,0.999530574433223,0.999616167433861,0.999915378692473,0.999461426542185,0.999941330857044,1.00021086509197,1.00017433636067,1.00061720892254,1.00096510039397,1.00088480484845,1.00138945812764,1.00135959805401,1.00150734057278,1.0017689995322,1.00194504893194,1.00183155687145,1.00211738523311,1.00352071057231,1.0021159354303,0.997526758949364,0.99810516091719,0.998228876572622,0.998227114405904,0.998179451900965,0.998282361013604,0.998503892744799,0.998595855466792,0.998752636264257,0.998517794050561,0.998358506431971,0.999303908829809,0.998188653510252,0.998698085361387,0.998913405478415,0.998985010132104,0.999422186391844,0.999506735142461,0.999803533586622,0.999351976761869,0.999810768732348,1.00007281571655,1.00003628173378,1.00046817766583,1.00081339941291,1.00072593722248,1.00121336457333,1.00117096127764,1.00131237084341,1.00156919667973,1.00174356251196,1.00162986769925,1.00193314285319,1.00332583020565,1.0019316926699
588,0.997718510135747,0.99843941003605,0.998586124449514,0.998590352899741,0.998544705180049,0.998644791931452,0.998900618629293,0.998996934420106,0.999169222232067,0.998948575725906,0.998834589370815,0.99979794226366,0.998667814735881,0.999135221925443,0.999357426289797,0.999443999845554,0.999905918348526,0.999999958374726,1.00030480603314,0.999850264393861,1.00034924425495,1.00063550178581,1.00060541886584,1.00106651672458,1.00142072374548,1.00135609005241,1.00189324065402,1.00188295853674,1.00203935540801,1.00230691529322,1.00248632967051,1.00237345396751,1.00264411022664,1.00407233707924,1.00264763132557,0.99765626817701,0.998329039124639,0.998471017794708,0.998475246767083,0.998429593623999,0.998528579359107,0.998778912467519,0.998874053718604,0.999038647960153,0.998823477087965,0.99870039252148,0.999656370552023,0.998533594799687,0.999010147460735,0.999232380597587,0.999282048836631,0.999740815871876,0.999833247426085,1.00013437640972,0.999683527624721,1.0001504004434,1.00042526323459,1.00039517370144,1.00083958392859,1.00118967858262,1.00111422623205,1.00162522500798,1.0015958087486,1.00174255739945,1.00200276449928,1.00217962082613,1.00206642096954,1.00236382766946,1.00377624896745,1.00236734962036
589,0.997693914082864,0.998395850201544,0.998539753680887,0.998543970295768,0.998498316369135,0.998598668034698,0.998851831276749,0.998947774918353,0.999117646271074,0.998897291301096,0.998776701896718,0.999734697450848,0.998609911261747,0.999083934488562,0.99930613663593,0.999381315107952,0.99984217249647,0.999935676553639,1.00023931216703,0.999785962556253,1.00027320242042,1.0005554065811,1.00052530820823,1.0009805857413,1.00133332593811,1.0012649485077,1.00179298194968,1.00177739297862,1.00193127655624,1.00219634303147,1.00237495504677,1.00226192440123,1.00253655540319,1.00395278541704,1.00254006683595,0.997636473081954,0.998293992431641,0.998433527678911,0.998437744774007,0.998392085842773,0.998491422129443,0.998739518309575,0.998834378593468,0.998997153632326,0.998781849282745,0.998652867844474,0.999604061001075,0.998486055907699,0.998968514772011,0.999190743464635,0.999231849611382,0.999689800161912,0.999781820612666,1.00008202620392,0.999632082787607,1.00008968879609,1.00036137641999,1.00033127194177,1.00077114715432,1.00112009407467,1.00104172794097,1.00154562227869,1.0015123791002,1.00165736013638,1.00191564134706,1.00209189258147,1.00197856345142,1.00227786382087,1.00367947893794,1.00228137603742
590,0.997667512444812,0.998349087423777,0.998490196917718,0.998494406739221,0.998448748132777,0.998548273511944,0.998797224506391,0.998892799873281,0.999060266377829,0.998837785310159,0.998704123742515,0.999651413796069,0.998537317116457,0.999024432438412,0.999246640079904,0.999315569575665,0.999775387224296,0.999868363094206,1.00017079329863,0.999718632799094,1.00019420085445,1.00047238364492,1.00044227512872,1.00089177545378,1.00124453876068,1.00117033475875,1.0016882070015,1.00166479813311,1.00181459413343,1.00207717607233,1.00225499067544,1.0021418046421,1.00242696073637,1.00383726715855,1.0024304666893,0.997595953441023,0.998222227602824,0.998357839766272,0.998362050185598,0.998316385338786,0.998414632513054,0.998657206124947,0.998751418038863,0.998909954109992,0.9986938284655,0.998549604423699,0.999488331440394,0.998382771199149,0.998880503421286,0.999102744185566,0.999129608820887,0.999585767566404,0.999676876323184,0.999974989574248,0.999527116346313,0.999965873315188,1.00023098093743,1.00020086481615,1.00063123559965,1.00097922931418,1.00089270061268,1.00138062987265,1.00133528149098,1.00147402673142,1.00172819581404,1.0019030844762,1.00178950969656,1.00210535870959,1.00349772488453,1.00210886563555
591,0.997638999682946,0.998298572252511,0.998434157500155,0.998438374739828,0.998392715881023,0.998495281441287,0.998741677065387,0.998836893666776,0.999001985939058,0.99877985019017,0.998639729434627,0.999581727335848,0.998472915300666,0.998966516234264,0.999188745578791,0.999243608933631,0.99970244622868,0.999794915748214,1.00009615879103,0.999645180017071,1.00010680911866,1.00038023897856,1.00035013525897,1.00079266340642,1.00114250714373,1.00106550476741,1.00157335189732,1.00154220600386,1.00168873814468,1.00194885763507,1.00212588642393,1.00201254554408,1.00230738979739,1.0037179079486,1.00231090207589,0.997579319915047,0.998192764647251,0.998323780062511,0.998327997801016,0.998282333740506,0.9983838374762,0.998624932456178,0.998719015778656,0.998876685078057,0.998659832174825,0.998510931975555,0.999445812693659,0.998344095679414,0.998846521410434,0.99906877835952,0.999088457891458,0.999544254080878,0.999635171686515,0.999932826556147,0.999485411205243,0.999916312147314,1.00017883066624,1.00014872060557,1.00057527939595,1.00092115738771,1.00083384413432,1.00131668455064,1.00126723707894,1.00140454745703,1.00165764366245,1.00183222921721,1.0017185686231,1.00203898790057,1.00343444262815,1.00204250099277
592,0.997603282939106,0.99823539138517,0.998367890328782,0.998372012661712,0.998326318928153,0.998428452091453,0.998670693189187,0.998765115219431,0.998925214316062,0.998705892734382,0.998558525736523,0.999494923553405,0.998391649998032,0.998892470809451,0.999114606249038,0.999151859145218,0.999609316818365,0.999701127918402,1.00000107075054,0.999551298366735,0.999995849575551,1.0002633009149,1.00023309129584,1.00066750543018,1.00101578510282,1.00093279153651,1.00142749701872,1.00138669773173,1.00152806636249,1.0017839003791,1.00195926208394,1.00184656473639,1.00215391028911,1.00355205077261,1.00215734402545,0.997526449715041,0.998099206469657,0.998225765753282,0.998229888714734,0.998184188274787,0.998284940882344,0.998520291704927,0.998613240612143,0.998763691394325,0.998551236089382,0.998392457270806,0.999319602626493,0.998225552932834,0.998737844048857,0.998960015061545,0.998952362214934,0.999405866346392,0.999495660249872,0.999790938905176,0.999345798823504,0.999750899261905,1.00000433015242,0.999974112345545,1.00038802761992,1.00073115630952,1.00063501136539,1.00109765636833,1.00103334764377,1.00116288354791,1.00140971554671,1.00158194673761,1.00146882098948,1.00180906195258,1.00318809473023,1.00181249670694
593,0.997527150406945,0.998101017206778,0.998223445667236,0.998227042302532,0.998181166258211,0.998285979254365,0.998520101063713,0.998613448925474,0.998767633576123,0.998547429187898,0.998382992833636,0.999307138463707,0.998215823664791,0.998733472437513,0.998955031000586,0.998960289592465,0.999412607050023,0.999502072561412,0.999797807627315,0.999351773965164,0.999764584393346,1.00002017805535,0.99998939564537,1.00040699011232,1.00075169753614,1.00065640333529,1.00112382675829,1.00106498175116,1.00119705519567,1.00144638658114,1.00161980352515,1.00150576877188,1.00183358231675,1.00321124487465,1.00183658011882,0.997451785954486,0.997967451664054,0.998084034155163,0.998087631330252,0.998041748682972,0.998145203631247,0.998372544415466,0.99846444253287,0.998609132397552,0.998395684720991,0.998220017268135,0.99913505674438,0.998052819990147,0.998581757198954,0.998803350563989,0.998764704840907,0.999213130645654,0.999300610772045,0.999591755259941,0.999150280830794,0.999524436642445,0.999766288555545,0.999735497968764,1.00013300837993,1.00047264793393,1.00036449760993,1.00080052289033,1.00071865407866,1.00083914372895,1.00107966578554,1.00125001925425,1.00113555772798,1.00149557222741,1.00285454602711,1.00149857087571
594,0.997463564232022,0.997988444984556,0.998102335563861,0.998105867888481,0.998059964511123,0.998165574583172,0.998391533145792,0.998483742680776,0.998630606482682,0.998411196751821,0.998226712745661,0.999134661014263,0.998059484255329,0.998597196609886,0.998818710893799,0.998801665841802,0.999251711542656,0.99934004573698,0.999633316743668,0.999189667991773,0.999572734224926,0.999818061728539,0.999787203271185,1.00019042055956,1.00053066828711,1.00042728541045,1.00087278947767,1.00079663914715,1.00092032291254,1.00116292862084,1.00133390454877,1.001220362449,1.00157270046428,1.00293828539608,1.00157564517975,0.997402701780959,0.99788058215377,0.997989754479374,0.997993287231617,0.997947378521419,0.998051893164303,0.998272379467911,0.998363419022973,0.998502620306473,0.998288663648966,0.998095115535751,0.99899571471752,0.997927864350668,0.998474687091077,0.998696229457495,0.998643712630629,0.999090617773687,0.99917734982417,0.999466916269101,0.999026946763905,0.999378792408709,0.999613021592488,0.999582156518058,0.999969151982224,1.00030530979099,1.00019153814592,1.00061167965072,1.00051695512988,1.00063129306476,1.0008667901875,1.00103529331184,1.00092140758391,1.00129968099202,1.00265009284569,1.00130262637604
595,0.997380236999245,0.997841677037066,0.997947034114866,0.997949669001714,0.997903458840321,0.998009748322723,0.998225512332986,0.99831640092624,0.99845654414571,0.998235171421435,0.998030756202117,0.998925286598297,0.997863044828223,0.998420240331206,0.99864074842802,0.998591222501742,0.999035694262683,0.999121648812827,0.999411501503845,0.998970489442702,0.999319418863107,0.999551962271202,0.999520130846075,0.999905659200205,1.00024184497573,1.00012559160373,1.00054233114247,1.00044641046405,1.00055999392675,1.00079556425846,1.00096433219454,1.00084940496643,1.00122643997883,1.00257564392821,1.00122863987525,0.997321349946551,0.997737330045715,0.997838103315636,0.997840738514493,0.997794523159903,0.997899748776255,0.998110196542754,0.998199948518575,0.998332648173093,0.998116572491675,0.997903351656142,0.998790742450474,0.997735618252424,0.998301664107015,0.99852219925318,0.998438488741985,0.998879908869,0.998964306886926,0.99925056060582,0.998813122911827,0.999131884538116,0.999353699810402,0.999321861788086,0.999691716371888,1.00002393040606,0.999897666737194,1.00028991330762,1.00017605761418,1.00028062111623,1.00050933376698,1.00067571610436,1.00056045020324,1.00096250968185,1.00229707653292,1.00096471002227
596,0.997322378133589,0.997739242751946,0.997838888746706,0.997841474993685,0.997795243348509,0.997902067708665,0.99811235963608,0.998202487641932,0.998337739046067,0.998116872405404,0.997899032651156,0.998782764812205,0.997731274000096,0.998301911399714,0.998522389466881,0.998441644567251,0.998882857093994,0.998967177708637,0.99925336084587,0.998815953389389,0.999136741559271,0.999359056803677,0.999327166381402,0.999697701427071,1.00003092558837,0.999903840840492,1.00029646437337,1.00018326806566,1.00028768992014,1.0005165473899,1.0006828817445,1.00056844965079,1.00096590157327,1.00229703788242,1.00096806124785,0.997260626485168,0.997629833770826,0.997724654260583,0.997727240828422,0.997681003735317,0.997786708188504,0.997991403489678,0.998080334959899,0.99820775062807,0.99799245983964,0.997765349743333,0.998641565053516,0.997597567973179,0.998177522644371,0.99839802907816,0.998281571430776,0.998719570913402,0.998802252804822,0.999084646818021,0.99865100268523,0.998940194063665,0.999151269027692,0.999119371678164,0.999473491775572,0.999802535862638,0.999664996001134,1.00003198180486,0.999900002874501,0.999994982923143,1.0002166653735,1.00038050395078,1.0002657108801,1.00068937210385,1.00200523843726,1.00069153223213
597,0.99726694406615,0.997640450296269,0.997733971565577,0.997737219775315,0.99769120374402,0.997797611379656,0.998002201058994,0.998091672043395,0.998221167045503,0.998000766789849,0.997761912648946,0.998626326495882,0.997594461222905,0.998186538867252,0.998407814473716,0.998298528775078,0.998738269842506,0.998821499152749,0.999103616684106,0.998670802930719,0.998962926977062,0.999175966967849,0.999144781139137,0.999501332241588,0.999829565133494,0.999696327528635,1.00006876442179,0.999940363864793,1.00003718983641,1.00026039092221,1.00042479447259,1.00030998612449,1.0007289922455,1.00204578539785,1.00073170193164,0.997207989893691,0.99753600717357,0.997624910139609,0.99762815872968,0.997582137522506,0.997687473460659,0.997886707014345,0.997975032904183,0.998097029003188,0.99788196472797,0.997634237194269,0.998491455484801,0.997466763733167,0.99806775962619,0.998289062411276,0.998145764722574,0.998582430749028,0.998664091774883,0.998942582662201,0.998513371018358,0.998775353145553,0.998977668152875,0.998946475857755,0.999287368561119,0.999611601452398,0.999468408164957,0.999816397180573,0.999670088812407,0.999757915405791,0.999974279459336,1.00013630468142,1.0000211480003,1.00046512821278,1.00176736349109,1.00046783848118
598,0.997262746997175,0.997630956253564,0.997723605321103,0.9977290943513,0.99768382494821,0.997791731716658,0.998002565801599,0.998092421502285,0.998219563493305,0.998009094188558,0.997774372251475,0.998635090500807,0.997608043533805,0.998197272219022,0.998421157361166,0.998275278617006,0.998721885021791,0.998807435936792,0.999089727684749,0.998658603114145,0.99892618030165,0.999135125532556,0.999106345187696,0.999455259793243,0.99978203397988,0.999645646323108,1.00000776076994,0.999871413437682,0.999964803244327,1.00018456222437,1.00034813272968,1.00023315253285,1.00066304506509,1.0019736288891,1.00066761618988,0.997211365109622,0.997539928210969,0.997628552219522,0.997634041800931,0.997588767960424,0.997695741211062,0.997901908367413,0.997990766139084,0.998111372465488,0.997905555113224,0.997663101173005,0.99851754862562,0.997496753381628,0.998093753288068,0.998317662394088,0.998142134520952,0.998586062023339,0.998670246548793,0.99894937772747,0.998521392609102,0.998762695268534,0.998962292271055,0.99893350671937,0.999268772382017,0.999592060584453,0.99944699421077,0.999787797879653,0.999635853535352,0.999721405235761,0.999935208856295,1.00009670742103,0.999981423674359,1.00043304398259,1.00173089864116,1.0004376160554
599,0.997233482438392,0.997578263372465,0.997665694388143,0.997672119251839,0.99762715906412,0.997736407823459,0.997944635513691,0.998034011652239,0.99815598176034,0.997949217919019,0.997702101401398,0.998549688046673,0.997536228170652,0.998138412653919,0.998363401827418,0.998199244643611,0.998646486548941,0.998731876621706,0.999011620127847,0.998583811066915,0.998833260982153,0.999037041847868,0.999009263434692,0.999349673129423,0.999674757249256,0.999533276593273,0.99988256900296,0.999737268197412,0.999825194214186,1.00004042547777,1.00020305696044,1.00008788629543,1.00053220769611,1.0018358078638,1.00053755651867,0.997156241689811,0.997441438336421,0.997522798180161,0.997529224010091,0.997484257197263,0.997592096685463,0.997793283330268,0.997881154259019,0.997993266317443,0.997793516735776,0.997534732409761,0.998372855203421,0.99736883056885,0.997982741924973,0.998207767310464,0.997999193169652,0.998442394123935,0.998525722976997,0.998800698470668,0.998377625851992,0.998587622964881,0.998777363156693,0.998749577187555,0.999069495580366,0.999389320781957,0.999234846936114,0.999552163292391,0.999383394859591,0.999459533174924,0.999665813589783,0.999825333229332,0.999709699023052,1.00018681587543,1.00147154271668,1.00019216639844
600,0.997201707284835,0.997522097534333,0.997606348302002,0.997612652019643,0.997567648554906,0.99767646471083,0.997881414666155,0.997970346246896,0.99808965935356,0.997882866659372,0.997628287303322,0.998470169602278,0.997462340675377,0.998071943772818,0.998296806719084,0.998119105425849,0.998564854632285,0.998649544297849,0.998927949993295,0.998501364932322,0.998736088342965,0.998934628935055,0.99890671698385,0.999239588446887,0.99956306271711,0.999416205407879,0.999753379536854,0.999599718237774,0.999684090427073,0.999896666851642,1.0000584192471,0.999943076436399,1.00039524031586,1.0016862581262,1.00040048883661,0.997130803057756,0.997396504479869,0.9974751725484,0.997481477136251,0.997436467584376,0.997543988093012,0.997742463846338,0.997830011350934,0.997940259894288,0.997739917108679,0.997474609293555,0.998307789486336,0.997308636386122,0.997929022162126,0.99815391833291,0.99793551175524,0.998377545075098,0.998460339442643,0.998734360852666,0.99831213108149,0.998510657187303,0.998696313645149,0.998668394726643,0.998982466098866,0.999301105656765,0.999142341038916,0.999450184391021,0.999275004000586,0.999348569560146,0.999552941399111,0.999711841165135,0.999596069881906,1.00007828505114,1.00135197891533,1.00008353509948


==> data/v_kyri_varsky.dat <==
tds,Vuc_1,Vuc_2,Vuc_3,Vuc_4,Vuc_5,Vuc_6,Vuc_7,Vuc_8,Vuc_9,Vuc_10,Vuc_11,Vuc_12,Vuc_13,Vuc_14,Vuc_15,Vuc_16,Vuc_17,Vuc_18,Vuc_19,Vuc_20,Vuc_21,Vuc_22,Vuc_23,Vuc_24,Vuc_25,Vuc_26,Vuc_27,Vuc_28,Vuc_29,Vuc_30,Vuc_31,Vuc_32,Vuc_33,Vuc_34,Vuc_35,V_1,V_2,V_3,V_4,V_5,V_6,V_7,V_8,V_9,V_10,V_11,V_12,V_13,V_14,V_15,V_16,V_17,V_18,V_19,V_20,V_21,V_22,V_23,V_24,V_25,V_26,V_27,V_28,V_29,V_30,V_31,V_32,V_33,V_34,V_35
1,0.996867081169694,0.996927387404586,0.996985871849735,0.996994450576722,0.996950175516843,0.997042282008162,0.997211869342234,0.997296460288266,0.997382315747651,0.997177585979485,0.996809784858013,0.997551759988843,0.996644834504663,0.99736924054324,0.997596913627461,0.997261056970295,0.997715221450184,0.99780287607696,0.998082949938583,0.997656458306875,0.997681422555018,0.99782159817442,0.997796094383627,0.998044840746449,0.998341995950715,0.998150990589493,0.998362435553703,0.998101627198367,0.998136420018991,0.998312306487245,0.998464501915621,0.998343422657861,0.998965668904982,1.00013708536313,0.998972812703012,0.996928089995383,0.997036237358682,0.997111428620364,0.997120006277199,0.997075736809268,0.997157485907941,0.997335873746805,0.997420694766638,0.997508103592358,0.997314034503583,0.996979536509272,0.997748862875966,0.996814614416143,0.997505662723779,0.997733304501976,0.99740670833096,0.997875503546504,0.997971573795236,0.998268747930567,0.997825180880486,0.997836942771293,0.997980273448961,0.997954773670429,0.998208306474115,0.998509439514481,0.998317493637676,0.998534255079799,0.998284709119486,0.998323513211978,0.998500976910571,0.998653332394674,0.998532639353962,0.999123546217464,1.00027392033088,0.999130688730554
2,0.996812787600852,0.996833303447042,0.996889884746296,0.996896221531159,0.996851194307466,0.996938825391546,0.997095915139712,0.997179021797651,0.997260030781234,0.997048779707737,0.9966637467379,0.997398740513556,0.996497649713752,0.99723804972051,0.997463138937531,0.997131676985409,0.99757590183821,0.997659669850369,0.9979359506901,0.997511362537461,0.997530626935602,0.997664049560883,0.997636130992286,0.997877108463465,0.99816984247602,0.997974968411922,0.998174142499162,0.997905592681383,0.997937190407784,0.998110719842028,0.998262158880569,0.998139976284154,0.998767854369195,0.999933675417093,0.998773134494295,0.996886044358236,0.996963907314228,0.997037748270098,0.997044084118404,0.996999063607029,0.997076276836069,0.997242827070506,0.997326188479137,0.997408921422898,0.997209039083524,0.996859727653257,0.997624042324927,0.996693663533368,0.997398278459342,0.997623331231918,0.997310709931724,0.997771062887352,0.997864107587175,0.998159242100331,0.997715830873425,0.997727227281109,0.997866349902057,0.997838436997804,0.998088226675508,0.998385809138916,0.998192771365184,0.998403651036818,0.998151062763717,0.998188818713508,0.99836530801824,0.998517330415323,0.998395547570665,0.998986806660937,1.00013364094765,0.998992085510573
3,0.996797667541412,0.996807520998727,0.996868854838179,0.996874112485811,0.996828724428485,0.996908899276077,0.997061004104248,0.997143764371154,0.997224843131493,0.997007683910388,0.996614365294373,0.997345982979811,0.996447719937724,0.99719580215949,0.997419642912499,0.997095640034233,0.997535572095518,0.997617719972754,0.997892755261603,0.99746850733819,0.997490435712063,0.997622858110181,0.997593778287774,0.997834279911786,0.998125590250275,0.997931114326779,0.998129575991052,0.997861335123744,0.997893125533877,0.998067627444358,0.99821993605311,0.99809598715887,0.998718658667891,0.999878809118021,0.998723041515545,0.996873421982949,0.996942567695605,0.997021211167279,0.997026468013869,0.996981086929817,0.997050874730621,0.997212589933281,0.997295594567705,0.997378331606747,0.997172890754319,0.996816024717091,0.997577560792032,0.996649413334989,0.997360977603364,0.997584780984572,0.997281574174677,0.997738085434455,0.997829772496736,0.998124188443622,0.997680591804814,0.997695402926789,0.997834024337989,0.997804950683629,0.998055077181707,0.998351425943799,0.998159325857417,0.998370770788613,0.998119369692635,0.998157699889985,0.99833538615411,0.998488340869135,0.998364794060609,0.998950093748739,1.0000916572857,0.998954475472269
4,0.996778466646151,0.996774800110251,0.996834277770141,0.996838142925596,0.996792288905639,0.996872432809,0.997020420860917,0.997102996193396,0.99718587084579,0.996961558483376,0.996564075554089,0.997296718492348,0.996396724889771,0.997148189141836,0.997370417264455,0.997052944149631,0.997489426489145,0.997570534044673,0.997846402972033,0.997420154219916,0.997441016537333,0.997570881450588,0.997540303125532,0.997779660094578,0.998069133034834,0.997874640027039,0.998071251675523,0.997800515785844,0.997831756046511,0.998005917912349,0.998158056922307,0.998034079651229,0.998659213912188,0.999812041821665,0.998662438843093,0.996855077286271,0.996911387639646,0.99698809105243,0.996991955613958,0.996946108704499,0.997015752861736,0.997173236273354,0.9972559955837,0.99734013597103,0.997128075793363,0.996767259968584,0.997529996125163,0.996599943673303,0.997314675056742,0.997536865787841,0.997241752009657,0.997695186315458,0.997786060358876,0.998081744115971,0.997635713247568,0.997649566535186,0.997785924745429,0.997755353029149,0.99800489642303,0.998299501668328,0.998107809120302,0.998318311957767,0.998065104656887,0.998103148267923,0.99828060119193,0.998433406601639,0.998309810324255,0.998897018604776,1.00003111980464,0.998900242668559
5,0.996745327302752,0.996717261933195,0.996769807583851,0.996772426798481,0.996726154235856,0.99681000194234,0.99695207804099,0.997034198631503,0.997116784823308,0.996886071929486,0.996479009623593,0.997207775299254,0.99631102092626,0.997071377936156,0.99729217076524,0.996976466677249,0.997406961649464,0.997485675879784,0.997758895374341,0.997334244969274,0.997354777754253,0.997481018174185,0.997449097498997,0.997684052428597,0.997971895021564,0.99777398449138,0.997963004654979,0.99768653132758,0.997715099496478,0.997887498224972,0.998038763499817,0.997914626360974,0.998543228348036,0.999689577196811,0.998545417215621,0.99682779736663,0.996864266536195,0.996934281847472,0.99693690063038,0.996890635745125,0.9969638569236,0.997115655914733,0.997197942041598,0.997281678605813,0.997063777708353,0.996694522077857,0.99745430875519,0.996526569988403,0.997249050422183,0.997469803575835,0.997181481354309,0.997629782131593,0.997718760004906,0.998012792934454,0.997567364748077,0.997583269066515,0.997717266404424,0.997685353330054,0.997932540508382,0.998225911204254,0.998032278334711,0.998238470329064,0.997981950703138,0.998018412126667,0.998194776177336,0.998346909329063,0.99822314801015,0.998811210778833,0.9999396996549,0.998813398982755
6,0.996844639364181,0.996890077769457,0.99695645090424,0.99696238695466,0.996917229331196,0.996998457373863,0.997160052596539,0.997244735687145,0.99733689151941,0.997113065277949,0.996731514468862,0.997470581990592,0.996565228732644,0.997301892651651,0.997526500434268,0.997209933548142,0.997652524402388,0.99773568362053,0.998011476437703,0.997587054508505,0.997627132503285,0.997764357582544,0.997736011673361,0.997983082067691,0.998275251429139,0.998086855824891,0.998296791477689,0.998034297011325,0.998069159697566,0.998245426646356,0.998398193411162,0.998275304863719,0.998891165741238,1.00006078619658,0.998896112363003,0.996908770498283,0.997004488379358,0.997087570598783,0.997093505877185,0.997048354211551,0.997119280369218,0.997289842758239,0.997374727199643,0.997468251626985,0.997255677432195,0.996908438372688,0.997675681750328,0.996742182334477,0.997444477666417,0.997669053156002,0.997364352131923,0.997822294733618,0.997914290911129,0.998208025447764,0.997765688525164,0.997793172993656,0.997934165834862,0.997905824717524,0.998158703385457,0.998455085994321,0.998266432800103,0.998483293151688,0.998233184321087,0.998272537064265,0.998450651525001,0.99860365168471,0.998481145558521,0.999064727229435,1.00021362808844,0.999069672847673
7,0.996850476562092,0.996900634193224,0.996971778317132,0.996977476397678,0.996932240165509,0.997010466922399,0.997173348437871,0.997258241595687,0.997352284801526,0.997127437112026,0.996750592979396,0.997494284613849,0.996584191481407,0.997316006112949,0.997540333348527,0.99722055866,0.997659058081065,0.997740282867684,0.998012133480007,0.997591456327989,0.997642218694174,0.997780207184348,0.997751606062014,0.998000290809944,0.998292138391606,0.998105563581415,0.99831836427923,0.998058684096161,0.998095472530378,0.998273036351894,0.998426446104793,0.998303674633913,0.998916550936126,1.00008487842986,0.998921299643638,0.996912143086991,0.997010679954256,0.997098324005236,0.997104021372544,0.997058790895664,0.997126706537159,0.997298320476129,0.997383384560753,0.997478596216964,0.997265001528785,0.996921853781001,0.997693218617549,0.996755481033171,0.997453544408741,0.997677840559091,0.997368585332143,0.9978224352211,0.997912501115491,0.998202290157052,0.997763700355007,0.997800205300427,0.997941435850505,0.997912839306621,0.998166538565382,0.998462439882502,0.99827504151507,0.998493495941937,0.998245251300873,0.99828606683113,0.998465151063856,0.998618688159861,0.99849628788322,0.999078092963434,1.0002251254329,0.99908284075191
8,0.99682181338574,0.996851619215487,0.996924796160912,0.996928598609053,0.996882728049805,0.996956536198498,0.997114078332171,0.997198452898813,0.997293204119563,0.997062179465881,0.996683832303143,0.997432361593318,0.996516470959105,0.997248723891163,0.997470856424734,0.997151449785914,0.997578227505535,0.997654505316872,0.997919285461641,0.997504086541164,0.997566629377823,0.997702727608044,0.997672086435477,0.99792021702534,0.998211052410182,0.998023329390393,0.998234249782768,0.997973753391628,0.998011407195716,0.998189614498921,0.99834249790367,0.998220595786997,0.998829161196968,0.999987529703359,0.998832333778179,0.996888469573002,0.996970541646894,0.997060403811985,0.997064205750599,0.99701834144971,0.997081748490685,0.99724819224998,0.997332728764223,0.997428593763203,0.997209181725527,0.996865322324396,0.997642166933298,0.996697991636626,0.997395698511288,0.997617798122771,0.997313326518138,0.99775644602212,0.997842138336402,0.998126015245317,0.997691747976524,0.997741299681368,0.997881593579589,0.997850957874299,0.99810563811198,0.998400884422344,0.998213359858086,0.998432349612221,0.998185007120475,0.998227444622266,0.998407634878504,0.998560784769519,0.998439248412218,0.99901504963567,1.00015288748627,0.999018221490642
9,0.996887088983584,0.996966538051754,0.997053286243789,0.997057824063945,0.997012204912349,0.997081278776321,0.997251302480581,0.997336894812318,0.997438033147153,0.997213377039573,0.996866816190071,0.997639091518324,0.996699854339218,0.997400683228407,0.997623638949735,0.997305572616068,0.997732083972508,0.997807880707007,0.998069812760842,0.997658098585663,0.997754603886997,0.997900525613912,0.997870681597829,0.998132672645175,0.998424423860755,0.998250062549292,0.998485256782845,0.998239879445486,0.998285625072402,0.998468176275673,0.998622360156028,0.998501678200082,0.999090503764233,1.00025853824915,0.999094287445568,0.996935290302245,0.997052713121557,0.997155131433252,0.997159668807159,0.997114054302234,0.997172750988221,0.997350483040528,0.997436143453263,0.997537769176642,0.997324020632108,0.997008129455776,0.997805608042052,0.996841191320478,0.997511306069496,0.997734237077822,0.997417808512471,0.997859145708824,0.997943496426351,0.998222745437072,0.997793734602213,0.997867623060964,0.99801382382647,0.997983983095506,0.998246414205771,0.998541332143039,0.998362841921085,0.998596345403249,0.99835685490256,0.99840400153523,0.998586297171834,0.998740049711034,0.998619694202393,0.999184387766612,1.00032836488162,0.999188170898046
10,0.996946050997336,0.9970704799548,0.997167281744256,0.997172334652184,0.997126892768983,0.997190767103443,0.997368329676967,0.99745536411665,0.997564816273872,0.997335799486522,0.996999753259184,0.997778942112463,0.996833072148421,0.997523636072636,0.997747164611847,0.997453309258229,0.997881814348771,0.997958375012458,0.9982208670982,0.997809045584109,0.997935801943391,0.998091902130676,0.9980626181868,0.998340055942277,0.998635404245041,0.998471920020297,0.998731954368547,0.998504394705356,0.998560078926485,0.998745797695609,0.998899489572247,0.998783552403809,0.999348971431596,1.00051943289689,0.999353182905271,0.996978605180638,0.997128877046283,0.997240650398305,0.997245702961863,0.997200264381693,0.99725394895362,0.997438571593586,0.997525635899352,0.99763531353069,0.997416677760295,0.997109084252997,0.997911678655041,0.996942421356407,0.997604499294282,0.997828009905598,0.997522669645859,0.997964538640154,0.998048813653446,0.99832690736485,0.997899497534853,0.997995282892031,0.998148142816715,0.998118860351563,0.998391178998832,0.998688610219074,0.998516991903365,0.998766420491041,0.998538041055201,0.998592033054953,0.99877549685274,0.998928147764573,0.998812506478801,0.999361723091316,1.00050536885116,0.999365934263493
11,0.996976838113988,0.997124777007895,0.997225164415855,0.997230460005197,0.997185101853168,0.997246489049149,0.997424848461317,0.99751240929926,0.997624784168684,0.997391275090102,0.997050588623485,0.997825115817658,0.996884037827497,0.997579361937141,0.997803160800752,0.997534650854088,0.997964090088094,0.998041009759492,0.998303762490778,0.997891895468392,0.998039312518097,0.998202323607065,0.99817330417893,0.998460753357398,0.998756388323365,0.998602780449496,0.998880376817201,0.99866829616271,0.998733454951411,0.998924476266276,0.999079130998838,0.998966258869512,0.999503234640976,1.00068086828807,0.999507647545625,0.996985377762689,0.997140618060764,0.99725389986893,0.99725919535254,0.997213838410678,0.997267873393936,0.997453565962329,0.99754156364291,0.997656789318421,0.997429060360638,0.99711249188845,0.997906892044581,0.996945951118691,0.99761714058386,0.997840931542266,0.997536849747938,0.997978455524969,0.99806250124613,0.998339440772439,0.997913389594302,0.998010806636249,0.99816344843865,0.998134427560044,0.998405087672048,0.998700406170141,0.998530427967299,0.998778787859015,0.998553224961169,0.998610823539157,0.998795774826597,0.998948158912939,0.998835305148557,0.999366462896253,1.00051455204872,0.999370876014803
12,0.997012245907772,0.997187529914471,0.997296082885247,0.997301326642958,0.997255954648252,0.997311903744529,0.997494160063783,0.997582049931675,0.997696708161769,0.997465167797247,0.997137153374969,0.9979222251819,0.996970591669433,0.997653185028365,0.997876906871313,0.997623864267061,0.998053058546987,0.998129893749516,0.998392562384104,0.997980750309788,0.998149555896735,0.998319203232126,0.998290132065349,0.998587638076281,0.998883165972595,0.998739726504012,0.999035002133821,0.998834427112161,0.99890600332394,0.999101072375277,0.999257296086794,0.999144720666145,0.999667272999219,1.00085050249456,0.999671642511217,0.997012464820963,0.997188575813114,0.997309798929845,0.997315042668395,0.997269671187524,0.997318341164327,0.997507673393068,0.997596006114576,0.997713547137828,0.997487338279704,0.997182346921001,0.997986404715538,0.997015792396983,0.997675351909554,0.997899069441007,0.997602866445103,0.998043347593745,0.998126787604297,0.998402611664924,0.997977643047188,0.99809208160991,0.998249434541769,0.998220360987979,0.998498012047761,0.998793060064655,0.998630422424855,0.998891221626661,0.998673175663046,0.99873543201496,0.998923339670924,0.999076948150118,0.998964321709257,0.999485027979086,1.00063758009834,0.999489397864861
13,0.997039815872494,0.99723719030042,0.997351055828117,0.99735539151909,0.99730971942555,0.997364702583775,0.997551307596435,0.997639696115243,0.997759589994033,0.997526863018269,0.997217993268574,0.998021680034765,0.997050991337181,0.99771389291992,0.997936542555474,0.997693941963462,0.998119480947685,0.998194945375618,0.998456538712325,0.998045056005027,0.998239164690976,0.998415254708636,0.998385211073487,0.998693875770831,0.998989649541601,0.998856055263464,0.999169922237764,0.99898225793606,0.999062529817339,0.999263746303927,0.999423378317183,0.999308548308928,0.999812771035871,1.00099707433435,0.999816385595729,0.997031702597131,0.997223437512385,0.997349704138536,0.997354039891759,0.997308367609414,0.997356028712886,0.997549296392413,0.99763810593103,0.997760733388494,0.997532976281215,0.997245708332321,0.998067225188169,0.997078710608039,0.997720005697237,0.997942654726341,0.99765007819101,0.998086302622523,0.998168019604042,0.998442061545283,0.998018125440897,0.998152957564031,0.998314819187837,0.998284772131932,0.998570536806504,0.998865607128805,0.998710091847708,0.998984320976999,0.998775220795847,0.998844375127685,0.999037273891906,0.999193917071812,0.999078972264945,0.999585632092214,1.00073796087871,0.999589247012932
14,0.997093089736162,0.997331115584592,0.997454848388654,0.997459644674289,0.997414131184898,0.997465399052429,0.997661365296814,0.997750789981032,0.997876473268656,0.99764687164049,0.997361125186662,0.998182311058666,0.997194378415041,0.997834373850012,0.998057533339608,0.997823419383284,0.998251787181703,0.998328459816948,0.99859177469902,0.998178975057866,0.998396045615645,0.998580717140886,0.99855117405358,0.998870858582825,0.999168677587019,0.999043689382261,0.999375753794572,0.999201052556315,0.999289058165624,0.999496062839028,0.999657619660156,0.999540279976659,1.00002530039024,1.00121179083666,1.0000292973815,0.997075329198782,0.997300184127093,0.997436153793546,0.997440950234583,0.997395435752164,0.997439468899086,0.997641822371308,0.997731712777351,0.997860412159663,0.997634856013762,0.997369122362392,0.998206846246474,0.997202376438729,0.997822361225288,0.998045524256098,0.997752377081547,0.998190070450247,0.99827218223311,0.998546353605853,0.998122688213041,0.998276199382046,0.998444449965049,0.998414902413038,0.998708137624835,0.999005159217936,0.998854842912922,0.999141136487311,0.998940263607523,0.999015110802716,0.999212582592823,0.99937076991727,0.999253245443019,0.999745263592194,1.00089895218395,0.999749261208046
15,0.997167460983889,0.997462855940047,0.997597601905793,0.997602370198071,0.997556854308685,0.997604227709397,0.997809433052954,0.997899934204666,0.998032745027863,0.997804525924162,0.997544681883349,0.998387167501223,0.997377952961917,0.997991968321972,0.998215059712177,0.998012379496993,0.99844159959522,0.998518741070302,0.998783192607164,0.998369263008967,0.998631210915205,0.998830107914604,0.998800543231578,0.999137824234445,0.999437010401292,0.999327658937483,0.99968954075629,0.999537689247531,0.999639156871595,0.999856425946322,1.00001790357872,0.999902518687279,1.00035333134635,1.00154533998031,1.00035730451038,0.997125761514486,0.997389413970062,0.997535276149386,0.99754004482135,0.997494525900193,0.997534622858842,0.997744893310323,0.997835710550131,0.997970543572281,0.997746145121937,0.9975026567606,0.998358711665973,0.997335920127388,0.99793359948632,0.998156705081948,0.997876415456221,0.998312815228181,0.998394162592771,0.998666952015432,0.998244664771125,0.998430952889384,0.998608412230975,0.998578840446935,0.998881919466838,0.999179395355537,0.999038274408561,0.999341501983116,0.99915372797102,0.999237580378491,0.999442380612882,0.999599545336935,0.999483791444041,0.999952368175184,1.00110745281919,0.999956342362224
16,0.997274282142022,0.997651378758039,0.997796856204551,0.997802349453924,0.997757084977207,0.997802839719256,0.998020921258533,0.998113363663817,0.998257322654415,0.998027475344107,0.997792792486067,0.998653508047871,0.997626469282041,0.998215654524156,0.998439540534472,0.998286169136811,0.998719210071225,0.998797945962334,0.999064386554855,0.998649115585724,0.998972052208801,0.999192273827538,0.999163500152283,0.999526549440727,0.999828065985106,0.999741967310968,1.00014794276901,1.00003152298949,1.0001537527958,1.0003872394401,1.00055077973972,1.00043965065019,1.00082669145699,1.00202802857896,1.00083126593367,0.997205506490707,0.997529800045355,0.99768558054965,0.9976910745204,0.997645804755159,0.997684430759978,0.997906644284258,0.997999365354031,0.998145079817386,0.997918116897336,0.997696477654893,0.998568083423093,0.9975301374918,0.998106317999733,0.998330230045872,0.998075096137503,0.99851238166753,0.998593598834502,0.998864935944565,0.99844473658299,0.998678382297206,0.998871112643707,0.998842329065341,0.999161616918241,0.99946071697619,0.999334312145944,0.99966544087653,0.999500614593604,0.999599657142953,0.999817151757426,0.999975264179289,0.999863534263576,1.00028163785787,1.00144231172875,1.00028621416942
17,0.99718243194813,0.997494662058306,0.997635235425635,0.997634244675723,0.997586810443109,0.997627412444983,0.997823450840182,0.997913807980006,0.998058166336331,0.997805041808017,0.997553219914779,0.998420572554157,0.997383612237773,0.997986295894217,0.998202674892739,0.998079975220699,0.998488264973769,0.998557790729939,0.998817963155974,0.998403523416448,0.99874827369962,0.998965350187804,0.99892960367196,0.99929242207087,0.999586871139227,0.999503673180747,0.999908858128487,0.999798259802809,0.999928037986233,1.000169768636,1.00033686942438,1.00022254496043,1.00057678129269,1.00174404270134,1.00057597018599,0.997131166832667,0.997404244754591,0.997556019726632,0.997555028960533,0.997507590737125,0.997541018338025,0.997742277475144,0.997832993114628,0.99797964258274,0.997730086939756,0.997494780578736,0.998375853949092,0.997325162163488,0.997911355748679,0.998127752280556,0.99791637748858,0.998331918857837,0.998405678303647,0.998674269256733,0.998251386187517,0.998511290783078,0.998703877836389,0.998668121297624,0.998991842546933,0.9992844599033,0.999164772180207,0.999502822281642,0.999349141133532,0.999458012142573,0.999685160083637,0.999847273982551,0.999732446563044,1.00011368127326,1.00124303385498,1.00011286910019
18,0.997258577308801,0.997629616350324,0.997783733325119,0.997782642198636,0.997735181713668,0.99777239689064,0.997983032899929,0.99807478560558,0.998228508156233,0.997981090170257,0.997774139911071,0.99867866187167,0.997604520489495,0.998162203380349,0.99837842596851,0.998266471374088,0.998674280972883,0.998743642095585,0.999003647267537,0.998589320762489,0.998979451757994,0.999211082668023,0.999175237343309,0.999558917053605,0.999860574901038,0.999787849096614,1.000224110745,1.00013807628127,1.00028322199573,1.00053638564156,1.00070906124078,1.00059192837641,1.00090352600294,1.00207592153319,1.00090263186094,0.997186835471456,0.997502812532985,0.997667351062811,0.997666259881511,0.997618793591077,0.997648749914642,0.997863480077754,0.997955524044317,0.998111083136449,0.997866337196822,0.997672119612373,0.998587283539515,0.997502481859789,0.99804747256383,0.998263721556273,0.998046938233512,0.998460055514098,0.998532515832815,0.998798660245441,0.998378160317459,0.998673043852484,0.998875753753658,0.998839895625357,0.999177527379644,0.999476731302454,0.999361462255224,0.99971889452386,0.999580787656681,0.999700974643177,0.999936953802637,1.00010380601753,0.999986017273482,1.00033437919464,1.00146585164853,1.00033348377083
19,0.997325691283995,0.997748610659883,0.997910594700525,0.997909368158586,0.997861868693123,0.997897988283511,0.998117254168879,0.998210011725507,0.998370622530148,0.998124268972821,0.99794235856754,0.998867823929069,0.997772700749227,0.998305209756147,0.998521242386523,0.998438444652594,0.99884668507397,0.998916354675067,0.999177375220039,0.998761948077909,0.999194460819188,0.999437678240588,0.999401695830577,0.999802848209073,1.00011760846544,1.00004349320175,1.00050040856482,1.00043224668007,1.00058782779433,1.00084911192459,1.00102489666772,1.00090643678996,1.0011863070454,1.0023576429417,1.00118530073557,0.997237760682102,0.997593019650545,0.997764924009134,0.997763697368933,0.997716190664093,0.997745102284482,0.99796781294186,0.998060843763715,0.998223160589345,0.99797872768369,0.997807150889835,0.99874131184676,0.997637468953281,0.998159696362494,0.998375762245172,0.998174114623425,0.998585835112122,0.998657529171578,0.998922548030863,0.998503080799109,0.99883251730981,0.999043258720539,0.999007261248402,0.99935675002158,0.999668595443523,0.999546989652444,0.999915601667018,0.999788084933723,0.999915477636765,1.00015754870592,1.00032686442117,1.00020762507259,1.00053189332186,1.00166023448153,1.00053088551248
20,0.997361375613642,0.997811617140793,0.99797986753206,0.997978856827236,0.997931432689549,0.997963048158967,0.998185081849203,0.998277976634611,0.998439043246873,0.998195764458949,0.998022030040722,0.998953482654606,0.997852494045274,0.99837692368146,0.998593191789236,0.998530524106157,0.998940631271342,0.999011143254318,0.999273609190869,0.998856931423865,0.99930943896,0.999557797004659,0.999522050807908,0.999929774413755,1.0002566527609,1.00017201655242,1.00063150950607,1.00056434284231,1.00072036499967,1.00098192157181,1.00115783635277,1.00103941774032,1.00131828249067,1.00249665905926,1.00131745547838,0.997264344393022,0.997639847634002,0.997817591037869,0.997816580255249,0.997769148080869,0.997793613371487,0.99801864774569,0.998111775422222,0.998274277769121,0.99803273086048,0.99786799646376,0.998807062965358,0.997698433090113,0.998213921284919,0.998430226585793,0.998241352325634,0.998653824510261,0.998725713610982,0.998990871783571,0.998571455839581,0.998917071533379,0.99913113721778,0.999095374857968,0.999448618428398,0.999772205014001,0.999637806401103,1.00000435597265,0.999874426338373,1.00000074935533,1.00024212633595,1.00041126319028,1.00029200506854,1.00061861183238,1.00175254156926,1.00061778337184
21,0.997366218545124,0.997820104776477,0.997983122007273,0.997982209224296,0.997934817902174,0.997972691546643,0.998195269289779,0.998288228340907,0.998449505278962,0.998206512528809,0.998033529794519,0.998965280830621,0.997864044784698,0.998387774963986,0.998604154804668,0.998545768773041,0.998957304716134,0.999028487433334,0.999292282389583,0.9988743599053,0.999327034293264,0.999574927170228,0.999539286781901,0.999947409513745,1.00027738011526,1.00018882571171,1.00064677223238,1.00057876480079,1.00073340709583,1.00099509996935,1.00117108229272,1.00105267665761,1.00133399384718,1.00251892657188,1.0013332481554,0.997285113366457,0.9976767039772,0.997851965675982,0.997851052855998,0.997803655001334,0.997830227930256,0.998054874498754,0.998147579646959,0.998307140130038,0.998070409205813,0.99790888407805,0.998850249014181,0.997739376780095,0.998251697838314,0.998468108903609,0.998301992565646,0.998717295391473,0.998790621916414,0.999058754702938,0.9986364559518,0.998993107526785,0.999211138268333,0.99917548407949,0.999536189068566,0.999860757296793,0.999732574382684,1.00011162255211,0.999990861607874,1.00011971175948,1.00036329192937,1.00053321578943,1.00041502297086,1.000743162233,1.00188179622374,1.00074241535858
22,0.997362297066875,0.997813302897385,0.99797302267469,0.997971953940072,0.997924510129591,0.997966283249102,0.998188539789266,0.998281026344241,0.998439565989415,0.998201323115162,0.998033656322774,0.998970296143177,0.997864093327057,0.998382419007095,0.998598618306194,0.99853670844817,0.998948670145962,0.999020143659228,0.999284978944928,0.99886588495213,0.999313677073432,0.999560190546493,0.999524382137539,0.999930552404723,1.00026032142083,1.00016993249456,1.0006244676176,1.00055691522618,1.00071117731437,1.00097260380695,1.00114847877346,1.00103100839865,1.00130619395855,1.00249033376886,1.00130531872508,0.997284192311882,0.997675217646306,0.997847425318252,0.997846356530051,0.997798906452638,0.997829348410848,0.998053857558923,0.998146136318783,0.998303261960157,0.998071016389975,0.997915033117476,0.998861466962733,0.997745448880149,0.998252137363519,0.998468366558563,0.998300844465322,0.998716688522693,0.998790364048952,0.999059673907478,0.99863606816714,0.998989622522248,0.999206885468529,0.999171063589129,0.999530724859239,0.999855296832337,0.999725894725204,1.00010296940406,0.999983654442842,1.00011260683471,1.00035627120512,1.00052620519905,1.00040896184326,1.00072985570712,1.00186852565879,1.00072897923557
23,0.997376371490375,0.997839178978956,0.997998242654714,0.99799614428738,0.997948358400566,0.997992187404081,0.998212337533845,0.998304874347744,0.998465982408722,0.99822165790155,0.998052622202494,0.998991370811028,0.997882547629006,0.998401643612493,0.998616638301764,0.998579377552903,0.998989299704211,0.999060271043961,0.99932633523745,0.998905161476285,0.999367239987502,0.999616951126929,0.999580039123636,0.999991720615793,1.00032306773808,1.00023483360094,1.00069694072749,1.00063649299512,1.00079513889035,1.00106009015271,1.00123684404491,1.00111954652052,1.00137905829322,1.00256370820798,1.0013773282587,0.99729547332783,0.997696127187578,0.99786766794742,0.99786556938144,0.9978177769362,0.99785040016563,0.998072886291839,0.998165246336433,0.99832514023832,0.998086577297951,0.997929211943449,0.998877749457265,0.997759115219589,0.998266588837712,0.99848161433053,0.998335359788445,0.998748806896016,0.998821770774941,0.999091891861166,0.998666622427794,0.999032757072505,0.999252429610819,0.999215503298217,0.999579367527934,0.999905330833011,0.999777048572759,1.00015955507461,1.00004565734481,1.00017822798133,1.00042493752283,1.00059560387759,1.00047854018718,1.00078583795261,1.00192469626484,1.00078410612706
24,0.997423911845602,0.997923211198794,0.998088458569086,0.998086552484258,0.998038835079346,0.99808030565655,0.998305149617834,0.998398543988366,0.998564853535576,0.998318001495384,0.998156962747752,0.999101598115813,0.997987002483717,0.998498175723618,0.99871337292931,0.99870126907482,0.999116082935094,0.999189432131788,0.999460562322929,0.999034503146134,0.999497288864511,0.999750062149089,0.999713361483066,1.00012897687512,1.00046053242093,1.00037614870535,1.00084517103773,1.00078949367338,1.00095095513098,1.00121777488405,1.00139545226124,1.0012783368922,1.00153046832197,1.0027220060702,1.00152889802699,0.997334387017861,0.997764820289604,0.997942076366101,0.997940170082922,0.997892445353391,0.997922996996799,0.998149862064857,0.998243100504022,0.99840832410214,0.998166510911071,0.99801560366043,0.998968775594243,0.997845618123699,0.998346714055401,0.998561945746108,0.998433467018892,0.998850368054768,0.998924887000645,0.999198391799451,0.998769915127191,0.999133788440902,0.999354757707654,0.999318041637259,0.999682983215848,1.0000085995807,0.999882119209883,1.00026697888935,1.00015449645346,1.00028836941868,1.0005359839037,1.0007072752284,1.0005903935362,1.00089401994718,1.00203850704303,1.0008924478595
25,0.997541726727128,0.998130971482303,0.99830232468673,0.998301428390569,0.998254058074593,0.99829799479352,0.998534184384099,0.99862859821801,0.998799453502598,0.998560107427179,0.998426358553242,0.999390057841098,0.998256950225946,0.998741321092528,0.998957640810662,0.999009570103028,0.999442892181028,0.999525075469706,0.999814352696204,0.999371040506068,0.999841415455313,1.00010539149724,1.00006978813352,1.00050037608331,1.00083611241196,1.00076183302265,1.00125486420401,1.00121832151154,1.00139016317398,1.00166501142562,1.00184495714179,1.00172924968448,1.00195151001361,1.00315393056968,1.00195077833227,0.997428373641896,0.997930221540359,0.998112510190481,0.998111613826477,0.998064234119562,0.9980978201836,0.998335183078297,0.998429488273036,0.998599544688802,0.998363396595216,0.998235736641938,0.999204684575335,0.998066294524729,0.998544647844562,0.99876101236786,0.998675872131094,0.999107526894766,0.999188731737957,0.99947598897359,0.999034642727942,0.999397105446917,0.999624256366105,0.999588634861934,0.999960441652926,1.00028870494195,1.00016645212509,1.00056233647557,1.0004593436609,1.00059922041783,1.00085205702272,1.00102474528987,1.0009092655792,1.00119396389567,1.0023458217388,1.00119323079444
26,0.997598358110103,0.998233210862424,0.998414258487871,0.998411275241944,0.998363214508519,0.998402331243628,0.998638323930305,0.99873318262895,0.998911499403477,0.998662020635351,0.998538335764284,0.999516841840047,0.998367903351284,0.998840972768074,0.999054837360333,0.999163541774391,0.999605161867272,0.999692581519475,0.999998877976358,0.999536835938746,1.00001559779578,1.0002850495032,1.00024721210456,1.00068739588712,1.00102325909917,1.00095616676383,1.00146410068874,1.00144037311913,1.00162089871116,1.00190272884426,1.00208439783381,1.00196903969493,1.00216373594983,1.00336088731854,1.0021612722634,0.997471818447197,0.998009025367308,0.99820035165779,0.998197367861547,0.998149296404623,0.998178408559127,0.998415124926406,0.998509876273004,0.998687392498484,0.998440415722631,0.998320954654669,0.99930319866807,0.998150483539213,0.998619409601297,0.998833324019563,0.998793487708046,0.999231444533859,0.999316748358137,0.999618691598118,0.999160941778626,0.99952669649333,0.999756572816599,0.999718714295145,1.00009571466539,1.00042328717562,1.0003050041314,1.00070872316022,1.0006131809557,1.00075927093774,1.00101747436214,1.00119137893635,1.0010762386106,1.0013398645977,1.00248458451722,1.00133739792604
27,0.997678224713868,0.998374476216477,0.998564600540511,0.998561849258133,0.998513873182364,0.998550024830977,0.998795098638071,0.998891203208945,0.999077189786339,0.998827408740093,0.99872503155513,0.999720211331495,0.998554747736743,0.999006578983206,0.999220676772536,0.99937041153805,0.999828507865165,0.999924116757781,1.00024888501318,0.999768601202192,1.00025526386756,1.00053356609056,1.00049598700517,1.00094800694781,1.00128853460417,1.00122687595324,1.00175226494621,1.00174403585312,1.00193324960661,1.00222119444599,1.00240541162176,1.00228863052094,1.00246239320913,1.00366645079949,1.00246012247816,0.997534960419644,0.998120557113114,0.998320221434196,0.998317469577906,0.998269481288025,0.998296027584701,0.998541243220859,0.998637277036205,0.998822686933878,0.998574095704506,0.998473120893603,0.999469744439441,0.998302792335034,0.998753313653236,0.99896746837759,0.998954057547531,0.999405847157155,0.99949782700958,0.999815148719427,0.999342242437326,0.999709562366116,0.999944749894306,0.999907147461134,1.00029026399256,1.00062142908282,1.00050441836987,1.00091642345922,1.00082955170296,1.00098122837479,1.00124355897126,1.00141939239636,1.00130283139079,1.00155328717004,1.00270246481442,1.00155101335733
28,0.99775350451967,0.998507971413793,0.998705894233497,0.998702991574899,0.998654971914679,0.998689650725035,0.998942697868835,0.9990401624204,0.999235387079886,0.998981424284985,0.998897411756645,0.999908062003395,0.998727082398022,0.999160402845024,0.99937428956485,0.999566659462177,1.00003031423989,1.00012881875722,1.00046064984505,0.999973209931612,1.00049174192855,1.00078192063713,1.00074418841171,1.00121287166479,1.00155903238099,1.00150584312521,1.00205608941912,1.00206547732664,1.00226497549953,1.00256011274695,1.00274741285147,1.0026293084518,1.00278232849116,1.00399727903316,1.00277993275784,0.997595151397551,0.998227228036337,0.998434169741514,0.998431266400202,0.998383233154204,0.998408726879615,0.998661577684809,0.998759045864926,0.998954165100755,0.998700007107061,0.998615144827426,0.999625411077748,0.998444765357698,0.998879038579938,0.999092988455559,0.99910802918962,0.999563307034921,0.999656988294965,0.999978949627932,0.999501303065535,0.999893345357835,1.00013686219076,1.00009910430145,1.00049309341517,1.00082890757657,1.00071600948799,1.00114351403561,1.00106729733319,1.00122611502488,1.0014936510474,1.00167195337432,1.00155408318084,1.00179153255684,1.00294929389259,1.00178913335729
29,0.997852797731354,0.998684745016426,0.998896127808443,0.998892276907147,0.998843950353744,0.998872939591813,0.999135260592783,0.999233917933139,0.999439040844615,0.99918312337839,0.999130874973268,1.00017052944121,0.998960112345651,0.99936104506061,0.999573781269535,0.999827845905478,1.00029488779049,1.00039560578974,1.00073476453559,1.00023925049495,1.00081029020254,1.00111754650106,1.00107880927257,1.0015724963979,1.00192763780318,1.00188562627753,1.00247213861746,1.00250736747796,1.00272284072302,1.00302904577667,1.00322045926761,1.00310028331425,1.00321337725872,1.00443485238236,1.00321019580291,0.997674033696383,0.998367719131307,0.998587425912778,0.998583573928545,0.998535231847013,0.998555571273624,0.998817203932445,0.998915965727047,0.999121622535057,0.998863580168002,0.998807292593542,0.999843973620356,0.998636472401234,0.999041561557539,0.999254369070163,0.999312067645588,0.999768101438093,0.999862476954134,1.00018868693996,0.999706034936043,1.00014044589682,1.00039617246578,1.0003574058015,1.00076845382373,1.00111190748225,1.00100419582183,1.00145511903594,1.00139507199679,1.00156548833848,1.00184132021731,1.00202287833569,1.00190295573902,1.00211154061911,1.00327284972829,1.0021083544404
30,0.998021823817687,0.998984108885987,0.999220716343932,0.999216960635307,0.999168681656523,0.999187793112774,0.999472429629285,0.999574433485299,0.999801263639754,0.999540235733953,0.999540707409216,1.00062319027806,0.999370064132974,0.999718192368105,0.999930959165862,1.00025839600418,1.00073602374648,1.00084207213351,1.00119335404309,1.00068586756391,1.00133058065149,1.00166495842918,1.00162634416356,1.00215875901556,1.00252417289793,1.00250635962465,1.0031531690827,1.00323074752666,1.00347172238416,1.0037969691907,1.00399480087817,1.00387585458615,1.00391845806838,1.00514558053653,1.00391535716012,0.997802842500105,0.998595632650524,0.998838713358495,0.998834956342452,0.998786658172142,0.998797849377273,0.999080169943618,0.999182287253517,0.999409675944243,0.999143948935701,0.999133567257046,1.00020753699867,0.998962851637495,0.999321979597005,0.999534834799384,0.99963195319305,1.00009393560922,1.00019099294909,1.00052389380913,1.00003468257362,1.0005231086697,1.00079694586508,1.00075829631124,1.00119363480681,1.00154476407903,1.00145057927014,1.00193855027634,1.00190340503269,1.00209131237957,1.00238096344029,1.00256730192577,1.00244857794525,1.00260717457547,1.00376753290575,1.00260406820296
31,0.998147032174592,0.999206054365498,0.999458851896585,0.999454976334487,0.999406669027906,0.999421009732088,0.999718957848248,0.999823066762596,1.00006395686698,0.999798188820235,0.999830211062619,1.00093883532753,0.999659558622261,0.999975967952979,1.00018853692573,1.00058008889067,1.00106436643739,1.00117386053191,1.00153339731413,1.0010176094521,1.00171931070265,1.00207411219333,1.00203538494127,1.00259680809319,1.002969294498,1.00297029130589,1.00366256809561,1.00378015100783,1.00404535018536,1.00438932990916,1.00459182863887,1.00447854656382,1.00444630252142,1.00568418870237,1.00444310348241,0.997887835204518,0.99874586175593,0.999002030662603,0.998998153475789,0.998949823263815,0.998957494389589,0.999250270314135,0.999354443677201,0.999595539538954,0.999321289462113,0.999331310829071,1.00042230834078,0.999160569999519,0.999499157323764,0.9997118322724,0.999844694639616,1.00031124136324,1.000410291285,1.00074899690759,1.00025391635918,1.00077746413506,1.00106364360205,1.00102487527322,1.00147717947484,1.001840662763,1.00174546896363,1.00225345679627,1.00223230465479,1.00242614576628,1.00272882619135,1.00291699748006,1.00280413407966,1.00291982799719,1.00406049946217,1.00291662249335
32,0.998482092778044,0.999793367058982,1.00008573185914,1.00008878810626,1.00004282266592,1.00005444415793,1.0004064332947,1.00051729307093,1.00078737629174,1.00053979874999,1.00066372539653,1.00182545677566,1.00049668369362,1.0007248845404,1.00094536371024,1.00139679237855,1.00191557103451,1.00203903773659,1.00241482112623,1.00188869133621,1.00268427637494,1.00308372568752,1.00305246999906,1.00367012113367,1.00406025738979,1.00409977614303,1.00488352854106,1.00506511958895,1.00536360615186,1.00573109783916,1.00594311995317,1.00583163725648,1.00571779179633,1.00700273824352,1.00572033747199,0.998153291232825,0.999209311820577,0.999503056352338,0.999506114745851,0.999460121499387,0.9994642314311,0.999806871704393,0.999917787541672,1.0001879535773,0.999925744789312,1.00001085327135,1.00114121223445,0.999843698339522,1.00011094953892,1.00033157026972,1.00047058222389,1.00096356291394,1.00107182688702,1.00141730873201,1.00092132947294,1.00150708353641,1.00182308106834,1.00179178390727,1.00227668306032,1.00265561847364,1.00257848940137,1.003138248064,1.00314972837575,1.00336101596844,1.00367859624082,1.00387338190939,1.00376235613332,1.00383266390652,1.00500525469518,1.00383521282346
33,0.998613356180368,1.00002628681301,1.00033686542921,1.00033958531839,1.00029352000734,1.00030300517028,1.00066966697624,1.00078285030775,1.00106889107908,1.00081561280872,1.00097584916021,1.0021683186297,1.00080869386958,1.00100028501377,1.00122030990816,1.0017262347676,1.00225077872659,1.0023773567345,1.00276112274941,1.00222678431644,1.00307898072411,1.00349794159724,1.00346633975857,1.00411190639881,1.00450880506535,1.00456625105596,1.00539360042106,1.00560628193597,1.00592357728957,1.00630534765912,1.00652186890821,1.00641125407065,1.00624042342451,1.00752290016688,1.00624269007885,0.998251444389478,0.999383356726038,0.999694076185648,0.99969679822009,0.999650702151315,0.999652309639478,1.00000755129014,1.00012068198095,1.00040606998858,1.00013632651271,1.00025058214976,1.00140583814483,1.00008330093491,1.00032113007905,1.00054131132161,1.00070996765924,1.00120543129063,1.00131489496176,1.00166451165907,1.00116415632328,1.00179041439723,1.00211891820273,1.00208727049724,1.00258907677864,1.00297351583039,1.00290511229362,1.00349013853713,1.00351812840453,1.00374085512228,1.00406850273894,1.00426636191035,1.00415618225309,1.00418733027187,1.00535043970065,1.00418959989655
34,0.998685085285719,1.00015355181088,1.00047464084016,1.0004772000921,1.00043108795217,1.00043993128569,1.00081761959457,1.00093215132953,1.00122737541973,1.00097473599715,1.00116613699866,1.00238467042675,1.00099893458485,1.00115920555348,1.00137900736831,1.00190362671349,1.00243263461475,1.0025615606016,1.00295114069743,1.00241088383229,1.00328700474771,1.00371424524449,1.00368247877558,1.0043389774154,1.00474147767172,1.00480168953492,1.00564385799692,1.00587926152136,1.00621005756183,1.00660227255708,1.00682266526789,1.00671181552633,1.00650424683269,1.00779154789792,1.00650638026367,0.99831138856089,0.999489616283801,0.999810736249844,0.999813297611437,0.999767153665063,0.999767911495784,1.00013348968693,1.00024804529533,1.00054310408718,1.00027206945354,1.00041384124432,1.00159217482832,1.0002465081575,1.00045667477351,1.00067663818862,1.00085455274007,1.00135285805653,1.00146369585719,1.00181722844551,1.00131284718575,1.00195797174869,1.00229213334892,1.00226031933833,1.00276876707578,1.00315860652128,1.00308897284501,1.00368146416134,1.00372610195146,1.00395922458116,1.00429573782422,1.00449693229827,1.00438655497883,1.00438821645909,1.00555400323287,1.00439035266864
35,0.998751388116831,1.00027245961568,1.00060505174504,1.00060608494586,1.00055947037216,1.00056378078106,1.00094694462982,1.00106265323352,1.00136889472017,1.00110741988809,1.0013195382296,1.00255986064141,1.00115160004067,1.00129022502919,1.0015082187472,1.00207709686629,1.00260512589754,1.0027343492783,1.0031281573396,1.00258243088162,1.00349890810742,1.00393752394972,1.00390412946002,1.00457811568608,1.00498735146954,1.00505380623036,1.00592024193175,1.00617988767494,1.00652532813282,1.00692852675035,1.0071518094984,1.00704247086398,1.00679074597141,1.00808164475001,1.00679161582384,0.998362097218183,0.999580781070969,0.999913002160254,0.999914036462246,0.999867388358692,0.999863479038935,1.00023373490263,1.0003494678406,1.00065553583668,1.00037446497472,1.00053373079152,1.00173122944711,1.00036565546025,1.00055741051392,1.00077557148052,1.0009850316166,1.00148079808222,1.00159101364471,1.00194695139959,1.00143891469015,1.00211631921969,1.00245833706944,1.00242489062402,1.00294522069012,1.00334130134535,1.00327301450692,1.00388032994521,1.00394154054172,1.00418540600398,1.00453075060973,1.00473410519307,1.00462524663392,1.00459221695004,1.00575830963225,1.00459308683278
36,0.998917367145224,1.00056481008451,1.00091492014016,1.00091791605498,1.00087197109569,1.00087562223736,1.00127999105866,1.00139843848504,1.00171839008134,1.00146131736012,1.0017142771872,1.00298171394906,1.00154738896831,1.00164616347505,1.00186636372702,1.00249328118639,1.00303410068557,1.00316882499334,1.00357080722304,1.00301860806272,1.00399817133241,1.00446224480493,1.00443097268622,1.00513993145667,1.0055574339718,1.00564920206561,1.00657251590313,1.00686439436718,1.0072276942319,1.0076441656985,1.00787272750302,1.00776344670026,1.00746531479616,1.00877169366535,1.00746780898272,0.998490167871722,0.99980568444597,1.0001542801713,1.00015727886607,1.00011129755813,1.00010635006171,1.00049568220239,1.00061411004739,1.00093356603434,1.00065422890869,1.00084620855847,1.00206418766123,1.00067916968702,1.00083923147134,1.00105961789857,1.00129722484647,1.00180171735787,1.00191504519809,1.00227438519575,1.00176463234766,1.00248681704248,1.00284607895592,1.00281475361391,1.00335702838418,1.00376008103057,1.00370594491473,1.004348304079,1.00442449223166,1.00467751339461,1.00503132030702,1.00523832802934,1.00512953303856,1.00507027645556,1.00624343683764,1.0050727747179
37,0.998974678085141,1.00066639805624,1.00102196304069,1.00102494447674,1.00097899994853,1.00098390269498,1.00139177249184,1.00151093240837,1.00183559975366,1.00157541631382,1.00183471494857,1.00310730379045,1.00166784066574,1.00176022513594,1.00198038258884,1.00263904798154,1.00318180665155,1.00331753304871,1.00372186380506,1.00316732778875,1.00417790107016,1.00465252669705,1.00462124573848,1.00534583996853,1.00576618490083,1.00586953272292,1.0068181345137,1.00711889982989,1.00748694582629,1.00790658440894,1.00813669251702,1.0080267704066,1.00771548839195,1.00902746805394,1.0077179703962,0.998529248322871,0.999874879700656,1.00022807408355,1.00023105841073,1.00018507593105,1.00018124521438,1.00057296469743,1.00069197961492,1.00101531966072,1.00073267110245,1.00092788902351,1.00214849979776,1.0007608573196,1.00091764331015,1.00113799519636,1.00139372318333,1.00189862450094,1.00201207971898,1.00237197159757,1.00186167040193,1.00260545949593,1.00297144816688,1.00294011181978,1.00349210710007,1.00389715798187,1.0038498948046,1.00450781366683,1.00458536750065,1.00483936221256,1.00519407569255,1.00540186594939,1.00529239297634,1.00522901574437,1.00640342941007,1.00523150196305
38,0.998922229282366,1.00057186952781,1.00091928635924,1.0009239690962,1.00087858679033,1.00088161641849,1.00128390363917,1.00140273803832,1.0017215537721,1.00146035630796,1.00168734019524,1.00292798925951,1.00152129040872,1.001647014287,1.00186917986526,1.0025075184477,1.00305193508478,1.00318762348521,1.00358791745209,1.00303881223109,1.00401848828179,1.00448479672189,1.00445533319164,1.00516639976396,1.00558465217606,1.0056792690495,1.00660720313371,1.00689227423818,1.00724933123161,1.0076607193244,1.00788804903324,1.00777854543992,1.0075024750584,1.0088297441273,1.00750636514514,0.998486798888857,0.999798159815402,1.00014333071188,1.00014801764887,1.00010259871455,1.00009712672003,1.00048392387199,1.00060256753905,1.00091976440525,1.00063763458332,1.00080372111607,1.00199499361644,1.00063751873315,1.00082445361041,1.001046810675,1.00128983826092,1.00179750639587,1.00191158741332,1.0022687339315,1.00176257859704,1.00248041494682,1.00284036800405,1.00281085340255,1.0033530212784,1.00375618677781,1.00370359549355,1.00434716988546,1.00441432726196,1.00466003048801,1.00500790212249,1.00521339268885,1.00510431447967,1.00506953048186,1.00626087156235,1.00507342822558
39,0.998856836931051,1.00045621530623,1.00079725635504,1.00080167637535,1.00075620049031,1.00075694255033,1.00115158974694,1.00126916124551,1.00158027359677,1.00132171965248,1.0015337635901,1.00276306295881,1.00136755566141,1.00150812180765,1.00173001274852,1.00234464404523,1.0028849857759,1.00301873564841,1.00341515144822,1.002869679115,1.00382513810776,1.00428215856918,1.00425240651017,1.00495031875912,1.00536684025069,1.00545047440294,1.00635639307454,1.00662202155374,1.00696637671533,1.00736762659168,1.0075932183935,1.00747767328881,1.00724599637556,1.00857824616778,1.00724966944114,0.998438081876706,0.999712159648144,1.00005157906947,1.00005600291753,1.00001049177205,1.00000290969983,1.00038308788768,1.00050052821777,1.00081042435944,1.00053177001102,1.00068638126846,1.00186912942099,1.00052002690552,1.00071832653633,1.00094040104806,1.00117235493371,1.00167759123452,1.00179068999398,1.00214588662208,1.00164144307597,1.00234323570869,1.00269744055717,1.00266763881342,1.0032022113467,1.00360427165822,1.00354535859087,1.00417618277433,1.00423136122496,1.00446814954142,1.00480806851494,1.00501255892287,1.00489745558792,1.00489764622967,1.00609738496705,1.00490132614552
40,0.998645180441744,1.00008936929666,1.00040623896128,1.0004017018374,1.00035322026456,1.00035786266913,1.00071526882284,1.00082803154064,1.00112707942986,1.00084876369761,1.00103131503377,1.00226514733723,1.00086054257289,1.00102563384593,1.0012371952858,1.00184403152687,1.00235310297875,1.00247556108062,1.00286664059835,1.00231896860553,1.0032377082305,1.003667698161,1.00362832236029,1.00429634109464,1.0047056922599,1.00476002037189,1.00561098570312,1.00583476537499,1.00615947614349,1.00654434743836,1.00676618349255,1.00663661713881,1.00647491729546,1.00777294259716,1.00647117510869,0.998271633639065,0.999425761193394,0.999742548523439,0.999738008590625,0.999689493572899,0.999686175415871,1.00003171721515,1.00014442369278,1.00044279647482,1.0001473809896,1.00028222411926,1.00147745902381,1.00011131872145,1.00032438111688,1.0005360978634,1.0007954391401,1.00127454354333,1.00137937027936,1.00173528738028,1.0012225993819,1.0019082924666,1.00224499641062,1.00220556180698,1.00272534333868,1.0031217812292,1.0030464243104,1.00364756289203,1.00368084285819,1.00390806151267,1.004237206064,1.00443982361931,1.00431071325359,1.00435743480212,1.0055329018749,1.00435368255466
41,0.99889016858953,1.00051698283951,1.0008629710772,1.00086555614702,1.00081947166318,1.00082096834047,1.00122204233496,1.0013398552276,1.0016565444009,1.00140102903213,1.00165086298839,1.00291708630771,1.00148375838487,1.00158544527561,1.00180518048973,1.00243334326254,1.00297151939083,1.00310511312466,1.00350543009393,1.00295454440509,1.00393067952517,1.00439197054764,1.00436025563551,1.0050654299703,1.00548684755689,1.00556878274996,1.00648213662464,1.0067498616296,1.00709681260861,1.00749801467866,1.00772550861491,1.00760178091434,1.00738309155719,1.00872351226069,1.00738524581572,0.998462689175121,0.99975711871898,1.00010138398878,1.00010397149305,1.00005785056826,1.00005192214177,1.00043953760075,1.00055714233208,1.00087211261218,1.00059911011649,1.00079704932895,1.00202131145778,1.00062979658347,1.00078368117937,1.0010036006678,1.0012344502622,1.00173682568897,1.00184927245928,1.00220756374747,1.00169850737044,1.00241626573592,1.00277308555137,1.0027413166555,1.00328079358788,1.00368621026562,1.0036255279306,1.00426098563947,1.00431753545837,1.00456542198234,1.00491326554217,1.00512336337205,1.00500401610916,1.00500110462481,1.00623812590083,1.00500326213048
42,0.998897078460852,1.0005278315283,1.00087055525382,1.00087465615718,1.00082907746492,1.00083752129129,1.00124026704477,1.00135835132316,1.00167352992332,1.00142065928288,1.00166263985486,1.00291755845145,1.00149629481117,1.00160669993953,1.00182819673117,1.00244095204761,1.00298204742039,1.00311634940061,1.0035147821671,1.00296704300359,1.00393804495566,1.0043999225085,1.00436983248387,1.0050754041483,1.00549587592646,1.00558118910652,1.0064972900748,1.00677698852844,1.00712956891045,1.0075376883823,1.00776382311276,1.00765409846463,1.00739267973583,1.00873507530883,1.0073960884769,0.998465968453077,0.999761529941889,1.00010225751697,1.00010636209076,1.00006074703919,1.00006173894075,1.0004507554948,1.00056856833162,1.00088161060383,1.00061159234511,1.00080128856563,1.00201392799483,1.00063479474364,1.00079779058236,1.00101947478958,1.00123252744625,1.00173767187341,1.00185075012376,1.00220697257507,1.00170124747338,1.00241179423512,1.0027684839285,1.00273834224654,1.00327715431782,1.00368142287373,1.0036233463897,1.00425984046319,1.00432686646477,1.00457961484788,1.00493383615783,1.00514239564929,1.00503704998504,1.00499391700644,1.00623219753453,1.00499733212667
43,0.998855310861523,1.00045405557849,1.00079035495304,1.00079418302818,1.0007485094518,1.00075680669461,1.00115286743415,1.00127004455029,1.00157987557666,1.00132687311807,1.00155383015339,1.00279731160297,1.00138732982692,1.00151263848885,1.00173383860817,1.0023412423702,1.00287922649285,1.0030120881198,1.00340781807769,1.00286253831345,1.0038232152533,1.00428053819183,1.00425015162357,1.00494952149017,1.00536821016713,1.00544956837037,1.0063558885339,1.00662775724433,1.00697488549691,1.00737933146368,1.00760368941498,1.00749553469085,1.00724542906095,1.00858658747272,1.00724861219014,0.998436846292394,0.999710228438646,1.00004523825507,1.00004906967867,1.00000336077319,1.00000437674375,1.00038770347171,1.00050472197391,1.00081316216252,1.00054317959308,1.00072059610442,1.00192403675009,1.00055395174511,1.00072909735836,1.00095047874845,1.00116651883358,1.00166968299317,1.00178196660481,1.00213681470338,1.00163222577435,1.00233829183532,1.00269286980596,1.00266243248219,1.00319878427885,1.00360188367334,1.00354271340213,1.00417551651429,1.00423938453404,1.00448889683109,1.00484077896595,1.00504799977171,1.00494419689251,1.00490685960892,1.00614631199178,1.0049100484007
44,0.998773575414332,1.00030928573612,1.00063700415009,1.00064073696141,1.0005950241078,1.00060092362865,1.00098925970705,1.00110492075091,1.00140502516321,1.00115790467944,1.00137120686928,1.00260390357646,1.00120462696293,1.00134359983191,1.00156472725901,1.00213731495842,1.00267087300854,1.00280153002811,1.00319237756925,1.00265186754236,1.00357894565846,1.00402402657206,1.00399352900178,1.00467603606642,1.00509028763671,1.00516099941722,1.00604098499186,1.00629044739916,1.00662524101218,1.00702059201333,1.00724172487289,1.00713295903874,1.00691593773686,1.0082510292395,1.00691904240939,0.998369188062896,0.999590559026797,0.999917122156518,0.999920858123455,0.999875111117416,0.999873686899356,1.00024967670884,1.00036510403204,1.00066334138949,1.00040066876583,1.00056676835127,1.00176132564717,1.00040004936159,1.00058651105256,1.00080781350554,1.00100235953315,1.00150287911544,1.00161403415116,1.00196608639044,1.00146418716503,1.00214352607984,1.00248916366862,1.00245861685775,1.00298347868524,1.00338245687884,1.00331754962998,1.00393317475389,1.00398200956575,1.00422253728229,1.00456686956175,1.0047713462773,1.00466671778562,1.00465474262105,1.00588993054034,1.00465785257954
45,0.998949330532953,1.00062165078314,1.00096825208017,1.00097103235997,1.00092501817772,1.00093113308019,1.00133584765313,1.00145414452625,1.00177361078973,1.00151835062191,1.00177612557671,1.0030481557454,1.00160914065775,1.00170295404335,1.00192288986402,1.0025899187136,1.00312982440842,1.00326421155683,1.00366590262251,1.00311383066979,1.00412999887604,1.00460510467505,1.00457360650842,1.00529994870355,1.00572447312533,1.00582337557796,1.00677171426681,1.00706759568719,1.0074319633745,1.00784885644513,1.00807721630255,1.00796888315423,1.00768051986285,1.00903358746671,1.00768283548788,0.99850194022722,0.999826399816945,1.0001705505081,1.00017333350691,1.00012728119393,1.00012586845524,1.00051618128396,1.00063416404566,1.00095120467248,1.00067829841951,1.00088157707343,1.0021095399299,1.00071443697452,1.00086306428414,1.00108319343195,1.00133653981915,1.00183916467886,1.00195154961668,1.00230947489487,1.00180096362183,1.00254738141698,1.00291354799644,1.00288199378501,1.00343567192254,1.00384334859816,1.00379388151983,1.00445275907906,1.00452824783969,1.00478918957939,1.00515024369079,1.00536040266896,1.00525657755665,1.00519507810219,1.00644090559523,1.00519739754357
46,0.998948309047841,1.00061986230078,1.00096363511369,1.00096639754179,1.00092037715777,1.00093746364041,1.00133947890132,1.00145739563102,1.00177443027832,1.00151945977786,1.00177062070335,1.00303724570071,1.0016036258035,1.00170404394913,1.00192395887691,1.00257329251083,1.00311105822653,1.00324437690073,1.00364362774892,1.00309397795382,1.0041048171358,1.00457747318013,1.00454595488967,1.00526905052993,1.00569208945915,1.00578984608389,1.00673359120913,1.0070228886133,1.00738238244207,1.00779678049582,1.0080243304435,1.00791584957648,1.00764730814166,1.00902438607017,1.0076496090188,0.998502366804112,0.99982718964424,1.00016845021992,1.00017121534179,1.00012515694497,1.00013472391953,1.00052229472377,1.00063988003261,1.00095437774073,1.00068189938661,1.00087858996486,1.00210116635841,1.00071144032474,1.00086664548522,1.00108675312901,1.00132420635505,1.00182485886734,1.00193627768719,1.00229195919671,1.00178567433435,1.00252769946793,1.00289182764229,1.00286025346989,1.00341135686967,1.00381757906369,1.00376759244342,1.00442302844111,1.00449303797729,1.00474962258525,1.00510843457902,1.0053178637677,1.00521385931194,1.00517054540806,1.00644021584646,1.00517285004913
47,0.998978283615578,1.00067305291059,1.00102210445543,1.00102479426319,1.00097875254532,1.00099138910138,1.00139660327873,1.00151520043495,1.0018368430424,1.00157857847974,1.00183564706415,1.00310731342796,1.00166862734185,1.00176307333634,1.001982890166,1.00265325206476,1.00319276197187,1.00332700458989,1.00372856416024,1.00317655846844,1.00420400230516,1.00468270802499,1.00465111562529,1.0053833761716,1.00580774379861,1.00591270183778,1.00687146823211,1.00716934821671,1.00753190900492,1.00794863011517,1.00817690188884,1.00806856961717,1.00779690279083,1.00919743725319,1.00779914349751,0.998523259187783,0.999864230077533,1.00021044009012,1.00021313258885,1.00016705204399,1.00017214100837,1.0005624807906,1.00068070872178,1.0009995607674,1.0007235945103,1.00092489555742,1.00215146184395,1.0007577177905,1.00090825462349,1.00112826813788,1.00137927387929,1.00188087253434,1.00199275033353,1.00234980438692,1.00184209560984,1.00259587750152,1.00296405560225,1.002932406088,1.00348954269221,1.00389672337021,1.00385133813957,1.00451659022937,1.00459122945143,1.00484904290596,1.00520917077242,1.00541899680674,1.00531519706543,1.0052729076362,1.00656403340118,1.00527515202748
48,0.998994038312144,1.0007002669664,1.0010490756126,1.00105252688755,1.00100674042402,1.00101416905735,1.00142258772484,1.00154132081105,1.00186221028963,1.00160891251359,1.00187179340968,1.00314581379378,1.00170516066676,1.00179421929522,1.00201491617343,1.00270525034966,1.00324672652638,1.00338158296725,1.0037827911285,1.00323177880206,1.00427518601594,1.00476003187881,1.00472925818459,1.0054694570984,1.00589627146348,1.00600649773168,1.00697802361097,1.00728926693477,1.00765419484344,1.00807194631132,1.00830073078101,1.00819250032665,1.0079066225583,1.00931101726494,1.00790949317914,0.998530289902989,0.999875954751008,1.00022154996532,1.00022500464407,1.00017917880588,1.00017897459762,1.00057205875189,1.00069035007451,1.00100796810591,1.00073712925364,1.00094318434449,1.00217124726046,1.00077639079434,1.000922605322,1.00114350360216,1.00140760694554,1.00191061812295,1.00202279790329,1.00237884516502,1.00187278215463,1.00263743410132,1.00300983721859,1.00297900683961,1.00354113924274,1.00395031997128,1.00390790095119,1.00458109363967,1.00466534429088,1.00492374496779,1.00528384021539,1.00549383101751,1.00539015565736,1.00533819261,1.00663130039099,1.00534106865762
49,0.999205225727247,1.00107463648535,1.00145358240657,1.00145697877572,1.00141119388494,1.00140682931895,1.00184176930546,1.00196445932619,1.00231138988146,1.00205188501812,1.00237896478039,1.00370567298365,1.00221239352527,1.00223704841758,1.00245758063964,1.00324736238179,1.00380077814019,1.00394173691612,1.00435720344082,1.00379197638646,1.00493149492388,1.00545051054777,1.00541970213143,1.00620891506687,1.00664712105484,1.0067900909486,1.00783901322834,1.00820795497157,1.00860265792271,1.00904231002967,1.00927810109399,1.00917123048332,1.00880270019534,1.01022953042333,1.00880552449793,0.99869603835673,1.00016939693528,1.00054409948878,1.000547499571,1.00050167136132,1.00048947593795,1.00090708792455,1.00102937255454,1.00137322871822,1.00109283104566,1.00135476213244,1.00262873754631,1.001188013399,1.0012781807768,1.00149893467695,1.00182359401791,1.00233356014946,1.00244887341073,1.00281333795831,1.00229888026453,1.00313704658971,1.00353342415075,1.00350255354631,1.00409739670929,1.00451654542205,1.00449262766712,1.0052157626286,1.00533591395357,1.00561408376714,1.00599108787804,1.00620650316616,1.00610468440227,1.00599356716016,1.00730209175482,1.00599639729003
50,0.99931437611333,1.00126820020185,1.00166336201749,1.00166666362224,1.00162085745256,1.00160958782787,1.00205585908827,1.00217992931915,1.00253613868318,1.00227747350117,1.00263610822601,1.0039889191271,1.00246953476604,1.00246249208376,1.00268286257176,1.00352776285082,1.00408686907008,1.00423077375855,1.0046532805729,1.00408098056431,1.00527091590017,1.00580768586438,1.00577678843167,1.00659201998426,1.00703729278927,1.00719611556117,1.00828529752067,1.00868706797367,1.00909764884858,1.00954850789034,1.00978814762458,1.00968202030645,1.00926256399971,1.01069421838753,1.00926530950223,0.998781311709288,1.00032043738291,1.00071078044241,1.00071408585489,1.00066823426542,1.00064905295039,1.00107695960441,1.00120063547383,1.00155382153127,1.00127261123486,1.00156185277034,1.00285847732817,1.00139509304901,1.00145782503637,1.00167842778215,1.00203775624624,1.0025508335713,1.00266755877586,1.00303604129449,1.00251752181912,1.0033941410091,1.00380291578575,1.00377195311597,1.0043842630037,1.00480970761272,1.00479420567614,1.00554321576121,1.00568470729263,1.00597347086032,1.00635902381027,1.00657744437354,1.00647662393636,1.00632722003743,1.00763695720985,1.00632997140321
51,0.999265176478026,1.00118103436555,1.00156499876793,1.00156825210819,1.00152242501343,1.00152113068157,1.00196041479445,1.00208372984977,1.00243508926706,1.00217452315436,1.00251341323963,1.00385018874265,1.00234679414491,1.00235950954344,1.00257984723705,1.00339892650928,1.00395376217348,1.00409552743488,1.00451318653881,1.00394567255389,1.00511655449717,1.00564601478797,1.005615059998,1.00641995107214,1.0068622923411,1.00701489808646,1.00808809682446,1.00847788632582,1.00887871702343,1.00932301388834,1.00956025097345,1.00945367435208,1.00905819341467,1.01049590118076,1.0090608992103,0.998798839150795,1.00035088299447,1.0007296596227,1.00073291622345,1.00068704952144,1.00067356482559,1.00108835336365,1.00121071974185,1.00155550752152,1.00126994725384,1.00152212299889,1.00278829498048,1.00135533310244,1.00145510806272,1.00167565330641,1.00210796154324,1.00264324820094,1.00277266199235,1.00316723448366,1.00262260187173,1.00348240346245,1.00389973215679,1.00386872078208,1.00449866512435,1.00491862544335,1.00492900688518,1.00571389306594,1.00587609473439,1.00614339819619,1.0064997410492,1.00671170949433,1.00659299126407,1.00651739064814,1.00783890850296,1.00652010147894
52,0.999335868828803,1.00130537212113,1.00169836090992,1.00170267620326,1.00165720970357,1.00166126572757,1.00210899775828,1.00223336878754,1.00258936235531,1.00233156351712,1.00268498596726,1.00403022561553,1.0025189273634,1.00251766070919,1.00273920005159,1.00355990215273,1.00412095299641,1.0042653313966,1.00468657657812,1.00411638625904,1.00530039796422,1.00583672425698,1.00580691355228,1.00662041894552,1.00706554873597,1.00722393532379,1.00831108770558,1.00871088760583,1.00911796086178,1.00956694966386,1.00980649743511,1.00969940209072,1.00928791087948,1.01073087746715,1.00929149433926,0.998853976969764,1.00044751657221,1.00083442432643,1.00083874394683,1.00079323679724,1.00078477354121,1.00120651955421,1.00132980943514,1.00167835396356,1.00139491920563,1.00165721469903,1.00292823905045,1.00149097956439,1.00158119812194,1.00180295359022,1.00222784759256,1.00276848238345,1.00289998243661,1.00329711537296,1.0027508267019,1.00361575826387,1.0040369458684,1.00400707896686,1.00464104360035,1.00506300949319,1.00507571737703,1.00586713171457,1.00603344957469,1.00630362842979,1.00666243791185,1.00687606953156,1.00675654268357,1.00667340469203,1.00799737619677,1.00667699570504
53,0.999403858686193,1.00142350284898,1.00182233437301,1.00182924838082,1.00178465441585,1.00179459984966,1.00225674517143,1.00238282787772,1.00274439009401,1.00249413572439,1.00286735795513,1.00422054207672,1.00270262937474,1.00268299295292,1.00290752273086,1.00371339373248,1.00428367185588,1.00443140598991,1.00485438720882,1.00428464736211,1.00547430566217,1.00601693446607,1.00598991323179,1.00680990314627,1.00725838891812,1.00742125962633,1.00851955216435,1.00892467176176,1.00933473551635,1.0097856442594,1.01002617705775,1.00992021364855,1.00950733717666,1.01096968234264,1.0095130684226,0.998907302123012,1.00053952591949,1.00093144610709,1.00093836698647,1.00089373190245,1.00089073036794,1.00132533980209,1.00145021118215,1.00180345921858,1.00152681222618,1.00180421571537,1.00307933504962,1.00163930595904,1.00171585994248,1.0019406159755,1.0023427915217,1.00289181723542,1.00302616280523,1.00342403447934,1.00287919056528,1.00374245202319,1.00416717270634,1.00414009904535,1.00477631942151,1.0052008993348,1.00521494615234,1.00601068506637,1.00617704892283,1.00644721264659,1.0068059627156,1.00702000509914,1.00690135219812,1.00682405715069,1.00816456161941,1.00682980209113
54,0.999372050249191,1.00136707666241,1.00175776051853,1.00176471430431,1.0017201304534,1.00173407653341,1.00219025483639,1.00231526982515,1.00266977304212,1.00242305442864,1.00278366708848,1.00412639207929,1.00261894384113,1.00261196784461,1.00283656003049,1.00363701264882,1.00420334153129,1.00434906106428,1.00476727440788,1.00420232250858,1.00538883096373,1.00592880620955,1.00590182459969,1.00671814297086,1.00716377743338,1.00732709109487,1.00842112533492,1.00881979185287,1.00922425870697,1.00967111828446,1.00991009206747,1.00980478884618,1.00941651899632,1.01090321852162,1.00942228332054,0.998886503225707,1.00050266906462,1.00088723523151,1.00089419576942,1.00084957175793,1.00085082328049,1.00128061494124,1.0014045691767,1.00175174739768,1.00147858638593,1.00174629183019,1.00301333111464,1.00158139184121,1.00166768581397,1.00189249893197,1.00229503795684,1.00284075717893,1.00297345246178,1.00336731296537,1.00282650487701,1.0036919412748,1.00411598857571,1.00408895566872,1.00472444900074,1.00514682656997,1.00516332759389,1.00595946898859,1.00612312559806,1.00638971860476,1.0067458395409,1.00695876643219,1.00684091434005,1.006782499154,1.00814918903445,1.00678827699956
55,0.999505776446794,1.00160396494032,1.00201381858779,1.00202152175615,1.00197718038212,1.0019862171834,1.00246167992099,1.00258978853965,1.00296270447928,1.00271088357772,1.00310965118242,1.00448175532186,1.00294527016183,1.00290063586902,1.00312614213604,1.00397296404918,1.00454968804405,1.00470021654429,1.00512789787999,1.00455405850025,1.00579160490348,1.0063520190719,1.00632582390462,1.00717106106426,1.00762372038131,1.00780674061641,1.00894691168911,1.00937129015921,1.00979215883263,1.01025099136244,1.01049462161085,1.01038911221426,1.00997977701911,1.01152497340003,1.00998615000009,0.998991196158452,1.00068728528849,1.00108975227725,1.00109745915617,1.00105309395816,1.00104886478352,1.00149548719773,1.00162236617595,1.00198704488322,1.00170691730804,1.00200502550884,1.00329455163554,1.00184054376222,1.00189677464311,1.00212240513065,1.00255149507852,1.00310583826915,1.00324234859593,1.00364373598821,1.00309606451901,1.00399541795649,1.00443347726119,1.00440725507392,1.00506167854181,1.00548947667042,1.00551804778787,1.00634409961998,1.00652096785043,1.00679643831976,1.00715950552714,1.00737557017018,1.00725693877055,1.00719496274291,1.00861319659785,1.00720135746674
56,0.999529590157194,1.00164589611614,1.00205399177528,1.0020620028755,1.0020177660522,1.00202952145956,1.00250565368936,1.00263359436979,1.00300477090218,1.00275660869132,1.00315771352283,1.0045307244437,1.00299349438128,1.00294668338738,1.00317253845679,1.00403869748208,1.00461661203246,1.00476759331095,1.00519560439424,1.00462170132518,1.00587652973562,1.00644284721641,1.00641698460124,1.00727117791512,1.00772714790994,1.00791473339038,1.00906840107302,1.00949181596822,1.00991494142611,1.01037502062458,1.01061884021944,1.01051337928438,1.01013167468637,1.01175029031913,1.01013830155919,0.999004631091932,1.00071077081069,1.00111092180026,1.00111893686171,1.00107467549102,1.00107304196941,1.00151963522451,1.0016462363902,1.00200845285917,1.00173222734448,1.00203109470701,1.00332024334744,1.00186677162595,1.00192241069337,1.00214839427659,1.0025894301862,1.00314448187306,1.00328117423611,1.00368232219002,1.00313515267505,1.00404566589779,1.00448744823931,1.00446155813416,1.00512164493887,1.00555214489444,1.00558286527859,1.00641711229447,1.00658932982488,1.00686504465368,1.00722797754224,1.00744380665848,1.00732507950639,1.00729482219562,1.0087829843903,1.00730147170165
57,0.99957421808288,1.00172461440361,1.00213689675293,1.00214534284575,1.00210125493713,1.00211373406572,1.00259225295669,1.00272047269867,1.00309255976124,1.00284567717819,1.00325007565163,1.00462433481361,1.00308608928819,1.00303620290359,1.00326254543568,1.00415080008384,1.00473038616496,1.00488200445156,1.00531047339151,1.00473649124854,1.00601364920078,1.006588176035,1.0065627838009,1.00742942147189,1.00788589737612,1.00808569124788,1.00926120911141,1.00969028537048,1.01011506280145,1.01057647747998,1.01082136619953,1.01071516859928,1.01036021206448,1.01206475645122,1.01036719758338,0.999043337298053,1.00077887940807,1.00118325608793,1.00119170637291,1.00114759369362,1.00114667635605,1.00159549836389,1.00172244114322,1.00208597178763,1.00181009248351,1.00211101254985,1.00340039103421,1.00194692106834,1.0020007282728,1.0022272010019,1.00268459953104,1.00324109445699,1.00337824445938,1.00377958140303,1.00323260034167,1.00416116940427,1.00460957256258,1.00458415298381,1.00525410637176,1.00568497588192,1.00572554086816,1.00657725680119,1.00675189192906,1.00702721405927,1.00739026399394,1.0076068551627,1.00748716193137,1.00748731675738,1.00905932740005,1.00749432590472
58,0.999759092475037,1.00205239589829,1.0024866697362,1.00249511108823,1.00245103795578,1.00245749540291,1.00295296653815,1.00308334355045,1.00346962646925,1.00322319438596,1.00367268914429,1.00508380140703,1.0035087709081,1.00341364671701,1.00363990215935,1.00462901552312,1.00521661931831,1.00537233222133,1.00581028640633,1.00522688851402,1.00659933849116,1.00720658424957,1.00718120581519,1.00809511301445,1.00856011987961,1.00879505627215,1.01004712462183,1.01052630735404,1.01097843890746,1.01145932875418,1.0117104604649,1.01160547038128,1.0111984024082,1.01297345937347,1.01120538082155,0.999183244252947,1.00102651703639,1.00145108023835,1.00145952614009,1.00141542523973,1.00140781779801,1.00187042601294,1.00199931253719,1.0023756202084,1.0020980390439,1.00243396543808,1.00375194019194,1.00226992862044,1.00228861480073,1.00251501644127,1.00304108136725,1.00360344627174,1.00374335722928,1.00415165374063,1.00359776765827,1.0045949374502,1.00506627836756,1.00504086907938,1.00574295342167,1.00618021909102,1.00624390230641,1.00714735851931,1.00735231319392,1.0076434584565,1.00801846871797,1.00823915877419,1.00811962196475,1.00809598269258,1.0097293237899,1.00810298616689
59,1.00002300336449,1.0025202113485,1.00299077038124,1.00299937015604,1.00295537339789,1.00295375287197,1.00348200418948,1.00361719449401,1.0040346633486,1.00378197418942,1.00430999093568,1.00578485136061,1.00414625793144,1.00397249551373,1.00419881473527,1.00529674275493,1.0059001558694,1.00606382115444,1.00651983067918,1.00591861261454,1.00740113818807,1.00804874209075,1.00802355915365,1.00899413553213,1.00947512533654,1.00974413809669,1.01108378436917,1.01162302661854,1.01211091044801,1.01261878457646,1.01287861375315,1.01277529397923,1.01228030435236,1.01409624067954,1.01228740984189,0.999384087264571,1.0013819196834,1.00183994861338,1.00184855358901,1.00180452490791,1.0017876281073,1.00227789595925,1.00241122938468,1.00281629746548,1.00252920625648,1.00292753763777,1.00429605673946,1.00276366682978,1.00271987019264,1.00294635854318,1.00353942676459,1.00411438090384,1.00426025835174,1.00468282523368,1.00411488332232,1.0051864855831,1.00568498621401,1.0056597677998,1.00639816439829,1.00684834361986,1.00693022048524,1.00788804571185,1.00812639828141,1.0084378208276,1.00882969152549,1.00905617635151,1.008936914023,1.00886408983824,1.01052653866334,1.00887122246557
60,1.00002902004322,1.00253099112222,1.00300115605105,1.00300963892843,1.00296560367933,1.00296899148165,1.00349658473264,1.00363169530789,1.00404890545537,1.00379588307325,1.00432300071563,1.00579747386722,1.00415921148324,1.0039862763321,1.00421245636777,1.00530569154214,1.00590863412494,1.00607212275373,1.00652799278899,1.00592681833832,1.0074090160291,1.00805630419476,1.00803099641228,1.00900125914911,1.00948209090005,1.00975089050427,1.01109000238305,1.01162132369878,1.01210974468086,1.01261745365825,1.01287720024548,1.01277386688017,1.01230057904967,1.01415178129441,1.01230758795097,0.999394212028579,1.00139996397988,1.00185798667362,1.00186647458701,1.00182240775703,1.00181057671102,1.00230055379846,1.00243390640942,1.00283936332737,1.00255134496526,1.00294919152299,1.00431765628151,1.00278526600372,1.00274187898381,1.00296822596111,1.00355892490819,1.00413361845265,1.00427941400916,1.00470209023099,1.00413394470328,1.00520731551234,1.00570621567777,1.00568087256408,1.00641995703198,1.00687030626522,1.00695250716316,1.00791131515016,1.0081430189487,1.0084555777862,1.00884776804616,1.00907434718536,1.00895507930602,1.00890166443206,1.01059999157296,1.00890870012624
61,1.00000163399892,1.00248282711263,1.00294882321985,1.00295687832841,1.00291269800851,1.00292248765969,1.00344772127963,1.00358255331658,1.00399885746637,1.00374458696525,1.0042684609644,1.00574166374555,1.00410444894041,1.00393453009305,1.0041602228917,1.00522856961444,1.00582881608944,1.00599115408213,1.00644535190936,1.00584548209433,1.00731177437667,1.00795288929883,1.00792712050175,1.00888883651786,1.00936768352882,1.00963030207991,1.01095552787482,1.01147352090186,1.0119562486756,1.0124601398669,1.01271800991018,1.01261527828671,1.01216446594216,1.01401964795129,1.01217112215101,0.999337375006135,1.00130175141911,1.00175668253075,1.00176474304158,1.0017205281064,1.00172687952229,1.00223036726003,1.0023651863602,1.00278105736133,1.00249410995579,1.00292924123665,1.00432992168559,1.0027650955411,1.00268419851954,1.00291006375086,1.0033721791921,1.00390615074099,1.00403018650094,1.00440678744744,1.00388432027843,1.00497572836394,1.0054570775658,1.00543126788615,1.00613844322747,1.00658995428155,1.00663720238087,1.00753704446946,1.00774480626779,1.00808453163597,1.00849155443295,1.00871608399638,1.00862785553847,1.0085024023628,1.01021873204269,1.00850908602913
62,0.999921291677237,1.00234605304477,1.00280264140603,1.00280453317095,1.00275829101265,1.00277556561365,1.00327535724608,1.00340757708709,1.00382016976758,1.00354428447892,1.00404056685217,1.00551070131033,1.00387343803806,1.0037276453575,1.00394620241486,1.00504044419821,1.00562039729756,1.00577560137982,1.00622757785142,1.00562477466681,1.00709381701675,1.00772594821812,1.00769357403082,1.00864905990066,1.00912427083322,1.0093792387441,1.01069084016981,1.01121151839836,1.01169184929354,1.012195373468,1.01245215912357,1.01234830189782,1.01187118518813,1.01367049014203,1.01187275207531,0.999272262924829,1.00119210866644,1.00163825978558,1.00164015222195,1.00159387489039,1.00160766358808,1.00208656762849,1.00221877247054,1.00263093828937,1.00232368906565,1.00273479102722,1.00413533786021,1.00256753023134,1.00250718625046,1.00272590542176,1.00322587274257,1.00374173750633,1.00385990900129,1.00423687365892,1.00370888662868,1.00480895699643,1.00528445022922,1.0052520250128,1.0059579739306,1.00640646238968,1.00645017272201,1.007344688685,1.00756085696537,1.00790073439807,1.00830906954572,1.00853308024086,1.00844346207253,1.00828669733512,1.00995005455855,1.0082882777011
63,0.999592437900914,1.001765449783,1.00216350749932,1.00216270327199,1.00211553231183,1.0021594067951,1.00261228045135,1.00273911644857,1.0031222509432,1.00283215110218,1.00321763334256,1.00460556451075,1.00304901981097,1.00301274503863,1.00322831491893,1.00422435986676,1.00478054460982,1.00492504950452,1.00535851000774,1.00477185293194,1.00612360128513,1.00671118390868,1.0066758882963,1.00757280611288,1.008031692099,1.00824844415109,1.00946715733971,1.00992512839384,1.01036447077953,1.01084073651447,1.0110878718411,1.01098406424335,1.01059397763388,1.01233935168665,1.010593317298,0.999019892269623,1.00074759928495,1.00113870069545,1.00113789543719,1.00109069414246,1.00113070747017,1.00156683724683,1.00169383311073,1.00207773268059,1.00176047736415,1.00207572055241,1.00340628203463,1.00190699653295,1.00194118410516,1.00215688814819,1.00261894202771,1.00311976247476,1.00323225007669,1.00360091960063,1.00307888376505,1.00409732438809,1.00454460874993,1.00450926560035,1.00518246686113,1.00561797266763,1.00564450164692,1.0064888658427,1.006674081477,1.00698751589457,1.00737841399371,1.00759611389748,1.00750526802451,1.0074001172849,1.00902214482887,1.00739946488476
64,0.999563646251736,1.00171347666978,1.00211490538275,1.00211510693609,1.00206826905948,1.00210306262473,1.00255486118111,1.00268053635899,1.00305391960171,1.0027780776161,1.00316479553177,1.00455062120646,1.00299667568596,1.00295976150311,1.00317651471054,1.00414620464688,1.00470228783109,1.00484622760988,1.00527604086007,1.00469385517869,1.00602871364363,1.00661034165466,1.00657611973936,1.00746248951368,1.00791833862314,1.00812994780021,1.00933331947939,1.00978160288347,1.01021496363408,1.01068532079326,1.01093078553894,1.01082571214952,1.01045257135253,1.01219749013805,1.01045274218261,0.998992498045048,1.00069815867358,1.00109224561943,1.0010924468304,1.00104557881782,1.00107628873054,1.00151086643186,1.00163655558652,1.00200975315908,1.00170774026139,1.00202391294628,1.00335211569541,1.00185568262704,1.00188953802468,1.002106426571,1.0025462830961,1.00304759366127,1.0031598862164,1.00352559392578,1.00300734532733,1.00400985593831,1.00445195111861,1.00441768338418,1.00508175749071,1.00551406047662,1.00553710348646,1.0063687394086,1.00654631786547,1.0068546127159,1.00724007015131,1.00745625923441,1.00736389478807,1.00727390246128,1.00889501181719,1.00727408312544
65,0.999667214588165,1.00189719903895,1.00231756537628,1.00231765946175,1.00227079523207,1.00229342551463,1.00275907643867,1.00288649197191,1.00327151361244,1.0029961266884,1.00342074443578,1.00483797373237,1.00325261378717,1.00317765582545,1.00339423685965,1.00441383840425,1.00497557240694,1.00512244047354,1.00555928463647,1.00497002062429,1.00635104366622,1.00694858539445,1.00691425999578,1.00782242631033,1.00828533430839,1.00850856663924,1.00974478521871,1.01020715927253,1.01065553966728,1.01113547822832,1.01138398741553,1.01127950610684,1.0108969899146,1.01269453739778,1.01089707198557,0.999066758710406,1.00082977131642,1.00124133253853,1.00124142613537,1.00119452955892,1.00121309541671,1.001659796874,1.00178707802646,1.00217092893879,1.00186849768022,1.00221719647566,1.00357241700355,1.00204894630889,1.00205014929434,1.00226687599442,1.00273438771735,1.00323839137473,1.00335192982359,1.00372120506937,1.00319933022659,1.0042337873539,1.00468563071029,1.00465125611737,1.00532750215879,1.00576545071204,1.00579251179749,1.00664118679385,1.00682137094461,1.0071393642321,1.0075307465358,1.00774873619672,1.00765733185315,1.00757050801414,1.00923840981079,1.00757059972388
66,0.999355018743034,1.00134321686923,1.00172483935282,1.00172491646382,1.00167803826344,1.00170182639602,1.00213577319437,1.00225915622309,1.00261791922219,1.0023413529717,1.00268179668238,1.00402971960786,1.0025136205243,1.00252289600976,1.00273949531587,1.00362701032789,1.00417424964642,1.00431382210963,1.00473375522324,1.0041613620512,1.00540192972247,1.00595047208344,1.00591612628167,1.00675487272567,1.00720021597911,1.00737903211118,1.00850660410069,1.00889007049518,1.00929455690189,1.00974317807782,1.00998128443852,1.00987589410334,1.00960372949441,1.01135984340873,1.00960381002688,0.998831586501901,1.00041329875989,1.00078952165507,1.00078959938072,1.00074267534388,1.00076200382894,1.00118093601093,1.00130441892434,1.00166338649812,1.00136320009276,1.00164112629246,1.00293852450475,1.00147276713367,1.00154493053783,1.00176175316512,1.00215997570681,1.00265796757872,1.0027689774904,1.00313114530036,1.00261627127074,1.00354899643282,1.00396897230418,1.00393455463465,1.00456843747251,1.00499248687123,1.00499692881436,1.00578163208976,1.00591594104539,1.00620542458073,1.00657606087297,1.00678732569745,1.00669359711114,1.00667981442444,1.00832055453069,1.00667989263531
67,0.99932415282768,1.00128858390201,1.00166715120229,1.00166713549227,1.00162022352733,1.00163967058566,1.00207107437162,1.00219366869531,1.00254747496066,1.00227613704174,1.00261589440643,1.00396361691304,1.00244766035015,1.00245759269185,1.00267409854654,1.00355645672712,1.00410025254332,1.00423813174264,1.00465435224987,1.00408558248207,1.00532331007957,1.00586918721196,1.00583473908184,1.00667001345944,1.00711527322046,1.00729063027713,1.00841208793226,1.00879258182213,1.00919529139262,1.00964220530322,1.00987946294627,1.00977391126918,1.00950652582409,1.01126232857594,1.00950652963276,0.998801103135582,1.00035939539604,1.00073232467182,1.00073230948079,1.0006853516738,1.00070010773203,1.00111617056263,1.00123873866881,1.00159192979107,1.00129795192791,1.00157528366412,1.00287255764902,1.00140686657027,1.00147959487098,1.00169632392484,1.0020916182145,1.00258680593315,1.00269651735705,1.0030557185133,1.00254372231309,1.00347310931208,1.00389070738335,1.00385618728543,1.00448723287018,1.00491101784041,1.0049128907285,1.00569272305621,1.00582501602618,1.00611305778575,1.00648211694143,1.00669257537793,1.0065985047782,1.00658901946185,1.00822878030248,1.00658902072597
68,0.99919021257382,1.0010522777485,1.00141583622764,1.00141461100883,1.0013672834109,1.00138441658554,1.0017988154541,1.00191916848106,1.00226089583844,1.00198735058879,1.0022920778122,1.00361502724836,1.00212318254687,1.00216756197254,1.00238272414049,1.00322660016287,1.00376161152504,1.00389563689764,1.00430574868922,1.00374202723104,1.00493011391961,1.00545645193503,1.00542069316134,1.00622793276939,1.00666737376884,1.00682167228485,1.00789723833331,1.00824793202335,1.00863682639169,1.00907395482743,1.00930806801558,1.00920189534762,1.0089677492396,1.01069415688438,1.00896675281248,0.998700954289232,1.00018316269515,1.00054265066357,1.00054142481476,1.00049405404787,1.00050638661843,1.00090727461731,1.00102772482904,1.00136967151218,1.00107479256126,1.00132316905247,1.00260061615678,1.00115410280674,1.00125517734534,1.00147054629141,1.00185387428283,1.00234380040519,1.00245167732351,1.00280890575329,1.00229783600572,1.00319402168908,1.00359931033211,1.0035634814955,1.00417785042457,1.00459733641039,1.00458733397689,1.00534003699988,1.00545644958124,1.00573707471036,1.00610068949425,1.00630947598462,1.00621428422695,1.00622238871312,1.00783868514825,1.00622138702754
69,0.999415147391252,1.00145092596373,1.00183874702365,1.00183815629898,1.00179104132806,1.00180812990266,1.00224683359707,1.00237054898498,1.0027327700642,1.00245833587317,1.0028197059104,1.00418744957205,1.00265113230333,1.00263922654981,1.00285512570079,1.00379912789452,1.00434601513929,1.00448568568117,1.004907453378,1.0043325998074,1.00562459555697,1.00618823538018,1.00615315031344,1.00701457982031,1.0074651593542,1.00765847060902,1.00882133363585,1.00923291214689,1.00965092714294,1.01010966431915,1.01035066398512,1.0102456893372,1.00994282755771,1.01173245227638,1.00994234339554,0.998865337865475,1.00047366650656,1.00085462590668,1.00085403444799,1.00080689052585,1.00081937110166,1.00124135395625,1.00136489795068,1.00172574075636,1.00142805640847,1.00172301197201,1.00303651585748,1.00155433297015,1.00160905556282,1.0018250836203,1.00225972403198,1.00275520561652,1.00286521370257,1.00322681316402,1.00271196647781,1.00368085085396,1.00410998715217,1.0040748573134,1.00472227440154,1.00514987211285,1.00516208587863,1.00596729658876,1.00611912311652,1.00641691751868,1.00679385065964,1.00700662602083,1.00691365116536,1.0068816602063,1.00854878874717,1.00688118453872
70,0.999432809046122,1.00148237163328,1.00187245315457,1.00187171365272,1.00182455065268,1.00183889235985,1.00227778127871,1.00240176144924,1.00276604002158,1.00248842662349,1.00284864924418,1.00421588429102,1.00268000614683,1.00266915207526,1.00288487141114,1.00384933610002,1.0043966416209,1.00453660351346,1.00495938990567,1.00438340169555,1.00568859982048,1.00625690529882,1.00622166325967,1.0070901660848,1.00754198851967,1.00774044750904,1.00891466016183,1.00932318433996,1.00974325284115,1.01020335940238,1.01044503918793,1.01034019667247,1.01005727630655,1.01189391239043,1.0100566692256,0.998881937650996,1.00050319528602,1.00088665154002,1.00088591118357,1.0008387192026,1.00084863103051,1.00127114335038,1.00139504710363,1.00175856556873,1.00145711280423,1.00175125413341,1.0030645239973,1.00158250578214,1.00163794639793,1.00185379427273,1.00230589849443,1.00280144536793,1.00291152235884,1.00327372978385,1.00275815878281,1.00373936628807,1.00417260343591,1.00413731630743,1.00479077679841,1.00521971179954,1.00523590992691,1.00605059551386,1.00619824127174,1.00649765518795,1.0068757346675,1.00708911542244,1.00699642218708,1.00698439876976,1.00869806281353,1.00698379998867
71,0.999615449222756,1.00180060433187,1.00221346509594,1.00221877053255,1.00217363903796,1.00218739807316,1.00266239317716,1.00279071830511,1.00317032389816,1.00290992982763,1.00332265414248,1.00471366012134,1.00315711079086,1.00309707123168,1.00331974153788,1.00427918897537,1.0048513811699,1.00500087526222,1.00543170575455,1.00485276905051,1.00618564286447,1.00677385697826,1.00674510668416,1.00763559790932,1.00809665827102,1.00831041778602,1.00952158916625,1.00995236909576,1.01038505218715,1.01085345394021,1.01109927478562,1.01099519642024,1.01068943802179,1.01256276973813,1.01069382653939,0.999028265111015,1.00075711796719,1.00115970845472,1.00116501690024,1.00111985502674,1.00113282087185,1.00159127287709,1.00171985338134,1.00210082386032,1.00181226841328,1.00215376104434,1.00348659010149,1.00198810486091,1.00199953165906,1.00222234640165,1.00263531074498,1.00314895033647,1.00326502621461,1.00362730566126,1.00311674944911,1.00411036040881,1.00455424993279,1.0045254602312,1.00518442643596,1.00560698792591,1.00564505772543,1.00648081905472,1.00664020138148,1.00694712676497,1.00733259285132,1.00755202061824,1.00744804513288,1.00743433760328,1.00917012717733,1.0074387461416
72,0.999697869497629,1.00194759156898,1.00236561350584,1.00236999381122,1.00232456097068,1.00234947124561,1.00282859046672,1.00295738129173,1.00334209201273,1.0030804640283,1.00351192435782,1.00492114853091,1.00334595041643,1.00326658105937,1.00348813686133,1.00448234144466,1.00505488673343,1.00520504877564,1.0056395662709,1.00505620431976,1.00643103227312,1.00703249360223,1.0070027609392,1.00791341368785,1.00837754054047,1.00860611802083,1.00984955895058,1.01030547747312,1.01074829937872,1.01122434394729,1.01147264755525,1.01136811168902,1.01103234808885,1.01291815996855,1.01103597149555,0.999079283249483,1.00084834165563,1.00125404409532,1.00125842694728,1.00121296108679,1.00123709070993,1.00169752533664,1.00182626149707,1.00221029801177,1.00192089830812,1.00227587588539,1.00362264823615,1.00210977858895,1.0021071468834,1.0023288587906,1.00275459262508,1.0032661001945,1.00338147945951,1.0037445328172,1.00323245146229,1.00425189865115,1.00470262715772,1.00467285044147,1.00534215908101,1.00576570462332,1.00581176104002,1.00666416778737,1.0068371013178,1.00714864718846,1.00753790724255,1.00775855661216,1.00765401282285,1.00762478054035,1.00936637030082,1.0076284226068
73,0.999964424177764,1.00241948396029,1.00287043284267,1.0028756225819,1.00283048321952,1.00285413359879,1.00336447435222,1.00349777663138,1.00391030365767,1.00364498724534,1.00414702585241,1.00561137012462,1.00398156229763,1.00383187150806,1.00405424834756,1.0051501814186,1.00573802331143,1.00589555395969,1.00634525300138,1.00574748623879,1.00723196997517,1.00787363176203,1.00784479292658,1.0088120858683,1.0092915876451,1.00955578147774,1.01088778207221,1.01140262377447,1.01187847262343,1.01237909172924,1.01263575368052,1.01253282299255,1.0121234446554,1.01407137113969,1.01212773457026,0.999296752423688,1.00123281785705,1.00166963229261,1.00167482526144,1.00162964992127,1.00165404455607,1.00214451427843,1.00227805963007,1.00269181783021,1.00239342032282,1.00281063675355,1.00420571020233,1.00264503773544,1.00258044892375,1.00280299716559,1.00328443735389,1.0038044369153,1.00392325504969,1.00429352830972,1.00377498707895,1.00488050441382,1.00535969661641,1.00533081071693,1.0060375222208,1.00647325139064,1.00654033755245,1.00745013056157,1.00765885478663,1.0079930297857,1.00840033341031,1.00862733749365,1.00852445876666,1.00844688356378,1.01024290233379,1.00845119473022
74,1.00013920704208,1.00272965750894,1.00320448871583,1.00320941907129,1.00316420882068,1.00317483460794,1.00370171012748,1.00383736590457,1.00426590542988,1.00399754068532,1.00454264515484,1.00604299887257,1.00437711802703,1.00418408287193,1.00440608168704,1.00560968035884,1.00620451976595,1.00636575712924,1.00682463309837,1.00621754449749,1.00779917711975,1.0084737369578,1.00844463967412,1.00945992114594,1.00995053715632,1.01024662817683,1.01165427762796,1.01222433434734,1.01272938318808,1.01325153104897,1.01351504144085,1.01341342183558,1.01293122897005,1.01492410425508,1.0129353029828,0.999422830542506,1.00145638548521,1.00191477948308,1.00191971303269,1.00187446329242,1.00188654280267,1.00239153299958,1.00252732731483,1.00295638530586,1.00265310910944,1.0031062881861,1.00453158632289,1.00294061161643,1.00283980938399,1.00306199611764,1.00360997950601,1.00413200199011,1.0042517073677,1.00462533166411,1.00410327621691,1.00528036785827,1.00578138656172,1.00575223717146,1.00648934498182,1.00693299024855,1.0070190024939,1.00797609326492,1.0082189148295,1.00857251963374,1.00899488796753,1.00922668943576,1.00912506252922,1.00899942783724,1.01083108915682,1.00900352344936
75,0.999456813701737,1.00151970028503,1.00189821326728,1.00190314631802,1.00185787590905,1.00189484224255,1.00235021369103,1.00247649143891,1.00284345407721,1.00257635456965,1.002934591101,1.00428213713546,1.00276879681146,1.00276315633334,1.00298546484194,1.00387743470318,1.00444005844866,1.00458487832933,1.00500574847599,1.00443639979752,1.0057054675775,1.00627121535799,1.00624204994197,1.00710232765645,1.00755429315262,1.00775039550629,1.00891505735383,1.0093200519803,1.00972690075918,1.01017761746478,1.0104176789672,1.0103134586849,1.01004581538289,1.01188236686267,1.01004989737433,0.9988961850673,1.00052352448649,1.00089271129407,1.00089764703258,1.00085234781836,1.00088750924976,1.00132685227564,1.00145314562247,1.00181992994542,1.00152827574845,1.00182017587852,1.00311355212208,1.00165427518656,1.00171519272623,1.00193763773241,1.00230864179575,1.00281676193678,1.00293051217873,1.00328756654316,1.00278187220116,1.00372382847983,1.0041516645314,1.00412246147845,1.00476183708162,1.00517702547771,1.00520554375671,1.00601202589826,1.00615835794957,1.00644513546111,1.00681643984269,1.00703117831234,1.00692700472339,1.00693789347464,1.00864075016824,1.00694199428516
76,1.00005122647897,1.00257402783461,1.00303366453162,1.0030381621837,1.00299279968334,1.00300093829632,1.00351518199822,1.00364800410359,1.00405897427772,1.00380376490618,1.00433274410695,1.0058213567491,1.00416696582812,1.00398987742732,1.00421141401603,1.00540743476043,1.0059944475721,1.00615194283945,1.00660314645813,1.00600333843227,1.00757096467649,1.00823739190964,1.00820782375363,1.00921141934804,1.00969717002966,1.00998804855905,1.01137846945668,1.01193887969738,1.01243824303005,1.01295501480688,1.01321668242574,1.01311375972234,1.01264666887418,1.01462585500545,1.01265038611177,0.999350262089959,1.00132821078188,1.00177229496191,1.00177679538531,1.00173139428033,1.00174046507728,1.00223346353653,1.00236638054376,1.00277759577632,1.00248896478973,1.00292916687366,1.00434530212814,1.00276324309518,1.00267523099213,1.0028969502681,1.00345028842257,1.00396679126376,1.00408407627463,1.00445272794354,1.00393525837835,1.00510448638641,1.00560067607097,1.00557105638017,1.00630183183995,1.00674162724262,1.0068263038669,1.00777474425473,1.00801423237926,1.00836500142192,1.00878380974993,1.00901433084514,1.00891139658969,1.00879392035083,1.01061424658774,1.00879765800703
77,1.00058609339959,1.00352351067918,1.00405966306636,1.00406321063299,1.00401757920303,1.00401750673121,1.0045947454833,1.00473743164869,1.0052150700621,1.00493783808556,1.00562026186269,1.00723739202825,1.00545422354001,1.00512272607257,1.00534291201721,1.00674341656713,1.007357978756,1.00752996754558,1.00801694567046,1.00738078096343,1.00916446633187,1.00990774196942,1.00987721178076,1.01099007585441,1.01150748779964,1.01186153007626,1.01341910032323,1.01408617663135,1.01465803701324,1.01522839329921,1.01550730222113,1.01540769471931,1.01478643255984,1.01687589186029,1.01478936282381,0.999769452379257,1.0020723389876,1.0025875183449,1.00259107037157,1.00254537174683,1.00254875980461,1.00310025288727,1.00324319907392,1.00372186082124,1.00340266672265,1.00397584466634,1.00550437557494,1.00380953421719,1.00358783571984,1.00380835684467,1.00446783003384,1.00499783755132,1.00512147763598,1.0055093265892,1.00497193291811,1.0063027030852,1.00684991932358,1.00681929493764,1.00761776971241,1.00808189701493,1.00819878310511,1.00924728470764,1.00954325362485,1.00994386556489,1.01040175917233,1.01064507718461,1.01054531681598,1.01033072097718,1.01224303846714,1.01033366262292
78,1.00076590577629,1.0038424668517,1.00439777415533,1.00440132008765,1.00435570385849,1.00436337743693,1.00495899904713,1.00510493258422,1.00560384892622,1.00531640694065,1.00603724573395,1.00768570386656,1.00587127596493,1.00550122508709,1.00572132780566,1.00718846206047,1.00781309781959,1.00799020722729,1.00848905004583,1.00784108839534,1.00969398302557,1.01046311562331,1.01043260187099,1.0115830626055,1.01211190831591,1.01248726108146,1.01410222787014,1.01480408801616,1.0153999165257,1.01598877647079,1.0162739053995,1.01617548226669,1.01550945740846,1.01764515027468,1.01551238539293,0.999904412662217,1.00231150691727,1.00284341997994,1.00284697059187,1.00280128345389,1.00281314201756,1.00338086391543,1.00352694055538,1.00402608327381,1.00369478375076,1.00429883650163,1.00585255768474,1.00413257926986,1.00387989847297,1.00410035495023,1.00479013455256,1.0053252231882,1.00545115462306,1.00584501850748,1.00530165852812,1.00667989399038,1.00724317670885,1.00721256380793,1.00803311351619,1.00850570270184,1.00863267075635,1.00971366906916,1.01002604312454,1.01044214740055,1.01091292636053,1.01116068142251,1.01106204316341,1.01082386989274,1.01277395693735,1.01082680977422
79,1.00087883999497,1.00404117317141,1.00461053834181,1.0046158510235,1.0045708337751,1.00458096407437,1.00519404351691,1.0053422190047,1.0058519895933,1.00556867990897,1.00632215520067,1.00799170976446,1.00615711495671,1.00575534957458,1.00597745563954,1.0074587073129,1.00809227961527,1.00827303035849,1.00877620292253,1.00812542137387,1.01001240301118,1.01079622388666,1.01076761016112,1.01193679633992,1.0124707281025,1.01285945998816,1.01450503088078,1.0152262213637,1.01583205537028,1.01642811076841,1.01671597552865,1.01661807529043,1.01593368396903,1.01810161565337,1.01593806738028,0.999999215032987,1.00247789218181,1.00302313656558,1.00302845679682,1.00298336808873,1.00299831000336,1.00358298789241,1.00373144533013,1.00424232465971,1.00391276678088,1.00454575734588,1.00611754522079,1.00438042507517,1.00409974222332,1.00432221269732,1.0050093739278,1.00555065547791,1.00567863671459,1.00607360446569,1.00553064621465,1.00693488818754,1.00750858566049,1.00747987687791,1.00831209526731,1.00878859212448,1.00892360703996,1.01002378493973,1.0103470877136,1.01076946322109,1.01124512817085,1.01149491959136,1.01139683388428,1.01114913245418,1.01312874561058,1.01115353484428
80,1.00087278279879,1.00403000559811,1.00459813848808,1.00460390811802,1.00455904265011,1.00456901183989,1.00518361648611,1.00533173114605,1.00584011209583,1.0055608655417,1.00631783233964,1.00798883322327,1.00615301952248,1.00574802718966,1.00597066705704,1.00744291101099,1.00807831151336,1.00825974990171,1.00876345961468,1.0081125184438,1.0099925314834,1.01077482591005,1.01074670009759,1.01191268922267,1.01244577123097,1.01283300538181,1.01447400497897,1.01519217447016,1.01579733919911,1.01639240033529,1.01667979565785,1.01658274768195,1.01589985005552,1.01806429094475,1.01590461011657,0.999997969759653,1.00247526220751,1.00301965150528,1.00302542936037,1.0029804930723,1.00299529663487,1.00358186862802,1.00373034718069,1.00424037225939,1.00391447477192,1.00455152688618,1.00612521926828,1.00438642410218,1.00410194124165,1.0043249442948,1.00500621593527,1.00554954219869,1.00567832016392,1.00607407681696,1.00553071006486,1.00693071402023,1.00750383597622,1.00747561716872,1.0083060417964,1.00878201831033,1.00891647071417,1.01001429299556,1.01033619843017,1.01075870464435,1.01123396170155,1.01148348164704,1.01138627721234,1.01113794331049,1.01311529278368,1.01114272403267
81,1.00079208495046,1.00388654254534,1.00445033363417,1.0044564339857,1.00441167190906,1.00440749265907,1.00501417980764,1.00516180585256,1.00566621897856,1.00538134559346,1.00610874375645,1.00775446937045,1.00594406143282,1.00556889472452,1.00579195842925,1.00725089925739,1.00788359548978,1.00806348426211,1.00856284050841,1.00791649813512,1.00976919326944,1.01054208888306,1.01051430928835,1.01166661611509,1.01219732966115,1.0125745970558,1.01419364558506,1.0148979103291,1.0154934146976,1.01608170416383,1.01636701039411,1.01626955452106,1.01560449682192,1.01775340553112,1.01560953008131,0.999863075670831,1.00223330879799,1.00278183058405,1.00278794029661,1.00274310354907,1.00272074341381,1.00328079785633,1.00342612135261,1.00391478878759,1.00358779916756,1.00415451023626,1.00566941954454,1.00398950727473,1.0037756814066,1.00399914186423,1.00468109854567,1.00526858082678,1.00541981685117,1.00586589372496,1.00527244360453,1.0065145437493,1.00706257960017,1.00703470247941,1.00783282010245,1.00827388514057,1.00842581509457,1.00949295265187,1.0097748449973,1.01016234903118,1.01062579064199,1.01086779085466,1.01075354525036,1.01055750028866,1.01244147516234,1.0105625570601
82,1.00054803434384,1.00345374857161,1.00398699033962,1.00399297023786,1.00394814642026,1.00394083705614,1.00452125655904,1.00466520541468,1.00514575363556,1.00486381814529,1.00552616144773,1.00711909209611,1.00536132220832,1.00505133116451,1.0052743659104,1.00664535122186,1.00726758446984,1.00744219643383,1.00792962307424,1.0072950172604,1.00906401290987,1.00980682036492,1.0097788885285,1.01088894521276,1.01140815793253,1.01175941611918,1.01331283942022,1.01397307648895,1.01454125986863,1.01511012901966,1.01538918604908,1.01529051199081,1.01468595634098,1.01679436720236,1.01469089229962,0.999663179544052,1.00187932532076,1.00239801942111,1.00240400807792,1.00235911302695,1.00233449847304,1.00287105699727,1.00301267917524,1.00347736109615,1.00315766101163,1.00367053909978,1.00514183280039,1.00350539495337,1.00334549105857,1.00356890341403,1.00419772950462,1.00477744410102,1.00492519545494,1.00536250906647,1.00477764704969,1.00596296290207,1.00649135374491,1.00646332848116,1.00723589511502,1.00767019157826,1.00780599879363,1.00883313354687,1.00909132630835,1.00946137687602,1.00991088839964,1.01014853454587,1.01003397116974,1.0098757838345,1.01172886778984,1.0098807418162
83,1.00055903400538,1.00347332424093,1.00401458405704,1.00402048653114,1.00397563818341,1.00395347250045,1.0045146559472,1.0046596545485,1.00514719249812,1.00482305963891,1.00539453583885,1.00691271456966,1.00522963642002,1.00501049728925,1.00523345107967,1.00668434746364,1.00730935429064,1.00748540348941,1.00797634744487,1.00733816644885,1.0091280987383,1.00987852021951,1.00985050775521,1.01097160391926,1.01149360806358,1.01185184879376,1.01342248513749,1.01409394481006,1.01466918715619,1.01524282364495,1.01552339780676,1.01542500545992,1.01480473806124,1.01692443434437,1.01480960977537,0.999675134537441,1.00190055026631,1.00242771720181,1.00243362829502,1.00238870877085,1.00235029708259,1.00286944688639,1.00301225453085,1.00348481121505,1.00312412651025,1.00355209932744,1.0049535594369,1.00338689702045,1.00331187971713,1.0035352093824,1.00423609428273,1.004818654731,1.00496784157946,1.00540875850785,1.0048202350944,1.0060244086746,1.00655965491703,1.00653154866243,1.0073137917162,1.0077506235479,1.00789242256438,1.00893458385484,1.00920209317817,1.00957828082798,1.01003217850667,1.0102712070792,1.01015680330056,1.0099847981566,1.01184875570388,1.00998969162106
84,1.00046829945904,1.00331241202844,1.00384259536523,1.00384846477382,1.00380359738548,1.0037677449354,1.00430231553893,1.00444622155641,1.00492663335231,1.00457443531873,1.00504897596648,1.00648747332624,1.00488400284346,1.00476188261562,1.00498485177168,1.00648296824368,1.00710382277581,1.00727777572355,1.00776394281047,1.00713048002662,1.00889828448806,1.0096404052912,1.00961234972396,1.01072212319247,1.01124127400114,1.01159221554772,1.01314509198807,1.01380616394475,1.01437420346391,1.01494300796245,1.01522203179764,1.01512332875688,1.01451557078235,1.01662374798613,1.01452041572463,0.999601853041378,1.00177075958891,1.00228736527832,1.00229324309254,1.0022483059082,1.00219737878503,1.00269236424939,1.00283414442932,1.00330001371056,1.00291418131801,1.00325434442288,1.00458362148576,1.0030890760452,1.00310193708835,1.00332527368506,1.00408070735306,1.00466011912451,1.00480785734773,1.00524517690777,1.00466019899682,1.00585118653927,1.00638161949945,1.00635347169945,1.0071299081471,1.007565490938,1.00770319905461,1.00873603481376,1.00899975184857,1.00937193635374,1.00982283718127,1.01006094735045,1.0099465092256,1.00977965115484,1.01163547912696,1.00978451736531
85,1.00033190498555,1.0030705734476,1.0035813200455,1.0035871242664,1.00354222296286,1.00350893684967,1.00402929963236,1.00417099865068,1.0046370816796,1.00428905149407,1.00473092520964,1.00614295588823,1.00456586656631,1.00447648021133,1.00469943485793,1.00614262194346,1.00675513454497,1.00692488401591,1.00740146353152,1.00677748126376,1.00846888456592,1.00918365098756,1.00915551123119,1.01022541095349,1.01073591346021,1.01105921036157,1.01254853151072,1.01316433020835,1.01370495748579,1.01425265495942,1.01452538141915,1.01442265995163,1.01388345871179,1.0159507730421,1.01388825148746,0.999513749555254,1.00161480756813,1.00211418509719,1.00211999717513,1.00207502997154,1.00202743336776,1.0025115713677,1.00265156977776,1.00310591620094,1.00272428741369,1.00304052019567,1.00435044654298,1.00287518323874,1.0029120069358,1.00313530797874,1.0038704584601,1.00444392797666,1.00458887480149,1.00501943491711,1.00444112874375,1.00558450467837,1.00609807524817,1.00606984792207,1.0068225619074,1.00725357604287,1.00737394573373,1.00836844386911,1.00860641153568,1.00896081552819,1.00939675586879,1.00963068188979,1.00951291821768,1.00939053027304,1.01121729498339,1.00939534305086
86,1.00033698579921,1.00307967570696,1.00358737958414,1.00359310122755,1.003548172675,1.00353523155926,1.00406817509443,1.00420944675526,1.0046729475189,1.00434914773946,1.00484847802656,1.00630815368091,1.00468339746478,1.00453647661744,1.00475932179216,1.00612590315936,1.00673706150387,1.00690616971858,1.00738145211311,1.00675869564258,1.00842380126484,1.00912991844666,1.0091016888524,1.0101598024872,1.01066729045299,1.01098300548795,1.01245383100975,1.01305751508363,1.01358986502785,1.01413169274612,1.01440278304461,1.01429976180014,1.01377651603762,1.01583166339092,1.01378124118816,0.999533577712544,1.001650046568,1.00214744247126,1.00215317171271,1.00210817844625,1.00208044299858,1.00257726745307,1.00271708602362,1.00317047209213,1.00281032265877,1.00318167798375,1.00453729388486,1.00301632300047,1.00299793735347,1.00322112299437,1.00389386781213,1.00446661367915,1.00461122271959,1.0050412324454,1.0044634112232,1.00559013391928,1.00609835159359,1.00607003570477,1.00681584061948,1.00724494152053,1.00736103831164,1.00834477332236,1.00857640402226,1.00892542288078,1.00935759617376,1.00959060870922,1.0094726910453,1.00935849674522,1.01117754293488,1.00936324128336
87,1.00046806319314,1.00331227845835,1.00382495384103,1.00383054311625,1.00378558150549,1.00379797374106,1.00435921178463,1.00450072223813,1.00496619091731,1.00468272998992,1.00529704658167,1.00685174386183,1.00513197421932,1.00486985619832,1.00509247495492,1.00643673664293,1.00704925660536,1.00721915676464,1.00769655908002,1.00707161967225,1.00879293286625,1.00951699490521,1.00948863606638,1.01057251071513,1.01108549309945,1.01141901579786,1.01293081691604,1.01356839555282,1.01411888388718,1.01467424519035,1.01494912107796,1.01484872147666,1.0142739520169,1.01635129768626,1.0142785669053,0.999619254827764,1.00180192531884,1.002301922424,1.0023075195177,1.00226248941653,1.0022583763064,1.00277867205582,1.00291824214866,1.00337038867188,1.00304902078141,1.00352133429344,1.00496048467854,1.00335596969713,1.00323644999361,1.00345942972098,1.00408518198085,1.00465697479372,1.00480103887916,1.00523044269781,1.00465314616483,1.0058114710319,1.00632861922146,1.00630016920339,1.0070579916289,1.00748895331034,1.007614317737,1.0086176914745,1.00886680895776,1.00922586660949,1.00966628468325,1.00990126644112,1.00978542463772,1.00964031147252,1.01147134219691,1.00964494614545
88,1.00019591132698,1.00283365006041,1.00331264696445,1.00331386313648,1.00326741952708,1.00328741367112,1.00381163273227,1.00394847173874,1.00439279717492,1.00409826824938,1.00464724642923,1.00616244489783,1.00447988149686,1.00428080385959,1.00449845479569,1.00575937275256,1.0063476253603,1.00650743306827,1.00697161407542,1.00635615545985,1.0079820633335,1.00866623901446,1.00863317328117,1.00966478991142,1.01016362048401,1.01046034375242,1.01188720517784,1.01247048387069,1.01298949937434,1.01352354746205,1.01378999071182,1.01368988923818,1.01317934022848,1.01520003215064,1.01318034863947,0.999411695232455,1.0014378486875,1.00190609276641,1.00190730905048,1.00186081991497,1.00186545481621,1.00235285529,1.00248798730609,1.00292078353484,1.00259146101654,1.00301228662461,1.00442269492979,1.00284473891151,1.00277417896133,1.00299204716573,1.00358281138195,1.0041337393224,1.00426998342,1.00469033558862,1.00411846661799,1.00521924160784,1.00571077962635,1.00567764583045,1.00640561388453,1.00682840228849,1.00693078308579,1.0078838866581,1.0081061388553,1.00844689888372,1.00887364805215,1.00910274561501,1.00898840593378,1.00887570518259,1.01066362244281,1.00887672624703
89,1.00033943001586,1.00308507773665,1.00358342701018,1.00358800008651,1.00354268838988,1.00355776153718,1.00410521818608,1.00424425233202,1.00469570929379,1.00441818347189,1.00501198385015,1.00655323459,1.00484635646337,1.00460426615307,1.00482575823448,1.00610894699591,1.00671139966785,1.00687670725744,1.00734582892963,1.00672827454029,1.0083969869549,1.0091006199941,1.00907116064239,1.01012717672888,1.01063316104751,1.01094769494628,1.01241496045328,1.0130285243997,1.01356247492165,1.01410593595499,1.01437621834966,1.01427683853529,1.01373278819645,1.01578198540864,1.01373656593653,0.999526169063722,1.00163747454692,1.00212437305797,1.0021289495436,1.0020835915311,1.00208266335695,1.00259129505572,1.00272856894331,1.0031681250803,1.00285346197384,1.00331170073234,1.00474207632364,1.00314588408073,1.00303973852095,1.00326146126562,1.00385274113769,1.00441615929264,1.00455679487284,1.00498006470451,1.00440811774636,1.00553433230009,1.00603867066634,1.00600914844445,1.00675096035288,1.00717796426826,1.00729183379701,1.00826910255076,1.00850890458237,1.00885838989051,1.00929098450042,1.00952269250175,1.00940854170969,1.00927671448362,1.01108657727041,1.00928051445909
90,1.00056060759337,1.00347741166264,1.00400024435882,1.00400476116304,1.0039594501329,1.00397429590761,1.00454553141876,1.00468813614501,1.00516312440248,1.00487972841754,1.00553089512867,1.00711920803179,1.00536532600727,1.00506566755499,1.00528699481767,1.00667311023426,1.00728743234805,1.00745880615121,1.00794210678254,1.007310414032,1.00907924638808,1.00981839086756,1.00978889445971,1.01089548264816,1.01141422468798,1.01176111472722,1.01330751255118,1.01397098204443,1.01453605906575,1.01510285843732,1.01538088024678,1.01528203723716,1.01466961468897,1.01677037277957,1.01467334432031,0.999688788419354,1.00192606495164,1.00243558140531,1.0024401045571,1.00239472262768,1.00239255765762,1.00292126960988,1.00306185262246,1.00352297441306,1.00320027086968,1.00370403871624,1.00517240166929,1.00353816810014,1.00338651943978,1.00360821554071,1.00425870184752,1.00483108129322,1.00497585095998,1.00540973202607,1.00482709163458,1.00601883773189,1.00654579419804,1.00651620050947,1.00728844261595,1.00772296994512,1.00785655607385,1.00888166571779,1.00914654902157,1.00951523430487,1.00996414958255,1.01020126215362,1.01008656594812,1.0099157110471,1.01176481211148,1.00991945678493
91,1.00058525149584,1.00352119729164,1.00404922773622,1.00405365326671,1.00400831408454,1.00400833950013,1.00457587411516,1.00471951412267,1.00520144452701,1.0048999089923,1.00552457135949,1.0070912637352,1.00535895570927,1.00508574665363,1.00530696344088,1.00675866725786,1.00737464506796,1.00754690774414,1.00803247899067,1.00739845296549,1.00919522332397,1.00994377127526,1.00991418118035,1.01103470260786,1.01155765663643,1.01191238161809,1.01347998963847,1.01415811277709,1.01472854143613,1.01529919294437,1.01557870482306,1.01548014811297,1.01485108630379,1.01696292922163,1.01485474024473,0.999718648237984,1.00197959847144,1.00249369625875,1.00249812793751,1.00245271822446,1.0024427218092,1.00297663945707,1.00311922315282,1.00359357409468,1.00325471428552,1.00375666665943,1.00522376137576,1.00359075916606,1.0034408548345,1.00366243268919,1.00434706010653,1.00486650552945,1.00498362284693,1.00535605609976,1.00483478882457,1.00618901242857,1.0067409130899,1.00671122744837,1.00752067648048,1.00800732913439,1.00810332927918,1.00915395008588,1.00945135936578,1.00984290081719,1.0102821691139,1.01052322798496,1.01042198551125,1.01024751499331,1.01212888075641,1.0102511841102
92,1.00055627577185,1.00347057995126,1.00399856665484,1.00400214203603,1.00395651703126,1.00394099003005,1.00448922793058,1.00463268093688,1.00511519833396,1.0047843427637,1.00533807188366,1.00684899955383,1.00517200073907,1.00496928856205,1.00518954022982,1.00671081097261,1.00732550288085,1.00749753860928,1.00798456445762,1.0073483701569,1.00914926694457,1.00989875076685,1.00986824983905,1.01099101593365,1.01151286768834,1.01187050624542,1.01344214033383,1.0141226578357,1.01469211009224,1.01526238822549,1.01554130742965,1.01544359234141,1.01481446349304,1.0169278830668,1.01481741645005,0.999691674430803,1.00193257756358,1.00244664773217,1.00245022793499,1.00240453211793,1.00237959369741,1.00289522593459,1.00303759723169,1.00351237505746,1.00314602490535,1.00358143381907,1.00499638792224,1.00341507184121,1.00333127091095,1.00355188060881,1.00430364383679,1.0048223185832,1.00493951267953,1.00531400966694,1.00478996393002,1.00614751275296,1.00670038906735,1.00666978983803,1.00748160446142,1.00796711809505,1.00806619845383,1.0091210748772,1.00942104851208,1.00981165154472,1.01025056251426,1.01049101450085,1.01039060583,1.01021599718195,1.01209873201827,1.01021896211598
93,1.00074330335616,1.00380305020201,1.00435578449396,1.00435855144285,1.00431267351961,1.00427290632915,1.00483452568673,1.00498105843759,1.00548550266375,1.00513697262571,1.00571659712965,1.00725109307845,1.00555018525052,1.0053209870328,1.00554022145647,1.00722778785161,1.00785033321069,1.00802678762548,1.00852591641456,1.0078770271031,1.00979781209155,1.01058718391337,1.0105558409297,1.01173678980533,1.01227332625908,1.01266738362269,1.01432940793819,1.01507531579949,1.01568150299301,1.01627893459971,1.01656664374696,1.0164696559861,1.01575468908708,1.01792751482402,1.01575697444469,0.99983246756384,1.00218267351399,1.00272069907533,1.00272346975099,1.00267751682459,1.00262841103498,1.00315620031504,1.00330169990737,1.00379868658852,1.00341232333337,1.00386827902461,1.00530247889683,1.00370156060259,1.00359665200524,1.0038162614002,1.00469072582386,1.00521145543654,1.00532973652395,1.00570955350136,1.00517957359615,1.0066342220403,1.00721633057601,1.00718488116608,1.00803787563967,1.00853630925174,1.00865734913823,1.00977417368243,1.01011800905801,1.01053536462021,1.01099416073075,1.01124133465807,1.01114150819342,1.01090780130929,1.01283952609575,1.0109100960139
94,1.00085907196474,1.00400923070224,1.004583710024,1.0045855801964,1.00453941387107,1.00447969084019,1.00506157597785,1.00521041133793,1.0057318689769,1.00538531707593,1.00602887445998,1.00761874053476,1.0058620666065,1.00556832388841,1.00578646048276,1.00754200181621,1.00817009505659,1.00834982691167,1.0088586298682,1.00819937013331,1.01018399974148,1.01099456451661,1.01096227627419,1.01217416544457,1.01271954949064,1.01313098955635,1.0148398885132,1.01561649250652,1.01624475960608,1.01685788417116,1.01715041545049,1.01705435025956,1.01629661309465,1.01850529632419,1.01629815916514,0.999909828909111,1.00232052112413,1.00287869470707,1.00288056722323,1.00283432220723,1.00276467801285,1.00331018752138,1.00345774783133,1.00397014674642,1.00358477921381,1.00409713277924,1.00558056409787,1.00393000386583,1.0037681122165,1.00398663820558,1.00490090604998,1.00542323068034,1.00554256658091,1.00592743310963,1.00539168909558,1.00689214055164,1.00748757250941,1.00745517025208,1.00832690311531,1.00883232780954,1.00896120703711,1.01010492428887,1.01046452091,1.01089690074794,1.01136619202248,1.01161661972262,1.01151756013871,1.01125999647428,1.013218882015,1.01126154853565
95,1.00071703263021,1.00375840289578,1.00432352061767,1.00432419550714,1.0042776185353,1.00423471752427,1.00483028299826,1.00498055600631,1.00551384859212,1.00516892953177,1.00586151430358,1.00749587870508,1.0056940815683,1.00535069152211,1.00556748216607,1.00713553070298,1.00776118507849,1.00794023553282,1.00845027305528,1.00778872440668,1.00964980645479,1.0104228873629,1.01038930200863,1.01154885678391,1.01208712698084,1.01245503032353,1.0140763254819,1.01478369776267,1.0153726898724,1.01596144538954,1.01624535102525,1.01615144548945,1.01547871816682,1.01764114422306,1.01547927970251,0.999813005555276,1.00215015927263,1.00270025698438,1.00270093220974,1.00265427964863,1.00260093856224,1.00316089795974,1.00331003056303,1.00383517990549,1.00345095708718,1.00401386722893,1.00554297873044,1.0038461262343,1.0036330283081,1.00385018832059,1.00462099795073,1.00514526640111,1.00526641002256,1.00565766102231,1.00511449529059,1.00651697703726,1.0070856013713,1.0070519032539,1.00788808397612,1.00838847972254,1.0084876086392,1.00957155577525,1.00988300583496,1.01028602636562,1.01073823868653,1.01098218834928,1.01088547984673,1.01068601019194,1.01260974839532,1.01068657284583
96,1.00125981720258,1.00472103425836,1.00534723118406,1.00534818710592,1.00530175144062,1.0052392991098,1.00589537045549,1.00605079907923,1.00661747183981,1.00630496945013,1.00718559552996,1.00897315788962,1.0070185233686,1.00648682958841,1.00670370427365,1.00855340921059,1.00920100430471,1.009391124508,1.00992610463174,1.00924006503869,1.0113985366312,1.01227019594424,1.0122369733681,1.01353675315392,1.01410655587771,1.014570150553,1.01641419121658,1.01727338143845,1.0179529757787,1.01860407404741,1.01891068785152,1.01881167257693,1.01795578287887,1.02026317585834,1.01795657556317,1.00022168299586,1.00287387863214,1.00348162339182,1.0034825801111,1.0034360578881,1.00336204238693,1.00397609473811,1.00413022908363,1.00468765044519,1.00432814873406,1.0050551963903,1.0067180312799,1.00488776996048,1.00451036431611,1.0047276635587,1.00566778048916,1.0061977667498,1.00632070191258,1.00671789628337,1.00616918080885,1.00780622458623,1.00844413539152,1.00841078488757,1.00934076785316,1.00986726000033,1.01002348568278,1.01125297820569,1.01165817508325,1.01212482629546,1.01261970223471,1.01288069203037,1.01277842022817,1.01246772679174,1.01450688979714,1.01246852177985
97,1.00131960031946,1.00482810752094,1.00546718107177,1.00546705500838,1.00542026414971,1.00535145765966,1.00601487576114,1.0061710303871,1.006744819207,1.00643266053426,1.00734352362856,1.0091593442618,1.00717593751638,1.00661333611085,1.00682892340536,1.00870651392664,1.00935487147993,1.00954593612046,1.01008561240405,1.00939400161491,1.01158294661408,1.01246346752963,1.01242909546948,1.01374164156065,1.0143157557943,1.01478481685636,1.01664707519516,1.01752095833388,1.01821509080923,1.0188768255718,1.01918579733102,1.01908911692665,1.01820045382508,1.0205194649228,1.01820035606766,1.00026222124201,1.00294670687594,1.00356640454428,1.00356627723933,1.00351939752638,1.00343874098688,1.00405874049661,1.00421345495441,1.00477703253069,1.00441748079555,1.00517077646379,1.00685862223229,1.00500282797806,1.00459851629242,1.00481453374802,1.00576907584763,1.00629786737398,1.00642065202127,1.00682026027701,1.00626824496583,1.00792694327097,1.00856987490744,1.00853536823586,1.00947219339121,1.01000203929009,1.01015917504834,1.01139722343973,1.01180981433438,1.01228754071565,1.01279048641046,1.01305304888598,1.01295303510017,1.01261909104133,1.01466572067016,1.01261899070993
98,1.00119321510444,1.00461082607433,1.00523599004594,1.00522833283876,1.00517902011149,1.00511041538825,1.0057382393484,1.00589162119076,1.00646357101707,1.00611313951437,1.00696684640586,1.00875962572123,1.00679543723505,1.00628578542108,1.00649266937148,1.00841997361939,1.00904371764133,1.0092261465501,1.00976328669331,1.00906791086949,1.01125765623312,1.01212628410747,1.01208385341885,1.0133877161848,1.01395793809936,1.01441580128197,1.01625911401239,1.01712245682227,1.0178138548878,1.01847583334562,1.0187820030122,1.01868859555195,1.01780015467316,1.02010438520026,1.01779385810815,1.00016062799671,1.00277364044983,1.00338033277185,1.00337266048133,1.00332325634129,1.00324331655625,1.00382964624241,1.00398165274706,1.0045438637056,1.00414811796397,1.00485134579963,1.0065220028273,1.00467957565136,1.00432109934354,1.00452838594978,1.00554983932976,1.00605779563159,1.00617411377752,1.00657568414834,1.00601539743993,1.00768298597393,1.00831865196987,1.00827605931272,1.00921153218208,1.00973850412097,1.00989027451616,1.01112141964516,1.01153231396405,1.01201136471298,1.01251749213986,1.01277808700717,1.01268142178954,1.01233719913933,1.01437372277479,1.01233086673428
99,1.00144608920304,1.0050550728756,1.0057069303118,1.00570406319794,1.00565636951904,1.00558723091583,1.00623408593801,1.00639131049605,1.00697808835863,1.00662172708573,1.00747292639817,1.00924794466087,1.00730399313286,1.00679942568524,1.00701178016952,1.00904625854894,1.00969278805532,1.00988435011616,1.01043152189534,1.00973019102386,1.01200872100859,1.01291580726066,1.01287852270343,1.01423301597708,1.01481493826301,1.01531192625323,1.01723956581591,1.01816174963553,1.01887797559092,1.01955753816109,1.0198707721671,1.01977776460894,1.01882104028026,1.02117182798646,1.01881868784429,1.00034059241888,1.00308809503198,1.00371815054819,1.00371527669098,1.00366748826959,1.0035868060336,1.00418821937954,1.00434357160731,1.00491730182874,1.00451560827859,1.00520604036097,1.00685055827195,1.00503672600731,1.00469367673021,1.00490647393109,1.00597753034936,1.00650022376147,1.00662113950111,1.00702326523484,1.00646647989732,1.00818941904047,1.0088486178744,1.00881118098779,1.00977415218761,1.01030919357281,1.01048217880536,1.01175986294163,1.01220139624833,1.01269196731492,1.01320591427053,1.01347063132967,1.01337406882195,1.01299726815188,1.01506412633823,1.01299490004367
100,1.0014787137764,1.00511441214108,1.00576930026289,1.00576487144904,1.00571665994418,1.00565656667162,1.00629877932143,1.0064564182445,1.00704930082715,1.00667747876629,1.00751671868406,1.00928674159216,1.00734701289079,1.00685349048718,1.0070640141493,1.00912083829046,1.00976317246163,1.00995341785848,1.01050115219384,1.00979797273177,1.01209908900433,1.01301121654171,1.01297226720026,1.01433611785181,1.01492030753956,1.01542175669881,1.01736274795126,1.01829430510153,1.01901441436786,1.01969741319892,1.02001110143163,1.01991914276092,1.01895173742976,1.02131186783695,1.01894810055545,1.00037669660038,1.00315353104167,1.00378741979978,1.00378298118652,1.00373467425434,1.00366337950894,1.00426110516201,1.00441711575348,1.00499854786657,1.00457999494225,1.00525968354418,1.00690021204877,1.00508959661172,1.00475637145675,1.00496733217063,1.00605917089549,1.00657721029095,1.00669650516041,1.00709867847089,1.00654055637714,1.00828799433234,1.0089524162763,1.00891330825506,1.0098856058995,1.01042343357753,1.01060011014015,1.01189071168703,1.01234117972637,1.01283557025523,1.01335296554468,1.01361822294381,1.01352276206757,1.01313529370902,1.01521254224768,1.01313163382395
101,1.00060947710077,1.00359347516862,1.0041371472592,1.00410979724691,1.00405386692065,1.00402143263551,1.00451653604544,1.00465516599615,1.00517332034096,1.00475055451137,1.00537781149243,1.00704736111525,1.00519629818203,1.00490229037852,1.00508652063581,1.00700203507689,1.00754209524829,1.00769215259278,1.00819999456476,1.007517325299,1.00960384273265,1.01040213679141,1.01033858736725,1.01156381788794,1.01210463949901,1.01250466528132,1.01421470823606,1.01499487901958,1.0156354249955,1.0162635467151,1.01655402974791,1.01645774259873,1.01566288075254,1.01785669877487,1.01564035249997,0.999762852517078,1.00208908967915,1.00261242646941,1.00258503417456,1.00252901861868,1.00250102469268,1.00297218284885,1.00311125345894,1.00363168613022,1.00316752333746,1.00369125470012,1.00527714401347,1.00350943625817,1.00331949692522,1.00350401632051,1.00463740057663,1.00509209711125,1.00519334968766,1.00560136404473,1.00501808722436,1.00662288310401,1.00721485773249,1.00715110593469,1.00804531032182,1.00853096554647,1.00867982326381,1.00985302431222,1.01024061061401,1.01069998978845,1.01120931416856,1.01146221206813,1.01136580679939,1.01100317383285,1.0130125894148,1.01098054036621
102,1.00138868103105,1.00495253930456,1.00559311139717,1.00559097506398,1.00554351976747,1.00550302975981,1.00616028199067,1.00631690645207,1.00689816733841,1.00656653277447,1.00746194742086,1.00927122659052,1.00729337734398,1.00674502602928,1.00695824355749,1.00885354589319,1.00949691070067,1.00968649213932,1.01022738008289,1.00953290981413,1.01178885609667,1.01268818971276,1.01265167775845,1.01399510746614,1.01457227757508,1.01506575810214,1.01697819407111,1.01789658329973,1.0185991983465,1.01926851567232,1.01957835053671,1.01948470905162,1.0185416591929,1.02087314225083,1.01853990756643,1.00037696769503,1.00315421424212,1.00376583814097,1.00376369684139,1.0037161549028,1.00368289864891,1.00430796966718,1.00446503431022,1.00504835593095,1.00466287384344,1.00542047361474,1.0071179737261,1.00525156110565,1.00484170265631,1.00505532174197,1.00603562700512,1.00657268706878,1.00670148076252,1.00711781456232,1.00654744221561,1.00824757329359,1.00890478978776,1.00886813884445,1.00982308354858,1.01033422921789,1.01053488456591,1.0118182932768,1.01227610096167,1.01276655738482,1.01329696665568,1.01356293203449,1.01346907038591,1.01303495368053,1.01515403850979,1.01303319033787
103,1.00100410865771,1.00428479598968,1.00489253101316,1.00487460583275,1.00482185337418,1.0047608600224,1.00533744253237,1.00548551756928,1.00604502700874,1.0056562703449,1.00643848234856,1.00820519241792,1.00626185668613,1.0058179700437,1.00601298990131,1.00796289879598,1.00855021125558,1.00871941518728,1.0092497375325,1.00855257542283,1.01078938725333,1.01165549692986,1.01160207636277,1.01291417206757,1.01347988666019,1.01394144327725,1.01579358134003,1.01667477622812,1.01735931454102,1.01801621798629,1.01832007388516,1.01821969476291,1.01731792379721,1.01959917552736,1.01730317391735,1.00006297498615,1.00261223266331,1.00319505310356,1.00317709672046,1.00312425479127,1.00306897499991,1.00361709599404,1.00376555211711,1.0043268521632,1.00389055543514,1.00455120051816,1.00621950116893,1.00437424289229,1.00405253737407,1.00424789824618,1.00533859362429,1.00582986896602,1.00594417442131,1.00636210412944,1.00577687369093,1.0074855779915,1.0081242817273,1.00807067240895,1.00901799235259,1.00952238751937,1.00970794970332,1.0109688866152,1.0114171812419,1.0119020860663,1.01242814380467,1.01269063281719,1.0125900454446,1.01216669311339,1.01424670214706,1.01215186640907
104,1.00094411545407,1.0041799236703,1.00479304356783,1.00477340009683,1.00472007004888,1.00461921888772,1.00515038166775,1.00529844081802,1.00586149011484,1.00539931148803,1.00600752966053,1.00763628232634,1.00582997082737,1.00555920865095,1.00575227839084,1.00786364317008,1.00844831793416,1.00861704311455,1.00915025774674,1.00844876098486,1.01072434790144,1.01160130076913,1.01154604308463,1.01287638843433,1.01344425158832,1.01391917666562,1.01580024031208,1.01671027195013,1.01740330283141,1.01806757775131,1.01837260973989,1.01827527511196,1.0173292575911,1.01961934006819,1.01731309505891,1.00000965628567,1.00251927229994,1.00310842610458,1.0030887487816,1.0030353289638,1.00294118508446,1.00344652825855,1.00359503510207,1.0041603207363,1.00365387327329,1.00415068635781,1.00568941288537,1.00397279905407,1.00381404637504,1.00400744990956,1.00525385867884,1.00574383167544,1.00585840815165,1.00628080607805,1.00568966382273,1.00743533688962,1.0080849144207,1.00802946237516,1.00899498531047,1.00950191538991,1.00970023357521,1.01098969819157,1.01146618671498,1.01195925892132,1.01249251495041,1.01275613082509,1.01265861681546,1.01219228374474,1.01428159170877,1.01217603744456
105,1.00099696228181,1.0042735327602,1.00488980527526,1.00487029883861,1.00481701898149,1.00469756147103,1.00521064197623,1.00535988154522,1.00593033698525,1.00542662561545,1.00594560698694,1.00750021606586,1.00576810472132,1.00558666366123,1.00577988566034,1.0080415027128,1.00862971383317,1.00880016972042,1.00933706772729,1.00863203035268,1.01095214260754,1.0118449548654,1.01178985494155,1.01314412037606,1.01371787137813,1.01420849007058,1.01612725170274,1.01706649688958,1.01776690765759,1.01843691950434,1.01874434170278,1.01864559304102,1.0176731119511,1.01998098334483,1.01765706617564,1.0000525802156,1.00259518796977,1.00318760415257,1.00316806372923,1.00311469325553,1.00300308429334,1.003491743435,1.00364159583181,1.00421535500205,1.00366758665239,1.00407903031428,1.00554682292532,1.003901197938,1.00382790299044,1.00402146160869,1.00540080353254,1.00589267279936,1.00600801570604,1.00643217963838,1.00583940898595,1.00762280958452,1.00828495817255,1.00822966204573,1.00921359914927,1.00972568111529,1.00993526356138,1.01125336307697,1.01175225601131,1.01224968661555,1.01278686242068,1.01305232749981,1.0129534358381,1.0124679286809,1.01457337176997,1.01245179861751
106,1.00101819033144,1.00431155071049,1.00493204471468,1.00491215667736,1.00485875154125,1.00474418944412,1.00526185038717,1.0054115605881,1.00598592473518,1.00548286111686,1.0060182353715,1.00758752773949,1.00584055484737,1.00564247945011,1.00583524509358,1.0080827682507,1.00867253452139,1.00884396793187,1.0093840214231,1.00867551831719,1.01100018439846,1.01189460038447,1.01183909457741,1.01319526947721,1.01376995109679,1.01426074398919,1.01618182116959,1.01711241885891,1.01781844641208,1.01849200767696,1.01880074590577,1.01870129561777,1.01774513313865,1.02007463224598,1.01772877383102,1.00005697479545,1.00260333611836,1.00319847541335,1.00317855210682,1.00312505446954,1.00301798635472,1.0035094009559,1.0036593899961,1.00423487449458,1.00368890097233,1.0041130753668,1.00559256849678,1.0039350575836,1.00384880237344,1.00404191050203,1.00539887521091,1.00589136418834,1.00600720832223,1.00643343312823,1.00583828301542,1.00761819339142,1.00827906258765,1.00822335606393,1.00920505318345,1.00971692281436,1.00992415397821,1.01123814200824,1.01172387592098,1.01222466370671,1.01276363148685,1.01302980210937,1.01293009984263,1.01246672365869,1.01458938294095,1.01245027724416
107,1.00131824106901,1.00484389427303,1.00548894387459,1.00546908606702,1.00541571689087,1.00533853122687,1.00591093516432,1.00606458958163,1.00666481401342,1.00619926064034,1.00691473639399,1.00863188133998,1.00673722356517,1.00635878641692,1.00655143756894,1.00879795755247,1.00939977903404,1.00957734637884,1.01013151136907,1.00940903504777,1.0118315997117,1.01276132049652,1.01270588287718,1.01411221822651,1.01470104050839,1.01522190934902,1.01722045933958,1.0182056594229,1.01894571120962,1.0196463200169,1.0199627301858,1.0198704098345,1.01882293623369,1.02119762912377,1.01880661027705,1.00030469717459,1.00304242188605,1.00365980614494,1.00363991115341,1.00358644448443,1.00351761473294,1.00406096633304,1.00421516415204,1.00481819161303,1.00430232374305,1.00489197426782,1.00650735206943,1.0047141040039,1.00446214836505,1.00465516111002,1.00596924003505,1.00646643063657,1.00658417099235,1.00701591318669,1.00641535844173,1.00827033273438,1.00895475585461,1.00889910724283,1.00991175204519,1.01043442696662,1.0106573681278,1.01201778715299,1.01253496389307,1.01305937856562,1.01361885436255,1.01389068787002,1.01379817785177,1.01326915604378,1.01542952624473,1.01325273860762
108,1.00132920742096,1.00486344853999,1.00549994233816,1.00548000345563,1.00542660775936,1.00538889255813,1.00599359652048,1.00614608590016,1.00673894405019,1.0063366993687,1.00719946815833,1.00903834625983,1.00702196492726,1.00649611610394,1.00668864629571,1.0087755273372,1.00937187461756,1.00954673009742,1.01009478403026,1.00937834616762,1.01177507198337,1.01269461974663,1.01263909160874,1.01403183126927,1.0146147392487,1.01513035925762,1.01710941670897,1.01808503571061,1.01881609140774,1.01951009151676,1.01982408416767,1.01973226636668,1.01869739412661,1.02106006632915,1.01868099924682,1.00031996947234,1.0030696124249,1.00367839217031,1.00365841611963,1.00360492328999,1.003574569762,1.00414862294941,1.00430167950114,1.00489749761482,1.00444219102581,1.00517225505508,1.0069036786703,1.00499439372786,1.00460190599292,1.00479479705132,1.00596119554358,1.0064532534808,1.00656847426092,1.00699450631936,1.00639959139087,1.00823346225126,1.00890946021525,1.00885372193661,1.00985554829179,1.01037274135603,1.01059258931389,1.01193805775231,1.01244905435067,1.01296605379976,1.01351998184987,1.01378973667895,1.01369774187104,1.01317733128799,1.01532728391826,1.01316084511615
109,1.00129314588684,1.00479909149852,1.00542870874371,1.00540917566445,1.00535591197465,1.0053120951543,1.00589841309891,1.00604935713161,1.00663124793675,1.00621984761037,1.00702147223114,1.00880870151242,1.00684414099709,1.00637972010203,1.0065727469374,1.00870142130236,1.00929426754551,1.00946715166275,1.01000968727908,1.00929909255625,1.01167178592098,1.01258182618141,1.01252672683563,1.01390484411007,1.01448543536312,1.0149901523304,1.016945626758,1.01790908798687,1.01863226728073,1.01932043217588,1.01963236823315,1.01954016523893,1.01851403488983,1.02084954359884,1.01849797200824,1.00029824083869,1.00303072251246,1.00363344782957,1.00361387884747,1.00356051965809,1.0035244217549,1.00408148884922,1.00423311469454,1.00481872016411,1.00435504999698,1.00502841578034,1.0067118279025,1.00485073276859,1.00451521692734,1.00470859993579,1.00592502260684,1.00641450530417,1.00652826399033,1.00694985884175,1.00635971346697,1.00817721107558,1.00884664757918,1.00879134244901,1.00978310439913,1.01029883174174,1.01051111797125,1.01184035494773,1.01234458719006,1.0128562605797,1.01340611429205,1.01367438574838,1.01358204717928,1.01306397901164,1.01518994093968,1.01304782778243
110,1.00146702536116,1.00510721562969,1.00575728113598,1.00573815742158,1.00568504548347,1.00560025347679,1.00615941605579,1.00631351783807,1.00691517065579,1.00642539566901,1.00707546707055,1.00873604493848,1.00689834656029,1.00658566855541,1.00677912561591,1.00921995939786,1.00982339783332,1.01000146491926,1.01055503784772,1.00983382920828,1.01230564027694,1.01325173419769,1.01319710178051,1.01462723196373,1.01521964387563,1.015760014552,1.0177983066765,1.01882475473414,1.0195723770009,1.02027850994809,1.02059684027757,1.02050493666592,1.01940776851996,1.02179086594681,1.01939205128478,1.00041847287412,1.00324341544594,1.00386398092926,1.00384482009017,1.00379160774204,1.00371648214622,1.00424601932095,1.00440059033669,1.00500453635703,1.00446447256971,1.00498721561813,1.00654485307581,1.00480972695561,1.00462505572014,1.00481888801456,1.00629365166969,1.00678789620565,1.00690354754385,1.00732935490622,1.00673539531268,1.00862282276323,1.00931566673024,1.00926081930794,1.01028461349507,1.01080837554382,1.01104179047677,1.01242173016137,1.0129650839775,1.01349012366744,1.01405057821666,1.01432289510838,1.01423076009367,1.01366983538775,1.01583242335134,1.01365402706315
111,1.00199257828555,1.00602418920322,1.00673836918717,1.00673621255903,1.00668880358471,1.00658634483056,1.00722467544816,1.00739135813678,1.00803852748335,1.00755838607415,1.00825992655684,1.0099081186934,1.00809147824758,1.0077366801579,1.00794966207328,1.01049734904968,1.01117051173969,1.01137528895934,1.01195138656125,1.01122194414623,1.01380918370076,1.0148245636865,1.01478810496077,1.01630165777456,1.01691691674983,1.01752636202303,1.01970891557563,1.02083805086706,1.02162165050123,1.02235188735551,1.02268153777336,1.02259363221769,1.02139705465502,1.02388790070934,1.02139529012328,1.00084117382581,1.00397640842568,1.00466649172519,1.0046643292925,1.00461682225151,1.00451104552441,1.00510917891983,1.00527553189049,1.00591964831699,1.00538317116872,1.00592473346019,1.00744313863327,1.00575589398222,1.00556184765715,1.00577528725666,1.00728752659675,1.00783999317281,1.00797534316069,1.00841003710397,1.0078214801719,1.00978205042848,1.01052524980732,1.01048863339038,1.01156874537159,1.01213649300409,1.01238045446682,1.0138390748894,1.01442917747407,1.01496034982522,1.01552443028867,1.01580190460952,1.01571441307966,1.01512796099451,1.01736564865929,1.01512618280495
112,1.00144961839564,1.00507632826052,1.00572920845886,1.00571009564024,1.00565698603443,1.00557075459695,1.00611854053395,1.00627302220045,1.00687710407858,1.00636535921536,1.00696404200628,1.00858221707731,1.0067869076205,1.00652565388667,1.00671913576042,1.00916542170659,1.00976687309085,1.00994392961946,1.0104951347448,1.00977629384955,1.01222717386852,1.01316605842371,1.01311143356636,1.01453191810661,1.01512147520863,1.01565627566326,1.01767978560429,1.01870172414666,1.01943731788788,1.02013451985412,1.02044970209929,1.02035817253311,1.0192704111459,1.02164200852446,1.01925470115095,1.0004091192476,1.00322620923642,1.00385857555052,1.00383942610316,1.00378621730221,1.00369644831718,1.00420906803273,1.00436319657403,1.00496422901705,1.00440391055435,1.00486359912581,1.0063692058272,1.00468609437593,1.00456451571259,1.00475837306468,1.00626322735948,1.00675836373741,1.00687430626402,1.00730111353423,1.00670615871229,1.00858112128222,1.00927237608794,1.00921753862442,1.01024387542016,1.01079038374294,1.01099254921949,1.01235764108716,1.01288961289597,1.01339547113222,1.01394120203717,1.01420874202204,1.0141175734863,1.01358429457368,1.01572280057247,1.01356849441373
113,1.00197180567971,1.00598667882109,1.00668676143628,1.00668532563437,1.00663815462049,1.00657797032392,1.00725777226455,1.0074227356085,1.0080571787536,1.00766278364022,1.00854972209567,1.01034862859137,1.00838168214177,1.00784183331871,1.0080556327894,1.01039008918758,1.01106103449108,1.01126432344579,1.0118352972151,1.01111156005701,1.01364784443272,1.01464607199675,1.01461037631121,1.01609717057648,1.01670912281867,1.01729725736176,1.01943592335719,1.02052963454122,1.02130206976746,1.02202372190878,1.02235079156295,1.02226238881489,1.02110370595796,1.02356939550387,1.02110253313232,1.00082927264471,1.00395469114618,1.00463059278636,1.00462915271456,1.00458188486261,1.00451669734656,1.00515389693536,1.00531846151577,1.00594940452932,1.0054957820643,1.0062136103429,1.00787516863386,1.00604518013003,1.0056752143246,1.0058894714968,1.00720918082673,1.00776040166126,1.00789483189271,1.00832553193039,1.00774155687342,1.00965957281644,1.01038898345623,1.01035313484443,1.01141192315003,1.01197675158793,1.01220429139084,1.0136282822087,1.01419009627443,1.01471344654772,1.01527108764899,1.01554664393894,1.01545863485606,1.01490164654414,1.01711676528233,1.01490046384727
114,1.00135589036628,1.00489369125399,1.0055174422661,1.00551603964835,1.00546882548336,1.00544781669027,1.00609214826679,1.00624707519416,1.00681567990905,1.0064858043425,1.00734185592973,1.00911639230541,1.00717363218175,1.00666509978787,1.00687918903327,1.00876407096488,1.00940111727104,1.00958714598418,1.01011807868894,1.00943415783664,1.01165335515606,1.01253903319563,1.01250329986857,1.01382814436338,1.01439759634459,1.0148842824249,1.0167705424076,1.01768649717102,1.01836481331802,1.01901631426373,1.01932033565356,1.01922846685231,1.01829685997548,1.02060301809017,1.01829571176337,1.00035521366771,1.00311438986749,1.00371802647647,1.00371662031572,1.00366932126629,1.00364206563383,1.00424813649949,1.00440263590375,1.00496766290851,1.00458536172128,1.00529024344083,1.00694196837624,1.00512167623296,1.00476499378426,1.00497948566635,1.00597975191689,1.00651372063604,1.00664047863905,1.00705062665172,1.00648704187568,1.00816103052462,1.00881108349342,1.00877521614266,1.00972506462109,1.01025318362703,1.01042401900869,1.0116842384517,1.01213532954823,1.01259570186989,1.01310345238461,1.01336226274992,1.0132707333911,1.01286303566703,1.01494568059332,1.01286187919864
115,1.00181961365321,1.00571663029846,1.00638917279282,1.00638768317868,1.00634048043767,1.00630769545648,1.00700259036867,1.0071635368837,1.00777186741315,1.0074481722761,1.00844411530747,1.01033343928073,1.00827603118333,1.00762720256193,1.00784098523451,1.00997738592576,1.01063601456921,1.01083308887287,1.01138978167599,1.01068021603015,1.01314232754494,1.01411270101154,1.01407692939796,1.01552426589054,1.0161262630172,1.01668904076254,1.01876584907185,1.01981067033331,1.02056257594744,1.0212699181719,1.0215923941777,1.02150309230258,1.02041063315613,1.02285397528594,1.02040941543902,1.00070264802335,1.0037302793471,1.00437884088374,1.0043773470272,1.00433004952416,1.00429076821501,1.00494184308241,1.00510216072265,1.00570551303523,1.00532338509197,1.0061477741615,1.00789768478703,1.00597930628943,1.00550279062859,1.00571702222505,1.00687198022546,1.00741498316747,1.00754559812678,1.00796681050046,1.00739222558052,1.00924965043121,1.00995809978104,1.00992217861652,1.01095280930601,1.01150849341157,1.01172081585258,1.01310215829281,1.0136298207391,1.01413937506622,1.01468690177114,1.01495912746921,1.0148701352374,1.01436268278662,1.01655970023182,1.01436145524881
116,1.00124868919779,1.00471768436603,1.00532062138441,1.0053038258172,1.00525146991908,1.00522889241075,1.0058265051512,1.00597562151338,1.00653966717767,1.00617321667312,1.00702151622411,1.00883867455592,1.00684555297294,1.00633603849384,1.00653226530542,1.00859242492108,1.00918487062487,1.00935617013834,1.00988866863051,1.00919036713207,1.01150733095033,1.01240264833435,1.0123504659715,1.01370693715694,1.01427954874433,1.01477692152102,1.01670280376407,1.01765178818718,1.01834939706545,1.01901939330765,1.01932614834077,1.01923392679596,1.01824982550611,1.02057650754395,1.01823601247857,1.00025574605847,1.00295226831238,1.00353605651259,1.00351923014201,1.00346678092314,1.00343797158293,1.00399866511393,1.00414739090619,1.00470816607875,1.00429082705863,1.00499320875995,1.00669197232219,1.00481689026302,1.00445395170291,1.00465054412652,1.00582758957507,1.00631961774989,1.00643319537912,1.00684816813181,1.00626691013964,1.00803531576787,1.00869526645746,1.00864289055997,1.00962479945506,1.01015646892715,1.01033779736406,1.01163804153775,1.01212203389045,1.01260152477049,1.0131276138985,1.01338908405843,1.01329720326795,1.01283814238452,1.01494144615699,1.01282425366921
117,1.00136778791687,1.00492838882984,1.00554719726665,1.00553106896114,1.00547894608115,1.00545635208017,1.00607246960046,1.00622455398307,1.00680655956892,1.00643489591814,1.00732020408398,1.00916553466239,1.00714462423188,1.00659838804134,1.0067953367614,1.0088856416189,1.0094867523117,1.00966210914823,1.0102024564843,1.00949690717979,1.01185477604742,1.01276640837702,1.01271495354213,1.01409393047948,1.01467451715003,1.015183750052,1.01714373619295,1.01811237659596,1.01882484103049,1.01950612454859,1.01981640581173,1.01972579620938,1.01871447292122,1.02107329184145,1.01870121207275,1.00035136880087,1.00312113814351,1.00372007093063,1.003703912285,1.00365169429788,1.00362284974385,1.00420086017161,1.0043525780998,1.00493145034034,1.0045068281418,1.00524110250007,1.00696385828242,1.00506515939656,1.00467063160033,1.00486795605388,1.00605579440443,1.00655342876922,1.00666929778587,1.00708853666362,1.00650360396138,1.00830226135287,1.00897333347337,1.00892168337887,1.00991777125728,1.01045650976515,1.01064266869218,1.01196309913456,1.0124563148487,1.01294585435697,1.01348012914414,1.01374416657886,1.01365391778856,1.01317936308232,1.01531060432988,1.0131660278161
118,1.00219301810489,1.00637800322945,1.00709353793483,1.00709351730681,1.00704683698136,1.00701296223549,1.00775468513384,1.00792160517795,1.00856592296326,1.00824664864609,1.0093556869738,1.01133292682238,1.00918848704061,1.00842711367426,1.00864243688334,1.0109208754254,1.01160121659652,1.01180858822532,1.01238571303152,1.01165708066493,1.01428129309029,1.0153109967322,1.01527683418185,1.01680797052098,1.01743011894745,1.01804961771498,1.02025974322773,1.02140135147913,1.02220192127197,1.02294377206137,1.02327793162785,1.02318993636202,1.021977503274,1.02450179981047,1.02197749343724,1.00098153789294,1.00422334810839,1.00491110879482,1.00491108664916,1.00486430462485,1.00482355464484,1.00551614169698,1.00568210664966,1.00631924320305,1.00593735396503,1.00685683300867,1.00867996765927,1.00668921800087,1.00611822962671,1.00633404373766,1.00755650076373,1.00811105317296,1.0082461698317,1.00867589328143,1.00809412594728,1.01006713535285,1.01081430102651,1.01077998370947,1.01186192642151,1.01243348350198,1.01267614808274,1.01413702998582,1.01472099853228,1.01526024914127,1.01582968412186,1.01610961512662,1.01602185363263,1.01544243780017,1.01770208621763,1.01544242491747
119,1.00271445808036,1.00730373748915,1.00808987296838,1.00808977664229,1.00804311711829,1.00799847939158,1.00880332335535,1.00897914593531,1.00968196942193,1.00935414424351,1.01062159453578,1.01272874180155,1.01045456593561,1.00953433103226,1.00974933068958,1.01223875046516,1.0129446648903,1.01316509446459,1.01377262269552,1.01301372681923,1.01587056006191,1.01698279540628,1.01694860878271,1.01859884742429,1.01925039907524,1.01994711413196,1.02234426269215,1.0236215186086,1.02448699084147,1.02527767678468,1.02562774736988,1.02554282941905,1.02415578645633,1.02679254656674,1.02415571526515,1.00138827496387,1.00494464379534,1.00569928530772,1.00569918698973,1.00565241618817,1.00560081055784,1.00635091628284,1.00652574256769,1.00722102752684,1.00682263575641,1.00787815614768,1.00981294747646,1.00771067283184,1.00700327122878,1.00721880737176,1.0085567027039,1.00912325061656,1.00926361460787,1.00970784699062,1.00911166070402,1.01126121121747,1.01206503963083,1.01203068357954,1.01319046616594,1.01378675006086,1.01407203997408,1.01565106161815,1.01631859325117,1.01689854341096,1.01750106580301,1.01779200442563,1.01770735491638,1.01701392120914,1.01936502295347,1.0170138459646
120,1.00240058157407,1.00676277307524,1.00751281851489,1.0074951460695,1.00744259936129,1.00740108170386,1.00813133706108,1.00829923306982,1.0089882858751,1.00860140360324,1.00978717872731,1.01188323029869,1.00961124099941,1.00876285472049,1.00895754703119,1.01151968503761,1.01216550624907,1.01236443704489,1.01296289025874,1.01219836872779,1.01505141413082,1.01613357594206,1.01608061168033,1.01770680139974,1.0183459563765,1.01901751014299,1.02136628973929,1.0226210473051,1.02347116698964,1.0242533892935,1.02459619856398,1.02451094702212,1.02313584985566,1.02571888706271,1.02312135451376,1.00113325282931,1.00450866868827,1.00522972134411,1.00521200730834,1.00515934095897,1.00511107507499,1.00579031861673,1.00595730953935,1.00663955152335,1.00618656845918,1.00717488928754,1.00911056598455,1.006998495221,1.00634840337243,1.00654355948171,1.00799886417957,1.00851358970619,1.0086372374592,1.00908229334394,1.00847055459249,1.01063934296464,1.01142507207366,1.0113718586191,1.01252668372108,1.0131131043863,1.01338861624474,1.01495078525088,1.015619071928,1.01619438074994,1.01679542797892,1.01708125714971,1.01699628012565,1.01628894377833,1.01859663386395,1.01627434789627
121,1.00305096532741,1.00790208357841,1.00873134654007,1.00873031015809,1.00868336677439,1.00863687450982,1.00947707079869,1.00965798702734,1.0103962583102,1.01006038796037,1.01142220724566,1.01360952625877,1.01125484162895,1.01023944047208,1.01045319593997,1.01309058652006,1.01381068132455,1.01403881580237,1.01466635588201,1.01388679889019,1.01692798358477,1.01810382260337,1.01806867189406,1.01981355245329,1.0204834635077,1.02124775904044,1.02379655045526,1.02520133481861,1.02610600045734,1.02692506531934,1.02728425040548,1.02720114452569,1.02566567856589,1.02837038321415,1.02566483750694,1.00165173172611,1.00541354720051,1.00619585669715,1.00619481568149,1.00614775359515,1.00611559921225,1.00690799829847,1.00708932906339,1.00782918736596,1.00741606439624,1.00857588660512,1.01059916827029,1.00840804862174,1.00759558193938,1.00780989382025,1.0091999109564,1.00976894688538,1.00991075087622,1.01036132294126,1.00975811133726,1.01204791778946,1.01289259766683,1.01285726233249,1.01407085104121,1.01464911430703,1.0150148157308,1.01670406125228,1.01747641572643,1.0180901590161,1.01871913859637,1.01901839942602,1.01893486527111,1.01810640579014,1.02052990621019,1.018105554422
122,1.00283072485685,1.00751129540889,1.00830959352331,1.00830824376785,1.00826117644315,1.00823217481455,1.0090473216146,1.00922518719576,1.00994411454637,1.00960520453059,1.0109012217387,1.01303566128904,1.01073361388439,1.00978400144355,1.00999748858585,1.01251298474242,1.0132219581769,1.01344458665706,1.01406011097352,1.01329222113639,1.01628578557174,1.01744326126822,1.01740775390009,1.0191287616576,1.01978706101206,1.0205437010946,1.02305903307079,1.0244518165258,1.02533318212455,1.02613528990915,1.02648896050628,1.026404793945,1.02489727539231,1.02756693379012,1.02489617687035,1.00148862200372,1.00512451839414,1.00587960158619,1.00587824668241,1.00583106526354,1.00581577844512,1.00658671041725,1.00676533061954,1.00748810365411,1.00707339001177,1.00817827675866,1.01015754206282,1.00801021615856,1.00725263180451,1.00746665131782,1.00877681210992,1.00934162032374,1.0094817916426,1.00992842292787,1.0093288268053,1.01159553609864,1.01243339021419,1.01239770360285,1.01360545640823,1.01417610458399,1.0145464272148,1.01623075253071,1.01701198854721,1.01761210061171,1.01823068940483,1.01852655679932,1.0184420874698,1.0176171354169,1.02001638337855,1.01761602522704
123,1.00259099072034,1.00710103899181,1.00787184611946,1.00785388131831,1.00780125370337,1.00778604863249,1.00853289795226,1.0087027194556,1.00940509817672,1.00902021443411,1.01025449798642,1.01239109132591,1.01007849246346,1.00918127835657,1.00937554245682,1.01195648386215,1.01261010641316,1.01281315897412,1.01342182694844,1.01264691642443,1.01567800144498,1.01682019894792,1.01676695219793,1.01848414543663,1.01913407715573,1.01988110156715,1.02238142701152,1.02378081036725,1.02465743021202,1.02545792450023,1.0258064920636,1.02572240539357,1.02418841876269,1.02681453760067,1.02417369375474,1.00129193488865,1.00479106734511,1.00552139817869,1.00550338977769,1.00545063882072,1.00544822234354,1.00615327541845,1.00632386335588,1.00703028291293,1.00657306084746,1.00762637447713,1.00961623605842,1.00744990989244,1.00673451232107,1.00692924492339,1.00833801810421,1.0088543307894,1.00897886867493,1.0094268766659,1.00881199341664,1.01113090102045,1.01196196933388,1.01190846405335,1.01312606913969,1.01369133092749,1.01406130299938,1.01575218914592,1.01655541188174,1.01715770000659,1.01777917081713,1.01807131665233,1.01798695896311,1.01711940029871,1.0194821849739,1.01710456975822
124,1.00299994404936,1.00781177712105,1.00862076270157,1.00861939215637,1.00857233224781,1.00856389698327,1.0093894635248,1.00956834937763,1.01029410424853,1.00995898506796,1.01128639847324,1.01344646322836,1.01111884375284,1.01013769695805,1.01035108493709,1.0129269259722,1.01363964090907,1.01386421367356,1.01448426599448,1.01371189357205,1.01679558093835,1.01798317503656,1.0179476640821,1.01971384280033,1.02037901428987,1.02117107255207,1.02376059073907,1.02522189192291,1.02611945550998,1.02693319898792,1.02729055644274,1.02720620645299,1.02561886675753,1.02831015470228,1.02561775190127,1.00161386485671,1.00534668602826,1.00611017652863,1.00610880055759,1.00606162281024,1.00606755591661,1.00684684733776,1.00702634792746,1.00775500461739,1.00734259918218,1.00847199517198,1.01047128454817,1.00830397280327,1.00752177033349,1.00773570792721,1.00906987766027,1.0096340553531,1.00977369826478,1.0102197350228,1.00962075988277,1.01195428051937,1.01281226360773,1.01277656760011,1.01401365635347,1.01458826561814,1.01498236366995,1.01671533531154,1.01754591689597,1.01815327349826,1.01877758401716,1.01907525698832,1.01899053746321,1.01810889436646,1.02052162418443,1.01810776724484
125,1.00297049373224,1.00777649695952,1.00857933866922,1.00855960398848,1.00850641886253,1.00849809388901,1.00926791039429,1.00944116565952,1.01017002192331,1.00977577957141,1.01107880910627,1.01327697601258,1.01090205748636,1.00993481016752,1.01012685397865,1.01294814407989,1.01360947451488,1.01381741110246,1.01444143563448,1.01364985491275,1.01682900976454,1.0180200562223,1.01796497260421,1.01975516450596,1.02042085880664,1.02121661841928,1.02383178673861,1.02532189088012,1.02623443277618,1.0270621763158,1.02742007617801,1.0273350416217,1.02569043182155,1.02837423983763,1.02567426814051,1.00156885684432,1.00528386607231,1.00604022309236,1.00602043679891,1.00596711709289,1.00597293124478,1.00669550913951,1.006869009617,1.00759845293574,1.00712972055601,1.00823540092323,1.01027353979034,1.00805815089266,1.00728916442922,1.00748170850351,1.00904997371551,1.00956275823776,1.00968586617648,1.01013611172224,1.00951762335916,1.0119351476035,1.01279304924895,1.01273767812603,1.01399370370841,1.01456770401872,1.01496193170683,1.01671241228771,1.0175654244511,1.01818453966208,1.01882045667969,1.01911782471729,1.01903230570132,1.01810295450206,1.02050390701765,1.01808666680017
126,1.00384663795207,1.00931717814506,1.01021781961708,1.0102146677638,1.01016708740039,1.01015432937069,1.01105583049496,1.01124561749704,1.01204683217488,1.01169530922573,1.01322406654224,1.01555424038615,1.01305594214299,1.01187180235169,1.01208274968495,1.01511411487451,1.01585720941229,1.01609821872996,1.01676040258637,1.01594475507021,1.01937375105265,1.02067987177205,1.02064255643895,1.02258086921955,1.02328827233681,1.02419055163009,1.02704918409686,1.02870956603243,1.02970188666031,1.03058574919074,1.0309659441603,1.03088606351859,1.02904315610581,1.03189267120605,1.02904058715198,1.00227938936479,1.00652903445703,1.00737543943631,1.00737227614327,1.00732456104744,1.00733032827805,1.00817858543646,1.00836911006378,1.00917389767878,1.00873304811188,1.01003363672803,1.01217849776282,1.00986498136097,1.00891005326688,1.00912161412973,1.01075373880264,1.01132511947809,1.01146796166141,1.01192903525899,1.01131379408456,1.01390568960234,1.01484074329567,1.01480320858148,1.01614572966613,1.01675030197799,1.01720565003005,1.01910028607534,1.02005012063851,1.02071578167213,1.02138666664973,1.02169980915401,1.0216195106811,1.02057320111106,1.02311312734814,1.02057060575741
127,1.00371003540277,1.0090749525398,1.00996061086693,1.00995701541296,1.00990927532685,1.00990180212193,1.01078976137553,1.01097857500326,1.01177430601361,1.01141258210774,1.01290006985795,1.01519785409552,1.01273167098641,1.01158864900103,1.01179913954986,1.01475616462262,1.01549365557142,1.01573202477973,1.01638913604415,1.01557813884756,1.01892739623757,1.02020723934557,1.0201694349364,1.022071400846,1.0227698616814,1.02364802818275,1.02644912696017,1.0280666547066,1.02903547610983,1.02990301755652,1.03027760304291,1.03019759100903,1.02841398021289,1.03123350310811,1.02841104701542,1.00217067158059,1.00633655621132,1.0071689393968,1.00716533154318,1.00711745866636,1.00712780867309,1.0079632108655,1.00815263669372,1.00895114846191,1.00850261140034,1.00976622641097,1.01188219833967,1.00959730497799,1.00867918033263,1.00889027256231,1.01047449914536,1.01104378091948,1.01118600620312,1.011646114731,1.01103142708326,1.01355833541273,1.01447402675602,1.01443600422363,1.01575347364229,1.01635096515019,1.0167907960099,1.01864625769932,1.01956699976547,1.02021538078032,1.02087388933833,1.02118263764621,1.02110218719731,1.02009968845552,1.02261421131697,1.02009672649591
128,1.00350591042824,1.00872584466815,1.00958539294037,1.00956726466688,1.0095146615212,1.00950488241833,1.01032994355538,1.01051099726833,1.01128754022622,1.01088928659401,1.01231805670472,1.01461382053423,1.01214231252724,1.01104984636302,1.01124352701706,1.01431865999067,1.01500799733881,1.01522937678799,1.01588077234134,1.01506336873377,1.01845243629513,1.01972089485397,1.01966759372165,1.02156793836179,1.02226069034444,1.02312987858004,1.02591965496683,1.02753487643859,1.02850563054915,1.02937601035003,1.02974770880324,1.02966723205053,1.02787135781336,1.03066963075003,1.02785652798477,1.00199844976498,1.00604445206855,1.00685286647318,1.00683468687469,1.00678194057873,1.00678914702535,1.00756356720714,1.00774517535303,1.00852423359933,1.00804268967602,1.00925648343781,1.01137785855611,1.00908020628838,1.0082036974827,1.00839791997457,1.01012439069889,1.01065088913924,1.01077923279093,1.01124012186199,1.01061249276867,1.01318930496066,1.01409984845811,1.01404624811177,1.01537223588908,1.01596618567016,1.01640395051069,1.01826410642118,1.01919404068113,1.01984951940299,1.02051415933652,1.02082101297481,1.02074010061672,1.01971324366511,1.02221119453373,1.01969829100967
129,1.00376693337096,1.0091751478962,1.01006380694035,1.01006113929504,1.01001371330698,1.01000643674992,1.01089998401254,1.01108903000581,1.01188431075235,1.01153040734166,1.01303116900792,1.01533686214782,1.01286325439137,1.01170744920266,1.01191899496178,1.01490576669471,1.01564785876514,1.01588809556673,1.01654738005694,1.01573500192401,1.01912415986219,1.02041827470485,1.0203814658822,1.02230226369458,1.02300469073859,1.02389704882893,1.02672907511977,1.02836682239425,1.02934613831236,1.03022124254838,1.030597949756,1.03051927058673,1.02871391403153,1.03156097246453,1.02871174073116,1.0021858194548,1.00636255533047,1.00719483717124,1.00719215939055,1.00714459782603,1.00715458123632,1.00799206476759,1.00818102940004,1.00897454119622,1.00853665844006,1.0098070664091,1.01192567328731,1.00963861574673,1.00871421960042,1.00892638740726,1.010514256952,1.01108570380798,1.01122851916807,1.01168792148301,1.0110747186761,1.01361934397066,1.01454120658098,1.01450417986153,1.0158284350521,1.01642701116384,1.01687309959345,1.01874050932239,1.01966752658361,1.02031954967205,1.02098059191341,1.02128975805376,1.02121042685809,1.02020454959723,1.02273651756318,1.02020235311091
130,1.00273510584138,1.00735878884332,1.00812266686226,1.00810268435988,1.00804939553356,1.00805436751059,1.00879178066797,1.00896203832608,1.00967173437721,1.00926266031854,1.01046843988491,1.01258761750864,1.01029146247577,1.00942151481055,1.00961337766532,1.01235704721757,1.01300546424395,1.01320696147691,1.01381665636105,1.01303910629944,1.01609829028483,1.01724744427667,1.01719206391695,1.01892375930054,1.01957511674777,1.02033248785575,1.02285544795336,1.02427819682989,1.02515254560738,1.02595300548852,1.02630157334506,1.02621757075229,1.02466497030861,1.02730294866856,1.02464859425896,1.00134615280324,1.00488910241326,1.00560506765897,1.00558503342104,1.00553161084324,1.00554863165617,1.00623650471803,1.00640591940488,1.00710913371694,1.00663486924998,1.00764638230959,1.00960806644357,1.00746890926742,1.00679413412949,1.00698649378688,1.00850348169479,1.0090081359967,1.00912771878178,1.00956921563612,1.00895918407934,1.01126299388546,1.01208460846794,1.0120289425453,1.01323701164208,1.01379732262116,1.01416268219515,1.01583881435525,1.01663810651275,1.01722454703795,1.01783587426311,1.01812456432656,1.01803978014579,1.01719046954167,1.0195439788378,1.0171739697904
131,1.002951510226,1.00772774935672,1.00851878640641,1.00851530730929,1.00846753964819,1.00846690404317,1.00926335034377,1.00943903152313,1.0101484601074,1.00980180644167,1.01106215408912,1.01317365785398,1.01089351034008,1.00997828286224,1.01018924916498,1.01283235554419,1.01353161806249,1.01375047413455,1.01436214359143,1.01359638847639,1.01662924933599,1.01779517410719,1.01775740882416,1.0194948440109,1.02015301393079,1.0209240315025,1.02346645837322,1.02489679528082,1.02577493486139,1.02657534959695,1.02692816545961,1.02684299635681,1.02529733982476,1.02796075925161,1.02529449611908,1.00152436997644,1.00518991389406,1.00593059568203,1.0059271056386,1.00587921466629,1.00589144340606,1.00663615015016,1.00681096831747,1.00751366501974,1.00709879148768,1.0081556929488,1.01010205254322,1.00798656295711,1.00727573666369,1.00748726458394,1.00887436457732,1.00942403824379,1.00955762260416,1.00999405207631,1.00940289576042,1.01166670752862,1.01249747287632,1.01245950628162,1.01366103534487,1.01422558863314,1.01459612492672,1.0162722642213,1.01706513037608,1.01764909262484,1.01825624527953,1.01854790877683,1.01846192469904,1.01763460194992,1.02000764336846,1.01763173283458
132,1.0025353920668,1.00698913624295,1.00772784542078,1.00772417296322,1.00767630432641,1.00767675011253,1.00841605354511,1.00858700778255,1.00926575194077,1.00888687076516,1.00996739454584,1.01193195734887,1.00979847315063,1.00906330168903,1.00927423659361,1.01178533177444,1.0124660247019,1.01267551183967,1.01326595427845,1.01252110461892,1.01535850472236,1.0164567488786,1.01641873011681,1.01805939753881,1.01869346201381,1.01940177334076,1.02179216613687,1.02311317219902,1.02393368794034,1.02469196281386,1.02503015207486,1.02494499481932,1.02353958925579,1.02611786199967,1.0235365836367,1.00120226337303,1.00461883446993,1.00531157179905,1.00530788877961,1.00525990472189,1.00527179051063,1.00596371094137,1.00613377002191,1.00680564668557,1.00636555440748,1.00726099590778,1.00907540003045,1.00709162054009,1.00654242309688,1.00675388248404,1.00808722543451,1.00862932992019,1.00875982973278,1.00918791125644,1.00860482200914,1.01071992849547,1.01150450979753,1.0114663016483,1.01260561473459,1.01315225076711,1.01348568700051,1.01506558112996,1.0157906580396,1.01633599590885,1.01691333402167,1.01719423192018,1.01710830674887,1.01637365297759,1.01867791393926,1.01637062267931
133,1.00222648483754,1.00644087268714,1.00715488120798,1.00715110882231,1.00710318038145,1.00707635598503,1.00775046092694,1.00791707746391,1.00856754468927,1.0081395404573,1.00900182248287,1.01078725473062,1.0088326907828,1.00831599645681,1.00852697323075,1.01102474229968,1.01169216070885,1.01189492954613,1.01247006176053,1.01174032211848,1.01443835616469,1.01548719666749,1.01544903691872,1.0170176479303,1.01763618029965,1.01829439050693,1.02056979838609,1.02181190169962,1.02259457500656,1.02332429887305,1.02365329549824,1.02356542569764,1.02224732523509,1.02473359163928,1.02224423505785,1.00096191072602,1.00419271494392,1.00486381403908,1.00486003149219,1.00481199343516,1.00479621369829,1.00542693137544,1.00559259259657,1.0062358550684,1.00575344626573,1.00644784550117,1.00809719032737,1.00627828447764,1.00593031707573,1.00614179081573,1.00751515976571,1.00805189155029,1.00818019346366,1.00860221590838,1.00802501529795,1.01003437402453,1.01078502604343,1.01074668583552,1.01183885168595,1.01237433636756,1.01267624530003,1.01418143017553,1.01485744914713,1.0153785787024,1.01593617200543,1.0162106314265,1.01612200616081,1.01544101482427,1.01766519548191,1.0154379007888
134,1.00228266080094,1.0065422178687,1.00726668479531,1.00726111538985,1.00721259292661,1.00714442588156,1.00776798323576,1.00793449692757,1.00858819567258,1.00807962012151,1.00874832516889,1.01037965044312,1.00857825320148,1.0082541564574,1.00846305215319,1.01124634822104,1.01191162754811,1.01211424889752,1.01269319071247,1.01195818380279,1.01474730794372,1.01582242682276,1.01578236231342,1.01739092407598,1.01801707027723,1.01870250191367,1.02104078538899,1.02232888997884,1.02313550382446,1.02388193396803,1.02421586349756,1.02412893704924,1.02275517509355,1.02528408435366,1.02275061138929,1.00100290615826,1.0042670154396,1.00494866586555,1.00494308201227,1.00489444728208,1.00483926250673,1.00542193919424,1.00558766099317,1.00623521716987,1.00567417317628,1.00618350307263,1.00768580796796,1.00601299745337,1.00584912307224,1.00605851476946,1.00768925787723,1.00822196944931,1.00834902463572,1.00877267784137,1.00819237570817,1.01028044596407,1.0110520792851,1.01101182273694,1.01213520555948,1.01267713755475,1.01299921937074,1.01455286794782,1.01526401686738,1.01580418428229,1.01637541597826,1.01665386924014,1.01656622763153,1.01584164519633,1.01810512915011,1.01583704720291
135,1.00276636671803,1.00740133126235,1.00818965843715,1.00818363617335,1.00813500534457,1.00803984420939,1.00868885820561,1.00886513742565,1.00958371433036,1.00899760557305,1.00966222409353,1.01129064192546,1.0094920770336,1.00917149224714,1.00937966521439,1.01250861639024,1.01320005769515,1.0134162126396,1.01402753987967,1.01325996812361,1.01628433366393,1.01744365088815,1.01740316250496,1.01913347835871,1.01979144323988,1.02055289758572,1.02308073032421,1.02450492608569,1.02537719517688,1.02617349827898,1.02652386581819,1.02644010163382,1.02489200303473,1.02753139360486,1.02488707414351,1.00137911267263,1.00493455383551,1.00567537315967,1.0056693339517,1.00562058115346,1.00554166919274,1.00614735389586,1.0063229977486,1.00703637206141,1.00639226536724,1.00688562328043,1.00837542034441,1.00671500693546,1.00656659759369,1.00677530515397,1.00865031068723,1.00919586506004,1.00932882836215,1.00976928801504,1.00917194993564,1.01144025899497,1.01227051019894,1.01222981139065,1.01343368667646,1.01400018783187,1.01436751510233,1.01604399203968,1.01684151794763,1.01742465439749,1.01803114731874,1.01832147738227,1.01823698927055,1.01739461963323,1.01974966677147,1.01738965062584
136,1.00256893982862,1.00705136444351,1.00780503491309,1.0077984340059,1.00774959248212,1.00768092619421,1.00832872400183,1.00850030026997,1.00918939424505,1.00865587252768,1.00937412407138,1.01104902069922,1.00920364075163,1.00882919884918,1.00903677073976,1.01199005373258,1.01266926401326,1.01287949614366,1.01347845116444,1.01272269086792,1.01565028956709,1.01677512479956,1.01673399499389,1.01841632781142,1.01906088149679,1.01979281176611,1.02224593209776,1.02361290265115,1.02445662064447,1.0252332283089,1.02557713909733,1.02549213298951,1.02402533019416,1.02663437651808,1.02401992412413,1.00123105211658,1.00467252551333,1.00538120818585,1.00537458961172,1.00532562997198,1.0052716485946,1.00587726182574,1.00604829057994,1.00673279323018,1.00614195264453,1.00669265080949,1.00823189441598,1.00652171328575,1.00631570775041,1.00652379425898,1.00826918288193,1.00880821064276,1.00893849226084,1.00937326441928,1.00878107336423,1.01097808638145,1.01178531776704,1.01174398185487,1.01291814998895,1.01347465500263,1.01382580346053,1.01545697756836,1.01621924275683,1.0167839537779,1.01737741549669,1.01766339801108,1.01757771844485,1.01679083756449,1.01912468305308,1.01678538950367
137,1.00290441470412,1.00764160741983,1.00842795896077,1.00842718036686,1.00838030894303,1.00834266330959,1.00908554410909,1.00926122878895,1.0099647556382,1.00954145610107,1.01056001245596,1.01246356120191,1.01039263298313,1.00972087730419,1.00993504282428,1.01277010883273,1.01347397461269,1.01369378587389,1.0143014103045,1.01354193130646,1.01656196759623,1.01772563917422,1.01769075044618,1.01942207469988,1.02008093794092,1.02084772379131,1.02338126325063,1.02480598724361,1.02568023104903,1.0264763851811,1.02682795546869,1.02674346991892,1.02520473580666,1.02785887753252,1.02520410579707,1.00149353916945,1.00513269330246,1.00586998486792,1.00586920229241,1.00582221125895,1.00579904594077,1.00649389362999,1.00666891749749,1.00736702698323,1.00687883096841,1.00770687254854,1.00945590018956,1.00753901908697,1.00705872176261,1.00727344904909,1.00885184714156,1.00940696869769,1.00954195046888,1.00997529036725,1.00938947011665,1.01164677583067,1.01247766514956,1.01244259182813,1.01364152532563,1.0142076106092,1.01457624981688,1.01624905031365,1.0170403880365,1.01762246307546,1.01822682445767,1.01851774185758,1.01843251065803,1.01760671128006,1.01997343026823,1.01760607253664
138,1.00373006466994,1.00910727091659,1.00998531713782,1.00998521438743,1.00993864000163,1.00992280609669,1.0107962638768,1.01098412192784,1.01176608036461,1.01140085037361,1.01281273180293,1.01503704564086,1.01264606043356,1.01158066774719,1.01179522656066,1.01483363265481,1.0155767278805,1.01581617866213,1.01646768986721,1.01566520018757,1.01903973309687,1.02033000776848,1.02029592746604,1.02220892735644,1.02291334113362,1.02379777815001,1.02661685136198,1.02824592849328,1.02921952476613,1.0300901766251,1.03046635649166,1.03038754926201,1.02859619730414,1.03143929138318,1.02859612276853,1.00214690166596,1.00629110927296,1.00711233959998,1.00711223398788,1.00706552624273,1.00706696592332,1.00788441600969,1.00807193436431,1.00885042613444,1.00840437403357,1.0095890714356,1.0116288990148,1.00942186791443,1.00858471945996,1.00879990989563,1.01043745492918,1.01101029664341,1.01115258740096,1.01160463008965,1.01100091112076,1.0135291741253,1.01444704854753,1.01441276584642,1.01572932848886,1.01632965284899,1.01676826882076,1.01862308124876,1.01954182743289,1.02018823651025,1.02084462655,1.02115315926549,1.02107362673725,1.02008192307408,1.02260868071916,1.02008184277867
139,1.00415713583491,1.00986801779034,1.01079552272611,1.01079317427324,1.01074588829526,1.01073690595409,1.01166737491332,1.01186267534669,1.01269826421163,1.01232770996161,1.01390629042337,1.016274417931,1.01373867854128,1.01250495384898,1.01271670313521,1.01591753341319,1.01667552756791,1.01692372518663,1.01760067641308,1.01677105011562,1.02035144157839,1.02171130528049,1.02167488122176,1.02369115604103,1.0244191417102,1.02537097995686,1.02835183754082,1.03009786725623,1.03112811491257,1.03204103723123,1.032430755131,1.03235364333359,1.03041530100714,1.03335915049829,1.03041339140264,1.00246986496172,1.00686625918271,1.00773173107374,1.00772937259898,1.00768194232326,1.00769160380733,1.00856090887283,1.00875571199955,1.00958674318419,1.00912936084191,1.01046133475814,1.01262915713099,1.01029315157839,1.00930715940886,1.00951957308698,1.01123452187539,1.01181055425403,1.01195494303273,1.01241875389298,1.0118015167773,1.01448346026885,1.01544740101405,1.01541074699109,1.01679305675251,1.01741002439244,1.01788849162735,1.01984458922589,1.02083528048824,1.02151760776076,1.02220267186319,1.02252044093486,1.02244250836388,1.02135603396149,1.02396459511156,1.02135410168945
140,1.00458121142496,1.01062147631709,1.01160321652772,1.01160090533682,1.01155366878682,1.01153827713161,1.01251885633405,1.01272056083452,1.01359807695905,1.01322877901757,1.01494006447228,1.01741674700916,1.01477264047796,1.01340590442678,1.01361750759482,1.01699538179046,1.01777319677655,1.0180314728047,1.01873166162983,1.01787899290978,1.02165489051302,1.02308281705543,1.02304648001473,1.02516052754022,1.02591212682497,1.0269282337819,1.03006319862192,1.03192237889223,1.03300990103951,1.03396493630136,1.03436817154308,1.03429365892386,1.03220834486069,1.03524692640219,1.03220646829718,1.0028031457843,1.00745770722185,1.00837321724042,1.00837089540783,1.00832350696946,1.00832863769649,1.00924445070253,1.00944575785569,1.01031929756269,1.00985651841715,1.01130516254334,1.01356846671351,1.01113713701936,1.01003422734336,1.01024652953036,1.01205960131489,1.0126442394379,1.01279228974199,1.0132662139924,1.01263901943378,1.01547133401217,1.01648219182,1.01644561292537,1.01789159286612,1.01852609530466,1.01904351186117,1.02109859895925,1.02216139582082,1.02288227154389,1.02359736875627,1.02392487662782,1.02384953692053,1.02266280652388,1.02535043217607,1.02266090602608
141,1.00462006193685,1.01069083066206,1.01167410511344,1.01167145197617,1.01162410465474,1.01161311276596,1.01259889917188,1.01280072381557,1.01367979586037,1.01331632377483,1.01505034078665,1.0175467883061,1.014882764388,1.01349306691381,1.0137042537354,1.01709539582471,1.01787382492214,1.01813259305633,1.01883470932751,1.01797984490663,1.02177703230723,1.02321170403808,1.02317500770818,1.02529853290156,1.02605392319108,1.02707374296079,1.0302222080516,1.03209081218864,1.03318221335876,1.03414062352714,1.03454512977557,1.03447086330427,1.03237264658886,1.03541483159186,1.03237049100247,1.00280611409129,1.00745953076374,1.00838227095703,1.00837960624301,1.00833210387429,1.00830335069129,1.00918737183786,1.0093822760321,1.01021492797837,1.00978249884402,1.01119114549496,1.0134226130085,1.01102292993087,1.00995985300728,1.01017177171348,1.01211965187136,1.01278876845398,1.01298300885209,1.0135567026893,1.01282948292778,1.0155266395075,1.01654580044778,1.01650885827529,1.01798017613237,1.01857454749953,1.01917392275273,1.02130324452186,1.0224412628996,1.02317026818014,1.0238010107902,1.02409226864915,1.02402641691913,1.02279999318027,1.02558918790947,1.02279781169401
142,1.0043711327771,1.01024889609851,1.0112065843389,1.01120352664631,1.01115602303224,1.01114892107269,1.01211193264418,1.01231103969509,1.01317310730075,1.01280599594105,1.01448044255987,1.01692949464195,1.01431257123866,1.01298239462681,1.01319321780874,1.01644719437401,1.01721427072652,1.01746745359263,1.01815758783771,1.01731427161132,1.02097939464922,1.02236849098398,1.02233133483967,1.02438998196936,1.02512957589706,1.02610652675407,1.02915249012182,1.03094935192553,1.03200362636648,1.03293502890576,1.03333023656551,1.03325512808184,1.03124443484698,1.03422330659031,1.03124194676375,1.00261874160453,1.00712745638289,1.00802715753318,1.00802408749894,1.00797643359709,1.00795191578267,1.0088168050203,1.00900927847074,1.00982684053456,1.00939277886714,1.01075306616614,1.0129462808436,1.010584576106,1.00956976708547,1.00978129651559,1.01164012869057,1.01230177552882,1.0124927159535,1.01305899208578,1.01233878012098,1.01494049992831,1.01592802568532,1.0158906291586,1.01731892943644,1.01790304909413,1.01847344578161,1.02053436162031,1.02162527132898,1.02232932843541,1.0229440760031,1.0232298302801,1.02316287297895,1.02199405120839,1.02472791445325,1.02199153530242
143,1.00409703753192,1.00976231483806,1.01067786324064,1.01067436559493,1.01062669104363,1.0106275712649,1.01155484720422,1.01174940500125,1.01258260441829,1.01221346779713,1.01379624144335,1.01617158193736,1.01362803853076,1.01238949862006,1.01259993436361,1.01576443060709,1.01651592710744,1.01676141437035,1.01743474652402,1.0166077629543,1.02016623398059,1.02151654114061,1.02147888708734,1.02348296695429,1.02420668987391,1.02515117592932,1.0281128022073,1.02984650127945,1.03086982448274,1.03177813854759,1.03216556598784,1.0320889584896,1.03016718041852,1.03310575343303,1.0301643308543,1.00240534625082,1.00674924109793,1.00760956360797,1.00760605281257,1.00755823265427,1.00754228013944,1.00837577761012,1.00856399532789,1.0093546466958,1.00892153341453,1.01020405877206,1.01233493521125,1.01003525800947,1.00909813215448,1.00930924837287,1.01112241831805,1.0117726255109,1.01195831535286,1.01251265259719,1.01180393348833,1.01433298957891,1.01529493883513,1.01525704955173,1.01665150858275,1.01722523277598,1.01777601293791,1.0197847316822,1.02083571628332,1.02152030008274,1.02212235830866,1.02240391411985,1.02233519144805,1.02122703268515,1.02392775841216,1.02122415325116
144,1.00452754030046,1.01052756346623,1.01150144230242,1.01149756539555,1.01144980213018,1.01144097432051,1.01241705489094,1.01261810187011,1.01349468835553,1.01312288372183,1.01483518206394,1.01731775675734,1.01466696038416,1.01329834768292,1.01350815079751,1.01685793026047,1.01762963689106,1.01788560787351,1.0185840837431,1.017731809363,1.0214863408095,1.02290479734755,1.02286678840803,1.0249681793692,1.02571786147428,1.02672235398415,1.02983513401101,1.03168126424495,1.03276018492208,1.03370998992635,1.03411064647966,1.03403751694741,1.03196235282909,1.03498179683958,1.03195919688744,1.00273367275195,1.0073321295339,1.00824620386014,1.00824231161839,1.00819439367602,1.00816788564478,1.00904330916573,1.009237486366,1.0100680060142,1.00962826626579,1.01101901793759,1.01323974594793,1.01085016166697,1.00980433028611,1.01001485263262,1.01193757499936,1.01260128980417,1.01279352642628,1.01336515022417,1.01263895342861,1.01530549458664,1.01631307962279,1.01627481913593,1.01773134257904,1.01832188383035,1.01891056137809,1.02101562309436,1.0221393603563,1.02285991634994,1.0234857668044,1.02377444819045,1.02370962709464,1.02249660657032,1.02526533525144,1.02249341588465
145,1.00468395909478,1.0108052355443,1.01179901602802,1.01179543771096,1.01174778762074,1.01173387393922,1.01272669401571,1.01292896818426,1.01381302107077,1.01345301374696,1.01521797309288,1.01774275873947,1.01504996292308,1.01362874017558,1.01383882153044,1.01725984959419,1.01803652914673,1.01829490141899,1.01899822753037,1.01814141098822,1.02198110122893,1.02342739625699,1.02338972332835,1.02553087526644,1.02629066661494,1.0273208736967,1.03049619589133,1.03238667582476,1.03349017231069,1.03445676051806,1.03486365203121,1.03478892240321,1.03266102856764,1.03572099010021,1.03265811798181,1.00285946125709,1.00755505401265,1.00848815621506,1.00848456320648,1.00843675619924,1.00840499969937,1.00929550946386,1.00949092228409,1.01032893863776,1.00989848559658,1.01133532339034,1.01359288728208,1.01116666862448,1.01007482293234,1.01028563643266,1.01225444062506,1.01292114661217,1.01311457524723,1.0136887198835,1.012960298729,1.01569307407101,1.01672118036638,1.01668325370816,1.0181678538736,1.01876556147201,1.01937251054271,1.02152189248168,1.0226768692594,1.02341555249772,1.02405211236452,1.02434493681179,1.02427873942003,1.02302839968347,1.02583489798767,1.02302545591947
146,1.0047963871149,1.01100261902704,1.01200761135436,1.01200663677085,1.01195986438615,1.01194941313195,1.01296307837761,1.01316885346229,1.01407013530863,1.0137064309748,1.01549711080879,1.01803465484155,1.01533044418214,1.01388490666672,1.01409796512906,1.01753165022879,1.01832356727605,1.01858833012187,1.01930044646833,1.01843703967512,1.02229710766998,1.02375730421957,1.02372241193887,1.02588102087981,1.02664542001679,1.02768931229583,1.03089414034974,1.03280535268075,1.03391624277102,1.03488845872576,1.03529779530333,1.03522445331026,1.03307387811808,1.03615785440129,1.03307309400819,1.00295460855451,1.00772149616735,1.00866529939206,1.00866431851083,1.00861739063593,1.00858901316836,1.00949932797495,1.00969827074113,1.01055367344281,1.01011770473325,1.01157586109982,1.01384254956102,1.01140854883,1.01029680663511,1.010510614502,1.0124782662508,1.01315879441292,1.01335773275102,1.01393896491356,1.01320566007647,1.01594918099371,1.01698722757983,1.01695209752854,1.01844775967883,1.01904834555705,1.01966509934001,1.02183412760175,1.02300284148094,1.02374547638646,1.02438436870692,1.02467851111358,1.02461386476433,1.02334868018979,1.02617821471417,1.0233478825989
147,1.00482861805165,1.01106032939417,1.01205547662109,1.01205402968274,1.01200710198418,1.01201090788014,1.01302846616988,1.01323682030945,1.01415592252389,1.01376670852866,1.01554732974588,1.0180779943966,1.01538043583842,1.01394466686955,1.01415716299183,1.01762501568261,1.01841907877682,1.01868516740921,1.01940145212613,1.01853350008486,1.02241531947204,1.02388519956835,1.02384980934,1.02602473575787,1.02679274613263,1.02784732495118,1.03107770513048,1.03300139533615,1.0341143881057,1.03509214345005,1.03550343516049,1.0354313868583,1.03327868434631,1.03640056176466,1.0332775148855,1.00298082803296,1.00776844701095,1.00870251716175,1.0087010623233,1.00865397812995,1.00863996596004,1.00955429716609,1.00975587767179,1.01062948204984,1.01016753441519,1.01161557267598,1.01387534945863,1.0114480305523,1.01034611887423,1.01055936449973,1.01255386336414,1.01323616590669,1.01343618876238,1.01402116197717,1.01328373458239,1.01604432437568,1.01709027073238,1.01705463854678,1.01856370812165,1.01916727305769,1.01979271207544,1.02198267318473,1.02316065413576,1.02390378282253,1.02454668117525,1.02484225152067,1.02477899203289,1.02351496520244,1.02638204590445,1.0235137785137
148,1.00426505641407,1.01006216226385,1.01100555949,1.01100062632097,1.01095248815006,1.01094552986559,1.01188817137461,1.0120824375532,1.01291699257259,1.01257170346366,1.01423227087612,1.01667602773116,1.01406342380618,1.01274613078507,1.0129548202576,1.01619148803024,1.01694619123263,1.01719406138651,1.01787622196982,1.01703928491811,1.02068110404165,1.02205539689746,1.02201623393206,1.02405352137443,1.02479089169759,1.02574761147592,1.02875604815508,1.03053432921683,1.03158585378978,1.03251191826963,1.03290517997595,1.03282598309869,1.03081718373205,1.03374646113874,1.03081316194755,1.00254262209426,1.0069941356006,1.00788127446562,1.00787632342517,1.00782803559765,1.00780394927562,1.00865072739574,1.00883865255472,1.00963064045024,1.00921830412173,1.01057044726748,1.01276306324103,1.01040098869364,1.00939330434989,1.00960268087464,1.01146487696984,1.01211610747106,1.01230285717333,1.01286348735085,1.01214733170956,1.01474201269387,1.01572092425568,1.01568151244939,1.01709797508752,1.01768233584776,1.01823847819297,1.02027668797716,1.02135951786141,1.02206605519135,1.02267994820171,1.02296529321265,1.0228941975634,1.02171480411012,1.02440398331754,1.02171074143155
149,1.00452303332558,1.01051699630792,1.01148912747913,1.01148801520337,1.01144117318948,1.01143782937672,1.01242308982586,1.01262597424074,1.01350852571039,1.01313515311775,1.01484296771152,1.01731309367138,1.01467612560231,1.01331358142819,1.01352659966054,1.01682563256915,1.01760526267208,1.01786383017627,1.01856193187781,1.01771231858721,1.02143227089491,1.02284483519762,1.02280976543259,1.02490038184447,1.02564940323941,1.02664698916404,1.02974375336271,1.03157576714297,1.03264465511799,1.03358708212553,1.03398656582482,1.03391227067986,1.03186401055364,1.03488638296664,1.03186311285272,1.00274653175392,1.00735240414389,1.00826598382382,1.0082648651601,1.00821787292816,1.00819707421034,1.00908301450879,1.00927933501578,1.01011780323201,1.00967496492565,1.01106320137061,1.01327303785667,1.01089573588169,1.00985399744295,1.01006773874212,1.0119510982124,1.0126235079654,1.01281871544145,1.01339082799536,1.01266644786516,1.01530848513168,1.01631367577415,1.01627837555137,1.01772926880867,1.01832037188486,1.01890556790204,1.02100274653097,1.02211846488183,1.02283204521512,1.02345293084741,1.0237412843336,1.02367537757928,1.02248063028676,1.02525656850451,1.02247971877232
150,1.00379066850874,1.00922751731191,1.01010963031,1.01009594319206,1.0100448450158,1.01004866667898,1.01092043321008,1.01110797150924,1.0119173160335,1.01152378426182,1.01303649009216,1.01538687450824,1.01286308051695,1.01168900050305,1.01188771946979,1.01502301533412,1.01573358069252,1.01596349708949,1.01662435446411,1.01580128183091,1.0192922226524,1.02060210332897,1.02055356745116,1.02250998295047,1.02322244030549,1.02412438702394,1.02700175905644,1.02867897357362,1.02967481007884,1.03056574230151,1.03094567308269,1.03086767924305,1.02900579249806,1.0318887432336,1.02899460496663,1.0021760324608,1.00635188427377,1.00718292604471,1.00716919702434,1.00711795000719,1.00710576111441,1.00788955304195,1.00807137251214,1.00884233399935,1.00838608274823,1.00961487508148,1.01173423720686,1.00944087809518,1.00855180746772,1.00875113942125,1.01058859782645,1.0112030847152,1.0113762413247,1.01192437610861,1.01121328938144,1.01371647339448,1.01465405141517,1.01460522727755,1.01597692334899,1.01654601721389,1.01706957029312,1.01903259390483,1.02005478320121,1.02072555731831,1.02132227639149,1.02160046686363,1.02153019603474,1.02044818616874,1.02310445925608,1.02043690065977
151,1.0041499630443,1.00986577208363,1.01079674830425,1.01078308611149,1.010732027785,1.01072644439731,1.01163818564616,1.0118306964854,1.01267262885315,1.0122816762892,1.01390183867062,1.01634010250851,1.01372858452465,1.01244678649065,1.01264537562781,1.0159356955086,1.01666311607182,1.016901604694,1.01758223644991,1.01673955181457,1.02039221156116,1.0217585027976,1.02171003884766,1.02374742363477,1.02448078494895,1.02543402172251,1.02843798140441,1.03020751219819,1.0312498177573,1.0321750671371,1.03256628468475,1.03249046098439,1.03050547437075,1.03346065955545,1.03049431647593,1.00245879120005,1.00685408413294,1.00774121896132,1.00772751292086,1.00767629938242,1.00764995575407,1.00847372184432,1.00866299824702,1.00948264272182,1.00899846209179,1.01030177283761,1.01248194673179,1.01012790166776,1.00916410321397,1.00936333249177,1.0112771864431,1.01182923158971,1.01196705605154,1.01244243539051,1.01180421194522,1.01460242481516,1.01559627440351,1.01554751213707,1.0170030745121,1.0177084870836,1.01812003522709,1.02012546573671,1.02115474390557,1.02184711769017,1.02249168315889,1.02277997222929,1.02271572451032,1.02176668492303,1.0243396031312,1.02175542686432
152,1.00402162217513,1.00963754010633,1.01055312215129,1.01053971353557,1.01048872858948,1.01048999156139,1.01139361776843,1.01158561771517,1.01242357356423,1.01202682029893,1.01361743589987,1.01603076083178,1.01344426137835,1.01219224741644,1.01239118528953,1.01559591697211,1.01631947129429,1.01655584745266,1.0172310156892,1.01639395240046,1.01997131945211,1.02131272329581,1.02126451148342,1.02326471427519,1.02399005730159,1.02491776309139,1.02786262803028,1.029593901767,1.03061583747508,1.03152507731869,1.03191038872322,1.03183345405315,1.02988743238267,1.03279285597713,1.02987647759319,1.00236265452406,1.00668330440927,1.00755606787402,1.00754261704441,1.00749148004886,1.0074722059522,1.0082895091833,1.00847835141991,1.00929453971977,1.00880612258567,1.01008564975336,1.01224557654789,1.00991187002892,1.00897207175626,1.00917163894599,1.01102625879848,1.01157782980866,1.01171548562433,1.01218936575462,1.011552815001,1.01429200187786,1.0152680826462,1.01521957969024,1.01664907006427,1.01734701180283,1.01774336246308,1.01970878861449,1.02071400273808,1.02139269051357,1.02202659769063,1.02231093483406,1.02224535839066,1.02131533841011,1.02384554956558,1.02130428712018
153,1.00402546247739,1.00965064474224,1.01056005360535,1.01053985079526,1.01048660067588,1.01048857129825,1.01137138255273,1.0115610511987,1.01239854939989,1.01198254949166,1.01356621333668,1.01599531126941,1.01338964180887,1.0121406917243,1.01233172878989,1.01565521979843,1.01635996282875,1.01659028818331,1.01726714996863,1.01642276851744,1.02007786402651,1.02143392296767,1.02137848494064,1.02340817543499,1.02413753222885,1.02508180346784,1.02806950715751,1.02983186123137,1.03087121804023,1.03179498591581,1.03218413094091,1.03210701761398,1.03012190131482,1.0330559155952,1.03010539435451,1.00234670408096,1.00666127068928,1.00752681656034,1.00750655066353,1.00745313986612,1.00743452133072,1.0082300930473,1.00841633216383,1.00923032586978,1.00872441627938,1.00999647010838,1.01217185564951,1.00981927487421,1.00888306329863,1.00907471166234,1.01103190368426,1.01156407422944,1.01169541019446,1.0121703991349,1.0115270791193,1.01433028214568,1.01531636948461,1.01526059352566,1.01671258624451,1.01741346925055,1.01782087597131,1.01981763576671,1.02084522854457,1.02153706472185,1.02218215736974,1.02246912280442,1.02240335268682,1.0214467230305,1.02399995569203,1.02143007148518
154,1.00457971520603,1.01063015781888,1.01160404557251,1.01158950110598,1.01153818557123,1.01153174756847,1.01248537348436,1.01268367423628,1.01356552822289,1.0131684195184,1.01490145373757,1.01743480480061,1.01472792443836,1.01333242790275,1.013529804611,1.0170541968648,1.01779878175848,1.01804647655422,1.01875043855572,1.01788386577513,1.02176687205346,1.02321099683999,1.02316165214624,1.02531207283554,1.02607209009595,1.02709956952511,1.03028137668822,1.03218217979324,1.03328998759504,1.03426241031336,1.03466879431585,1.03459403076098,1.03244047067543,1.03549683633668,1.03242860516398,1.00277962208276,1.00742414165398,1.00835032001779,1.00833572587609,1.00828424432706,1.00825595626843,1.00911522103962,1.00930991148781,1.01016696161146,1.00967149135663,1.01106627102184,1.01332408729358,1.01089208396894,1.00983606057365,1.01003411397738,1.012096854252,1.01265451649231,1.01279495045583,1.01328016717568,1.01263149545838,1.01560680943935,1.01665504849006,1.01660538082304,1.01813750866918,1.01886742194834,1.01931980131848,1.02144068046243,1.02255456451343,1.0232903977355,1.02396450277791,1.02426151271411,1.02419896509713,1.02314779582889,1.02579923973251,1.02313581721293
155,1.00490082150615,1.01120119849701,1.01221691517305,1.0122019468801,1.01215051805486,1.01214020385361,1.01313119904934,1.01333526238937,1.01425578080494,1.01384697533351,1.01567105200779,1.01828023182892,1.01549743814413,1.01401041061268,1.01420715246187,1.01786891864262,1.01862858694362,1.01888417459651,1.01960738250171,1.01872133898225,1.02275011817158,1.02424534648445,1.02419559198241,1.02641987779323,1.0271973035341,1.0282734808849,1.0315716598829,1.03355592179387,1.03470428147626,1.03570624917742,1.03612201556287,1.03604999870697,1.03379222093965,1.03692427972565,1.03378001849625,1.00303046336173,1.00786969758374,1.00883548952842,1.00882046809201,1.00876886643809,1.00873597036705,1.00962843848576,1.00982879402051,1.01072382837645,1.01021159616094,1.01168183590525,1.01400275775621,1.01150753804427,1.01037561175747,1.01057305408226,1.01271806042645,1.0132825078991,1.01342606099543,1.01392082935288,1.01326234732296,1.01635095085135,1.01743522454251,1.01738513187711,1.01896752717763,1.01971393400567,1.02019271293977,1.02238923484779,1.0235561861853,1.02431831589397,1.02501051333334,1.02531270073342,1.02525342479526,1.02414116322755,1.02685432825714,1.02412884002923
156,1.0045706810845,1.01061298127302,1.01158818252698,1.01157485057531,1.01152393861814,1.01151577932614,1.0124710387535,1.01266942180069,1.01354917969293,1.01315624861899,1.01488578391297,1.01741242755577,1.01471285655887,1.01332156036363,1.01352035102004,1.01702226943199,1.01776861856225,1.01801659056305,1.01871838791779,1.01785497957487,1.02172587803861,1.02316653379602,1.02311847694712,1.02526262743189,1.02602138012663,1.02704567595231,1.03021847865756,1.03211223852831,1.03321705165472,1.03418638525578,1.03459207035779,1.03451716669591,1.03237575972096,1.03543275555337,1.03236488378634,1.00277139656156,1.00740842484703,1.00833573593127,1.00832235821669,1.00827128160278,1.00824123717298,1.00910198211386,1.00929669707528,1.01015126699891,1.00966042455909,1.01105169420715,1.01330277866415,1.01087811154342,1.00982630145465,1.01002577347645,1.01206780255604,1.01262744531888,1.01276828829893,1.01325157106811,1.01260583873915,1.01556967589064,1.01661481136225,1.01656643998407,1.01809292999249,1.01882141548384,1.01927148456989,1.02138459790021,1.02249243936233,1.0232257297971,1.02389712555532,1.02419358758599,1.0241308478325,1.02309025935764,1.02574238365374,1.02307927933676
157,1.00421408678701,1.00998024554347,1.01091461753519,1.01090036106389,1.01084910998345,1.01084804827662,1.0117666078079,1.01196015330712,1.01281015498609,1.01241614154199,1.01405706858607,1.01651421945725,1.01388354377329,1.01258059050712,1.01277845979556,1.01610385691176,1.01683289231057,1.01707251032367,1.017757128636,1.0169099909238,1.02060134831071,1.02197999323862,1.02193090572499,1.02398654242775,1.02472474594937,1.02568871826311,1.02872058919318,1.0305133318858,1.03156605337463,1.03249832726402,1.03289137719705,1.03281591863747,1.03079683207428,1.03376569543285,1.03078519043764,1.00250301650182,1.00693309445189,1.00782273775333,1.0078084350777,1.00775702636162,1.00773492732247,1.00856415133163,1.00875432382514,1.0095811260175,1.00909346429199,1.0104136267009,1.01260950377508,1.01023947654254,1.00925844828213,1.00945696292284,1.01139140846565,1.01194322991218,1.01208114923631,1.01255837286039,1.01191782730256,1.01474479040218,1.01574683453635,1.01569744147446,1.01716486495849,1.01787451643308,1.01829126334445,1.02031383711879,1.02135825130418,1.02205717888355,1.02270570396431,1.02299471232701,1.0229308977772,1.021959327972,1.02454170796726,1.02194758084922
158,1.0040674228827,1.00971944287683,1.0106219493111,1.01060793143144,1.01055674647728,1.01056487477529,1.01146098569127,1.01165111149145,1.01247822936101,1.01209067164428,1.01367654961099,1.01608782032137,1.01350308083385,1.01225543363741,1.0124536488028,1.01575197849732,1.01647300139179,1.01670842987972,1.01738279136546,1.01654605348536,1.02019247410718,1.02155470137769,1.02150585165144,1.02353854845784,1.02427014439526,1.02522082547293,1.02821756549597,1.02998213281977,1.03102156655303,1.03194493599708,1.03233520099899,1.03225918379669,1.03028402870735,1.03324387225103,1.03027257950653,1.00238921343954,1.00673094024769,1.0075901945311,1.00757613208921,1.00752479272791,1.00751242155474,1.00832180300451,1.00850870692928,1.00931363023768,1.00883455757957,1.01010844663184,1.01226562076248,1.00993436542179,1.00899984512869,1.00919869410315,1.01112830905476,1.01167596930495,1.01181189523226,1.01228336169066,1.01164873202026,1.01444447707179,1.01543656355104,1.01538741530916,1.01684188957449,1.01754565035369,1.01795807435728,1.01996250286061,1.02099140781876,1.02168302493228,1.02232740885404,1.02261536614007,1.02255083709569,1.02160516629428,1.02418463517393,1.02159361516732
159,1.0050159061754,1.01138944767552,1.01240588482214,1.01240846285858,1.01236289320955,1.01236236253179,1.01340553804613,1.01361503895815,1.01453304704477,1.01417829445172,1.01602060590755,1.01858909017384,1.01585579530156,1.01436049884871,1.01457759252166,1.01809213513264,1.01890077991763,1.01917224647381,1.01989165445487,1.01902398403891,1.02298055468696,1.02447833226929,1.02444724164218,1.02665724302688,1.02743729305977,1.02851410085145,1.03180060479841,1.0337676162116,1.0349072367118,1.03590046721685,1.03631741221439,1.03624549657197,1.03403111666369,1.03717748603018,1.03403323233677,1.00313908462992,1.00804620561727,1.00901278157145,1.00901536487479,1.00896964141272,1.00894628796138,1.00989031332527,1.0100962836877,1.01098982528997,1.01052879572604,1.01201238009882,1.01428836306694,1.0118469171462,1.01071164954575,1.0109295190033,1.01292293423189,1.01353382395206,1.01369170098646,1.01417939070549,1.01354263544915,1.01656116256673,1.01764723641803,1.01761593091725,1.01918257739796,1.01993215613206,1.0204094541374,1.02259142828037,1.02373938742204,1.02449216087398,1.02517506166099,1.02547824106043,1.02541921650428,1.02435203853466,1.02707938147568,1.0243541674721
160,1.00486761229694,1.01113623418266,1.0121487246799,1.01214017057397,1.01209087737868,1.01208460194692,1.01309029017595,1.01329608487573,1.01421395730043,1.01382125694961,1.01563686252357,1.01821881334546,1.01546644057475,1.0139915798002,1.01419579287202,1.01774362400797,1.01851860600218,1.01877867049203,1.01949742296929,1.01862113095759,1.02257281469432,1.0240519080446,1.02400896587153,1.02620326719456,1.02697626856045,1.02803555398541,1.03128998369422,1.03324186183757,1.03437222130621,1.03536007963557,1.03577259390448,1.03569992099871,1.03348877583956,1.03660238914689,1.0334818057367,1.00302005938452,1.00784530171786,1.00880899008432,1.00880040461533,1.0087509477483,1.00872223829,1.00963065915814,1.00983298983364,1.01072693299469,1.01022989497574,1.01169386705785,1.01398925440134,1.01152278140133,1.01040081543101,1.0106057469048,1.01265466400962,1.01323573274214,1.01338445103229,1.01387618252608,1.01322607171221,1.01625155948298,1.01732483602996,1.01728160453244,1.01884180301732,1.01958478096377,1.0200530898018,1.02221883259095,1.02336321896638,1.02411210862868,1.02479394766603,1.0250942464968,1.02503428178592,1.02395449991497,1.0266549080786,1.02394745896035
161,1.00523627647545,1.01179073209984,1.01284074300982,1.01283297352861,1.01278397354482,1.01276671134716,1.01380471341032,1.01401233450649,1.01494069076969,1.01457756417431,1.01649949317632,1.01916600406353,1.01632960344132,1.01474859682096,1.01495356501257,1.01871465404795,1.0195001719252,1.01976526272664,1.02049378220073,1.01960852006967,1.02378427676026,1.02533537139714,1.02529331120339,1.02758988678275,1.02838597578667,1.02951560155329,1.03293314944105,1.03500379552972,1.03620055990862,1.03723386185511,1.03766192381792,1.03758849471765,1.03523045358878,1.03844221832856,1.03522413109096,1.00332616188027,1.00839117430327,1.00937028497283,1.00936248504788,1.00931331597584,1.00931994681419,1.01028970090118,1.01049752638549,1.01142576274166,1.01095675213786,1.01259484652469,1.01503078026311,1.01242430218375,1.01112838804784,1.01133408141837,1.0134056714497,1.01398138888078,1.01412667741114,1.01460958669733,1.01396906164849,1.01713085180968,1.01823190526468,1.01818954501275,1.01976422344563,1.0204345161844,1.02102418314048,1.02327415145212,1.02448281992026,1.02528306803943,1.02605764910968,1.0264041075384,1.02632995657738,1.02494435408582,1.02778298120264,1.02493796081168
162,1.00623841189783,1.01356112356225,1.01474516973316,1.01474953460778,1.01470466920035,1.01467840679362,1.01587052172291,1.01610061640432,1.01714974425872,1.01678398753957,1.0189901440558,1.02185081188536,1.01882671185042,1.01696763787911,1.01718625236983,1.02117927534259,1.02205161886556,1.02235459693552,1.02314286045882,1.02220828204226,1.02669928301269,1.02838732638545,1.02835825038905,1.03083875397667,1.03168839886757,1.03293874217608,1.03665002782806,1.03892839862951,1.04021854214283,1.04132223157746,1.04177579313293,1.04171004691476,1.03909516349903,1.04250255719695,1.03909871807112,1.00411812253037,1.00978625589594,1.01088816906245,1.01089255799539,1.01084752281032,1.01084944787716,1.01196360072379,1.01219384195609,1.01324217206862,1.01275655158515,1.01463883703769,1.01723609932612,1.01447470384758,1.01294094745466,1.01316044608672,1.01528818229381,1.01592363251386,1.01609130435703,1.01660193920156,1.01594409189973,1.01932299053828,1.02051382961374,1.02048454217923,1.02216734686355,1.02287686614122,1.02353223205628,1.02595405415444,1.02728010701853,1.02813236455372,1.02895051616167,1.02931408328135,1.0292475116915,1.02770796348419,1.0307060239822,1.02771157060209
163,1.00606007827929,1.01325537258069,1.01440991766007,1.01440202998254,1.01435306390064,1.01433470877502,1.01547607305971,1.01570137070352,1.01674565740724,1.01633200494091,1.01847780780033,1.02132775851179,1.0183081887017,1.01650259199959,1.01670704564143,1.02079244582899,1.02162674825201,1.02191667396136,1.02270302109198,1.02176015670429,1.02627028050926,1.02794731293845,1.02790521512576,1.03038538352363,1.03122941940598,1.03247440595765,1.03617857513201,1.03845056292551,1.03973469671816,1.04083933217796,1.04129003528672,1.04122749596525,1.03862021320161,1.04204138213872,1.03861379572415,1.00398685785593,1.00956450367765,1.01064066627071,1.01063275593892,1.01058360845022,1.0105933295006,1.01166065478439,1.01188657368416,1.01293329038717,1.01240006941994,1.01423310813364,1.01682889911535,1.01406277881116,1.01257133318915,1.0127765947059,1.01502671660034,1.0156293314828,1.01578688520164,1.01630195992115,1.01562942710374,1.01904664180635,1.02023522718298,1.02019282262574,1.02188879893615,1.02259603249519,1.02325467877161,1.02569047320601,1.02702552939049,1.02787905871038,1.02870331142279,1.02906569251111,1.02900251785359,1.02745146140058,1.03047241420803,1.02744498610695
164,1.00530589733279,1.01193871724871,1.01301072310791,1.01297675363952,1.0129190266016,1.01290847016369,1.01391196432579,1.01412099919187,1.01511533104148,1.01462555558942,1.01658961315796,1.01937357725834,1.0164066849784,1.01476845309178,1.0149429055013,1.01896781804439,1.01970227216487,1.01995481266442,1.0207148985784,1.01977641005035,1.02417689282798,1.02577255459815,1.02570266887378,1.02809251423405,1.02891000904498,1.03007461095036,1.03361701901891,1.03578627071543,1.03702553637021,1.0381015272797,1.03853754953136,1.03846953117555,1.0359548300012,1.0392322303896,1.03592715146151,1.00337246482787,1.00849771656148,1.00949897551168,1.00946489293891,1.00940696589336,1.009420994262,1.01035660521798,1.01056609231167,1.01156206300812,1.0109638852439,1.01264332432617,1.01519643157421,1.0124596826685,1.01110731134917,1.01128240642341,1.01359053534143,1.01411358107928,1.01424543197177,1.01475846991061,1.0140660274169,1.01743331539087,1.01857137524963,1.01850100346604,1.02015659264733,1.0208469319304,1.02146098769038,1.02381500731318,1.02510598171046,1.02594127359297,1.02675399421732,1.02710698099939,1.02703831666656,1.02551519179164,1.02841541928054,1.02548724026067
165,1.00531139168011,1.01193646319946,1.01302425348029,1.01300324431283,1.01294983954204,1.01293040419708,1.01397212454675,1.01418432134798,1.01517118021525,1.01473100600623,1.01671706819393,1.01947816651549,1.01654062138098,1.01488779471806,1.01507731242061,1.01889511461104,1.01966263157904,1.01992530860498,1.02067892048322,1.01975763065059,1.0240578153134,1.02563769413242,1.02558157018669,1.02793324306739,1.02874477916209,1.02989343954935,1.0333845995564,1.03551574199568,1.03673560992874,1.03779225710826,1.0382241053668,1.03815522849553,1.0356952931654,1.03894147429075,1.03567817108898,1.003388685472,1.00851449263098,1.00953145927505,1.00951038289385,1.00945679431651,1.00946182256525,1.01043540131391,1.0106480887769,1.01163674425484,1.01108740398681,1.01278695988358,1.01531545974538,1.01260982805322,1.0112447692529,1.0114349811596,1.01354890692389,1.01410532041903,1.01424743347127,1.01475410517601,1.01407881974152,1.01735563684406,1.01848135258648,1.01842484334802,1.02004765330166,1.02073274361735,1.02133533651832,1.02364712117985,1.02490693729045,1.02572609646268,1.02652159312739,1.02687110269125,1.02680158707639,1.02532471932555,1.0281965210999,1.0253074336819
166,1.00539975584769,1.01209460139345,1.01317009754389,1.01314791409596,1.01309412445428,1.01308560521057,1.01412423468585,1.01433525406124,1.01531706438411,1.01488341167826,1.01687929298184,1.01965205028255,1.01670228766233,1.01503891361424,1.01522703265461,1.01916595487821,1.01993064270478,1.02019251818376,1.0209469580067,1.02002390959199,1.02441824441018,1.02602619404616,1.02596884068358,1.02836305099014,1.02918135762147,1.03036173093833,1.03392157037517,1.03609660033631,1.037340308533,1.03841560720385,1.03885344601153,1.03878569824148,1.03628717018937,1.03960121115502,1.03626909871004,1.00344718768285,1.0086194189524,1.00962305735344,1.00960080153049,1.00954682387578,1.00956305418835,1.01053266014481,1.01074408706084,1.01172714112898,1.0111839613265,1.01289069522206,1.01542874808054,1.01271299249373,1.01134004396497,1.01152886274995,1.01373625563161,1.01428720222534,1.01442702433806,1.01493145882867,1.01425746033103,1.01761014844595,1.01875646792505,1.01869871446265,1.02035216615935,1.02104200643742,1.02166730750151,1.02402841485736,1.0253177884451,1.02615416322594,1.02696395258446,1.02731806620935,1.02724965078216,1.02575059667278,1.02868381877711,1.02573234933039
167,1.00496571189358,1.0113365106886,1.01235144345682,1.01231489761457,1.01225627982843,1.01225215266977,1.01319989123043,1.01340048647793,1.01434519978994,1.01386393733962,1.01571484107439,1.01841432014106,1.01553047687539,1.01400421056246,1.01417582920386,1.01814926261155,1.01885380333585,1.01909249682669,1.01982643890337,1.01891182474049,1.02321413455883,1.02476586407428,1.02469319895649,1.02702421514458,1.02782198163011,1.02895306281579,1.03240461855497,1.03450174056717,1.03570802787311,1.03675867883782,1.03718569703771,1.03711592502771,1.03471607024865,1.03797886213165,1.0346862833352,1.00309795417624,1.0080127356592,1.00896047389591,1.00892380234189,1.00886498716559,1.00888391266433,1.00976685044376,1.00996782169002,1.01091377300718,1.01032966903966,1.01190976559394,1.01438968139564,1.01172470894258,1.01047042518969,1.01064263666569,1.01295389579503,1.01345603457663,1.01357920461225,1.01407671610747,1.01339754902803,1.01669599135214,1.01780478070903,1.01773161398384,1.01935207300593,1.02002712522516,1.02062492450272,1.02292622514537,1.02417364237483,1.02498896920204,1.0257846856168,1.02613125394157,1.02606086240595,1.02461971355727,1.02751554338999,1.02458962768393
168,1.00538532749967,1.01208211941328,1.01314328321492,1.01310692830913,1.01304841190299,1.01304210506092,1.0140337501913,1.01424117083355,1.01523022397715,1.0147360227918,1.01668806822655,1.01946953100187,1.01650396664528,1.01487634001862,1.0150479915777,1.01922810126668,1.01995289194613,1.0202017996792,1.02095893733715,1.0200214619591,1.02447970719787,1.02608930307335,1.02601690029672,1.02843112227727,1.02924954087412,1.03043472743507,1.03401722290428,1.03620884409009,1.03746006713458,1.03854593767129,1.03898403181444,1.03891829288271,1.03639344611149,1.03973288139725,1.03636383242602,1.00344063092738,1.0086209491431,1.00961150163927,1.00957502463717,1.00951630431614,1.00953539531469,1.01045990725303,1.01066801511004,1.01166024667777,1.01105601372191,1.01272389626467,1.01527492924071,1.01253907334661,1.01119685284071,1.01136914012377,1.01381635063033,1.01432753902752,1.01445447591243,1.01496205124356,1.01427311871388,1.0176914919339,1.01883987744446,1.01876696745542,1.02044082691781,1.02113127515824,1.02176098162731,1.02414500921166,1.02545100516768,1.02629506466167,1.02711581346178,1.02747032391602,1.02740401948166,1.02587769206144,1.02883818639116,1.02584778358966
169,1.0055821902235,1.01243125556085,1.01352511228117,1.01348966632489,1.01343147051649,1.01341361400935,1.01442979302479,1.01463881623928,1.01563649195685,1.01516294672438,1.01719082585666,1.02003160404183,1.01700726149899,1.01530416566863,1.01547678707038,1.01972121155076,1.02045532748915,1.02070852840593,1.0214734835303,1.02052902130534,1.02507261070281,1.02671022242335,1.02663881423357,1.0290902333849,1.0299208312674,1.03112686564224,1.03476639087223,1.03700568042562,1.03828470608848,1.03938795452177,1.03983260019394,1.03976441771242,1.03716336557102,1.04051079607749,1.03713450292191,1.00360839714671,1.00891800664063,1.00994026739378,1.00990470092078,1.00984629934944,1.00985498038525,1.01080342941444,1.01101345876675,1.01201636093976,1.01142812487418,1.0131656634474,1.01577095489054,1.01298136902034,1.0115698770219,1.01174314736311,1.01422612889402,1.0147418662013,1.01487031589089,1.01538011568471,1.01468977839706,1.01818008146959,1.01934915422475,1.01927723867484,1.02097605071986,1.0216767085809,1.02231789023713,1.02473902502268,1.02607768647014,1.02694292764602,1.02777700606782,1.02813685919098,1.02806816436014,1.02648199811983,1.02944687194296,1.02645284427187
170,1.00568929999115,1.01262132050425,1.0137271956418,1.01369214381335,1.01363408868724,1.01361786036537,1.01464917505307,1.01486203661365,1.01588391053862,1.01538911203296,1.0174321800144,1.02028402127323,1.01724885212838,1.01553071488175,1.01570374834063,1.01999021596656,1.02073281688292,1.02099011715346,1.02176365718944,1.02081097995903,1.02539344928537,1.02704752343397,1.02697654972506,1.0294518822347,1.03028845847294,1.03151034042523,1.03518776305958,1.03745260898822,1.03874138729031,1.0398526735515,1.04029974515779,1.04023388398825,1.03760653983996,1.04098948648362,1.0375780046554,1.00368944881215,1.00906156886153,1.01009442343358,1.01005925095209,1.01000098784813,1.01001177309926,1.01097417169794,1.01118797396207,1.01221462850671,1.01160410720855,1.01335269068694,1.01596567342106,1.01316862392623,1.01174625188948,1.0119199445596,1.01442321379905,1.0149443696449,1.01507518039024,1.01558997545038,1.01489500160795,1.01841145636974,1.01959117083898,1.01951968656178,1.02123316266609,1.02193802837306,1.02258835680846,1.02503251412675,1.02638575647638,1.02725566372795,1.02809443494058,1.02845564856947,1.02838925951927,1.02678943168794,1.0297849198715,1.02676060521233
171,1.00513426503013,1.01163436971156,1.01267445167795,1.01263980594057,1.01258183653502,1.0125758217438,1.01355006412576,1.01375438797323,1.0147193808128,1.01423887463159,1.01614161043317,1.01887750290067,1.01595826480217,1.01438112306129,1.01455487683466,1.01855784317602,1.01927572825323,1.01952022878195,1.02026321724874,1.01934119600132,1.02364231236463,1.02519958689911,1.02512895955397,1.0274639377376,1.0282652872933,1.02939724829546,1.03285473187283,1.03495931849473,1.03616748646324,1.037219530969,1.03764689588433,1.0375781556036,1.03515906999433,1.03841859836743,1.03513083561679,1.00322988419427,1.00824378457437,1.00922296571995,1.0091881985932,1.00913003056513,1.00913236439978,1.0100317292221,1.01023424323256,1.01118622689632,1.01061460711246,1.01223460076544,1.01474115867769,1.01205054834086,1.01075735777035,1.01093172700765,1.01326984061862,1.01379801416924,1.01393223953301,1.01445360092126,1.01375221939944,1.01701572028681,1.0181275635653,1.018056440981,1.0196831968459,1.020371518466,1.02095761597968,1.02325990183271,1.02450714211327,1.02528416652974,1.02606718104099,1.02641882778322,1.0263498236997,1.0248939357388,1.02780694322091,1.02486541308703
172,1.00548312366392,1.01225455380664,1.01333705452096,1.01330224110203,1.01324424760156,1.01322900562316,1.01423613791721,1.01444490040899,1.0154394283464,1.01495648564433,1.01694517431303,1.01975180243338,1.01676188409329,1.01509841916214,1.0152718196055,1.0194601537812,1.02019392804744,1.02044660924299,1.02120892008917,1.02026758505065,1.0247443521392,1.02636276290585,1.02629200936731,1.02871599799196,1.02954052724222,1.03072840973002,1.03432482144179,1.03652908489041,1.03778869262108,1.03888040111701,1.03932099764256,1.03925480390009,1.03670439083016,1.04003329175602,1.0366760359768,1.00349400287658,1.00871282446319,1.00973062689575,1.00969569443357,1.00963749463485,1.00963127840259,1.01055951829631,1.01076621800289,1.01174600394451,1.01116890150383,1.01286128584044,1.01542756869197,1.01267725592102,1.01131137824307,1.01148543953898,1.01393805239885,1.01447325673722,1.01461053579065,1.01514082111727,1.01443048423763,1.01782545934351,1.01897914094708,1.01890788309193,1.0205930905371,1.02129936020009,1.02191830827691,1.02430982839256,1.02561947630107,1.02642925497639,1.02724024201996,1.02760181781429,1.0275352880681,1.02599123628595,1.02895924233148,1.02596259452776
173,1.00453010270499,1.01057930156229,1.01155911704573,1.01150435989278,1.0114396329499,1.01143008205076,1.01229144833574,1.01248230978857,1.01340277927721,1.01286437301325,1.01461067338973,1.0172823573697,1.01441704232772,1.0129852642153,1.01313587978386,1.01709706082119,1.01773426186441,1.01794808344794,1.01866658068298,1.0177521469079,1.02191724115847,1.02339379375729,1.02330169435385,1.02554164194651,1.02631812192381,1.0273689241602,1.03066036491239,1.03265822419512,1.03381496349333,1.03483311982086,1.03524503199501,1.0351743720446,1.0328494872989,1.03596520896392,1.03280480489135,1.00275387314427,1.00741753843315,1.00834251391469,1.00828757998775,1.00822264634097,1.00822046976761,1.00901372576918,1.00920306295301,1.01011260108629,1.00948977406711,1.01097803206862,1.01344073572097,1.01078370612072,1.00961106329083,1.00976217642134,1.01216234213685,1.01262485363595,1.01273716873702,1.01325192808025,1.01254022381794,1.01572807243101,1.01678712926991,1.01669442841989,1.01827057787556,1.01894187346898,1.01947985713606,1.02168799984511,1.02288157550395,1.02363371183213,1.02439937877985,1.02474020089563,1.0246693326871,1.02324839860737,1.02603862781091,1.02320329314294
174,1.00480864860366,1.01107398842975,1.01207069203023,1.01201624151848,1.01195164022124,1.01194188240416,1.01282281848461,1.01301485663667,1.01394253984712,1.0134207950726,1.01523193614956,1.01795561497284,1.0150385622648,1.01354192013624,1.01369277851891,1.01784718613399,1.01849321736296,1.01871141280276,1.01943926416241,1.01851585379504,1.0228642446401,1.0244007406342,1.02430902843798,1.02663454091077,1.02742790864568,1.02854068202002,1.03197013221996,1.03406149948934,1.03527217217701,1.03632894427761,1.03675385405154,1.03668286712339,1.03425414457146,1.03747235264248,1.03420975075263,1.00296593345979,1.00779359142615,1.0087333177692,1.00867868482736,1.00861386957144,1.00861220061013,1.00942282795191,1.00961334986869,1.01053011556023,1.00992056378079,1.01146469139903,1.01397212338166,1.01127059829366,1.01004210197871,1.01019347672363,1.01272613346585,1.01319065397267,1.0133033640848,1.01381951972982,1.01310676122491,1.01644056382086,1.01754342623719,1.01745109272614,1.01908699106708,1.01977119630589,1.02035102910699,1.02265487789704,1.0239103530309,1.02470058596036,1.0254951234371,1.02584624984203,1.02577505681421,1.0242857465285,1.02716708236556,1.02424091654183
175,1.00591397499395,1.01301496135387,1.01414126632547,1.01411249538964,1.01405655362475,1.01404407971799,1.01511379326588,1.01533108645744,1.01636837687971,1.01589379277891,1.01799612998349,1.02087656287446,1.0178160261463,1.01604204921951,1.01622228988193,1.02054049966222,1.02130958120017,1.02157712143225,1.02235984689924,1.02140327287162,1.02604350384608,1.02772843816154,1.02766416409741,1.03017761694078,1.03102757349995,1.03227522929503,1.03601512590779,1.03831973755761,1.03962686959296,1.04075229420657,1.04120570648255,1.04114193727384,1.03847241341723,1.04190823296162,1.03844900180161,1.00384645023784,1.00933303153657,1.01039202794109,1.01036315622625,1.01030700782863,1.0103048138226,1.01129287083718,1.01150835282567,1.01253243643203,1.01195666245783,1.01374849620674,1.0163769368407,1.01356763695843,1.0121055087844,1.01228646350286,1.01479758792747,1.01535801478805,1.01550419557979,1.0160429975131,1.0153293100777,1.01884891273851,1.02005052624526,1.01998577797834,1.02173033173937,1.02245740393846,1.02311269770248,1.02559840077501,1.02697158017049,1.02781041965836,1.02864410334844,1.0290155822155,1.0289515842835,1.02732849257268,1.03039231329488,1.02730483739137
176,1.00628330261501,1.01367177256962,1.01484902942034,1.01482021804456,1.01476429515973,1.01474318820124,1.01585711582548,1.01608000426267,1.01715408238214,1.01668111303528,1.01890177320712,1.0218792444915,1.01872179946977,1.01682918978163,1.01700922042466,1.02147746118935,1.02226393903589,1.0225403560348,1.02334370776283,1.02236662136924,1.02717492034543,1.02891761840575,1.02885335449843,1.03144831359224,1.03232014920121,1.03361819962124,1.03748492655995,1.03988353969892,1.04124000066441,1.04240138212519,1.04286577722694,1.04280412940232,1.04000630290264,1.043512275984,1.03998287665455,1.0041354054876,1.00984625829569,1.01095272300557,1.01092380696402,1.01086766951919,1.01085754352933,1.0118858818923,1.01210685011826,1.01316695805102,1.01258816354082,1.01448358692272,1.01719706261111,1.01430282837343,1.01273685296488,1.01291762518197,1.01551166822596,1.01608040001042,1.01623017499988,1.01677898220893,1.0160553642519,1.01970265079007,1.02094374402985,1.02087898835195,1.02267592437191,1.02341996212689,1.02410356504838,1.02666870051345,1.02810039132196,1.02897077546429,1.02982941103444,1.03020879148158,1.03014691009557,1.02843602990757,1.03155713418491,1.02841235114349
177,1.00624041807298,1.01358321492183,1.01476096429457,1.01474539479301,1.01469388334984,1.0146738742264,1.01581956536758,1.01604619681668,1.01711593205943,1.0166764001936,1.01888355171014,1.02180806846282,1.01871017223389,1.01683868593075,1.01703412871635,1.02128670133408,1.022107470722,1.02239449033747,1.02319183163872,1.02223168851247,1.02688811138979,1.0286014204041,1.02855119349997,1.0310894695785,1.03195162954279,1.03322077607525,1.03700672205494,1.03934535541298,1.04066694138657,1.04180008547231,1.04225832585014,1.04219543653956,1.03948196550624,1.04293613436995,1.03946930186803,1.00411627949439,1.00979999797205,1.0109073873917,1.01089176537862,1.01084005874208,1.0108308615736,1.01189136035041,1.01211611911174,1.01317209694843,1.01262688221711,1.01450946366349,1.01717030545427,1.01433533605932,1.01278983156399,1.01298607021194,1.0153881460084,1.01599246125599,1.01615353200983,1.01669756196445,1.01598973374696,1.01950287078,1.0207211735388,1.02067057024187,1.02242121906847,1.02315700338577,1.02382018513101,1.02632182530353,1.02770676417866,1.02854894706554,1.02938352368207,1.0297579643106,1.02969484788843,1.02805251306625,1.03112674737276,1.02803972063465
178,1.00595119217462,1.01308165015244,1.01423344959918,1.01420415424994,1.0141480418325,1.01412173573451,1.01520172183496,1.01541900823685,1.016457427822,1.01599757663185,1.0181464297034,1.02106683125168,1.0179660898825,1.0161452524642,1.01632486136922,1.0206073915516,1.02137433388952,1.02164107003437,1.0224231371895,1.02146679623073,1.0261072191145,1.02778852166713,1.02772369185042,1.03022901144123,1.03107967462315,1.03231760816467,1.03604219700429,1.0383422327961,1.03965139053521,1.04077462606036,1.04122687661908,1.04116015543884,1.0384831252091,1.04189291679126,1.03845928490021,1.00388192796677,1.00939655859815,1.01048070344879,1.01045130527384,1.01039498540501,1.01037891009579,1.01137657978532,1.01159207063051,1.01261738815909,1.01205515178898,1.01389063875742,1.0165566933442,1.01370954115383,1.01220341599152,1.01238373739688,1.01486053632028,1.01541821029079,1.0155632282313,1.01610066698396,1.01538791412878,1.01890887710759,1.02010688834185,1.02004157988385,1.02177800583302,1.02250566771909,1.02315141625992,1.02562193057456,1.02699057209167,1.02783150906768,1.02866305875924,1.02903339783356,1.02896643046011,1.02733589736197,1.03037413051779,1.02731180871977
179,1.00590506948288,1.01299958777861,1.01413798818225,1.0141087411821,1.01405264051962,1.0140332781141,1.0151069866,1.01532468963556,1.0163656727835,1.01589137907316,1.01800913372279,1.02090380671429,1.01782879502417,1.0160391251719,1.01621881233177,1.02049785072145,1.02126609745495,1.02153345064855,1.02231685113272,1.02135920075852,1.02597430684569,1.02764972573342,1.02758494141186,1.03008389710125,1.03093186754361,1.0321673221442,1.03588279349725,1.03817312830366,1.03947314176781,1.04059251160656,1.04104330860705,1.04097906951041,1.03832200372414,1.04173840314236,1.03829820130923,1.00385460797269,1.00934798758825,1.01042015550835,1.01039080684012,1.01033450069721,1.01032563331726,1.01131879342556,1.01153497477227,1.01256464979876,1.01198743948483,1.01379593801239,1.0164396166303,1.01361484907248,1.01213576856789,1.01231616166418,1.0148005156034,1.01536084331174,1.01550720947539,1.01604756060094,1.01533192823602,1.01883686696108,1.0200325965906,1.01996733800184,1.02170281979183,1.02242906912606,1.023075934259,1.0255458827185,1.02691120689898,1.02774616526899,1.02857610997466,1.02894572715792,1.0288813459351,1.02726232513489,1.0303111115768,1.02723827677194
180,1.00624578751452,1.01358339978468,1.01476739446899,1.014761906102,1.0147137563706,1.01468999372762,1.01586259114402,1.01609048283098,1.01714660963235,1.01675546385668,1.01898193478501,1.02189050960959,1.01881359338964,1.01692855055264,1.01713570737474,1.02124349740536,1.02208794878457,1.02238183494181,1.02317178616514,1.02222737178262,1.02680397084271,1.02850433167011,1.02846480046398,1.03097286655465,1.0318325077816,1.03308569684433,1.03682925599781,1.03913464767523,1.04043961270687,1.04155819493131,1.04201417720414,1.04194987248067,1.03928645822682,1.04272365211828,1.03928199487084,1.00412881379628,1.00981289341597,1.01092647162344,1.01092096963724,1.0108726382819,1.01085952930176,1.01194666671535,1.01217270182718,1.01321509571868,1.01271774765393,1.0146180553668,1.01726148696303,1.01444898961273,1.01289153956681,1.01309953704151,1.01536586493013,1.01599391414195,1.01616183989497,1.01669833037395,1.01600643526114,1.01944683740142,1.02065458350378,1.02061476061598,1.02233891886719,1.02307260795973,1.02372303727006,1.02618858197776,1.02754523424754,1.02837333552915,1.02919494374576,1.02956760670259,1.02950307062263,1.02790451298403,1.0309635658177,1.02790001298979
181,1.00611426652673,1.01335784495099,1.01451768920694,1.0145032229608,1.01445206826751,1.01443299556281,1.01556428856651,1.01578700374108,1.01682877634939,1.0164158134052,1.01860023635861,1.02150276728953,1.01842736006571,1.01657932827914,1.01677610927753,1.02096668248642,1.02178088386894,1.02206401355157,1.02284978824837,1.02190207496749,1.02650610995542,1.02819980609393,1.02815073461529,1.03065885611225,1.03151563182937,1.03276341810885,1.03650135151942,1.03880624323464,1.04011413314195,1.04123422088595,1.04168878083804,1.04162333277701,1.03895434748058,1.04238109957428,1.03894257819276,1.00405124906685,1.00968498255864,1.01076834447892,1.01075383120247,1.01070248789379,1.01071259266132,1.0117723179432,1.01199635300043,1.01304516173726,1.01250812236885,1.01438210174431,1.01703244777547,1.01420850601734,1.01267228248724,1.0128698367831,1.0152227628243,1.01580456696191,1.01595482269675,1.01646864067143,1.01579191369269,1.01930700811054,1.02051255539842,1.02046312532437,1.02218657152003,1.0229065402573,1.02356751447244,1.02603627749448,1.02740324192929,1.02828075878223,1.02912122371172,1.02948784508596,1.02942193895414,1.02780826794209,1.03083895967491,1.02779638265797
182,1.0070269948454,1.01496494743039,1.01622765351491,1.01623073967359,1.01618551557164,1.01616127409986,1.01743393840211,1.01767512675507,1.01879983056698,1.0184236769829,1.02084431445682,1.02388450802443,1.02068054591934,1.01860566729776,1.01882244977203,1.0232287955766,1.02413299521037,1.02445287869586,1.02528322022621,1.02430581179324,1.0292078226391,1.03103652493552,1.03100617464809,1.03369206112926,1.03459651698982,1.03597301510068,1.04000310736013,1.0425058006707,1.04390475713422,1.04509225827892,1.04557296725282,1.0455142683197,1.04262647352751,1.04627071002459,1.04262898266354,1.00476975528852,1.01094503349546,1.01212116854087,1.01212427585758,1.01207886981313,1.01208764132783,1.01328012332306,1.01352254579116,1.01465342590241,1.014141249318,1.01621624717914,1.0189753086727,1.01605173226779,1.01432402633731,1.01454174198875,1.01694553680534,1.01759278249205,1.01776572538067,1.0182949916901,1.01761769680966,1.02133773013339,1.02263418264839,1.02260359785715,1.02443391612828,1.02518821536875,1.02592640041918,1.02857326463245,1.03005369166297,1.03098363620324,1.03186642554008,1.03225134646155,1.03219211553213,1.03045528134665,1.03366901231955,1.03045783540831
183,1.00639201683338,1.0138465391266,1.01503272618648,1.01502388892067,1.01497463468141,1.01495157413048,1.01612107561447,1.01634849231428,1.01740889056166,1.01701120401138,1.01925603122157,1.02219007347297,1.01908606637983,1.01718065339893,1.01738386000132,1.02167166609296,1.02251063792262,1.02280349540996,1.02359877176136,1.02264632449155,1.027368354746,1.0291116294566,1.02906856660235,1.03164467852738,1.03251518542117,1.03381749247543,1.03766961922394,1.04004547992179,1.04138575894315,1.04253304091288,1.04299800047096,1.04293632187162,1.04020669155606,1.04375129454429,1.04019950778898,1.00426234815486,1.01005467820884,1.01116111761135,1.0111522537397,1.01110281217022,1.01111004986807,1.01220521008274,1.01243384737056,1.01350053873561,1.0129757774494,1.0148996751588,1.01757292598303,1.01472898020443,1.01314591725708,1.01334994839131,1.01574268530819,1.01634166437297,1.01649730828352,1.01701162007444,1.01633916603034,1.01993792439237,1.02117761148966,1.0211342262552,1.022900948602,1.02363011291108,1.0243274657892,1.02687054006853,1.02827909652309,1.02917547646681,1.03003431965894,1.03040857024183,1.03034640228975,1.02870526083415,1.03184106261336,1.0286980095015
184,1.00643613710815,1.01393106297074,1.01513377006675,1.0151184447533,1.0150670317655,1.01504069233695,1.01620459302101,1.01643310724163,1.01751472170081,1.01708135887102,1.01934011434562,1.02230606656301,1.01916693139236,1.01724383582409,1.01743947825078,1.02179108496622,1.02261952412722,1.022910339083,1.02371588610813,1.02274781672932,1.02750517456346,1.02925304513998,1.0292031031038,1.03179146305961,1.03266628471568,1.03396779852243,1.03783250828934,1.0402313333289,1.04158304547527,1.04273718419047,1.04320222215421,1.04314063234503,1.04034651286349,1.04383970270732,1.04033405367661,1.00428885669729,1.01010782633401,1.01122942411654,1.01121404660198,1.01116243626444,1.0111664533656,1.01225460408709,1.01248411911652,1.01357063908333,1.01301058791588,1.01494534157591,1.01764809037775,1.01477140796983,1.01317373285657,1.01337017621982,1.0158152335964,1.01640210797435,1.01655487439441,1.01707775545431,1.01639133930007,1.02001694993604,1.02125774685759,1.02120742535849,1.02298114620089,1.02371339398916,1.02440641157527,1.02695375371484,1.02837875267174,1.02928341084356,1.03014686193886,1.03052041834162,1.03045826903928,1.02876196186438,1.03184306613922,1.02874937457284
185,1.00694133773618,1.01482957070384,1.016086147837,1.01607095451481,1.01601962899732,1.01599380703985,1.01721564353879,1.01745232608086,1.01858720118293,1.01814646118061,1.02054922392399,1.02363261178459,1.02037630495822,1.01830889437239,1.01850446893596,1.02309167644501,1.02394393974286,1.02424682177748,1.02507998247972,1.02408460903155,1.029091931816,1.030926720097,1.03087698396752,1.03359093229106,1.03449738445795,1.03587972747605,1.03994163129702,1.04247768802938,1.04389681845321,1.04510128189102,1.04558330755903,1.04552497077578,1.04257243402879,1.04622100811204,1.04256009702541,1.00469940314138,1.0108370558357,1.01200893016666,1.01199368331087,1.01194215222987,1.01194941844001,1.01309302263986,1.01333119470701,1.01447408307366,1.01389713407694,1.01595996969043,1.01876717597022,1.01578626853366,1.01406026492581,1.01425667571762,1.01684748767748,1.01744515390762,1.01760246833012,1.01813772441316,1.01743919985832,1.0212667777397,1.02257104520121,1.02252091527727,1.02438184374303,1.02513928620419,1.02588405864073,1.0285662085288,1.03008206323789,1.03103324026739,1.03193389307036,1.03232040817317,1.0322616255839,1.03045772118165,1.03367870981916,1.030445252531
186,1.00719592679619,1.01526598409896,1.01655388984472,1.01655646927729,1.0165110910825,1.01648736410735,1.01778367054653,1.01802913784219,1.0191829122066,1.01879140065822,1.0212642010581,1.02434870757938,1.02110024813766,1.01897278298484,1.01918889895327,1.02364630607021,1.02455931381216,1.02488392818527,1.0257264033425,1.02473650507365,1.02970019468807,1.03155106239659,1.03152019111055,1.03423813235782,1.03515291960161,1.03654624208584,1.04062448316365,1.04316562196479,1.04458386459806,1.04578507278917,1.04626979256783,1.04621279859662,1.04326746151399,1.04693001566353,1.04326955845984,1.00491382399624,1.0112015122672,1.01240193551311,1.01240453439603,1.01235897166746,1.01236933698941,1.01358499073046,1.01383196956785,1.01499370925957,1.01446218909112,1.01658420048645,1.01938337064596,1.01641949213523,1.01464436428953,1.01486142091155,1.01729164776335,1.01794345214449,1.01811865740072,1.01865509993805,1.01797025933251,1.02174084359619,1.02305323693352,1.02302212443341,1.02487411931497,1.02563706735017,1.02638414270245,1.02906226635716,1.03056848626414,1.031512114235,1.03240520350276,1.03279310969535,1.03273566206299,1.03095489831907,1.03418376333863,1.0309570359738
187,1.00693644233869,1.01480423127319,1.01605761536995,1.01606029920119,1.0160149332027,1.01599192927207,1.01725444416231,1.01749468409491,1.01861401450883,1.01823263561773,1.02062537750434,1.02364399217544,1.02046137320459,1.01841422804458,1.01863058258991,1.02299391408284,1.02389265761938,1.02420997035404,1.0250352884396,1.02406253539589,1.02892001467447,1.03073267497706,1.03070188851369,1.03336516903629,1.0342650786272,1.03562498557305,1.03961838244736,1.04209807822311,1.0434881035099,1.04466914725284,1.04514742695934,1.04508825417605,1.04222000935042,1.04583461047465,1.04222219218072,1.00470414595168,1.01082883597638,1.01199712833205,1.01199983141299,1.01195428491375,1.01196413568965,1.0131479579237,1.01338959410289,1.01451617937678,1.01399913158071,1.01605053450542,1.0187915281649,1.01588579126562,1.01418150002573,1.01439877528082,1.01677872773721,1.01742304438215,1.0175948343057,1.0181220486047,1.01744644547778,1.02113456502146,1.02242040994326,1.02238938778514,1.02420562626215,1.02495712463424,1.02568473716753,1.02830854819909,1.0297760242454,1.03070175055894,1.03158126394774,1.03196477983241,1.03190512851728,1.03017596296203,1.0333651185716,1.03017818632622
188,1.00708976682074,1.01507705529035,1.01635995027374,1.01636259096785,1.01631722436358,1.01628598530405,1.01757023371719,1.01781290128417,1.01894824622518,1.01857144877376,1.0210262799819,1.02409597519665,1.02086231906405,1.01875293542477,1.0189691687571,1.02336977875681,1.02427514131676,1.02459584905518,1.0254291253555,1.02444843468355,1.02936512989139,1.03119711610507,1.03116629863763,1.03385504451345,1.03476307853274,1.03613685279801,1.04016887698713,1.04268053329214,1.04408469159229,1.04527470055795,1.04575579622755,1.04569536121833,1.04278529867982,1.04642089717456,1.04278744594516,1.00482429824033,1.01104237864939,1.01223821271468,1.01224087284769,1.0121953230596,1.01219746666962,1.01340111341693,1.01364510599685,1.01478721577025,1.01427267798995,1.01637909259197,1.0191653816992,1.01621438141018,1.01445495220423,1.01467211992443,1.01706340951215,1.01771023313768,1.01788308398299,1.01841344248451,1.01773470204672,1.02146675113526,1.02276466710554,1.02273361046843,1.02456373224957,1.02532103854445,1.02605427558343,1.02869817330643,1.03018387127402,1.03111739958651,1.03200171183991,1.03238671990022,1.03232575551251,1.03057079185517,1.03377516506836,1.03057297991246
189,1.00701840526534,1.01495126578182,1.01621646749127,1.01621784062183,1.01617204484398,1.01614626757706,1.01741453522107,1.01765531257597,1.01878104300109,1.01839926853372,1.02081961316325,1.02386499421765,1.02065498769496,1.01857942608326,1.01879422105087,1.02320868362248,1.02410815028448,1.02442650692058,1.02525726748135,1.02427801970343,1.02918350574125,1.031010222719,1.03097805517492,1.03366227083278,1.03456881503056,1.03593882883122,1.03996289594,1.04246555795768,1.04386493685862,1.04505328760369,1.0455336018477,1.04547575759758,1.04257917770677,1.04621473946529,1.04258029549484,1.00477184052759,1.01095033701128,1.01212995424954,1.01213134147573,1.012085362312,1.01209291997794,1.01328218574637,1.01352446513883,1.01465813868365,1.01413897003776,1.01621551088548,1.01898127838535,1.01605013897166,1.01431990251444,1.01453561748234,1.01695276331812,1.01759570809614,1.0177673331936,1.0182975683918,1.01761787895291,1.02134683371767,1.02264311445341,1.02261069837962,1.02444190270515,1.025199049837,1.02593221826568,1.02857698395436,1.03006018781234,1.03099201314837,1.03187682318715,1.0322617587451,1.03220347137591,1.03045383857601,1.03366178622669,1.03045498462999
190,1.00611477999192,1.01334375274093,1.01438496540998,1.0143865576259,1.01434075129261,1.01442717075284,1.01557276853973,1.01581014169953,1.01691247085524,1.0163832192119,1.01833454614047,1.02099387153516,1.01816962647089,1.01656396624049,1.01677943923627,1.0210063023344,1.02188206762121,1.02218812400561,1.02298998470082,1.02203949042623,1.02658375545928,1.02828725623469,1.02825523325626,1.03077073824317,1.03158946791453,1.03291617733893,1.03670998831266,1.03905752059066,1.04035906520038,1.04145396350129,1.0418922113721,1.04183672327134,1.03919519860792,1.04273904391619,1.03919649619192,1.00402942317539,1.00963116963261,1.01059511905667,1.01059672457259,1.01055074784275,1.01066673478506,1.01174130338102,1.01197966892241,1.01308675576857,1.01243827853462,1.01408472496309,1.01649630116904,1.01391911405541,1.01261974490185,1.01283607211793,1.01519931846337,1.01584092660785,1.01601309867253,1.01654060316091,1.01586356598013,1.01930496893681,1.020515040167,1.02048278606952,1.02220559411074,1.02288592620405,1.02362017640066,1.02613194489386,1.02753239016392,1.0283989594025,1.02921080483661,1.02955989508366,1.0295039207124,1.02792905049392,1.03107028802348,1.02793037542687
191,1.00509248496598,1.01152672852364,1.01250022662194,1.01250145860611,1.01245544441437,1.01246395572952,1.01346496072521,1.01368045397879,1.01464036500966,1.01414691826995,1.01575631425884,1.01813669256808,1.01559078960098,1.01432768457107,1.01454321889727,1.01841710338692,1.0192201581363,1.01948953042265,1.02020716068213,1.01934019984068,1.0234724006755,1.02501665197933,1.0249841477885,1.02726457750377,1.02805540248521,1.02918595963794,1.03258700925115,1.03466247629972,1.03584910077575,1.03686895399536,1.03728850874797,1.03722457101188,1.03483867870624,1.0380691146569,1.03483969585729,1.00323881466409,1.00822766034036,1.00913525777495,1.00913649004058,1.0090903217465,1.00912447411712,1.01006493560731,1.0102815102257,1.01124698523945,1.01064918318046,1.01199621751893,1.0141635375304,1.01183007817673,1.01083056578021,1.01104683713217,1.01325260580541,1.01384999478992,1.0140017535143,1.01447845782792,1.01385161291486,1.01699412336996,1.01809788762503,1.01806515554548,1.01963781135782,1.02030631035392,1.02090614237255,1.02316181946451,1.02439133579462,1.02518934073636,1.02595618177689,1.02629610061721,1.02623177909037,1.024797500108,1.02766681217485,1.02479851960254
192,1.0052189067121,1.01175204303789,1.01286315943153,1.01286387137431,1.01281770042685,1.012725939373,1.01373563340731,1.01394999766536,1.01490381019085,1.01443582390264,1.01609809770526,1.01852349395875,1.01593236967528,1.0146159811888,1.01483084938912,1.01860349086908,1.01941864344432,1.01969437640142,1.02042798121996,1.01954464555785,1.02356674588827,1.02508118905265,1.02504813435565,1.02727461889823,1.02807919226839,1.02913545676403,1.03243076550097,1.03442020686413,1.03557447987138,1.03657763378069,1.03700009032132,1.03691722884785,1.03464263846738,1.03775997367125,1.03464323160673,1.00337157078483,1.00846398073567,1.00950751173428,1.00950822229757,1.00946189722757,1.00939716249112,1.0103453507603,1.01056094181945,1.01152127254197,1.01094572004802,1.01233998504446,1.01454765195782,1.01217364212238,1.01112649013603,1.01134209136197,1.0134590477569,1.01406578412656,1.014222318563,1.01471180587614,1.01407177809174,1.01711988269305,1.01819754191692,1.0181642569324,1.01968868039445,1.02037115318359,1.02090212376887,1.02306203900793,1.02421351678782,1.02498313642475,1.02573607333341,1.02607986873566,1.02599652810842,1.02466273795208,1.02742286606415,1.0246633294486
193,1.00714209046948,1.01517063791695,1.01647326953704,1.01647532355447,1.01642976650639,1.0163137401032,1.01749311515784,1.01774227884593,1.01892110078644,1.01830471794477,1.02025595418714,1.02291175421949,1.02009157723464,1.01848562295821,1.01870123049181,1.0236354584375,1.02455045921672,1.02487633506978,1.02572296075601,1.02472847632918,1.02973824733977,1.03160803736418,1.03157661062412,1.03432640005094,1.03526479273855,1.03665571505495,1.04077169899409,1.0433335408317,1.04476064639217,1.04597569909125,1.04646620528701,1.04641481365976,1.04343311273067,1.04712709719235,1.04343478265071,1.00486301525608,1.01111164451679,1.01232776940914,1.01232984067998,1.01228409863032,1.01220522033485,1.01330959955932,1.01356035313852,1.01474766055284,1.01399906089095,1.0156220961024,1.01801123849425,1.01545696866506,1.01418075262319,1.01439729378306,1.01728081609058,1.01793497185389,1.01811163938815,1.01865266273019,1.01796280284287,1.02177325494891,1.02310263409702,1.02307096131324,1.02495160827831,1.02573856510676,1.02647944478467,1.02918934324266,1.03071162511083,1.03166188086842,1.03256731979854,1.03296059427364,1.03290882195283,1.03109671385729,1.03435575660337,1.03109841946519
194,1.00760322177572,1.01599133152218,1.01733557872916,1.01733735790225,1.0172917484759,1.01711258611645,1.01823249720907,1.01849213291756,1.01973996127117,1.01890731060975,1.02049434202616,1.0228495449617,1.02032986747697,1.01908781549527,1.01930297748716,1.02497109978631,1.02592137670358,1.0262652818519,1.02715433705952,1.02611739787757,1.03145735142351,1.0334354460078,1.03340378573175,1.03630728275568,1.03725497274639,1.03878644067888,1.04316568772841,1.04592698775681,1.0474497221243,1.04872176270796,1.04922479928792,1.04917684138698,1.04597105299488,1.04985671887044,1.04597249755783,1.00519698598789,1.01170527140478,1.01295745691991,1.01295925348982,1.0129134485795,1.01277625059277,1.01382073541023,1.01408171782547,1.01533635253616,1.0143738134496,1.01563374901414,1.01772346551593,1.01546848666306,1.01455514550628,1.01477128910726,1.01825577470679,1.01893077810472,1.01911727335886,1.01968383074134,1.01896835691962,1.02303631137046,1.02444206200972,1.02441014047199,1.02639341714985,1.02718047368018,1.02802403283741,1.03091448459113,1.03257458563165,1.03359201844627,1.03453565969032,1.03493544000108,1.03488700132726,1.03292272082062,1.0363477858851,1.03292420094561
195,1.00731273738736,1.01547379852667,1.01690549837286,1.0169079731382,1.01686257606227,1.01645567792977,1.01734854101088,1.01760741818937,1.0188484270391,1.01767679675657,1.01833022316047,1.01991343080453,1.01816574583928,1.01785826592566,1.01807449739731,1.02434271626767,1.02530343017457,1.02565215051109,1.02655084732989,1.0255047522254,1.03067595504118,1.03259929222425,1.03256834240225,1.03537191817307,1.03633855652397,1.0377434543302,1.04193310121742,1.04457659237251,1.04605848698452,1.04729262368088,1.04778670196431,1.04772604524957,1.0445819770306,1.04832611464013,1.04458398717692,1.0049839525175,1.011326005158,1.01266866409636,1.01267115843681,1.01262557302086,1.01226577725324,1.01309457250038,1.01335492219485,1.01460361724729,1.01331805990934,1.01368997927925,1.0150452215234,1.01352474885155,1.01350032859267,1.01371750863805,1.01783219836652,1.0185232884351,1.01871780460661,1.01930062303688,1.0185694077004,1.02250897680473,1.02387635897303,1.0238451614204,1.02575456379998,1.02656477936166,1.02730180205718,1.03004529200026,1.03161916381684,1.0326105204857,1.03352584985448,1.03391974336486,1.03385853995261,1.03191996992563,1.03521749523562,1.0319220212023
196,1.00760643393982,1.01599626762469,1.0174271095736,1.01742954617937,1.01738416013794,1.01691303408525,1.01771501740469,1.01797847352292,1.0192494967079,1.01788350596317,1.01810957711734,1.01933978833002,1.01794504586082,1.01806489847849,1.01828104283335,1.02531489099679,1.02627962241568,1.0266305056653,1.02753423207458,1.02648321768188,1.03203367790007,1.03408556877223,1.03405462450916,1.03706105017837,1.03805037100625,1.03962619096556,1.04415573390714,1.04702554811365,1.04860927922573,1.04993310690313,1.05045777840188,1.05040732748321,1.0470400260171,1.0509942977941,1.04704200163415,1.00518032623618,1.01167480890846,1.01301443370253,1.01301689102236,1.01297130897763,1.01255161067414,1.0132925045716,1.01355751596611,1.0148366879379,1.01336047454861,1.01331643096698,1.01432827611492,1.01315112117928,1.01354269748046,1.01375982687288,1.01852130708574,1.0192076227932,1.01939925783908,1.01997679028447,1.01925092997722,1.02350050600016,1.02496846536729,1.02493726336871,1.02700442158102,1.02783056160609,1.0287030909392,1.03171227993315,1.03345680812677,1.03452428997932,1.03551282057083,1.03593215435999,1.03588123499171,1.03378308461841,1.03726891862062,1.03378510380662
197,1.00769220001137,1.01614762154969,1.01758551716489,1.01758931903496,1.01754439540809,1.01707383301374,1.01788625387261,1.01815274127852,1.0194405917984,1.01805776254755,1.01828148461571,1.01950525283602,1.01811766376944,1.01824059102358,1.01845828960872,1.02553420719898,1.02650920478942,1.02686459387939,1.02777561747535,1.02671846760544,1.03229919305953,1.03436611679997,1.0343366262798,1.03736439024975,1.03835806296266,1.03995050613237,1.04451552218402,1.04740752184757,1.04900053920313,1.05033205246217,1.05085980282516,1.05081083796214,1.04742542909067,1.05141408012066,1.04742850960484,1.00525273170592,1.01180221363443,1.01314852952862,1.01315235840279,1.01310723978355,1.01268877629915,1.01344019367587,1.01370839129306,1.01500537458665,1.01351064971041,1.01346277228808,1.01446695146191,1.01329817225469,1.01369431973725,1.01391301581499,1.0187016376073,1.0193960085884,1.01959085552457,1.02017306603091,1.01944369186595,1.02371680854153,1.02519624828561,1.02516651198511,1.02724908187143,1.02807867414038,1.0289632172073,1.03199817739819,1.03375771923826,1.03483129107051,1.03582557088962,1.03624741090629,1.03619802775661,1.03408919680009,1.0376073831919,1.03409233575439
198,1.00785654553925,1.01644036199579,1.01790142025196,1.01790494516793,1.017859943557,1.01737376581965,1.01818683809716,1.01845559113204,1.01975890283858,1.01834957624981,1.01855200260789,1.01975876041714,1.01838808750163,1.01853205607779,1.01874937090367,1.02597512508429,1.02695874939456,1.02731866653781,1.02824081830859,1.02717237719028,1.03284114409807,1.03493895287649,1.03490918692233,1.03798141032898,1.03898841619336,1.04060607897866,1.04523903831479,1.04817958611239,1.04979589992863,1.05114506679401,1.05167842703891,1.05163145117398,1.04818293758715,1.05222487384237,1.04818579271544,1.00537465161344,1.01201915520383,1.01338639389702,1.0133899451546,1.0133447448147,1.01291163568812,1.01366221374084,1.01393253613385,1.01524403271788,1.01372221460371,1.01364852703364,1.01463205426002,1.01348381864059,1.01390554935997,1.01412387762463,1.01902444516539,1.01972259122156,1.01991922019779,1.02050688200188,1.0197718746356,1.0241108821384,1.02561131392204,1.02558129569968,1.02769258806969,1.02853251557374,1.02943084670401,1.03250839694242,1.0342976440347,1.03538578916401,1.03639196324898,1.03681757711786,1.0367701453149,1.03462020836739,1.03818350067683,1.03462312012661
199,1.00770054130738,1.01616279369836,1.01760493442006,1.01760838216784,1.01756334135142,1.01708380363432,1.01788598460053,1.01815259778127,1.01944203301943,1.0180411748216,1.01822392990143,1.01941500822958,1.01805992281492,1.01822362592585,1.01844091549794,1.02556595578729,1.02654155067986,1.02689742010723,1.02781037679122,1.02675100605643,1.03233912266463,1.03440852548164,1.03437866147255,1.03741035638465,1.03840638123198,1.03999902556053,1.04456887169254,1.04746278239079,1.04905576155659,1.05038749678249,1.05091497356976,1.05086688228593,1.04748183687705,1.05148573650974,1.0474846305998,1.00526435588951,1.01182319964186,1.01317418645579,1.01317765964744,1.01313242360453,1.01270550157405,1.0134476593319,1.0137161276942,1.01501564507634,1.01350268271431,1.01341622710308,1.01438968751319,1.01325144168542,1.01368597216951,1.01390425559748,1.01874059087465,1.01943538813889,1.01963059507998,1.02021455039194,1.01948314260661,1.02376505957404,1.02524723167782,1.02521711881671,1.02730382860836,1.02813596544255,1.02902064825178,1.03206066886322,1.03382230658675,1.03489601732594,1.03589076038391,1.03631242574889,1.03626396753202,1.03415461788487,1.03768898335288,1.03415746634002
200,1.00757521060871,1.01594002671115,1.01736518575661,1.01736834589289,1.01732319827783,1.01685117664082,1.01764534460569,1.01791002244921,1.0191873927855,1.0177965371231,1.01797074941349,1.01915593797721,1.01780655729928,1.01797872223532,1.01819572797402,1.02523897340698,1.02620765182019,1.02656014788311,1.0274659568301,1.02641344737972,1.03194007814046,1.03398734669567,1.0339571651948,1.03695687165599,1.0379458064209,1.03951620761775,1.04403484971281,1.04689192179873,1.04846639369095,1.04978496356012,1.05030865691966,1.05025801196547,1.04691789777797,1.05088211051934,1.04692045942673,1.00515756955632,1.01163368176494,1.01296815938722,1.01297134333849,1.01292600145847,1.01250564384037,1.01323967977388,1.01350598312856,1.01479195940668,1.01329152564001,1.01319874510678,1.01416811908507,1.01303377945683,1.01347454145389,1.01369253220706,1.0184678433781,1.01915877480569,1.01935238969798,1.01993277238882,1.01920465686719,1.02343470486135,1.02489979356785,1.02486936200365,1.02693253255004,1.02775884749227,1.0286278931415,1.03163055885818,1.03336569559435,1.03442547680488,1.03540983399211,1.03582855205793,1.03577745827709,1.03370213398039,1.0371994553007,1.03370474663041
201,1.00787549899128,1.01647438830143,1.01791295289903,1.01791627514154,1.01787120646522,1.01751592557549,1.01849383725453,1.01875948707277,1.02004319203754,1.0189239077238,1.01984368030689,1.02164287735198,1.019679871719,1.01910606732715,1.01932302383981,1.02583447437551,1.02680628200189,1.02716034591609,1.0280693704139,1.02701386655126,1.03257427127091,1.0346329785725,1.03460298930908,1.03761905306871,1.03861328660847,1.04019268943236,1.04473625069142,1.04761554240497,1.04920022936035,1.0505260590981,1.05105105003223,1.05100345954447,1.04762270688,1.05159087365168,1.04762539944297,1.00540609561182,1.0120753841928,1.01341986318149,1.01342321058543,1.01337794383604,1.01307085623501,1.01397891616473,1.01424610345047,1.01553779381111,1.01429503803074,1.01490858988393,1.01645965560916,1.01474398419382,1.01447805071805,1.01469601863347,1.01893009468486,1.01961792483056,1.01980956922247,1.02038586840995,1.01966203907085,1.02390948302473,1.02537730814785,1.02534706618842,1.02741273886149,1.02824124365623,1.02910991529005,1.03211558688518,1.03385690919064,1.03491949873976,1.03590645584076,1.03632500577591,1.036276954931,1.03417934269751,1.03767405487373,1.03418208896782
202,1.00837469009135,1.0173599882298,1.01880307991174,1.01880976946939,1.01876586391516,1.01865860891842,1.02000798965387,1.0202751253248,1.02156185555853,1.02100406188156,1.0234145456008,1.02643232020728,1.02325298706847,1.02118946496591,1.02140989998787,1.02675250807182,1.02773576911139,1.02809402872171,1.02900493373651,1.02795046647558,1.03351194552839,1.03557659410683,1.03555019917192,1.03857120162385,1.03956606879009,1.04115310343025,1.04570781573158,1.04859202618437,1.05017913384765,1.05150528208886,1.05203134743735,1.05198222680431,1.04860567636382,1.05258171775079,1.04861109510132,1.00583505888441,1.0128349443281,1.01417906319212,1.01418578319922,1.01414167713988,1.01407603913977,1.01533856833566,1.01560741566037,1.01690320754291,1.01619373778185,1.01822554324713,1.02093536070897,1.01806316020692,1.01638001827582,1.01660149700075,1.01967130817494,1.02036102929532,1.02055138918127,1.02111836537112,1.0204067643638,1.0246400941063,1.02610361506289,1.02607697585629,1.02813093580845,1.02895641262331,1.02982140648236,1.03281195268594,1.03453923886088,1.03559580678864,1.03657777095875,1.03699576247485,1.03694620414018,1.03487279318062,1.03836849618156,1.03487828355851
203,1.00838780010733,1.01738352775107,1.01880968647787,1.01881620002176,1.01877223607602,1.01873770156074,1.02017377488316,1.02043894840993,1.02171337335198,1.02131192050768,1.02410456024592,1.0274383113042,1.02394302305775,1.02149707914076,1.02171724315717,1.0266943622587,1.02767090605443,1.02802587138063,1.02892952920182,1.02788215421771,1.03339930514898,1.03544771026426,1.03542112576285,1.03841884849332,1.03940934858016,1.04097909982986,1.04549597417934,1.04835159593235,1.04992460077124,1.05124123379635,1.05176420464832,1.05171542602066,1.04837979482599,1.05234427055323,1.04838507221754,1.00585928446309,1.01287832922561,1.01420586234151,1.01421241666009,1.01416825502738,1.0141730809812,1.01551923480184,1.01578625116759,1.0170705570039,1.01651115718095,1.01891063612602,1.02192442820004,1.01874827421307,1.0166972145399,1.01691844212734,1.01964867294154,1.02033263863654,1.02052022037326,1.02108101179347,1.02037545161094,1.02457486114843,1.02602602378968,1.0259992143078,1.0280359320548,1.02885812106583,1.02971034080371,1.03267285758792,1.03437894159053,1.03542493333975,1.03639982628408,1.03681553679045,1.03676634971445,1.03472455465047,1.03821259376147,1.03472992140238
204,1.00784188509074,1.01641136448727,1.01777781977289,1.01778480232795,1.01774094791134,1.01771400547083,1.01909691080315,1.01935473362345,1.02057988435596,1.02018482837814,1.02283904975513,1.02605811824371,1.02267754254944,1.02037068733282,1.0205916324436,1.02527155661064,1.02622490892988,1.02656780717,1.02744245046899,1.0264242676916,1.0316541825798,1.03360441641643,1.03357827423221,1.03643435869028,1.03738873365286,1.03886862661916,1.04316391866635,1.04586073651949,1.04735439253751,1.04861113540642,1.04911473134799,1.04906225566863,1.0459259765928,1.04975204635502,1.04593164129825,1.00542509537129,1.01210605722898,1.01337863806334,1.01338566110462,1.01334161808235,1.01335129904204,1.0146478473078,1.01490725539178,1.01614069936533,1.01559613336611,1.01787493082344,1.0207884888013,1.01771263507181,1.01578285380139,1.0160048184425,1.01854086976119,1.01921603431682,1.01939980698531,1.01994842415161,1.01925526339991,1.02322519038627,1.02460544792492,1.02457909362125,1.0265184284979,1.02731218588574,1.02810770915282,1.0309204455542,1.03252125359243,1.03351223086093,1.03444275737725,1.03484392273742,1.03479098422746,1.03288830969079,1.03625725526605,1.03289406383991
205,1.00702975022657,1.01496662408195,1.0162382282344,1.01624480799123,1.01620074921027,1.01618028412655,1.01747172451124,1.01771667188216,1.01885827405662,1.01847421427582,1.02090226603589,1.02393751205355,1.02074024622475,1.01865994200749,1.01888077744464,1.02318802323627,1.0240999946194,1.02442203649736,1.02524930895898,1.02427785408926,1.02912539958956,1.03093969616348,1.03091304788745,1.03357202675351,1.03447972458719,1.03582832088821,1.03981167850329,1.04228569056842,1.04367020858454,1.04484686324616,1.04532465297925,1.04526539120247,1.04240125055684,1.04601795842758,1.04240659853052,1.00478252973512,1.01096451602483,1.01214994804173,1.01215656313097,1.01211232798635,1.01212465489028,1.01333596118269,1.0135822412338,1.01473063769623,1.01420948529544,1.01629083922795,1.01904400940757,1.01612808383145,1.01439601234327,1.014617794258,1.0169327773939,1.01758819137622,1.01776350152729,1.01829008860402,1.01761838066217,1.02129152730029,1.02257626035093,1.02254940929214,1.02435699439996,1.02511565356767,1.02582852808614,1.02843515847151,1.02989190365008,1.0308096369413,1.03168311657739,1.03206566745382,1.03200589552244,1.03028642984361,1.0334754662463,1.03029185620258
206,1.00653311387877,1.01408362212996,1.01527004840279,1.01527612908606,1.01523185974595,1.01522871186975,1.01644746008897,1.01668218557025,1.01775795987047,1.0173819939582,1.01963156932374,1.02252207245667,1.01946909571102,1.01756737898852,1.01778786360959,1.02196403082181,1.02284862180536,1.02315699944268,1.02395377100394,1.02301222054816,1.02767605336962,1.02942394654924,1.02939672278174,1.03196364276138,1.03284047900581,1.03414038826151,1.03798466571227,1.04035286025225,1.04168996093212,1.04283132105346,1.04329716212143,1.0432355671465,1.04052048889258,1.04405982933876,1.0405254356055,1.00439269975217,1.01027236595798,1.01137862317091,1.01138473529399,1.01134029713141,1.01136805309445,1.01251226490509,1.01274845340235,1.01383196265384,1.0133258902233,1.01525045380613,1.01787660809859,1.0150872788843,1.01351203393522,1.01373341727333,1.01600358679312,1.01664504416069,1.01681433018821,1.01732614849952,1.01666865282436,1.02020793486204,1.02144998036935,1.02142255810513,1.02317604287304,1.02391119301632,1.02460273018635,1.02713122451646,1.02852742623317,1.02941856383518,1.03027033638036,1.03064522431562,1.03058319480665,1.02896042724341,1.03209055304628,1.02896544385692
207,1.00811308511162,1.01689464425743,1.01828283724661,1.01828918509395,1.01824514199512,1.01821831146388,1.01962536879894,1.01988624506301,1.0211328507851,1.02073733004167,1.0234609547668,1.02673879751005,1.02329923171654,1.02092241162386,1.02114250300018,1.02599420011704,1.02695654921516,1.02730437628794,1.02819188392757,1.02716041833352,1.03255487334319,1.03456038066598,1.0345335942884,1.03747138929208,1.03844685257848,1.03997784044837,1.0444004528203,1.04718538693884,1.04872371030896,1.0500160626838,1.0505317560244,1.05048156000437,1.04723555140602,1.05115159699435,1.04724069755336,1.00564245474734,1.01249300106672,1.01378546946562,1.01379185617014,1.01374761950981,1.01375885166008,1.0150783459899,1.01534105284109,1.01659750921591,1.01604776418969,1.01838814041836,1.02135411207726,1.01822561068977,1.01623372304055,1.01645485279603,1.01911024876203,1.0197874384773,1.01997211986464,1.02052545280527,1.01982713233073,1.0239323745366,1.02535417225217,1.02532716368796,1.02732576538638,1.0281369448059,1.02896640629538,1.03186986284997,1.0335314441303,1.03455472546023,1.03551308720888,1.03592395986832,1.03587336629203,1.03389124629225,1.03734098637282,1.03389647771346
208,1.00814354900069,1.01694929862069,1.01834135638802,1.01834725255211,1.01830306150854,1.01827927991986,1.01969084694604,1.01995176720853,1.02119966451978,1.02080956592458,1.02355477570311,1.02685180231488,1.02339284290378,1.02099415055043,1.02121370150954,1.0260673863027,1.02703092186091,1.02737957915824,1.02827005556306,1.02723525885699,1.03263729204349,1.03464527928655,1.03461801723192,1.03755865037587,1.0385363002063,1.04006652697468,1.0444920831983,1.04728333163933,1.04882295655748,1.05011694974271,1.05063305696568,1.05058294905885,1.04732040680944,1.05122805317327,1.04732518684684,1.00565132758695,1.01250920003121,1.01380364651269,1.01380957973819,1.01376519270873,1.01377905200333,1.01510079151342,1.01536311169897,1.01661804482018,1.01607533555556,1.01843293052492,1.02141452950834,1.01827018220389,1.01626080322616,1.01648139968081,1.01912736828531,1.01980433931151,1.01998912224135,1.0205437821967,1.01984376148586,1.02394624622328,1.02536668586298,1.02533919535344,1.02733504772871,1.02814687966271,1.02897217217913,1.03186990805742,1.03353139878841,1.03455274791134,1.03551030743573,1.0359207458149,1.03587011236164,1.03388055198808,1.037316880623,1.03388541294827
209,1.00820595930973,1.0170596161165,1.01846246082649,1.0184691909185,1.01842528342025,1.01839771394182,1.0198182753986,1.02008079932935,1.02133737453633,1.02094394432771,1.02370141763922,1.02700580905654,1.02353992339181,1.02112939947293,1.02134989211492,1.0262206648537,1.02718735925547,1.02753720806161,1.02842851133501,1.02739359951746,1.03282268456079,1.03484037554097,1.03481400232433,1.03776826361628,1.03874823478709,1.04028969315808,1.04473821571944,1.04754371765919,1.04909248464234,1.05039207978015,1.05091018506617,1.05086045248376,1.04758793016584,1.05152192166646,1.04759338517573,1.00570214404832,1.01259876036057,1.01390346790734,1.01391023910225,1.01386613601652,1.01387656372707,1.01520695602057,1.01547092390098,1.01673480346603,1.0161877344045,1.01855563577689,1.02154298976647,1.01839332450761,1.01637408092152,1.01659562845065,1.01924788634829,1.01992648934359,1.02011158196987,1.02066525977911,1.01996693339782,1.02409052645811,1.02551782817308,1.02549123376372,1.02749608128857,1.02830944469102,1.02914248390407,1.03205566354428,1.03372587720112,1.03475388791753,1.03571546432868,1.0361274129639,1.0360771642499,1.03408360175825,1.0375442481568,1.03408914709969
210,1.00840465528681,1.01741384079782,1.01882797026904,1.01883414991066,1.01879007546609,1.01877344625181,1.02021669457047,1.02048379746545,1.02177150953212,1.02135758965062,1.0241601657505,1.02750313270311,1.02399847126653,1.02154238216742,1.02176214819337,1.02674205544621,1.02771925918721,1.02807472837915,1.02898032612579,1.02793074233001,1.03346144950777,1.03551560686813,1.03548867081527,1.03849681136405,1.03948965665744,1.04106614519871,1.04559929346409,1.04846383072491,1.05003596178362,1.05135500953055,1.05187924411804,1.05183252116237,1.04849545562492,1.05250382157789,1.04850046215254,1.00586431399552,1.01288748388785,1.01420231246668,1.01420852023968,1.01416424445331,1.01418679646456,1.01553921808733,1.01580803079057,1.01710479486473,1.01653308246825,1.01894050734489,1.02196189935744,1.01877798336426,1.01671875178902,1.01693956106821,1.01966445683086,1.02034829714401,1.02053597254751,1.02109786019308,1.0203909213299,1.02459738046396,1.02605184694028,1.02602466184771,1.0280681131818,1.02889188017031,1.02974823188016,1.03272112229211,1.03443191337243,1.03547493032691,1.03645076842433,1.03686724501645,1.03682011210232,1.03478195056422,1.0383109827964,1.03478702317059
211,1.00864049629747,1.01783316670246,1.01928408650272,1.01929087625185,1.01924702590649,1.01921974219557,1.0206894975742,1.02095940555685,1.02226423971955,1.02185914109057,1.02473418904145,1.02813459623295,1.02457289017608,1.02204449992493,1.02226487069286,1.02733756926374,1.02832574207748,1.02868649448417,1.02960291103548,1.02854310041453,1.03417984260291,1.03627035055694,1.03624408269251,1.03930280039381,1.04031136770251,1.04191673492966,1.04652756414626,1.04944937990796,1.05105418282837,1.05239667966436,1.05292934835586,1.0528814855004,1.04946535621608,1.05350768825811,1.04947085417115,1.00606005719901,1.01323494934698,1.01458474174583,1.01459156289626,1.01454750910919,1.01456091169834,1.01593874572581,1.01621060711775,1.01752604051735,1.01695862458084,1.0194311408023,1.02250393294921,1.01926900161465,1.01714487643633,1.01736630942016,1.02014603738612,1.02083490318593,1.02102442637684,1.02159016459279,1.02087995463614,1.02517311223705,1.02665405830349,1.0266275437885,1.02870533065222,1.0295422046446,1.03041499882086,1.03343910992743,1.03518727802079,1.03625411787269,1.03724768078356,1.03767083064771,1.03762259214442,1.03552737234828,1.03908395394378,1.03553294403611
212,1.00864053029366,1.01783340355327,1.01928914750218,1.01929575357075,1.01925184221089,1.01922022925714,1.02068950358413,1.02095784877731,1.0222529180837,1.02186513527199,1.02475764108103,1.02817304551956,1.02459625454104,1.0220502961527,1.02227045208934,1.02733391227845,1.02832237438745,1.02868336299581,1.02960075376321,1.02853981679999,1.03416874246423,1.03625721280323,1.03623075027101,1.03928586339566,1.04029563399099,1.04189546999161,1.04649888066558,1.04941519980193,1.05101817122452,1.0523604667198,1.05289225104645,1.05284605028361,1.04942672348512,1.05345676097767,1.04943207299677,1.00606053409497,1.01323597424787,1.01459050168054,1.01459713829381,1.01455302324101,1.01456199175784,1.01593910398485,1.01620937749712,1.01751488486512,1.01696470770555,1.0194539799603,1.02254119105823,1.01929175256425,1.01715076063072,1.01737197772055,1.02014411751388,1.02083324742771,1.02102299652345,1.02158968472942,1.02087837175327,1.02516463044633,1.0266438541451,1.02661714321092,1.02869185402735,1.02952995985847,1.03039770977534,1.03341531405679,1.03515862751121,1.03622392984607,1.03721747993751,1.03763979157909,1.03759322998543,1.03549418149503,1.03903868157807,1.03549960271402
213,1.00834568773898,1.01730819526905,1.0187249045387,1.01873181607538,1.01868798098134,1.01866669772826,1.02010558194406,1.02037067682602,1.021643700253,1.02124840423436,1.0240505186331,1.02739090890603,1.02388917065598,1.02143400048544,1.02165464038973,1.02657111895746,1.02754833891472,1.02790342988975,1.0288064698016,1.02776002391904,1.03323733133101,1.0352737758968,1.03524760766031,1.03822797820707,1.03921775120606,1.04077156354192,1.045258789899,1.04809324647473,1.04965565031788,1.050964358133,1.0514846374701,1.05143717535765,1.04811951528008,1.05208125502716,1.04812511589814,1.0058402045748,1.01284404695753,1.01416348481399,1.01417043859771,1.01412640822966,1.01414471266941,1.01549516116823,1.015762409134,1.01704734653166,1.01649270683431,1.01890418858114,1.02192665598876,1.01874202441782,1.01667919554061,1.01690089136975,1.01958757565671,1.02027378035241,1.02046232743052,1.02102432934448,1.02031788118749,1.02449060487106,1.02593478950791,1.02590840214024,1.02793536997551,1.02875861057446,1.02959997306893,1.03254489059728,1.034238604541,1.03527828574699,1.03624810157989,1.03666205687018,1.03661429726107,1.0345792702798,1.03806977776361,1.03458496382404
214,1.00801314412896,1.01671676601918,1.01809973437847,1.01810607593299,1.01806202242005,1.01803295426161,1.01943418431953,1.01969294033049,1.02092569075174,1.02054630682632,1.02327037626454,1.02654880289577,1.02310861934136,1.02073141508322,1.02095153903229,1.02572576364486,1.0266792094213,1.02702253255452,1.02789960728302,1.02687852888268,1.0322265519139,1.03421234819969,1.03418554491151,1.03709164636155,1.03806316797671,1.03956800557095,1.04393780415439,1.0466869723389,1.04820803462734,1.04948906009208,1.05000112008637,1.04995022695027,1.04673931986708,1.05062257706375,1.04674446241944,1.00557407582747,1.0123714629117,1.01366033029942,1.01366671014243,1.0136224654975,1.01363133229847,1.01494658830934,1.01520739884657,1.01645148258778,1.01591764798646,1.01826244899576,1.02123223206145,1.01809989549604,1.01610362222019,1.01632477120387,1.0189285993768,1.01959995872619,1.01978185523455,1.02032835912563,1.01963683436023,1.02371256860444,1.02512175941286,1.02509473645564,1.02707274229839,1.02788228497598,1.02869340655803,1.03156182614324,1.03320070423953,1.03421291332585,1.03516397753488,1.03557250967818,1.03552128948839,1.03355860346635,1.03698193676334,1.0335638301266
215,1.00784103676134,1.01641613990003,1.01778457511279,1.01778479237998,1.01773868257198,1.01770748603737,1.01907324323569,1.01932729802588,1.02054257719713,1.02015095675268,1.02282965174182,1.0260903088887,1.02266477597302,1.02032956794584,1.02054265215857,1.02530501201467,1.02623561640862,1.02657046015321,1.02744203309897,1.02642133000026,1.03175220934041,1.03372097437786,1.03368766927465,1.03657691366901,1.03754091271297,1.03903310094276,1.04337354168702,1.04610458695769,1.04762071051385,1.04889561324989,1.04940370430014,1.0493520918388,1.04616021561623,1.05002560951948,1.04616039425776,1.00542273921345,1.01210816221673,1.01338331165348,1.0133835397197,1.01333723129059,1.01334291699093,1.01462301076149,1.01487882069103,1.01610356181723,1.01556143079203,1.01786583832985,1.02082202830895,1.01770015734556,1.01574087055834,1.01595493870454,1.01856795381203,1.01922080963044,1.01939677567099,1.01994299757709,1.01924660077079,1.02331263443043,1.02470982424605,1.0246762429462,1.02664594055392,1.02744943683292,1.02825424453132,1.03110709127635,1.03273797400593,1.03374968184378,1.03469721457251,1.03510251053603,1.0350504945541,1.03309673258565,1.03650451754205,1.03309693080349
216,1.00798074494663,1.01666540226262,1.01805032014859,1.01804986671855,1.0180035453595,1.01797301596405,1.01935697353903,1.01961303724047,1.02084295222145,1.02045407178519,1.0231899121677,1.02649958455685,1.02302476079155,1.02063191085377,1.02084415177862,1.02566331415879,1.02660108077626,1.02693990217498,1.02782224154728,1.02679027158466,1.03223867515403,1.03424635091395,1.03421235258648,1.03715764644958,1.03813738459102,1.03966255022259,1.04408916256253,1.04688351556828,1.04843168155042,1.04973173221435,1.05024827963762,1.05019733153522,1.04691986252988,1.0508309033611,1.04691949760194,1.00552095217418,1.01228333929591,1.01357308323417,1.01357263789803,1.01352611357897,1.01353276232777,1.0148290978408,1.01508678081103,1.01632524713405,1.01578447295642,1.01813951202124,1.02113942352401,1.01797354010965,1.01596315159553,1.01617638981366,1.01881129013123,1.01946754669023,1.01964536420391,1.02019795844472,1.01949466786363,1.02365447954406,1.02508070665165,1.02504642137945,1.02705644118886,1.02787290496336,1.02869893074233,1.03161241302578,1.0332874295313,1.03432228015296,1.0352890864131,1.03570096883444,1.03564956558727,1.03363298066434,1.03707821416963,1.03363262879038
217,1.00735594471839,1.01555296517309,1.01686502804035,1.0168651497711,1.01681896628743,1.01680396399669,1.01813336215467,1.01838469792869,1.01958210106542,1.01916680630865,1.02172741343463,1.02489182653751,1.02156231191329,1.01934548728137,1.01955866596037,1.02403451777351,1.02494659477015,1.02527201573364,1.02612202084024,1.02512261730009,1.03025399988867,1.03215378366666,1.03212032643642,1.03491009283802,1.03585116205145,1.03727629104725,1.04145890814082,1.04407908539645,1.04553820599381,1.04677160132438,1.04726506726531,1.04721339007572,1.04415249846535,1.04790916331136,1.04415259972427,1.00503915492373,1.01142650969198,1.01265036146174,1.01265049277751,1.01260411863734,1.01262366075832,1.01387143432974,1.01412451220211,1.01533137471679,1.0147718568297,1.01697505137945,1.01984875233871,1.01680917747002,1.01495133115307,1.01516545216127,1.01758098675674,1.01822871591287,1.01840290974465,1.01894325145434,1.01825250819067,1.0221682376562,1.02352008125904,1.02348635726582,1.02539463264494,1.02618228481381,1.02694786899276,1.02970423949774,1.03126971743964,1.03224515469395,1.03316458011462,1.03355944198235,1.03350740471624,1.03163318750925,1.03495002231758,1.03163330601121
218,1.00700837198724,1.01493584687334,1.01619497142091,1.01619369344411,1.01614701274214,1.01613197210169,1.0174043336503,1.01764624338601,1.01878507048134,1.01839050282288,1.02083500480769,1.02390871566181,1.02066906184616,1.0185678187827,1.01877953169015,1.02318825353638,1.0240741887699,1.02438706620455,1.02521123002748,1.02423638104157,1.02925746628231,1.03110924912529,1.03107427382472,1.03379415272229,1.03471289103613,1.03609839705878,1.04017368031642,1.04272092396164,1.04415161690071,1.0453625622249,1.04584791297027,1.04579099931234,1.0428086463926,1.04647026874518,1.04280761103909,1.00474150128671,1.0108988767539,1.01207159527585,1.01207032055488,1.01202345114139,1.01204084981051,1.01323259386448,1.01347566776325,1.01462024754039,1.01408978223233,1.01618779432396,1.01897975183038,1.01602109178112,1.01426786821273,1.01448049660065,1.01687810943278,1.01750822015054,1.01767483528035,1.01819933266584,1.01752316060873,1.02135090469361,1.02266721617904,1.02263196659736,1.02449116925052,1.02525978545545,1.02600175708094,1.02868473095475,1.03020241717504,1.03116059198659,1.03206430363276,1.03245304799437,1.03239559314198,1.03057379067617,1.03380223238447,1.03057275799785
219,1.00826443544498,1.01717144377711,1.01860087654387,1.01859929526233,1.01855262283991,1.01851179959312,1.0199302406365,1.02019045830911,1.02145007027981,1.02106256684137,1.0239015741848,1.02729941244797,1.02373597643192,1.02123909045465,1.02144989294325,1.02638269262772,1.02732648703308,1.0276689900029,1.02856243164961,1.02751853368618,1.03310360213379,1.03515624444551,1.03512108185734,1.03813109683753,1.03913272264711,1.04069028610307,1.04521328266028,1.04807409122603,1.0496589216582,1.05098842116213,1.05151521227714,1.05146529809505,1.04810113749258,1.05207109336654,1.0480998593767,1.00575333565658,1.01269751446719,1.01402949778148,1.01402791989651,1.01398103874577,1.01397877508818,1.01530775042691,1.01556979897671,1.01683930886085,1.01629460316003,1.01874275531841,1.02182263524176,1.01857631740727,1.01647197814954,1.01668379242059,1.01938595464051,1.02004114217248,1.02021856234381,1.02077398278302,1.02006701196919,1.0243381978066,1.02579695389265,1.02576148813567,1.02781591818662,1.02865075421746,1.02949393680257,1.0324708539577,1.03418780076852,1.03524827573901,1.03623758298419,1.03665757329934,1.03660724663414,1.03453103328884,1.03802684021609,1.03452975684081
220,1.00834220542443,1.01730992514006,1.0187309445469,1.01872934500159,1.01868267238822,1.01865382518404,1.02007342225404,1.02033683519176,1.02161732521718,1.02119376069916,1.0240008031405,1.02737215456094,1.02383521226781,1.02137024184542,1.02158099577526,1.02660567273757,1.02755729394966,1.02790376605319,1.02880645659313,1.02775332888322,1.03331521771953,1.03536449124888,1.03532931619701,1.0383365364904,1.03933222888995,1.0408954627087,1.04541800493674,1.04828368040128,1.04986340574595,1.05118785645465,1.05171220635542,1.05166371785387,1.04829370997065,1.05226860315493,1.04829241713695,1.00581755834116,1.01281172114038,1.01413431253325,1.01413271634404,1.01408583386702,1.0140961906497,1.01542592623463,1.01569114385119,1.01698135117844,1.01640029611164,1.01881515899879,1.02186748609745,1.01864872367344,1.01657763297545,1.01678940384541,1.01957113252509,1.02023136057189,1.02041116811546,1.02097258224201,1.02025963101353,1.02450377612997,1.02595644579387,1.02592096594861,1.02796832222323,1.02879616046309,1.02964227336978,1.03261206520031,1.03432904995454,1.03538215061637,1.03636491480172,1.03678198104137,1.03673307990684,1.03465658821382,1.03815529014305,1.03465529688011
221,1.0078827916347,1.01649355232495,1.01786174787265,1.01785865249403,1.01781144166427,1.01778467594357,1.0191501919278,1.01940527357595,1.02063443168275,1.02022310737243,1.02291433548039,1.02619571943456,1.02274782468551,1.0203981539579,1.02060737032976,1.02543301305196,1.02635952026592,1.02669397136369,1.02757228625409,1.02654212161057,1.03189319405342,1.03386475374772,1.03382794469807,1.03672392970889,1.037692045164,1.03918158663291,1.04352786560926,1.04627086642839,1.04779009369509,1.04906741551732,1.04957545406943,1.04952296747347,1.04630258183486,1.05015040151538,1.0463000749649,1.00545643403399,1.01217115154364,1.01344563931495,1.0134425401604,1.01339512518319,1.01340549385231,1.01468503844661,1.01494189440239,1.01618066471339,1.01561810425603,1.01793366597879,1.02090950982458,1.01776633913635,1.01579396581412,1.01600415168616,1.01867336799027,1.01932071109339,1.01949548809994,1.02004687824558,1.01934257061412,1.02342566993174,1.02482383326858,1.02478671578143,1.02676023328883,1.02756723031343,1.02836732849489,1.03122134820326,1.03286065459294,1.0338738491202,1.03482277526134,1.03522768420859,1.0351747847897,1.03319681513982,1.03658599619694,1.03319429346706
222,1.00730255305669,1.0154800395714,1.01678146766206,1.01675789476533,1.01670380680474,1.01668136849984,1.01794161952452,1.01818303495766,1.0193671316952,1.0189112183255,1.02148224492348,1.02473027574389,1.021305307067,1.0190645309488,1.01925019808569,1.02404012582545,1.02487565370641,1.02517442283308,1.02601732733939,1.02500542071615,1.03026899207292,1.0321728414491,1.03211427400669,1.03492946421824,1.03587822009295,1.03729266657258,1.04149339304636,1.04412988277966,1.04560530270666,1.04686547904969,1.04736579604079,1.0473081751518,1.04419698368436,1.0479470089369,1.04417785788444,1.0049829973858,1.01134881142865,1.01256221213829,1.01253854875435,1.01248423650948,1.01249608161915,1.01367466888129,1.0139176857185,1.01511054295567,1.01451179713418,1.01672768842612,1.01968724675589,1.01654992148126,1.01466579225627,1.01485228193364,1.01757903308222,1.01815095400383,1.01829904106981,1.01883369591528,1.01812890074808,1.02217124085944,1.02352575351103,1.02346670355603,1.02539845744853,1.02619346221029,1.02694667487779,1.02971783828163,1.03129689849583,1.03228731824902,1.0332327092941,1.03363410808883,1.03357603519914,1.03165555893143,1.03496436314442,1.03163621395486
223,1.00742376106673,1.01569410113474,1.01701731977044,1.01699547077835,1.01694196838677,1.01689526162763,1.01814460979881,1.01837989483748,1.01952048655317,1.01912378544401,1.02170731001948,1.02496000932621,1.02153126674356,1.01927890925455,1.01946653686745,1.02436796404602,1.02522018529947,1.0255265224204,1.02638299353471,1.02535899895551,1.0306646263698,1.03258787507849,1.03253115204965,1.03537601949833,1.03632947681414,1.03776879382627,1.04201971351665,1.04468941307058,1.04618302569513,1.04745121280079,1.04795322426864,1.04790053116797,1.04475012660545,1.04854170069202,1.04473240495544,1.00507426223777,1.01150937505968,1.01274306244385,1.0127211292374,1.01266740217788,1.01265561280675,1.01382219543593,1.01405898247909,1.01520765084702,1.01466763468085,1.01689256923372,1.01985397730546,1.0167156907412,1.014823457958,1.01501192751224,1.01782343205394,1.01840832229364,1.01856185422242,1.0191056826397,1.01839318825772,1.02246277022116,1.0238297823431,1.02377258684897,1.02572302424986,1.02652066520918,1.02729073767786,1.03009437624412,1.03169350073955,1.03269608531343,1.03364547664969,1.03404729079447,1.03399416375915,1.03204958714433,1.03539434594145,1.03203166121081
224,1.00749724418273,1.01580771261109,1.01711028952508,1.01710684075769,1.01705947793402,1.01704459896058,1.01835193493326,1.01859903837516,1.01977674155824,1.01936958144594,1.02191524679592,1.02507836836027,1.0217483982364,1.01954439804172,1.01975338122662,1.02448317633238,1.02538275228018,1.02570372937833,1.02655162732613,1.02555144260449,1.03078021982503,1.03270102906387,1.03266380645105,1.03548500402058,1.0364294756466,1.03787746574778,1.04210968754852,1.04477539651484,1.04626714288378,1.04752368644187,1.04802521930497,1.04796683857608,1.04483081139859,1.04860710293284,1.04482801615064,1.00514771803592,1.01162275522693,1.01283576180185,1.01283230759965,1.0127847464031,1.01280540977955,1.01403054799818,1.01427938424761,1.01546649373379,1.01491433486662,1.01710045334823,1.01997121569963,1.01693281389044,1.01508993865221,1.01529985860453,1.01793696885414,1.01856776655814,1.01873500481039,1.01926813714999,1.01858168065948,1.02257760598419,1.02394232138551,1.02390479574943,1.02583138068341,1.02661997422757,1.02739881332658,1.03018363093715,1.0317788367917,1.03277976099619,1.03371770411114,1.03411917555142,1.03406035098259,1.0321293399412,1.03545994853726,1.03212652632491
225,1.00763805814656,1.01605797039295,1.01741880992421,1.01741578161552,1.0173685730087,1.01733594646389,1.01868622014388,1.01894001935795,1.02016049484313,1.01974119606224,1.02238374483788,1.02562519727129,1.02221718154213,1.01991639874863,1.02012579363118,1.02476139142506,1.025673549991,1.02600067403208,1.02686186340322,1.02584877804948,1.03104289420455,1.0329583955171,1.03292162660128,1.03573242552667,1.0366886726915,1.03810983881966,1.04231521310097,1.04497266699959,1.04645224711075,1.04770015945647,1.04819956332299,1.04814357606806,1.04497697632901,1.04865669061363,1.04497452175911,1.00526343150358,1.01182808839301,1.01309665687775,1.01309362486901,1.01304621638064,1.01304932861259,1.01431435371529,1.014569663824,1.01579807814694,1.01523172442435,1.0175046515964,1.02044546317234,1.01733728847178,1.01540772540049,1.01561807004577,1.0181498973782,1.018789452643,1.01896069684463,1.01950263806329,1.01880775578272,1.02276320372823,1.0241188697692,1.02408179897711,1.02599231035415,1.02679089882469,1.02753981373114,1.03028923970344,1.03186975805679,1.03285539896008,1.03378251577222,1.03418113721299,1.03412465195988,1.03217187876494,1.03540242103199,1.03216940985107
226,1.00836703547763,1.01735544666854,1.01877435367482,1.01877132121081,1.0187241727944,1.01869010157588,1.0201047837044,1.02036615512404,1.0216364842886,1.02122633490034,1.02404761124255,1.0274352070226,1.02388131492,1.02140127400046,1.02161035468109,1.02670007599367,1.02764087673731,1.02798263870356,1.02887768533637,1.02783102931239,1.03346018035629,1.03552338624095,1.03548669992057,1.03851358809932,1.03951295069599,1.04108913727006,1.04564227142504,1.04853482330477,1.05013392407639,1.0514705055164,1.05199837548619,1.05194781278063,1.04853451092738,1.05251839666441,1.04853205813694,1.00583262263308,1.0128397303739,1.01416011506822,1.0141570687134,1.01410970543526,1.01411492671163,1.01543963807058,1.01570284563909,1.01698314489678,1.01641493405176,1.01884346979608,1.02191161624971,1.01867632281447,1.01659070108245,1.01680077175725,1.01963738416831,1.02028615725603,1.02046090633527,1.02101403483219,1.02030817782203,1.0246123025511,1.02607607874797,1.026039053967,1.02810150312097,1.02893232654132,1.02978777437221,1.03278062711178,1.03451882159299,1.03558874734899,1.03658196101343,1.03700199509477,1.03695102178243,1.03483789843584,1.03834349519329,1.03483541282724
227,1.00746479994006,1.01574961474012,1.0170618049918,1.0170587667009,1.01701153853321,1.01699152957336,1.0183077682043,1.01855696097862,1.01974734275143,1.01933014388054,1.02188533000999,1.02505506311708,1.02171868096573,1.01950540760497,1.01971487653585,1.02437188867878,1.025274203104,1.0255963371353,1.0264459851602,1.02544437383378,1.03061600960653,1.03252404083973,1.03248724698717,1.03529230254546,1.03623462229099,1.03766993949193,1.04187573780934,1.04451537786106,1.04598522633472,1.04722405902648,1.04771978798773,1.0476658426848,1.04458770189548,1.0483900971186,1.04458523917391,1.00512104650073,1.0115749914193,1.01279736558522,1.01279432354937,1.01274689803644,1.01276206865385,1.01399557826509,1.01424637882908,1.01544535434458,1.01488381312893,1.01707868728558,1.01995541319451,1.01691124964471,1.01505986430232,1.01527027013256,1.01784378444798,1.01847808897213,1.01864694373667,1.01918271599898,1.01849394807115,1.02243744836109,1.0237915354613,1.02375444303675,1.02566855973794,1.02645544077946,1.02722464489588,1.02998915061237,1.03156314428561,1.03254426574197,1.03346574556085,1.03386178667884,1.03380741066414,1.03192856724972,1.03528603770936,1.03192609021207
228,1.00748949958741,1.01579480483249,1.0170806179634,1.01707621958431,1.01702853878381,1.01703159623089,1.01834069186239,1.01859186163067,1.01979805631979,1.01934354203679,1.02185682704926,1.02499621997262,1.02168949625463,1.0195173448693,1.01972522894122,1.02447602476707,1.02537489428137,1.02569598835878,1.02654635687072,1.0255429156036,1.0307714980913,1.03269801455202,1.03265978578982,1.03549800634801,1.03644552069707,1.03790521659659,1.04216426792613,1.04483319429058,1.04631415567462,1.04756665589759,1.04806517109442,1.04801541579833,1.04492097603525,1.04877870180054,1.04491741085529,1.00512270547856,1.01157917221749,1.01277410881841,1.01276970078371,1.0127218187284,1.01276004082011,1.01398553540107,1.01423804964013,1.01545112022627,1.01485403942855,1.01700651182201,1.01985255279243,1.01683838190313,1.01502863078447,1.015237453752,1.01788461112273,1.01851423236735,1.0186813889142,1.0192164557945,1.01852726637527,1.02251246599887,1.02387951033361,1.02384096753673,1.02577976444857,1.0265702713335,1.02735758717959,1.03016158307178,1.03175469466194,1.03274203388419,1.03367383550079,1.03407154175016,1.03402131420932,1.03213853592882,1.03554544449629,1.03213494251059
229,1.00644685315328,1.01397717185732,1.01516487447291,1.01512045405883,1.01505934060201,1.01505565795305,1.01615784166641,1.01638295132073,1.01750538999174,1.01695415743659,1.01922034119804,1.02228440453934,1.01903264348534,1.01708543691697,1.01724724302287,1.02195953368888,1.02271634858325,1.02298570263401,1.02380873938261,1.02279912462142,1.02778283362286,1.02956578620805,1.02948499566446,1.03215608297549,1.03305572689144,1.03437373195028,1.03833967141491,1.04081318256797,1.04219905348995,1.04339181450778,1.04386286997138,1.04380812333598,1.04090124009513,1.04453244227291,1.04086514095987,1.00428182262973,1.01012241020001,1.0112295307312,1.01118494319906,1.01112359260008,1.01115043821294,1.01217732141857,1.01240352917484,1.01353174378172,1.01285313493454,1.01479697854721,1.0175996477738,1.01460846104607,1.01298495956471,1.01314743427527,1.01593118881886,1.0164459943075,1.01657714416054,1.01711762313629,1.0163893915625,1.02022362212436,1.02149319033522,1.02141176979379,1.02325813795973,1.02401465325665,1.02471461656235,1.02734569625452,1.02883197105243,1.02976448824643,1.03066252410399,1.03104079508034,1.03098557361967,1.02919174489769,1.03240657377203,1.02915524474062
230,1.00575905036606,1.0127494845754,1.01383194648389,1.01379236981705,1.01373281063313,1.01373477778668,1.01475307312187,1.01496507727698,1.01599121611564,1.01547663072525,1.01751051925737,1.02036897636102,1.01732494879399,1.01561336180753,1.01578110937742,1.02024011108748,1.02095947853112,1.02120739408961,1.0219695714874,1.02102454757203,1.02577051495119,1.02746564619875,1.02738989424275,1.02993151250584,1.0307920050687,1.03204132066314,1.03581331367658,1.0381358433748,1.03945646649999,1.04060368840765,1.04106217588033,1.04100393958713,1.0383126401424,1.0418618569851,1.03828043968833,1.00371983017997,1.00911967303935,1.01012771913806,1.01008800269958,1.01002822586655,1.01005725140286,1.01100531940234,1.01121800135411,1.01224722159764,1.01161799361257,1.01335517758455,1.01597308688458,1.01316884515765,1.011755258328,1.01192365764354,1.01456387338408,1.01505968151995,1.01517996342868,1.01568101047385,1.0149960333213,1.01864870162108,1.01985941471541,1.01978310601641,1.02154707430246,1.02227298808321,1.02293901656114,1.02545213203427,1.02684410181404,1.02773704767392,1.02860582120871,1.0289765869451,1.0289177959969,1.02727586086745,1.0304279516532,1.02724332366159
231,1.00699180902715,1.01494095045624,1.01620461235603,1.01616619321767,1.01610712842372,1.01608015864046,1.01725899499761,1.01749071284409,1.01864359853204,1.01814491741035,1.02060538593538,1.02380973795222,1.02042090918376,1.01828243287108,1.01845098006782,1.02333234481368,1.02411987285723,1.02440183564135,1.02524012366128,1.0242204407101,1.02949654499898,1.03137994183365,1.03130560666762,1.03411067271924,1.03504938584668,1.03645225625985,1.04062971780607,1.043267620267,1.04474365827481,1.04599787942595,1.04649140846733,1.04643534872076,1.04329201829092,1.04699195813086,1.04326083622161,1.00469529863813,1.01085138159104,1.01202778391812,1.01198921282735,1.01192990505864,1.01193523710157,1.01303240694529,1.01326496097432,1.01442178195666,1.01378915586234,1.01590385247322,1.01882764940271,1.01571852004558,1.01392727781231,1.01409656466156,1.01694023469604,1.01747126610058,1.01760678113797,1.01814545874519,1.01742417680117,1.02148287442434,1.0228225901742,1.02274764300618,1.02467951991105,1.02546605874254,1.02621547329937,1.02897993894367,1.03057214349706,1.03156794920655,1.03250973811151,1.03290489291946,1.03284820643723,1.03088664561564,1.03414620997464,1.03085509951536
232,1.00624496355886,1.0136127520368,1.01479817570194,1.01475948984574,1.0147002719128,1.01467615732366,1.01577340960376,1.01600061657074,1.01712411600612,1.01655312025658,1.01873079686834,1.02170407401244,1.01854587393777,1.01669062199304,1.01685918479058,1.02139909965865,1.02215160662593,1.02241587088561,1.02321386122754,1.0222339465586,1.02716714237185,1.02892591871456,1.02885117957055,1.03148164504604,1.03236065287784,1.03367353625523,1.03758864093367,1.04004497548463,1.04143399210675,1.04261122928184,1.04307725552417,1.04301599009715,1.04011522722256,1.04366274038451,1.0400837762496,1.00411741649008,1.00982502206429,1.01093154620525,1.01089271821272,1.01083327456291,1.01083881371259,1.01186235384768,1.01209054487584,1.01321905351732,1.01252449762101,1.01438752704657,1.01710560826084,1.01420181101444,1.01266255985339,1.01283180654418,1.01547584231547,1.01599253369143,1.01612212282676,1.01664465798658,1.0159390736855,1.01973814835101,1.02099201770858,1.02091670666314,1.02273620701626,1.02347463699921,1.02417959416558,1.02678201878897,1.02826720720034,1.02921019694454,1.03009713717537,1.03047174529655,1.03040992639421,1.0286056072595,1.03174280410192,1.02857381431917
233,1.00815161068887,1.0170028726895,1.01839619245761,1.01835997844355,1.01830174867605,1.01828978778188,1.01961129936793,1.01986661510706,1.02116916749559,1.0206153540342,1.02337588258954,1.02681856576716,1.02319296226383,1.02075481292147,1.02092542093485,1.02626885349036,1.02712842850331,1.02744584722366,1.02836111698136,1.027266744084,1.03307671546884,1.0351538576617,1.03508204022699,1.03816233748489,1.03917013993059,1.04075258835119,1.04536422944216,1.04831989464732,1.04995625460044,1.05132591851432,1.05185722280811,1.05180383500693,1.04824836916069,1.05220672181177,1.04821905302374,1.00562993429762,1.01251034213342,1.01380670018426,1.01377032197683,1.01371182817452,1.01373821753896,1.01497080569568,1.01522771320199,1.01653898367745,1.01583127870568,1.01820744793763,1.02133811588889,1.01802359774186,1.01597139431587,1.01614280613987,1.0192414439007,1.01981417388898,1.01996771253037,1.02054794531513,1.01978729433033,1.02426758586323,1.02574660264143,1.0256741255439,1.02779264281176,1.028632934755,1.02949546225705,1.03255038094569,1.03435320331006,1.03546079390999,1.03648714752786,1.03691048583808,1.03685659856051,1.03460285821336,1.03808324060593,1.03457315474295
234,1.00889297807706,1.01832254553367,1.01983451650647,1.01979863280346,1.01974057839455,1.01968858577734,1.02109667261776,1.02136224406893,1.02273140024333,1.02218991119123,1.02518719286127,1.02882278678014,1.02500473511264,1.02232945459882,1.02250012435906,1.02815348666589,1.02904597882544,1.02938000132423,1.03033289565559,1.029201465863,1.03535263587187,1.03755016094505,1.03747880488529,1.04073341750727,1.04178895199319,1.04347833161855,1.04836108701678,1.05150128594124,1.05322764386517,1.05466766307503,1.05522145742159,1.05517875989171,1.05140934481216,1.05559258000899,1.05138034264948,1.00621819052649,1.01355597328811,1.01496370370401,1.01492764750834,1.01486931400036,1.01485914354616,1.01617224757,1.01643962300497,1.01781877894038,1.01711166438133,1.01969711748705,1.02299830459678,1.01951367578354,1.01725190456553,1.01742342694794,1.0206968185545,1.02128261771553,1.02144140568499,1.02203608586341,1.02126148042232,1.02600658589015,1.02756961697896,1.02749756668183,1.02973158265845,1.03060910581982,1.03153486568981,1.03476565973736,1.03668239049339,1.03784782193991,1.03892394623593,1.03936333862324,1.03932025211765,1.0369315104851,1.04061020268031,1.03690210260737
235,1.00916571319126,1.01879287523885,1.02034271358018,1.02032333428718,1.02027080628846,1.02018540432868,1.02162076480236,1.02190003133905,1.02332274793209,1.02269703012018,1.02552245315324,1.02896350939173,1.02534825932616,1.02285418378616,1.0230439451202,1.02881982330011,1.02977288122693,1.03012920036088,1.03109568942047,1.02996440689926,1.03606440550856,1.03827575423944,1.03822187816762,1.04147902912496,1.04254106359146,1.04424120396541,1.04913799789093,1.05228033336885,1.05399970252115,1.05543129169845,1.05598682592429,1.05594440901031,1.05219737778983,1.05640471428308,1.05218172001223,1.00644320335238,1.01394073596516,1.01538269403011,1.01536321987949,1.01531043482801,1.01526931517094,1.01660863549289,1.0168895562431,1.01832109371342,1.01753010135975,1.0199404755008,1.02304429141738,1.01976532676961,1.01768805308999,1.01787877854699,1.02122988681559,1.0218682279452,1.02204469186306,1.02264315700468,1.02187859273902,1.02655512003323,1.02812208910937,1.0280676799666,1.0302884629779,1.03116877738677,1.03209504153806,1.03531518252187,1.03721630730769,1.038366551358,1.03942877886296,1.0398682251973,1.03982534560896,1.03747884355158,1.04117309656513,1.03746296304406
236,1.00745328363059,1.01575956847403,1.01709911540971,1.01706337353298,1.01700524224014,1.01691750391999,1.01808473506021,1.01833138747205,1.0195759489634,1.01888840368501,1.02110813937531,1.02410444185953,1.02092507055834,1.01902865511932,1.01920015570068,1.02455629358849,1.02538381572413,1.02568468620991,1.0265605866477,1.02550570349113,1.03093991436457,1.03288662791275,1.03281520172304,1.03570390410929,1.0366703977679,1.03812026742586,1.04242627820145,1.04515967662936,1.04668650469152,1.04797494573512,1.04848028174973,1.04842285563226,1.04514632858417,1.04892845336597,1.04511734564764,1.00509085568303,1.01155179527569,1.01280168853824,1.0127658022819,1.01270742518629,1.01265741436206,1.01374541905731,1.01399368237733,1.01524715248619,1.01442034655885,1.01629541659042,1.01901217827393,1.01611147873716,1.01456123298534,1.01473350602227,1.01796950060923,1.01852790772941,1.01867499958124,1.01923650407158,1.01849478717828,1.02268106253218,1.02406649410488,1.02399446370072,1.02598060239698,1.02679000677595,1.02756420981774,1.03040955411766,1.03206179798196,1.03309275584338,1.0340592416812,1.03446335527165,1.03440545407335,1.03234818066954,1.03568063700644,1.03231885077137
237,1.00653355498603,1.0141072462802,1.01531808711697,1.01529953117343,1.01524704938227,1.01514873015313,1.01621811232842,1.01644121560951,1.01749465148603,1.01697250053769,1.01892815806217,1.02165406951048,1.0187532936054,1.01713152521562,1.01732342513519,1.02220535025684,1.02301352053598,1.02329581569423,1.02408899389085,1.0231306804114,1.02813507071583,1.02994098138339,1.02988764360088,1.03255925449437,1.0334622261021,1.03480351038245,1.03879059696259,1.04128680816819,1.04271168160024,1.04391407605843,1.0443935331709,1.04432911687846,1.04137511639486,1.04494677776582,1.04136004246752,1.00436429494883,1.01024474535574,1.01137557534652,1.01135695417718,1.01130426893467,1.01123927751435,1.01223759029007,1.01246214827067,1.01352345544701,1.0128764626443,1.01452236541061,1.01699693262949,1.01434674071565,1.01303614586514,1.01322883695814,1.01615717326884,1.01672137941268,1.01686419359797,1.01737196645858,1.01669801704569,1.02054799506197,1.02183742693502,1.02178367783664,1.02362481418761,1.02438388211645,1.02510273752169,1.02774564979203,1.0292474630531,1.03021619854047,1.03112215316948,1.03150841131693,1.03144352520843,1.02960990525551,1.03276489322306,1.02959467155446
238,1.00856119228613,1.01770122911444,1.0191572019269,1.01915401800969,1.0191068364587,1.0190077250731,1.02035860968093,1.0206273814373,1.02194626908828,1.02134993320038,1.02382340132044,1.02692400221629,1.02365699266341,1.02152468740227,1.02173356517084,1.02728553180036,1.02824746517692,1.02859999246187,1.02952036148938,1.02844834819848,1.03419974359917,1.0363100356408,1.03627321578605,1.03936915005259,1.04039316645276,1.04200316864561,1.04665908197582,1.04961956930233,1.05125036626373,1.05261528468602,1.05315177573404,1.05310830996271,1.04960357893345,1.05368037613955,1.04960100519544,1.00598246111926,1.01310622548841,1.01446196177544,1.01445876302784,1.01441136274385,1.01435517441712,1.01561855917858,1.01588928118398,1.01721885173938,1.01646695775099,1.01855666464732,1.02134533589827,1.01838939423758,1.01664255131852,1.01685243283971,1.02009234925165,1.02075590499304,1.02093777369527,1.02150880355813,1.02078498962198,1.02518541284146,1.02668409563942,1.02664692985847,1.028758684948,1.02961072119383,1.03048520757057,1.03354881620888,1.0353310496109,1.03642177960849,1.03743638974486,1.03786288114392,1.03781909070025,1.03564122514288,1.03923102224042,1.03563861633876
239,1.00808749480251,1.01685821834935,1.01825195213298,1.01824850339895,1.01820119247661,1.01815072621343,1.01950554699078,1.01976607487151,1.021031564338,1.02053849823223,1.02312539373224,1.02632137186002,1.02295874089293,1.02071311050198,1.02092184976829,1.02599966841914,1.02693642705673,1.0272762760539,1.02816790416277,1.02712421958062,1.03259659872083,1.03461379610107,1.0345766383673,1.03753963721792,1.03852796405509,1.04005541968243,1.04450406583665,1.04730259108087,1.04885031199429,1.05015665283743,1.05067557218458,1.0506260231516,1.0473630329437,1.05134344958473,1.04736024139674,1.00562720453312,1.01247501883904,1.01377428093788,1.0137708270756,1.01372330879673,1.01371236537286,1.01498258517775,1.01524527712049,1.01652289174967,1.01587612498121,1.01808854290051,1.02098003369332,1.01792106411952,1.01605156084758,1.01626127993106,1.01913928294712,1.01979152131502,1.01996857397474,1.02052702255903,1.01981543256596,1.02400025716933,1.02543433504088,1.02539686159272,1.02742121948919,1.02824597818291,1.02907136874111,1.03200125727409,1.03367652559592,1.03470952899143,1.03568223163873,1.03609646833269,1.03604662430701,1.03404598675522,1.03756196584885,1.03404317695605
240,1.00842575895924,1.01746016347615,1.01886734108925,1.01886409621953,1.01881688120388,1.01878956772346,1.02019283827243,1.02045260420725,1.02171299089627,1.02130370525562,1.02409798847447,1.02746387276952,1.02393159454013,1.02147840304051,1.02168722049736,1.02688861806042,1.02783346898945,1.02817739516354,1.02907794651085,1.02802563887412,1.03371551986628,1.03580199772747,1.03576509623651,1.03882910093376,1.03984072689261,1.04143636596474,1.0460453862567,1.04896560578128,1.05057928756538,1.05193072721995,1.05246364780552,1.05241674909665,1.04898436024223,1.05304598412641,1.04898173637071,1.00586610031431,1.01289941210207,1.01420696636457,1.01420370648986,1.0141562741635,1.0141685448798,1.01548108829197,1.01574251388284,1.01701170563185,1.01644529906027,1.01884577423647,1.02189138141206,1.01867852126626,1.01662083170691,1.01683064756558,1.01975558434313,1.02040629816686,1.02058203109331,1.02113819642506,1.02042914374315,1.02477857010544,1.02625947509731,1.02622222978626,1.02831214940676,1.02915345027247,1.03002126143738,1.03305439702643,1.03480872440498,1.0358878460033,1.0368923128411,1.0373162426468,1.03726891794912,1.0351499916074,1.0387275927503,1.03514733230692
241,1.00815804011987,1.01699842786219,1.01842684790427,1.01840772155068,1.0183551910754,1.01832002470993,1.01969915568519,1.01996075463902,1.02126721901903,1.02076496012685,1.0235600538595,1.02697724235107,1.02338566951142,1.02092272171361,1.02111317915482,1.02615397857559,1.02705693784052,1.0273876316815,1.02829424062075,1.02722263685234,1.03283726005454,1.03488072150654,1.03482697478591,1.03784374206951,1.03884130727851,1.04039282198454,1.0449153638053,1.04777577266501,1.04935536754109,1.050687980102,1.05121050470422,1.05116267323935,1.04780274534917,1.0518103087092,1.04778725616028,1.00565191236636,1.01253360652096,1.01386447250321,1.01384526926087,1.01379250364866,1.01379540365654,1.01508477254452,1.01534790320495,1.0166624988533,1.01600593954689,1.01841307657938,1.02151497982982,1.0182378086719,1.01616446130667,1.01635583179854,1.01917340807305,1.01978990720848,1.01995687299655,1.02052840988475,1.01979067928089,1.02409137884389,1.02554236115319,1.0254881396342,1.02755219613493,1.02838332576563,1.0292226222875,1.03220369310066,1.03392367097668,1.03498020504127,1.03597326993919,1.03638906816001,1.0363407647761,1.03426607983773,1.03779905188781,1.03425040371985
242,1.0064046297388,1.01386398867167,1.01506805247214,1.01506459290211,1.01501713337312,1.01500981023676,1.01621702928933,1.01645415261909,1.01756606826206,1.01712348732538,1.01937088072166,1.02228995417818,1.01920361328213,1.01729868570701,1.01750812597684,1.0216020094235,1.02244910582925,1.02274335600098,1.02352941913117,1.02259062463997,1.02729095323085,1.02902971713673,1.02899235740743,1.03155754418793,1.03243085438802,1.03372391716431,1.03755943033475,1.0399063867765,1.04124583560465,1.04238162428542,1.0428417920602,1.04278289806637,1.04014542235196,1.04383411776108,1.04014261128565,1.00428471751374,1.01008945786836,1.01121410599158,1.01121064069874,1.01116300163273,1.01118604261489,1.01231913144121,1.01255764209454,1.01367689758701,1.01310563169325,1.01503086684809,1.0176880409954,1.01486288380327,1.01328154059699,1.0134918267882,1.01569992135798,1.01630823545914,1.01646592883158,1.01697232847937,1.01631225828526,1.01989424118305,1.02113158937087,1.02109395342544,1.02285303650164,1.02358631230668,1.02427586581257,1.02680711353122,1.02819104116649,1.02908871774502,1.02993731175118,1.03030720696626,1.03024788824532,1.0286914687551,1.03197280226916,1.0286886396097
243,1.00822051939455,1.0171114878759,1.01857668198799,1.01855558004799,1.01850239762359,1.01842701295313,1.01980129132944,1.02005397830313,1.02130681312554,1.02089798467438,1.02379102993607,1.0272952351178,1.02361570050233,1.02105360413877,1.0212417355548,1.02632190939245,1.02721081252177,1.02753545063159,1.0284325374643,1.02736884483261,1.03308109232277,1.03514129426065,1.03508546676293,1.03811973675453,1.03913873205061,1.04067504524556,1.04521045462481,1.0481040158571,1.04970955142047,1.05106201997239,1.05159462887041,1.05153858910192,1.04805385484644,1.05197544271624,1.04803676709256,1.005703395247,1.01262697630466,1.01399428803857,1.01397309989889,1.01391967834328,1.01388234955368,1.01516611423465,1.01542039578649,1.01668178202389,1.01611674114271,1.01861805018355,1.02180389618077,1.01844182794311,1.01627311421933,1.01646215197552,1.01931052615042,1.01991180941789,1.02007205265155,1.02063275955516,1.01990423086882,1.02429620837194,1.02576101579525,1.02570469223155,1.02778134110942,1.02863307718528,1.02945344344509,1.03243941145727,1.03418595335833,1.03526552746262,1.03627664353963,1.03670201623446,1.03664543312268,1.03445467564153,1.03790075189044,1.03443737895674
244,1.00788385950722,1.01649769952536,1.0176855251145,1.01767976714346,1.01763166055835,1.01773016522108,1.01905390959351,1.01931554509547,1.0205930403353,1.02003422266295,1.02249765626818,1.02559943913218,1.02232975250594,1.0202064470244,1.02041260577257,1.02569496097176,1.02658737673504,1.02690606133925,1.02775385548873,1.02675204405632,1.03250637460802,1.03458794910103,1.03454834881195,1.03762150876166,1.03861531892974,1.0402429467925,1.04487939093225,1.04785271032735,1.04948774451834,1.05085445779122,1.05138618333669,1.05135625221924,1.04779271039064,1.05185754432427,1.04778805251572,1.00537608729256,1.01203055967705,1.01312313549618,1.01311736156972,1.01306903991904,1.01320430636281,1.01444145172902,1.01470412075621,1.01598637326996,1.01528415532964,1.01737804370531,1.02017955620195,1.01720929353656,1.01545720739579,1.01566435222457,1.01870603297126,1.01931783105587,1.01947614224838,1.01999532774058,1.01932100682713,1.02373974958153,1.02522502043467,1.02518507524514,1.02729997668363,1.02812710455728,1.02903735744527,1.0321226201485,1.03394720108689,1.03505477929321,1.03607851210826,1.03650231407976,1.03647197574243,1.03420756017476,1.03779263669316,1.03420285881519
245,1.00876875523092,1.01808939210616,1.01955463778105,1.01953154387702,1.01947774159053,1.01943337658578,1.02083297082963,1.02109270994215,1.02239615016476,1.02193824677896,1.02486974016174,1.02841091627251,1.02469359439461,1.0220915500441,1.02227714937455,1.02784647767994,1.0287564655381,1.02909287542635,1.0300217692552,1.02892486044695,1.03492858026849,1.03708699807299,1.03702914733276,1.04021337325334,1.04125334815627,1.04290795428458,1.04768976710732,1.05076799631976,1.05246506561738,1.05387572287747,1.05442564294553,1.05437027837644,1.05067055088251,1.0547042055926,1.05065187861887,1.00612452085779,1.01337744576909,1.01473937503037,1.01471617133458,1.01466211329908,1.01465878622166,1.01596421288664,1.01622557785799,1.0175377453537,1.01691768674159,1.01944228676396,1.02265286061938,1.01926520172853,1.01707174686519,1.01725826294969,1.02047677101118,1.02108310829181,1.02124599518444,1.02181988942097,1.02107668722159,1.0256934286845,1.0272255196476,1.02716711255781,1.02934399944357,1.03020781793434,1.03110952566475,1.0342613594279,1.03613258636211,1.03727623957785,1.03832766766829,1.03876469760936,1.03870876033631,1.03637189827473,1.03990650638399,1.03635296778941
246,1.00728458992183,1.01543246733774,1.01682851363322,1.01682189301533,1.01677345974564,1.01672038967519,1.01807590098814,1.01833071679137,1.01956531564045,1.01913461907209,1.02181460649999,1.02509894535505,1.02164616310945,1.01930607588081,1.01951141926923,1.02370823607743,1.02461422175994,1.02493989923072,1.02580614543614,1.02478487645739,1.02963559169698,1.03144105674655,1.03140042560158,1.03404275708762,1.03497435811424,1.03625803853621,1.04018240708009,1.04260272163522,1.04394414620754,1.04510903211057,1.04558062624765,1.04552408902577,1.04272081082724,1.04638411070568,1.04271543305893,1.00499164159173,1.01134855817349,1.0126533126558,1.01264667296395,1.0125980413668,1.01257810246288,1.01384735181578,1.01410312219567,1.01534213756646,1.01476929027307,1.01708202090444,1.02006757585789,1.01691279272221,1.01494150258499,1.01514774688232,1.01733496621283,1.01797730061521,1.0181523257491,1.01870989372803,1.01799627344854,1.02166295120901,1.02293221134232,1.02289125589375,1.02467209912475,1.02545142931498,1.02609386513398,1.02862632667718,1.03001884321035,1.03088847959749,1.03174670425748,1.03212185538979,1.03206470033337,1.03041795203391,1.0336465455721,1.03041252426976
247,1.00694473514463,1.01484311854027,1.0160397262807,1.01601635077855,1.0159622948579,1.01596405751125,1.01713697440703,1.01737076811401,1.01850453593119,1.01800483846922,1.02030160155855,1.02332339735395,1.02012456569289,1.01815851771552,1.01834459983661,1.02325053777729,1.02406315349819,1.02435021411384,1.02516551933354,1.02418125332793,1.02942595243242,1.03131878390504,1.03126039538031,1.03407765140994,1.03499592250009,1.03645625129,1.04068385966929,1.04330166646075,1.04476659915622,1.04601138587708,1.0465021200184,1.04645278752081,1.04350722916439,1.04748638865986,1.04348826484896,1.00465221177984,1.01076071903856,1.0118712210223,1.01184775665373,1.01179347913141,1.01182792648627,1.01292143550474,1.01315614170055,1.01429420711181,1.01366327826508,1.01562223734341,1.01836983407708,1.01544438442306,1.01381763241673,1.01400452795368,1.01686573435283,1.01742304932344,1.01756427307418,1.01808101329797,1.01739418842476,1.02141797981088,1.02276657713453,1.02270771229552,1.02465076315216,1.02541719369489,1.02622267964136,1.02903525824973,1.0306072861252,1.03159205289927,1.03252452325986,1.03291694481519,1.03286707414048,1.03109919250934,1.03463581036819,1.03108001294043
248,1.00640122751257,1.01387482486388,1.01521049802204,1.01518918050512,1.01513577292704,1.0150868744988,1.01636281326984,1.01662457693763,1.01793542971049,1.01726908925333,1.01965285269164,1.02274077832878,1.01947673818037,1.01742510779852,1.01761374138949,1.02140191010694,1.02226394906451,1.02257458109789,1.02344013532562,1.02240704529136,1.02675822887056,1.02838206619584,1.02832571659842,1.03071587757568,1.03157799985443,1.03269259228,1.03621290833385,1.03840507723617,1.03962681182123,1.04070209380999,1.04112699887638,1.04108215369176,1.03835913201661,1.04146715599513,1.03834176579383,1.00432641040736,1.01018041586989,1.01143468866916,1.011413297867,1.01135969192216,1.01134110000643,1.01254011109927,1.01280319839144,1.01412115903527,1.01332238451842,1.01537369174538,1.01819136532441,1.01519683416552,1.01347902461103,1.01366840649939,1.01563526296434,1.01625694656608,1.01643022658984,1.01701469296199,1.01626168092204,1.01954703845056,1.02068638662101,1.02062962228182,1.02224118026059,1.02296584396957,1.02350064503061,1.02576315331798,1.02702538951364,1.02782025559018,1.02861821189689,1.02895577099025,1.02891061025481,1.02723603134906,1.02995318685507,1.02721848778488
249,1.00549340442529,1.01225239207419,1.01319367383676,1.01318052392242,1.01312974756421,1.0131445864008,1.01411249874494,1.01430993241884,1.01518384586847,1.01482118644328,1.0166125809554,1.0191879778041,1.0164400320757,1.01498639075605,1.01518503488754,1.01971030531082,1.02043280464149,1.0206690519358,1.0213429098634,1.02050799677802,1.02534604938652,1.02708240866241,1.02703470083102,1.02962666046455,1.03046299688726,1.03182546049051,1.03572756284557,1.03809907879532,1.03945444555695,1.04062330528624,1.04109004134172,1.04104499184462,1.03843433838377,1.04228252040971,1.03842364888321,1.00349553462607,1.00869655250754,1.00956940295381,1.00955621225946,1.00950525477444,1.00954674664844,1.01045154752417,1.01065017692439,1.01153035823776,1.01105808187194,1.01257540746328,1.01492852221292,1.01240217037925,1.01122391442629,1.01142331090159,1.01413690727548,1.01464442256298,1.01475773514992,1.0151799301137,1.0145957452795,1.01833934914936,1.01959495753541,1.01954691034011,1.0213661815732,1.02207097515981,1.0228509236786,1.02550050473405,1.0269467344884,1.0278771544077,1.02876969085758,1.0291494975631,1.02910417987129,1.02753226167368,1.0309863413112,1.02752147040513
250,1.00502642826773,1.01143790980294,1.01234385546235,1.01231409608794,1.01225774234703,1.01230381779458,1.01320192736916,1.01338958829154,1.01423552388372,1.01384519261774,1.01558846705658,1.01817760596054,1.01540746858562,1.01399274245932,1.01417225612071,1.01848846726016,1.01921245248725,1.01945756993781,1.02019067211999,1.01928258369227,1.02369941404115,1.02529967791187,1.02523425579196,1.02763024438703,1.02846953130431,1.02961359565038,1.03315405633238,1.03534964987445,1.0366046578925,1.03770565240409,1.03815187662266,1.03809660001959,1.03540505655297,1.03859521956712,1.03538081179621,1.00313905633302,1.0080792256789,1.00891944271963,1.00888958744427,1.00883304329814,1.00890311222587,1.00973912570985,1.00992747851969,1.0107766116581,1.01028396369369,1.01176364288329,1.01413913805111,1.01158195981265,1.01043204448039,1.010612201498,1.01323060760681,1.01374930832428,1.0138771636757,1.01437028829688,1.0137012168427,1.01709774768482,1.01824770115201,1.01818183424221,1.01985481017503,1.02056962876695,1.02117055620362,1.02354028957097,1.02486922296859,1.02572571278973,1.02656716037517,1.02693164670743,1.02687593329179,1.02516449684568,1.02798595338543,1.0251400188838
251,1.00506178180112,1.01148517328414,1.01256023020641,1.01254755451177,1.01249690583403,1.01245120657386,1.01348949903891,1.01369319640515,1.01460652592981,1.01427971786167,1.01628572136819,1.01903747962328,1.01611335227904,1.01444553830726,1.01464485885662,1.0182264446331,1.01895811561343,1.01919854264757,1.01988115889247,1.01903765161017,1.02320330857756,1.02471513150017,1.0246678318548,1.02689339044161,1.02770524302107,1.02873589476133,1.03201230410214,1.03403201025657,1.03523125084261,1.03626494522419,1.03669863236125,1.03659651776917,1.03417754429786,1.03713908970903,1.0341672131439,1.00322734617303,1.00822038406473,1.00922873206473,1.00921601117304,1.00916519475919,1.00914279295706,1.01011620072627,1.01032081390246,1.011238741759,1.01080272638242,1.01253066263811,1.0150565077228,1.01235765481331,1.01096910874811,1.01116910679081,1.01312433094803,1.01365328887259,1.0137778673707,1.01422326177507,1.01361611464855,1.0168076666833,1.0178858606097,1.0178382377274,1.01936719963401,1.0200579892189,1.02056719341722,1.02271688758196,1.02390383091171,1.0247205761366,1.02550512397062,1.02586042034389,1.02575761269494,1.0242780299803,1.02688479416925,1.02426759243154
252,1.00655784657466,1.01414494618194,1.01534568260655,1.01533312435077,1.01528264368802,1.015260579488,1.01642762663773,1.01664598424766,1.01765566298494,1.01735295992752,1.01972069204887,1.02276765086663,1.01954895024902,1.01751835818767,1.01771716407619,1.02212369190208,1.02295365014235,1.02324389182209,1.02404166182099,1.0230837086058,1.02792978372363,1.02970161546093,1.02965462714981,1.03226621767173,1.03316149424635,1.03445998494786,1.03835253673404,1.04076618749582,1.04213509195535,1.04330003509274,1.04376753141609,1.04370367085219,1.04090290628389,1.04451294750568,1.04089270043108,1.00438461597011,1.01027535104965,1.01139407345649,1.01138147340529,1.01133079672693,1.01133891820904,1.0124285996287,1.01264794261493,1.01366238266351,1.01323072897246,1.01526785896813,1.01804617149063,1.01509536315641,1.01339681583103,1.01359644589001,1.01607578190078,1.01666123415213,1.0168117426024,1.01732334370263,1.01665054963184,1.02035122313632,1.02160977866794,1.02156243028318,1.0233492719051,1.02410062172582,1.02478248009184,1.02734098342235,1.02876879542203,1.02968516564619,1.03055576715944,1.03093065221018,1.03086620472354,1.02917572520296,1.03236894905787,1.02916541580604
253,1.00692731819443,1.01481843907468,1.01605005429555,1.0160199810623,1.0159636922349,1.01594915561024,1.01713330265848,1.0173651763576,1.01850095527392,1.01802674580735,1.02044337570595,1.0235852990138,1.02026302880164,1.01817323665037,1.01835152134495,1.02316970221327,1.02397212654852,1.02425739426551,1.02508405371237,1.02408287964881,1.0292697569151,1.03113498434872,1.03106948502366,1.03384318564536,1.03477585314806,1.0361647889162,1.04029895518197,1.04289298748732,1.04433714902488,1.04556724915669,1.04605352891519,1.04600433452379,1.04295541970564,1.04671696995594,1.0429310077277,1.00464597170519,1.01075594655822,1.01190094502639,1.0118707554434,1.01181423676495,1.01183160085392,1.01293468773228,1.01316735116226,1.01430669730226,1.01370009006589,1.01577371102565,1.0186372091899,1.01559253345042,1.01384722213006,1.01402628352355,1.0168201384139,1.01736745297273,1.01750704213549,1.01803551898571,1.0173313721858,1.02131013294166,1.02263560561199,1.02256957276261,1.02447643707891,1.02525790895211,1.02599840468522,1.02873002850579,1.03028674522084,1.03125442082724,1.03217453704889,1.0325632206116,1.03251346477359,1.03063552760895,1.03395916150105,1.03061083577588
254,1.006385259536,1.01383899006023,1.01498456421323,1.01497090382499,1.01492003918001,1.01493679547072,1.01608810125614,1.01631811188189,1.017405801815,1.01693901913708,1.01911573366378,1.02200880815138,1.01894334304503,1.01710330721006,1.01730091683903,1.02170819713771,1.02254025308865,1.02283204403598,1.02363600845845,1.02267088828918,1.02743571602048,1.02918945179605,1.02914127549432,1.03173885414846,1.0326245270188,1.03392152888813,1.03779572349918,1.04018851027649,1.0415390267183,1.04269766713992,1.04316310281958,1.04311074103316,1.0403334404442,1.04391655746266,1.04032233656598,1.00423481372409,1.01001023981519,1.01107491490415,1.01106120870801,1.0110101485601,1.011056785294,1.01213253069271,1.01236333366547,1.01345455693134,1.01286385884643,1.01471972897446,1.01735219604133,1.01454659084203,1.01302882298392,1.01322724240702,1.01572357085195,1.01631491794296,1.016469182234,1.0169914399841,1.0163070211276,1.01993507704467,1.02118070022609,1.02113215778,1.02291371429218,1.02365707853317,1.02434380320076,1.02689795063093,1.02831516240016,1.02921756336863,1.03008456917436,1.03045820503008,1.03040530929543,1.02872763746633,1.03189645236755,1.02871642064967
255,1.00628348751929,1.01365779607474,1.01482349441018,1.01481007386849,1.01475928183462,1.0147416892881,1.01587255564388,1.01610422424568,1.01720208469994,1.0166848473368,1.01875619752205,1.02156174742481,1.01858386657835,1.01684943610634,1.01704737676873,1.02142781409383,1.02225800044641,1.02254869718617,1.02334959196378,1.02238769692932,1.0270785888072,1.02880255541324,1.02875461779091,1.03130462158638,1.03217516686803,1.03344636456139,1.0372484949696,1.03959631199493,1.04092142521115,1.04205664373968,1.04251078852808,1.04245731234206,1.03973021095797,1.04327598640294,1.03971929746842,1.00417607425031,1.00990570926412,1.01099274061355,1.01097927609831,1.01092829277946,1.01094123875241,1.01199975474772,1.01223260404883,1.01333655452972,1.01269572641826,1.01445500560488,1.01700710593335,1.01428194341185,1.01286097822035,1.01305971295166,1.01555943663594,1.01615211719185,1.01630705349053,1.01682999246395,1.01614506788662,1.01972330591386,1.0209485813593,1.02090028643879,1.02264888314571,1.02337991648376,1.02405145870006,1.0265571103471,1.02794689178921,1.02883219103867,1.029681450347,1.03004561282496,1.02999171688379,1.02834279600446,1.03148361274961,1.0283317737485
256,1.00644205313803,1.01395508362407,1.01510100535307,1.01507108675225,1.01501480617826,1.01500588864012,1.01607789815464,1.01630759975988,1.01742847342927,1.01680793826635,1.01878540920924,1.02156538335459,1.01860485961185,1.01695480074217,1.01713351187371,1.02199947841462,1.02279946911413,1.02308328903066,1.02390634761724,1.02290872503279,1.02787650038807,1.02967269951243,1.029607300892,1.03227858886849,1.03318992480935,1.03450683160152,1.03847703822648,1.04095542779349,1.04234849887804,1.0435437020223,1.04401932323021,1.04396344476585,1.04102662962295,1.04462205575451,1.04100232085816,1.00427001034919,1.0100878389734,1.01115314503458,1.01112311606817,1.01106661669098,1.01108958407335,1.01208866057876,1.01231935786211,1.01344521309233,1.01270229245921,1.01436798015166,1.01689510246181,1.01418664314987,1.01284976478461,1.01302921464409,1.01594814538331,1.01650512874163,1.01665013521687,1.01718915343974,1.0164744691001,1.02028712342323,1.02156758732434,1.02150168000353,1.02334446778031,1.02411180773293,1.0248082589588,1.02743771011506,1.0289243556656,1.02986194715861,1.03076093940441,1.03114333216046,1.03108693145756,1.02926907166239,1.03244603529149,1.02924449636435
257,1.00704742140419,1.01501600025643,1.01634845601028,1.01633565687363,1.01628514163432,1.01613390010772,1.01729466328821,1.01752496196662,1.01861318360879,1.01815882941643,1.02036468464006,1.023277854613,1.02019292525792,1.01832382499888,1.01852217867927,1.02342393541532,1.0242650570601,1.02456119267031,1.02537309328333,1.02440100628193,1.02963021608583,1.03152336647587,1.03147619280833,1.03426414602865,1.03520467535752,1.03661501882814,1.04078350798635,1.04337368536914,1.04483792224402,1.04608302388464,1.04658108095054,1.04651922480479,1.04353890426442,1.04738734640233,1.04352851869669,1.0047635576053,1.01094875023065,1.01219501738545,1.0121821737804,1.01213145253774,1.01201497958884,1.01309826137497,1.01332986016857,1.01442481133351,1.01383770438685,1.01570889273463,1.01835028229672,1.01553634500775,1.0140034207561,1.01420263705411,1.01705989663551,1.01764405682211,1.01779329919309,1.01830445967461,1.01763205126226,1.02164997310671,1.02300081822781,1.02295326490624,1.02486932560226,1.02565829309002,1.02641585689984,1.02917335423596,1.03072051714081,1.03170623997315,1.03264047623862,1.03304083008333,1.03297842358951,1.03117177254619,1.03458202814463,1.03116127658458
258,1.00671055686308,1.0144181626913,1.01566187269314,1.01564757230988,1.01559652518834,1.01553931985369,1.01669573930704,1.0169356726656,1.01808953313065,1.01751176863351,1.01960003227427,1.02242147363894,1.01942740025791,1.01767526785337,1.01787201085547,1.02252190705559,1.02337210044661,1.02367342530076,1.024500955511,1.02351186534941,1.02848776353052,1.03031062475328,1.03026181255967,1.0329607465627,1.03386749236422,1.03523529989651,1.03927135308758,1.04178562434584,1.04319787980433,1.04439087638088,1.04486838742638,1.04481008452844,1.04190545375159,1.04560155174893,1.0418938393675,1.00450959857407,1.01049896406007,1.0116605749178,1.01164622545353,1.01159497764674,1.01157123075997,1.01265375694725,1.01289517803826,1.01405706416787,1.013349775658,1.01511608253056,1.01767610235014,1.01494268711253,1.01351396261757,1.01371152955916,1.01638794352679,1.01698990104612,1.01714928901409,1.01768632925418,1.0169866962711,1.02079640673654,1.02209665669844,1.02204746462342,1.02390613010396,1.02466718670048,1.02540537132561,1.02808143470654,1.02959021933558,1.0305411063125,1.03143433472708,1.03181762025191,1.03175888379941,1.02998582343054,1.03325990513491,1.02997408778377
259,1.00645559807067,1.01397995306968,1.01512278997269,1.01509195369883,1.01503536812662,1.01504841131495,1.01616212424411,1.01639590178863,1.01754529750978,1.01693888209618,1.01904854645945,1.02194046038978,1.01886758601789,1.01708474037128,1.01726235977067,1.02200804945425,1.02279014059842,1.02306542815736,1.02387077881562,1.02289010162774,1.02802711289813,1.02986726525937,1.0298009052309,1.03254548396478,1.03344676618775,1.03485056897053,1.03895656167995,1.04152413541476,1.0429662771021,1.04418696167783,1.04466946468905,1.0446130333696,1.04164125530238,1.04541531507272,1.04161621513822,1.00427090725157,1.01009023366179,1.01115339608201,1.01112244531622,1.01106563854545,1.01110981490168,1.01215035131356,1.01238536769866,1.01354132533731,1.01280927639279,1.01460334599936,1.01723929153222,1.01442159146205,1.01295574420665,1.01313410241074,1.01591936456883,1.01645998347422,1.0165972924058,1.0171204068165,1.01642085282091,1.02038556281141,1.02170478130825,1.02163790144412,1.02354533306626,1.02430227431233,1.02507743575002,1.02782763807873,1.02939228407701,1.03037390703448,1.03129516684073,1.03168345219951,1.03162654843463,1.02978533314974,1.03313709747304,1.02976001608518
260,1.00755913715858,1.01592894716842,1.01725974660412,1.0172443648096,1.01719302989955,1.01716803190916,1.01846737354341,1.01871482297377,1.01992065147454,1.01947120315916,1.02207129165991,1.02531690985776,1.02189852798414,1.01963320436338,1.01982828504944,1.02466182605233,1.02554243070111,1.02585984242191,1.02672705776104,1.02569771483679,1.03108550839781,1.03304788280381,1.03299803071702,1.0358971486791,1.03686858989803,1.03834345209463,1.04268194940005,1.04540717078625,1.04691844561383,1.04819844900785,1.04870381675294,1.04866179589859,1.04546124176384,1.04938743941994,1.04544877188902,1.00516976534946,1.01167304198747,1.0129124735158,1.01289703429953,1.01284548035283,1.01285573371908,1.01407057768801,1.0143194207436,1.0155325312573,1.01493847079076,1.01717384310191,1.0201230917982,1.01700024602757,1.01510121478092,1.01529718567012,1.01800679671358,1.01861668858494,1.01877935625687,1.01932981514989,1.01861610536624,1.02274485025763,1.02414158787348,1.02409131625072,1.02608104730898,1.02689406667322,1.02768851730753,1.03055545617788,1.0321921901032,1.03320401048226,1.03415965157728,1.03456305117815,1.03452065019993,1.03254639895982,1.03601778220678,1.0325337880763
261,1.00775443491023,1.01627685612003,1.01766050088827,1.01764477980026,1.01759334997397,1.01754266623138,1.01887610141009,1.01912647053986,1.02035219333182,1.01991988218544,1.02262971405374,1.02596660003473,1.02245687291862,1.02008144179408,1.02027603493747,1.02513066109772,1.02600137985922,1.0263140547084,1.02717099838762,1.02615171351774,1.03164203225855,1.03362023027844,1.03357004003284,1.0364781627299,1.03745576111574,1.03893049361923,1.04327987865519,1.04606074531769,1.04761919401073,1.04891569413793,1.04942747711417,1.04936202626012,1.04600927938349,1.04977585931665,1.04599653605861,1.00531545838089,1.01193234693255,1.01322088079441,1.0132050995865,1.01315344569468,1.01313814408279,1.01438293898363,1.01463427975382,1.01586450602401,1.01528622034477,1.01761909695291,1.02064960717484,1.01744540302501,1.01544853710043,1.01564403784738,1.01834274374505,1.01893758896061,1.01909265975457,1.01962681312461,1.01892917163316,1.02313801908487,1.02454059756999,1.02448997672756,1.02647312837961,1.02728867264604,1.02807264482296,1.03092595133041,1.03259951264279,1.03364962067758,1.03461537381177,1.03502308505029,1.0349568553485,1.03285651401839,1.03615910870705,1.03284362359163
262,1.00804311710256,1.01680646692153,1.01811889857804,1.01808608853512,1.01802898127492,1.01802957791621,1.01930217597674,1.01954468666171,1.02075647790499,1.02028599433218,1.02296615827595,1.02633206130708,1.0227848640093,1.02042915974686,1.02060379434293,1.02613666952477,1.0269693111821,1.02727148838843,1.02814345330401,1.02709517515003,1.03300548614623,1.03510181925182,1.03503361062694,1.03814292566571,1.03915520122068,1.0407639686178,1.04542632340323,1.04840058869238,1.05006115599546,1.05145422426979,1.05199714269508,1.05194302334216,1.04840342317572,1.05249383146065,1.04837687403815,1.00550675034861,1.0122880653581,1.01350346900607,1.0134705093117,1.01341314156516,1.01345088079448,1.0146341894328,1.01487774028353,1.0160946177646,1.01547624341391,1.01777681464135,1.02083462432597,1.01759459464885,1.0156200868577,1.01579554893395,1.01906968406765,1.01961741944877,1.01975690275104,1.02029599362457,1.01957928834952,1.02414265075129,1.02563649513883,1.0255676560434,1.02770882159709,1.0285524981266,1.02943653224342,1.03253174052793,1.03434580264354,1.03547375695018,1.03652060654964,1.03695458694534,1.03689981566923,1.03467163271893,1.03827702487814,1.03464473057701
263,1.00786781242696,1.01647901622672,1.01780372020057,1.01778754883957,1.01773597539319,1.01773895664993,1.0190684802932,1.01932463550202,1.02058903761099,1.02008130252774,1.02271164533246,1.02598411517494,1.02253859288243,1.02024235129065,1.0204363872535,1.02551381155308,1.02639864497038,1.0267186812735,1.02759373610355,1.02655603027746,1.03208374792808,1.03409593252103,1.03404528629203,1.03702267432188,1.03800059844087,1.03954385128368,1.04401452992817,1.04681328060956,1.04835946734339,1.04966922809629,1.05018499306635,1.05014313092744,1.04692621792433,1.05100423430639,1.04691311921503,1.00538680562648,1.01205951348936,1.01328765136838,1.0132714169114,1.01321961490535,1.01325873987947,1.01449905404594,1.01475604375943,1.0160240314391,1.01537109697938,1.01762375975944,1.02058935025238,1.01744984023836,1.01553291317552,1.01572786929615,1.01860717289047,1.01921165917234,1.01937156141546,1.01991860280475,1.01920774151492,1.0234290267106,1.02485511686898,1.02480402850062,1.0268399646009,1.02765308329625,1.02849301668648,1.03144068946954,1.03311339246832,1.034142398467,1.0351158243722,1.03552574792365,1.03548330691476,1.03353677097696,1.0371402432532,1.03352351817431
264,1.00901378692373,1.01850427795838,1.01999931645618,1.01999924182599,1.0199531351343,1.01992694728968,1.02142832601949,1.02170463916459,1.02306629212938,1.02261908662493,1.02560345709547,1.0291150483142,1.02543888294046,1.02279695433904,1.02300918517269,1.02832189045495,1.02930222064986,1.02966257482468,1.03059385334781,1.02951365263333,1.0354028017616,1.03756568967592,1.03753220003921,1.04070402078973,1.04173932297371,1.04341259415664,1.04819630779465,1.05122916128567,1.05289750536222,1.05428769765285,1.0548332289586,1.05478879476879,1.05127196942474,1.05550747143316,1.05127191166552,1.00631633472211,1.01369707257447,1.0150841698812,1.01508409481096,1.01503776447937,1.01505294931072,1.01645552909236,1.01673298741588,1.01809996106722,1.0174894210383,1.02005242512556,1.02322117501116,1.01988695395847,1.01766818539938,1.01788148662432,1.02081021542729,1.0214801913705,1.02166318233189,1.02223101021899,1.02151309228532,1.02599613683616,1.02752329545886,1.02748947778482,1.02963943233639,1.03049491424659,1.03140626648475,1.03453748793628,1.03634827511559,1.03745582914932,1.03848158446423,1.03891252483548,1.03886747700189,1.03672943607552,1.04045443745475,1.03672937715207
265,1.00849837955145,1.01760236442962,1.01905869999882,1.01904169339669,1.01898989839804,1.01895598766843,1.02037475215387,1.0206397405479,1.02196394457495,1.02148700676199,1.02439047510607,1.02788976738893,1.02421728109655,1.02164691701193,1.02183969131054,1.02704317046219,1.02796077849492,1.0282978875584,1.0292144134483,1.02813478027038,1.03385440838978,1.03593151960141,1.03588005823154,1.03894006182482,1.03995787713858,1.04152604610269,1.04611124144975,1.04902688738329,1.05063612919742,1.05198590275475,1.0525146742893,1.05246807619213,1.04900416110739,1.05301799860341,1.04899039610666,1.00591906948644,1.01300652389173,1.01436104816417,1.01434396263879,1.01429192737844,1.01429723459173,1.01562219775138,1.01588854197993,1.01721969853727,1.01658436941228,1.0190853340479,1.02225742650278,1.01891123708931,1.01674505074933,1.01693875506233,1.01986051184058,1.02048170046279,1.0206494409072,1.02121926233512,1.02048510953695,1.02485868923418,1.02632739834439,1.02627545457084,1.02835738792843,1.02920352796146,1.03004170488813,1.03304502390556,1.03479035061958,1.03586257669804,1.03686352337985,1.03728260336418,1.03723548510756,1.03509218365419,1.03861824279065,1.03507823314832
266,1.00827163616004,1.01718355151121,1.01859658729713,1.01859580467435,1.01854939834657,1.01852741555952,1.01994918015095,1.02021280758098,1.0214928714806,1.02107194508517,1.0238792100125,1.02724829496444,1.02371400602544,1.02124932338148,1.02146105275275,1.02640717588505,1.02735410792603,1.02769779261243,1.02859213127887,1.02754800033777,1.03305335579676,1.03508225400286,1.0350479344129,1.03802359712285,1.0390220847634,1.04055053815978,1.04501612732427,1.0478324569862,1.04939106372047,1.05070278175091,1.05122250561225,1.05117770124549,1.047866316371,1.0518412630501,1.04786568492311,1.00574277631276,1.01267802329639,1.01399107250736,1.01399029676958,1.01394368134183,1.01395972003764,1.01528927180224,1.01555407592275,1.01683976053574,1.01626515132567,1.01867775674834,1.02172577013309,1.01851170770039,1.01644339154985,1.01665614491218,1.01936741371169,1.02002405519215,1.02020181241523,1.02075613524737,1.02005092423711,1.02423821036731,1.02567154066642,1.02563692371131,1.02765525797439,1.02848547835188,1.02929993491183,1.03221755870714,1.03388918070692,1.03492244100238,1.0358927646211,1.03630516593191,1.03625981663486,1.03423946339304,1.03773530675174,1.03423884187027
267,1.00773097870635,1.01622576775562,1.017577662477,1.01757201394027,1.01752393889481,1.01750619851006,1.01885950352336,1.01911187905338,1.02032884145347,1.01992527098079,1.02261684806216,1.02590687913243,1.02244901845708,1.02009763192855,1.02030394092229,1.02503614079389,1.02594377107271,1.02626996017967,1.02713501481075,1.02611593807807,1.03139128479062,1.03332888922549,1.03328935712435,1.03613299965645,1.03710977899755,1.0385317221476,1.04277707257222,1.04544815504404,1.04693893125436,1.04820074794756,1.04870431794093,1.04865278818956,1.04547344257069,1.04925341170708,1.04546886353294,1.00531724486326,1.01192616604874,1.01318335939687,1.01317769557254,1.013129413502,1.01314699662995,1.01441209981577,1.01466551359792,1.01588733451858,1.0153377518747,1.01765305517026,1.02063706784369,1.01748440563989,1.01551091181888,1.01571817281412,1.01831955844953,1.01895139063436,1.01911996881882,1.01966209024485,1.01896487030165,1.02298100693457,1.02435057776903,1.02431071452947,1.0262415104055,1.02705783856093,1.02779896182984,1.03056844099584,1.03214814445794,1.03313793089747,1.0340740191294,1.03447516325647,1.03442303749112,1.03247514838102,1.03579673170344,1.03247052775153
268,1.00734724765172,1.01554727657327,1.01678337905249,1.01677295484985,1.01672325131365,1.01677109331655,1.01806081087681,1.01831129694843,1.01952596625016,1.01903675784608,1.02152405858036,1.02466130968769,1.02135367393018,1.01920415237073,1.01940509134752,1.02414451124826,1.0250096628391,1.02531677763414,1.02614862850327,1.02515866811298,1.03039984400865,1.03232050279731,1.0322758763312,1.03510617924872,1.03606623070662,1.03749364380001,1.04172398996377,1.04435688921345,1.0458501147781,1.04712584003907,1.04763673740378,1.04757540079747,1.04453116152404,1.0484690664524,1.0445227079348,1.00497925092169,1.01132984002268,1.01247439551155,1.01246393544057,1.01241402172511,1.01249543406614,1.01369985700071,1.01395103863304,1.01516841867405,1.01454164653347,1.01666886174715,1.01951346316401,1.01649766219002,1.01470980140176,1.0149116489977,1.01755511126651,1.01815408486324,1.01830915448698,1.01882942274293,1.01814996071109,1.02214294643686,1.02350475846608,1.02345976171336,1.02539252853534,1.02619551884655,1.02695243318582,1.02973100865128,1.03129092692236,1.03229139089189,1.03324647788124,1.03365649860271,1.03359438676472,1.03176044554025,1.03524368605011,1.03175190221636
269,1.00839251049305,1.0174008498697,1.0188249991538,1.01882192693535,1.01877476755865,1.01874401135873,1.02016192970099,1.02042398082414,1.02169884016806,1.0212855385646,1.02411264502692,1.02750512207131,1.02394633941471,1.02146042474904,1.02166944690774,1.02675264716751,1.02769729354688,1.0280410137362,1.02894069995957,1.0278893799934,1.03350548796189,1.03556628382799,1.0355295567913,1.03855454790861,1.03956238423369,1.0411245029781,1.04566785120638,1.04854815790684,1.05014633214637,1.05148731875246,1.0520174803678,1.05197095540723,1.0485529121801,1.05253076864364,1.04855042711983,1.00583614938245,1.01284604879016,1.0141695511849,1.01416646476874,1.01411908856354,1.01412712503279,1.01545255664346,1.01571592718455,1.01699737842701,1.01642826222235,1.018858210416,1.02192763634996,1.01869104589091,1.01660398396448,1.01681400526016,1.01963367930695,1.02028482963963,1.02046078943274,1.02101683318718,1.02030802768571,1.02458946363217,1.02604727491066,1.02601020645753,1.02806577580553,1.02890351218651,1.0297421503804,1.03271767792403,1.03443816704321,1.03550417292792,1.03649942601508,1.03692091976109,1.03687387815701,1.0347643629746,1.0382581915395,1.03476184444349
270,1.00748475243209,1.0157854194511,1.01707455794792,1.01707115523731,1.01702380614719,1.01700471243157,1.01830483558779,1.01854764715734,1.01969732274241,1.01932984867937,1.0218948948329,1.02507392352948,1.02172806594214,1.0195047215961,1.01971376662874,1.02449207110102,1.02537862224116,1.02569303497931,1.02652556476461,1.02554078479314,1.03082464339066,1.03275497782152,1.0327178060839,1.03554852402973,1.03652020234118,1.03793886226759,1.04216730698414,1.04482748027707,1.04631947864691,1.04758993728356,1.04809848023467,1.04804405869275,1.0448559706778,1.04860929952447,1.04485321295758,1.00509868851507,1.01153554687446,1.01273204345157,1.01272863521545,1.01268108460214,1.01269612166612,1.01391001322187,1.01415360492644,1.01530646048435,1.01479906046199,1.01699890983658,1.01988098990742,1.0168312767473,1.01497473377065,1.0151847313646,1.01785221756016,1.01846899791701,1.01862926764103,1.01914584868442,1.01847596598789,1.02250659183826,1.02387425862073,1.0238367797651,1.02576353961868,1.02657660481764,1.02732067291816,1.03008737688279,1.03166630397093,1.03266175321677,1.03360920633926,1.0340161538486,1.03396105598173,1.03199442223582,1.03529220964517,1.03199164608871
271,1.00728155723456,1.01543972677766,1.01673531666757,1.0167148860317,1.01666184374999,1.01663103854701,1.01787892437095,1.01811557879757,1.01926189047142,1.01884996817934,1.02140078007994,1.02462226329919,1.0212253930938,1.01900666146504,1.01919599666748,1.02399694793735,1.02483682901234,1.02513621446704,1.02597328035156,1.02496980476058,1.0302745151182,1.03218686768234,1.0321316320582,1.03495408679678,1.03591982284263,1.03732059915412,1.04152403557547,1.04417651937466,1.04566201415237,1.04692401048219,1.04742414829876,1.04737196508921,1.04419206655147,1.04795830657553,1.04417549121012,1.00493637078069,1.01126298915111,1.01246843577084,1.01244792690761,1.01239466223933,1.01239726466331,1.01356093279989,1.01379848289327,1.01494891710851,1.01439861546896,1.01659180920255,1.01952278161415,1.01641559101159,1.01455601411639,1.01474619763668,1.01746986782234,1.01804585261124,1.01819449059978,1.01872288315653,1.0180269494455,1.02209510178415,1.02345334691346,1.02339765259722,1.02532988034143,1.0261399535251,1.02687543926717,1.02963881298498,1.03122587805924,1.03222225706423,1.03316617155225,1.03356622276823,1.03351344350582,1.03153661617111,1.03485508189646,1.03151985110675
272,1.00840416386536,1.01742259506551,1.01886489234504,1.01886074634173,1.01881323074288,1.0187622980882,1.02016099217035,1.02042629432082,1.02172461739961,1.02124096755338,1.02395935329311,1.02726543905439,1.02379248831455,1.02141470985672,1.021622492117,1.02678146086106,1.02773499872669,1.02808372321735,1.02899752502599,1.02793120863817,1.03358473871281,1.03565928670415,1.03562142639331,1.03866077958287,1.03969423056249,1.04123296445932,1.04578127996431,1.0486797053883,1.05027732432382,1.05162610784846,1.05215778163433,1.05211518278105,1.04860842970833,1.05256329274551,1.048605075245,1.00584918894426,1.01287022459441,1.01421222432401,1.01420805920128,1.0141603252745,1.01414925401139,1.01545704813843,1.01572383933577,1.01702987048587,1.0163908372116,1.0187167241477,1.02170362640702,1.01854899918022,1.01656540842599,1.01677418248282,1.01966342149332,1.02032315992686,1.02050392068725,1.02107375652192,1.02035027165589,1.02466886183767,1.02614000239817,1.02610179016626,1.0281707571213,1.02903409232835,1.02984838666618,1.03282718130116,1.03456399499202,1.0356288106396,1.03663172640517,1.03705471501879,1.03701168755192,1.03481542058296,1.03828793510442,1.03481202104117
273,1.00849589053545,1.01760078858979,1.01910120743125,1.01908111091798,1.01902828754022,1.01891889600976,1.02026780878029,1.0205358156121,1.02188629464498,1.02125939950819,1.02386315542296,1.02712483561503,1.02368833356252,1.02141603054942,1.02160525231239,1.02707907818379,1.02800265361734,1.02834430217986,1.02927852634691,1.02817864920929,1.03397426747947,1.03607864515477,1.03602392067248,1.03912640847425,1.04016854179487,1.04174124511631,1.04638013596323,1.04934374942319,1.0509718393036,1.05233969030612,1.05287156713021,1.05283557439795,1.0492618936561,1.05330487707981,1.04924563058613,1.00590737163134,1.01298856877769,1.01438706348677,1.01436687339911,1.01431380413099,1.01424569555343,1.01550358179805,1.01577293457388,1.01713032829556,1.01634941767509,1.01856243655439,1.02150672046817,1.01838670354013,1.01650680531925,1.01669694156369,1.01986630541779,1.02049304641679,1.02066509480676,1.02125220786894,1.02049819364767,1.02493746635973,1.02642975968878,1.02637451988694,1.02849302866821,1.02936272572314,1.03020055688312,1.03324767475098,1.03503304931035,1.03612057125583,1.03713736127247,1.0375588146464,1.03752241515252,1.03527889573252,1.03883214185088,1.03526241246763
274,1.00641224353257,1.01387617552746,1.01507402315447,1.01507198103383,1.01502499439957,1.01496864160529,1.01612483105697,1.01635386792786,1.0174100948795,1.01698746275543,1.01910654850206,1.0219152979958,1.01893994381536,1.01716420502694,1.01737532253253,1.02173024857957,1.02257776317832,1.02287153357432,1.02365318492915,1.02271999390524,1.02747443836779,1.02922806030849,1.02919221170602,1.03176816760064,1.03267333781604,1.03393312524519,1.03776474325844,1.04012150803696,1.04146237300312,1.04261237696603,1.0430781275096,1.04302572421959,1.04028384827843,1.04392133755024,1.04028219016005,1.00427018482536,1.01006225908577,1.01117935925549,1.01117731681505,1.01113015057075,1.01110455353196,1.01218635200999,1.01241635650886,1.01347716445781,1.01293043896143,1.01473112589577,1.0172811121938,1.0145638024864,1.01310790488491,1.01331988331501,1.01576740379259,1.01637430867811,1.01653053895424,1.01703035103515,1.01637805812061,1.02000147348045,1.02124876797768,1.02121265224152,1.02297504005315,1.0237382286954,1.02438984424092,1.02690559562065,1.02829024375249,1.02918485322638,1.03004455941835,1.03041899971116,1.0303661146026,1.02871821755744,1.03194357667483,1.02871655419696
275,1.00935526120963,1.01911448433958,1.02063373717472,1.02063142024349,1.02058459461835,1.02051720364072,1.02197995782836,1.02225966776308,1.02364849611391,1.02309650916196,1.02589924820262,1.02926735148554,1.02573360591141,1.02327188959817,1.02348141346547,1.0293301547683,1.03031985724973,1.03068616304101,1.03163636932014,1.03053553814677,1.03671063148568,1.03896510577449,1.03892929160444,1.04223130012019,1.04331905748881,1.04504548222168,1.05001679903696,1.05318498281225,1.05492968164633,1.05638786296972,1.0569593317361,1.05692057264203,1.05317479228761,1.05753436021018,1.0531729238023,1.00658189710383,1.01417139090674,1.01558038512442,1.01557805657629,1.01553099752852,1.01550855500206,1.01687355302411,1.01715470974496,1.01855078922343,1.01783355791393,1.02021589255672,1.0232421363013,1.02004932596514,1.01800984524361,1.0182204530802,1.02159808794862,1.02226765392749,1.02245096637989,1.02302633828474,1.02229912627454,1.02702282374653,1.02862084280372,1.02858466765889,1.03083093982293,1.03173335511461,1.03267190217874,1.03593539616515,1.03783977293969,1.03900502678853,1.04008712124553,1.04054045452527,1.04050120171508,1.03818060778004,1.04201651322507,1.03817871190903
276,1.01089259481778,1.02185435093844,1.02358446786288,1.02358168856249,1.02353484179933,1.0234702574379,1.02516579180676,1.0254733585204,1.02704568254506,1.02652102264333,1.02996770372002,1.03386582272787,1.02980248370182,1.02669531514947,1.02690359425338,1.0331789682641,1.03424061621493,1.034643779383,1.03568038738631,1.03449334506519,1.04131571031263,1.04379537425355,1.04375923139681,1.04738274082067,1.04855086455898,1.05048434436867,1.05596070866132,1.05950082130393,1.06142930773749,1.06301889628301,1.06363175147993,1.06359829771555,1.05936953118054,1.06400299789264,1.0593672960986,1.0078092859457,1.01635577466925,1.01795948822295,1.01795669348008,1.01790958728987,1.01789562689705,1.01947797739286,1.01978710377011,1.02136718645994,1.02065241563123,1.02361351135715,1.02711646810234,1.02344726361087,1.020827710778,1.02103718859683,1.02458178242706,1.02528269031291,1.02547967994142,1.02609397505085,1.02532789859064,1.03054944049882,1.03230073925855,1.0322641929195,1.03471600862811,1.03567724713069,1.03673789520325,1.04031923250103,1.04245626061316,1.04374173435647,1.04491416486177,1.04539597152762,1.04536197902424,1.04271712240258,1.04677368805279,1.04271485114448
277,1.00762622962945,1.01605242071799,1.01738221185767,1.01736248566844,1.01730970771874,1.01728625432886,1.01858109376286,1.0188299595369,1.02005444896068,1.01957187798211,1.02217031599592,1.02542817134285,1.02199540542934,1.01972920191466,1.01991920737967,1.02487534209895,1.02574059037454,1.02605247812001,1.02691688509652,1.02588678872008,1.03127823026954,1.03323403576673,1.03317958865995,1.0360702174745,1.03703867969889,1.03850468161602,1.04282666518099,1.04553789848982,1.04704721149043,1.04832754981014,1.0488337252344,1.04878459008124,1.04561294641683,1.04954506345745,1.04559695428921,1.00520525220805,1.01174018895327,1.01297567402041,1.01295587036269,1.01290286401287,1.01291449956692,1.01412185235826,1.01437151925385,1.01559945535854,1.01497465137331,1.01720304002237,1.020160257383,1.01702727355519,1.01513270685811,1.01532359162509,1.01813780374641,1.01872927356854,1.01888479349604,1.01942895917323,1.01871794161176,1.02283706355189,1.0242216912057,1.02416677837091,1.02613995408589,1.02694757380321,1.02772851342026,1.03056659736791,1.03218055696809,1.03318611934947,1.03413883261567,1.03454190419559,1.03449213338118,1.03255854338707,1.03602854528192,1.03254236348858
278,1.00935178341508,1.01910539731136,1.02061877051563,1.02061957666796,1.02057379167894,1.02054060477583,1.0220636938616,1.02233754325022,1.02368153985417,1.02329848616028,1.02639425810513,1.02999442193132,1.02623024902267,1.02347717981719,1.02369029365021,1.02925377813878,1.03024276671887,1.03060715132802,1.03154567849967,1.03045909294714,1.03658369937064,1.03881659350805,1.03878407520079,1.04204824364615,1.04311892382449,1.04483514026631,1.04975547476811,1.05290183664987,1.05463954336583,1.05608093362158,1.05664546071417,1.05659819382154,1.05286713610832,1.05712942254767,1.05286778993756,1.00658539407466,1.0141747305842,1.01557766170521,1.01557847178909,1.01553245912085,1.01554225022016,1.01696467914368,1.0172398991961,1.01859062137082,1.01803876820042,1.02070281635893,1.02395168561987,1.02053789123569,1.0182183851005,1.01843260054139,1.02154616914173,1.02221582679966,1.02239767547871,1.02296222483842,1.0222484262826,1.026929928617,1.02850958474305,1.02847673979591,1.0306903842771,1.03157630861416,1.03250905713826,1.03573033434676,1.03761935477938,1.03878062223606,1.03984769996202,1.04029461492804,1.04024673602907,1.037934354364,1.04167536495449,1.03793501724252
279,1.00825317687694,1.01716484094313,1.01859261060087,1.0185766314292,1.01852515788215,1.01847860102224,1.01985471042881,1.02011547465614,1.02140976729198,1.02091943897659,1.02368756624037,1.02707239377788,1.02351476837118,1.02108054821012,1.02127463380412,1.02643622485938,1.027331110986,1.0276562187505,1.02854252902443,1.02749386478728,1.03316378122837,1.03521708838329,1.03516668725782,1.0381929603695,1.03919429477552,1.04075329730788,1.04529248667181,1.04815616607759,1.0497580758553,1.05110487464371,1.05163636044892,1.05158100571815,1.04822438606979,1.0522752892861,1.04821144909656,1.00573562771956,1.01267949096233,1.01400948229794,1.0139934404543,1.01394173559128,1.01393415146511,1.0152210624877,1.01548354858178,1.01678716973368,1.01614120446294,1.01852139605048,1.02159092679068,1.01834771954293,1.01630309317326,1.01649811301319,1.01942124318679,1.02002739068329,1.02018743021073,1.02073592487205,1.02002389109178,1.02437375695937,1.02583112161653,1.02578027469115,1.02784796089783,1.02868190036922,1.02952423618499,1.0325124240923,1.03422879955017,1.03530483933368,1.03631041843332,1.03673473781011,1.03667887222082,1.03461384519404,1.03818839060773,1.03460075452514
280,1.00874067071138,1.0180172304409,1.01949386213972,1.0194945737353,1.01944870629735,1.01941861137733,1.02090237804502,1.02117611496851,1.02251909030322,1.02207711981905,1.02501243234822,1.02848156849653,1.02484815426279,1.02225592478304,1.02246918252667,1.02759053888098,1.02856455511433,1.02892125287861,1.02984227930454,1.02877287256938,1.03447460222938,1.03657503769,1.03654234789366,1.03961937216048,1.04064394592407,1.04223832391229,1.04686393190447,1.0497868968184,1.05139970586177,1.05275226365769,1.05328673665809,1.05324200308019,1.04981723099845,1.05391895437773,1.04981780941722,1.00611888611847,1.01334526144103,1.01471743375539,1.01471814862365,1.01467206492165,1.01468233465074,1.01607035074476,1.0163454535469,1.01769523504391,1.01709196259555,1.01961592997025,1.02275034997509,1.01945078110232,1.01727164380428,1.01748594713769,1.0202897869495,1.02096111401918,1.02114478192177,1.02171131702961,1.02099526993492,1.02533355835916,1.02681647284674,1.02678347169448,1.02886762912456,1.02971752188057,1.03057159816837,1.03359175095183,1.03532745442887,1.0363957825313,1.03739474673176,1.0378181049184,1.03777284810116,1.03568600553842,1.03929303345483,1.03568659151751
281,1.00949508909619,1.0193608840667,1.02094379584997,1.02094441382725,1.02089858077218,1.02082523068436,1.02237562025024,1.02264926146963,1.02399244406335,1.02365337413686,1.02686581440991,1.0305626076823,1.02670178726228,1.0238318044529,1.02404462592586,1.02955621732657,1.03055225276964,1.03092030925826,1.03186778040058,1.03077214077491,1.03689145965129,1.03912587113564,1.03909316389134,1.04235575923941,1.04344294433419,1.04513377245736,1.05003867446825,1.05317717488283,1.0549094044787,1.05635079491683,1.05691581997867,1.05687048863124,1.05311879074908,1.05735619522656,1.05311929260465,1.00670520166755,1.01438806754762,1.01585828542597,1.01585890642485,1.01581284350479,1.01578276361543,1.01722990653532,1.01750479042275,1.01885384951792,1.01834352185445,1.02111500861747,1.02445292369053,1.02095005613385,1.0185228825741,1.01873681431182,1.02178626796525,1.02245926704987,1.02264269892444,1.02321186506831,1.02249332912628,1.02716318972346,1.02874038913955,1.02870735092983,1.03091317390425,1.03181394454243,1.032717460321,1.03591366849082,1.03778773913147,1.03894025486045,1.04000517043669,1.04045188944852,1.0404059271316,1.03808133727259,1.04179412371228,1.03808184603607
282,1.00830284282444,1.01723797620666,1.01867118491907,1.01867158389381,1.01862557492983,1.01856231938498,1.01996388908427,1.02022036695401,1.02145138966873,1.02108630857449,1.02388359841848,1.02724070148758,1.0237189831278,1.02126495119042,1.0214780516716,1.02651723128681,1.02745353992232,1.02779131447955,1.02866916929428,1.02764251203459,1.03323263498807,1.03527491110907,1.03524184864425,1.03823520760664,1.03922789445771,1.04078364934367,1.04528581862564,1.04811237639621,1.0496937804678,1.05101241698576,1.05153358436444,1.05148997051921,1.0482099444672,1.05232205756091,1.04821027010619,1.00575366350321,1.01269624920138,1.01402829783678,1.01402870925315,1.01398249134165,1.01395732126756,1.01526572692153,1.01552311036857,1.01675796196734,1.01624096669561,1.01864276078308,1.02167812297124,1.01847729706777,1.01642048431582,1.01663462367128,1.01942206962541,1.0200672391328,1.02023863631291,1.02077544044719,1.02008873712759,1.02434704318928,1.02578880078951,1.0257554504606,1.02778380831132,1.02860667496837,1.0294429657822,1.03238481855252,1.03405789051187,1.03511018018264,1.03608471135576,1.03649765512847,1.03645343579296,1.03447369183604,1.03810176157962,1.0344740404129
283,1.00798597448689,1.01668970492462,1.01803183849183,1.0180152660189,1.01796356918952,1.01795187642976,1.01928409277964,1.01953415302023,1.02075988309037,1.02032729536665,1.0230421723111,1.02638548931798,1.02286897439757,1.02048787127327,1.02068138965474,1.02583653686288,1.02671036542616,1.02702511439576,1.02788877306654,1.02686217758272,1.03249520540057,1.03452710428344,1.03447605071714,1.03746876356145,1.03846860412974,1.03999545052094,1.04447617533761,1.04730853979498,1.04889930683442,1.05023514758143,1.05076200657315,1.05071029037798,1.04735226156699,1.05134589995041,1.04733884036062,1.00549400101037,1.01225043931885,1.01349591382491,1.01347927633614,1.01342734943786,1.013452462769,1.01469547040671,1.01494666136961,1.01617789923111,1.01559661806868,1.01793038797226,1.02096401552894,1.01775631831994,1.01575796279627,1.01595240314904,1.01889692218764,1.0194880189846,1.01964122454038,1.02017409364897,1.01947711117853,1.02379856779091,1.02524101770488,1.02518951648434,1.0272348038467,1.02806888740815,1.02888782498591,1.03183582533924,1.03353417804492,1.0346047827736,1.03560257117972,1.03602313804051,1.03597081450399,1.03389217586962,1.03741173971282,1.03387859579954
284,1.0098004243731,1.01990538077304,1.02150436400273,1.02150436078524,1.02145834592927,1.02140226347402,1.02298848627362,1.0232737681481,1.02469425067263,1.02427131085582,1.02750221495864,1.03121558938559,1.02733798090232,1.024448968008,1.0246609391459,1.03036031229339,1.03137229079377,1.03174876714846,1.03271717603465,1.03160020551813,1.0378936902517,1.04019175858129,1.04015842902634,1.04351881683437,1.04461960744461,1.04638840265401,1.05145468861815,1.054700826469,1.05648122295994,1.05796116598934,1.05853955223764,1.05850036641367,1.05463864416224,1.05899832429852,1.05463864420891,1.00694380368278,1.01481306899849,1.01629669111578,1.01629668780963,1.01625043671634,1.01623943155761,1.01772085696358,1.01800753991153,1.01943488627605,1.01883647741565,1.02161821129445,1.0249660512986,1.02145302966227,1.01901508238312,1.01922818494393,1.0224009114893,1.02308167326014,1.02326883497753,1.02384938392251,1.02311904006256,1.0279262630238,1.02955031500654,1.02951664013042,1.03179306076075,1.03270287041556,1.03366371354984,1.03697697542588,1.03892566584003,1.04011124236176,1.04120507057766,1.04166215845063,1.0416224234624,1.03922482023089,1.04304760377276,1.03922481989436
285,1.00796300727753,1.01664957351456,1.0179564098753,1.01793902767505,1.01788705742409,1.01791088550786,1.01924157644939,1.0194976035504,1.02076386625134,1.02025673744552,1.02290265463626,1.02619162770638,1.02272903065696,1.02041645744166,1.02060904878549,1.02580094990879,1.02668479205246,1.02700496890453,1.0278831208814,1.02684136088953,1.03244528677265,1.03447541238519,1.03442350036305,1.03741909037831,1.03842363955786,1.03994577413606,1.04442729250077,1.04725456001897,1.04883223453929,1.05016840582576,1.05069551380639,1.05064748157118,1.04729558092056,1.05130256128889,1.04728150411769,1.00546810465554,1.01220514470732,1.01341510942507,1.01339765839691,1.01334545653936,1.01340611418182,1.01464769658773,1.0149047304971,1.01617570135808,1.01552149253128,1.01778819585375,1.02076906676258,1.01761369742367,1.01568197795206,1.01587548770541,1.01885348783558,1.01945436013649,1.01961288226252,1.02015998741579,1.01944809141299,1.02373906613809,1.02517930998378,1.02512694182157,1.02717466547727,1.02801325102653,1.02882731436242,1.03177546963337,1.03346828032338,1.03452537992097,1.03552322153086,1.03594392596381,1.03589528564455,1.03382366947397,1.03735547344325,1.03380942493957
286,1.00846965122049,1.01753502267406,1.01897850400558,1.01897884736549,1.0189328337927,1.01890194078643,1.02035113217922,1.02061828647066,1.02191901912629,1.02150095989422,1.02437221104212,1.02779017087885,1.0242076467445,1.02167947053778,1.02189241998596,1.02690524351338,1.02785718400457,1.02820288813222,1.0290992707624,1.02805409948824,1.03366054584791,1.03572255218737,1.03568944530103,1.03870645683477,1.03972431294603,1.04126772122364,1.04579243796001,1.04863767707032,1.05022047163657,1.05155960480057,1.052092100602,1.05204323378816,1.04871016524962,1.05277977720991,1.04871044580468,1.00588378035845,1.01292757048782,1.01426744576106,1.01426779063516,1.01422156299507,1.01422913559659,1.01558251210699,1.01585045385044,1.01715426024495,1.01658160100449,1.01904795684006,1.02213647748878,1.01888253149031,1.01676097528115,1.01697495547892,1.01971004158417,1.02036601626248,1.0205426276247,1.02109238253965,1.02039272054417,1.02465243151316,1.02610658892496,1.02607317112264,1.02811360446553,1.02895916729989,1.02977508888963,1.03272108889006,1.03439914015606,1.03544633298458,1.03643722256725,1.03686020272484,1.03681062693378,1.03479435654024,1.03837350847044,1.03479464054022
287,1.00959503620557,1.01954041266694,1.02104414997969,1.02104306875075,1.02099667369743,1.02097945158029,1.02251210941981,1.02278710187706,1.02414280597401,1.02375669879884,1.02689327323466,1.0305326286954,1.02672840558541,1.02393328967831,1.02414411398254,1.02995804298356,1.03094293858186,1.03130629553036,1.03224673183699,1.03115678043927,1.03750868451776,1.03981088604493,1.0397764054772,1.0431412863675,1.04424675499034,1.04601221715039,1.05108194504445,1.05433100714362,1.05613170192666,1.05762809975536,1.05821286469116,1.05817022167376,1.05428101963377,1.05867668271245,1.05428014966902,1.00676450977989,1.01449503428253,1.01588602799311,1.01588494119617,1.01583831012855,1.01586518924109,1.01729550446879,1.01757186914703,1.01893428099872,1.01837679811563,1.02107474814239,1.02435725785233,1.02090893936208,1.01855432200813,1.01876626072881,1.02206898114663,1.02272778247162,1.02290475318064,1.02346334207063,1.02275400794056,1.02762458625548,1.02925708238306,1.02922224742673,1.03151002287098,1.03242626941991,1.03338808021248,1.0367154207975,1.03867462970936,1.03988409823714,1.04099669073209,1.04146089093825,1.04141766820548,1.03898418886782,1.04284625230629,1.03898330569895
288,1.00829229458037,1.01722078193554,1.01864851605408,1.01864726236484,1.01860070132401,1.01857013778178,1.02000132695565,1.02026787197975,1.02156794943684,1.02112605307299,1.02394219286809,1.02732003985065,1.0237767646315,1.0213029168931,1.02151408719273,1.02644559512356,1.02739062801629,1.02773359810011,1.02862736190482,1.02758342181405,1.03308550618623,1.03511130062756,1.03507648324085,1.03804667749826,1.03905166900507,1.04056483391927,1.04501546115516,1.04782111527663,1.04938455768232,1.05069159031015,1.05120943945666,1.05116613462238,1.04785209701656,1.0518131569725,1.04785108391037,1.00574908437571,1.01268969513676,1.01401578448374,1.01401453544836,1.01396776334272,1.01397499558047,1.01531218175952,1.01557954938829,1.01688293767895,1.01628879048813,1.01870698425303,1.02176108285505,1.01854070432727,1.01646651899199,1.01667871686033,1.01936959590708,1.0200234535462,1.02020005381798,1.02075277319115,1.02004877321608,1.02422678599931,1.02565484058937,1.02561971957782,1.02762958740334,1.02846521457583,1.02926292379875,1.03216112010118,1.03381873320072,1.03485540176604,1.03581976174637,1.0362298204126,1.03618588104048,1.03416764392525,1.03764670617403,1.03416663552377
289,1.0068368123684,1.01464563395087,1.01587066915503,1.01585330256602,1.01580124256716,1.01579259681915,1.01700155601451,1.0172397390759,1.0183889830336,1.01790608035176,1.0202549994978,1.02330101560005,1.02008094990836,1.0180662242151,1.01825932020579,1.02285460934264,1.02368321666702,1.02397526819205,1.02478830761341,1.02381121781429,1.028830549938,1.03065753355022,1.03060548334924,1.03330721816182,1.03422543015256,1.03557638827853,1.03960599919664,1.04210656785375,1.04352219354411,1.04473449586302,1.04521986515618,1.04515840839905,1.04224735004799,1.04594378881308,1.04223324659319,1.00457609894028,1.01061999859229,1.0117579818044,1.01174055201093,1.01168828155484,1.01171100434536,1.0128384738426,1.01307713076874,1.01422778727912,1.01361565269648,1.01562302289344,1.01839159942712,1.01544817843182,1.01377649068423,1.01397041997235,1.01656664111264,1.017142478558,1.01729019670303,1.01780749788024,1.01712507152864,1.0209516782268,1.0222456413901,1.02219317495604,1.02403926116523,1.02480754516619,1.02551952815103,1.02816535469832,1.02964306841609,1.03058885173766,1.03149519547195,1.03188421311268,1.03182198601567,1.03006558136494,1.03332695205259,1.03005132400388
290,1.00631019521227,1.01369353306518,1.01487132687853,1.01487057748198,1.01482401261386,1.01481131610481,1.01600286657101,1.01623460089929,1.01730551694558,1.01690839390032,1.01913248837506,1.02202398538988,1.018966531974,1.01708653693973,1.01729917535428,1.02140030846816,1.02224812635809,1.02254136222441,1.02331880707258,1.02239084338265,1.02699010374558,1.02870020109574,1.02866570652483,1.03117917031472,1.03206498019949,1.03329118609006,1.03702862306818,1.03930515199799,1.04061056546923,1.04174159769373,1.04220550686105,1.0421434798839,1.03952191020725,1.04306416879024,1.03952130291703,1.00418006980001,1.00990104642672,1.01099690673803,1.01099616180479,1.01094941983595,1.01096549868742,1.01207956768783,1.01231169127641,1.01338342378202,1.01286427615553,1.01476383410141,1.01739146097479,1.01459716296713,1.01304314574345,1.0132566480324,1.01547913950455,1.01608859507531,1.01624567252588,1.01674387758285,1.01609422531909,1.01957426431015,1.0207837619678,1.020749012503,1.02245896276019,1.02320364994416,1.02383048172608,1.02626902968933,1.0275864600677,1.02845126644654,1.0292952312293,1.02966877200566,1.0296060178309,1.02806519784822,1.03119639824021,1.02806459678273
291,1.00574966602742,1.01269670686986,1.01378847400025,1.01378780883353,1.0137412225259,1.01374277750018,1.01486677256966,1.01509048504114,1.01610856829508,1.01570280160741,1.01773982074411,1.02047776543059,1.01757367939867,1.01588124718053,1.01609423689661,1.01999984872261,1.02081651621523,1.02109388095055,1.0218343656937,1.0209432188712,1.02532733725694,1.02695491514868,1.0269204521757,1.02931444047847,1.03016306512037,1.03132276851841,1.03487821221441,1.03703466939854,1.03828117302879,1.03936120858748,1.03980739678465,1.03974014268554,1.03726440389265,1.04066918697575,1.03726386450433,1.00373794218221,1.00911572085124,1.01013170207505,1.01013104113694,1.01008428745148,1.01011214902088,1.01116405605421,1.01138814346895,1.01240704407733,1.01188762971239,1.01362259252651,1.01611501464525,1.01345577631082,1.01206676165541,1.01228056758441,1.01440730228935,1.01500066914365,1.0151504687924,1.01562934244724,1.01499892857075,1.01832048954746,1.01947443063791,1.01943972630794,1.02107355992283,1.02178910918531,1.02238118959557,1.02470763054468,1.02595678805847,1.02678628796892,1.02759442755164,1.02795502107724,1.02788705587336,1.02643372415616,1.02944800600811,1.02643319089683
292,1.00692251291952,1.01478262258162,1.01606006782123,1.0160593213134,1.01601281166526,1.01593613244425,1.0171655895283,1.01739850733617,1.01847761233657,1.01812436340122,1.02049133600053,1.02349959666343,1.02032560184952,1.01830229590125,1.01851468265057,1.02301049858767,1.02387428572155,1.02417575016222,1.02497216768005,1.02402547350295,1.02899263024902,1.03081975814614,1.03078533675409,1.03346601030583,1.03439434443656,1.0357273758114,1.0397268740843,1.04218680221432,1.04358712220655,1.04478851026472,1.04527449804175,1.04521944485633,1.0423818163324,1.04614033958421,1.04238121239171,1.00467236519527,1.01077555479483,1.01196672639408,1.01196598518099,1.01191928886572,1.01187493325788,1.01302433753591,1.01325820034283,1.01434164109047,1.01385594612011,1.0158812985759,1.01861179411472,1.01571481173209,1.01403464532994,1.01424794342584,1.0167484144212,1.01735823181432,1.01751452676068,1.01801343538047,1.01736327065509,1.02114705649635,1.02244323927622,1.02240855009771,1.02423607197471,1.0250151494175,1.02571093677806,1.02833071673022,1.02977143105429,1.03070396325101,1.0316011136435,1.03199147310176,1.03193585496009,1.03024519996729,1.0335722698927,1.03024460362221
293,1.00612865300008,1.01337687561248,1.01450812582555,1.01450066744658,1.01445184900283,1.01444207103988,1.01557281441751,1.01580199781357,1.01687066370808,1.01639563754685,1.01844946014631,1.02122200995151,1.01828004986114,1.01656667361997,1.01677161307487,1.02103356762233,1.02185204638035,1.02213384053844,1.02290026514756,1.02197771114038,1.02662107556941,1.02832839270922,1.02828676535097,1.03080534390032,1.03168124836388,1.0329196098846,1.03666764366728,1.03895948403394,1.04027086876793,1.04140104798397,1.04186120996201,1.04180129521293,1.03916411535188,1.0427310243392,1.03915804988789,1.00403927799139,1.00965716291196,1.01071018622584,1.010702706758,1.01065370611142,1.01067299419982,1.01173097853866,1.01196096163177,1.01303320296014,1.01243849121488,1.01418277712711,1.016703859332,1.01401265377812,1.01261021033467,1.01281596497578,1.01521887125969,1.01580402054536,1.01595247745607,1.01644569506966,1.0157954018561,1.01933289824353,1.02054635646717,1.02050442348646,1.02222981126093,1.02296740113567,1.02361262529341,1.02607768416827,1.0274219430324,1.02829811031057,1.0291449501346,1.02951598162691,1.02945549267203,1.02788509147814,1.03104804064829,1.0278789717493
294,1.0065215982742,1.01407587093287,1.01527950849611,1.015271896791,1.01522306246551,1.01518739051179,1.01635911789666,1.01659453322023,1.01770439164977,1.01721821751801,1.01937055927881,1.02222412059725,1.01920122302346,1.01738894479237,1.01759353352227,1.02201446869187,1.02285495292515,1.02314800353667,1.02394085632065,1.02299189756341,1.02778740630089,1.02955149077809,1.02950974426143,1.03211034566926,1.03300792402146,1.03429736228059,1.03817318702663,1.04055562700434,1.04191276740925,1.04307693483763,1.04354798116505,1.04349200530633,1.04073788446884,1.04439724939239,1.04073169895,1.00433101637134,1.01017552054333,1.01129484152277,1.01128720720878,1.01123818174847,1.01123293145231,1.01232626738295,1.01256199139698,1.01367215473313,1.01306350260871,1.01488871507346,1.01747647884379,1.0147186304608,1.01323494571711,1.01344038878331,1.01592275161004,1.01651867400605,1.01667205946323,1.01717855878283,1.01651496292469,1.02015540528451,1.02140361095303,1.02136154389451,1.02313422659274,1.02388655400187,1.0245580945358,1.02709529267033,1.02848890489045,1.02939164536888,1.0302596346649,1.03063742406524,1.030580723195,1.02894222826592,1.03217844054861,1.02893598486468
295,1.00712359426427,1.01514153479891,1.01644444758818,1.0164424793917,1.01639557991109,1.01633321303019,1.01759580239708,1.01784118343021,1.01900415872532,1.01855194742964,1.02092131610354,1.02393496863095,1.02075504330962,1.01872849469996,1.01893937073765,1.02349581847437,1.02437977064701,1.02469203541279,1.02551634466974,1.02454082414607,1.02953599063893,1.03137794754568,1.03134224923636,1.03404375363221,1.03498287673702,1.03632006596216,1.04034698176237,1.04285118446962,1.044264424409,1.04546906608542,1.04595544736734,1.04589873100391,1.04295092729998,1.04664322580738,1.04294933126165,1.00482027800078,1.01103953736558,1.0122522599935,1.01225029208749,1.01220319982947,1.01217392190723,1.01335300158271,1.01359890664508,1.01476344863787,1.01417847334057,1.01619684869459,1.01892511771282,1.01602980214739,1.01435579994194,1.01456760294323,1.01708995153988,1.01771351841802,1.01787703258507,1.01839635103174,1.01772481318943,1.02151415577217,1.02281462517686,1.02277864232395,1.02461068181801,1.02539676237174,1.02608582253894,1.02870728962212,1.03017279676185,1.03110897880346,1.03200294975992,1.03239158798668,1.0323341367981,1.0305587263746,1.03381018240423,1.03055712599267
296,1.00750938160821,1.01582577235895,1.01710541077576,1.01710571736035,1.01705960645924,1.01704331407037,1.01834356033655,1.01859027244325,1.01975730015379,1.01935196298849,1.0218440830879,1.02495114090152,1.02167909253375,1.01953080973019,1.01974416467702,1.02456513570067,1.02546427575642,1.02578317475892,1.02661754115986,1.02563400370513,1.03091446513407,1.03285225659951,1.03281901791037,1.0356607529556,1.03662285724371,1.03807020310633,1.04232854072869,1.04499356796789,1.0464935258628,1.04776028266984,1.04826742880909,1.04821276215058,1.04509058158235,1.04896036329921,1.04509083271588,1.00510613101387,1.01154528899965,1.0127312040135,1.01273152124107,1.01268521276073,1.01270325785149,1.01391671801085,1.01416396369546,1.01533251905274,1.01478936548264,1.01691673386947,1.01972719187742,1.01675094294967,1.01496903632262,1.01518337009548,1.017878354772,1.01850656419463,1.01867067473408,1.01918764020065,1.01852046674871,1.02253751865629,1.02390885430535,1.02387534117468,1.02580737426857,1.02660970843799,1.02737838170523,1.03016573392802,1.03174320911171,1.03274375991784,1.0336853432254,1.03409019943485,1.03403477359359,1.03214068548121,1.03555038982697,1.03214095624459
297,1.00661367140088,1.01423097376672,1.01544635490677,1.01544806752657,1.01540234982041,1.0153739282087,1.01659474347953,1.01682942682953,1.01791444436725,1.0175326354636,1.01982470227888,1.0227639352362,1.01966008458508,1.01771330937749,1.01792868102603,1.02218700795128,1.02305105341051,1.02335131591894,1.02413931960613,1.02320295243541,1.02796074414641,1.0297265460548,1.02969469739696,1.03228672406393,1.03318629929709,1.03447420355133,1.03834162370233,1.04071322654741,1.04206608875012,1.04322558866774,1.04369759432535,1.04363806657158,1.04090991873118,1.04455301929625,1.04091131342865,1.00442757046807,1.01033838046657,1.01147000768349,1.01147173495803,1.01142583896879,1.01142794959785,1.01257031545882,1.01280574665132,1.01389384717003,1.01338435618167,1.0153436451837,1.01801226617077,1.0151783006204,1.01356578622987,1.01378205561964,1.01610602885101,1.01672406208052,1.01688372331887,1.0173834807099,1.01673442058931,1.02034342484884,1.02159432871798,1.02156224020068,1.02332724149455,1.02408197579198,1.02475240285436,1.02728256823031,1.02866651074537,1.02956586554455,1.03043013988409,1.03080930093179,1.03074913821251,1.02913314418057,1.03235602385186,1.02913456889107
298,1.00678010313694,1.0145284057421,1.01576582063847,1.01576606353586,1.01571987036027,1.01569391109723,1.01693256961497,1.01717126246822,1.01828567775595,1.01788067529166,1.02021143557302,1.02318691101954,1.02004614870034,1.01805971177175,1.0182733006565,1.02260660934347,1.02348381289927,1.02379147148864,1.02460003464132,1.02364195678599,1.02844597690934,1.03022842855729,1.03019503706707,1.03281119352011,1.03372274686814,1.03501614869985,1.03891567315444,1.04132527040854,1.04269476831551,1.04386520060657,1.04434136466805,1.04427898539192,1.04146698378483,1.04507157400914,1.04146718363045,1.00457484965278,1.0106014170617,1.01175448803882,1.01175473998412,1.01170836511282,1.01171419187888,1.01287442459286,1.01311422586946,1.01423406716947,1.01369716257513,1.01569111006041,1.01839269272002,1.01552508710121,1.01387695496466,1.0140914419339,1.0164694210719,1.0170962748571,1.01726080315045,1.0177760857025,1.01711033292564,1.02075888225487,1.02202157061171,1.02198792484647,1.02376876414595,1.02453414211566,1.02520372057557,1.02775251726625,1.02916409965776,1.03007557756779,1.03094814903155,1.03133071318022,1.03126775706563,1.02957927861795,1.0327623485433,1.02957949504884
299,1.00606982119217,1.013266497022,1.01438296823908,1.01438170170882,1.01433494209615,1.0143278888173,1.01545750033987,1.01568466806114,1.0167267749487,1.01628726483993,1.01831221905636,1.0210414884022,1.01814587139851,1.01646496231196,1.01667712934389,1.02086980594863,1.02170378316682,1.02199025553731,1.02275322475403,1.02183922788836,1.02640913052374,1.02810243677944,1.02806737360053,1.03056034469518,1.03143305827245,1.03265689864705,1.03636773543686,1.03863150847676,1.03992771556297,1.04104442508421,1.04150122961646,1.04144156127479,1.03883946468689,1.04238136302952,1.03883843648568,1.00400759009926,1.0095951153174,1.01063510248507,1.01063383838073,1.01058690668995,1.01060902083557,1.01166782376519,1.01189609001999,1.01294368639803,1.01238399213565,1.014103824959,1.01658513685237,1.01393678682378,1.01256238943528,1.01277538878273,1.01512796543582,1.0157304773996,1.01588460293178,1.01637642526197,1.0157326716415,1.0192119515924,1.02041725074869,1.02038193580909,1.02209067526526,1.02282692737077,1.02346399178827,1.02590622191449,1.02723311360437,1.02809922044829,1.02893614995643,1.02930501327042,1.02924487006281,1.02769602162421,1.03083998310763,1.02769499496551
300,1.00699899070969,1.01491876951788,1.01616289085365,1.01616201421458,1.0161154658689,1.0160717730209,1.01729253242887,1.01753184306345,1.01865285320572,1.01821036303943,1.02046864237734,1.02338743196475,1.02030283971776,1.01838814083672,1.01860035813524,1.02325659136661,1.02413185696324,1.0244391837799,1.02524950801696,1.02428883816602,1.02931811739437,1.0311671945653,1.03113264675724,1.03384754695291,1.03477393421819,1.03614393272968,1.04020502121165,1.04273092175602,1.04416371897295,1.04537420802366,1.04586217449788,1.04580296519349,1.04286033980874,1.04657016765875,1.04285963042872,1.004715762457,1.01085274007156,1.01200901844871,1.01200814665333,1.01196140872066,1.01195071490354,1.01309080963083,1.01333081088429,1.01445447779591,1.01388163403073,1.01579873313219,1.01844019231418,1.01563216761441,1.01406018871455,1.0142733295205,1.01690227806226,1.0175205195483,1.01768097547508,1.01819021279814,1.01752963581016,1.02135625362368,1.02266650196068,1.02263168142035,1.02448113458665,1.02525590417631,1.02597973772471,1.02864128574879,1.03013273665691,1.03109055593233,1.03199176558883,1.03238245271466,1.03232254368054,1.03054696522009,1.03381845266459,1.03054626232372
301,1.00689662326514,1.01473619067514,1.01602071248143,1.01602043592883,1.01597408117492,1.01591447590424,1.01715388063183,1.0173990467241,1.01855677340103,1.01807524669188,1.02033837567086,1.02325941799174,1.02017285070441,1.01825369189193,1.01846663570095,1.02288101655846,1.02376711624544,1.02407953775296,1.02490035114459,1.02392963560924,1.02875181705858,1.03054462708009,1.03051069495996,1.03314437920843,1.03406070016827,1.03536430517619,1.03929060702397,1.04170865549883,1.04307334889967,1.04424245657214,1.04471652377975,1.0446611690179,1.04186925496624,1.04552773711993,1.04186903265086,1.00465142579344,1.01073797209411,1.01193478192743,1.01193451240761,1.01188797192768,1.01186100852757,1.01301959940699,1.01326537941058,1.01442528869677,1.01381405451295,1.01573625518392,1.01838009640999,1.01556997973199,1.01399326693227,1.01420712254866,1.01663663830607,1.01726851690899,1.01743569073058,1.01795869708497,1.01728481403323,1.02093275823431,1.02219791926973,1.02216372400318,1.02395013799558,1.02471739329067,1.02538935085816,1.02794612596049,1.02935257361674,1.03025275523989,1.03111942467482,1.03149837639577,1.03144235267586,1.02979050663608,1.03301851271375,1.02979029607731
302,1.0065644315861,1.01414525305278,1.01531019786098,1.01530984558893,1.01526343318642,1.01525376907889,1.01643681735715,1.01666835474731,1.01773731737062,1.01733005628768,1.01951826270612,1.02237842223417,1.01935256686773,1.01750855108384,1.01772156295539,1.02215648327,1.02300932009017,1.0233049771391,1.02408706016492,1.02315489896726,1.0279996737646,1.0297847300647,1.02975069277332,1.03237316397766,1.03327857905527,1.03458645443868,1.03850121978767,1.0409133565821,1.04229006735641,1.04346729645578,1.04394479101669,1.04388534173797,1.04108843893589,1.04474345658368,1.04108815507414,1.00435675092264,1.01021442026511,1.01129463923058,1.01129429338522,1.01124769810559,1.01126826271776,1.01237227841032,1.0126040654893,1.01367287202652,1.01314291989347,1.01500178846438,1.01759425524942,1.01483535494343,1.01332216872939,1.01353607687891,1.01601694121905,1.01662394987474,1.01677920117449,1.01727328240092,1.0166281640436,1.02030675760811,1.02157155484046,1.02153725738011,1.02332473390425,1.02408366575092,1.02476839620712,1.02733307812741,1.02874766435806,1.02966606394407,1.03054453411232,1.03092800385525,1.03086777572863,1.02919694073018,1.03242521604268,1.02919666751753
303,1.00685933288804,1.01467171903801,1.01590854407249,1.01590620351414,1.01585915545657,1.01583499423633,1.01707289855954,1.017310926261,1.0184266682301,1.01802269650574,1.02037781164439,1.0233814113087,1.02021126527864,1.01819893726923,1.01840949096718,1.02284454040496,1.02371029132194,1.02401351475855,1.02481772843087,1.02386189610663,1.02878047271158,1.03059385034656,1.03055773105862,1.03322269733919,1.03414055342557,1.03547113039626,1.03944951045673,1.04190110021601,1.04329127192366,1.04448127050981,1.04496316568056,1.04490554450591,1.04208214860627,1.0458161422724,1.04208024956291,1.00463501203077,1.01071068222432,1.01186299688749,1.01186065512982,1.01181342039742,1.0118216444302,1.01298128846592,1.01322060179186,1.01434293001081,1.01380521233726,1.01582222696234,1.01855093983501,1.01565493308181,1.01398220360053,1.01419365013208,1.01665173981075,1.0172654316806,1.01742453295872,1.01793351824204,1.01727193664061,1.02102103374919,1.02230887528214,1.0222724771802,1.02409260241801,1.02486302003313,1.02556204697043,1.0281739109928,1.02961593121308,1.03054298410017,1.0314320185255,1.03181939974566,1.03176128761018,1.03007293627173,1.03338124526477,1.03007102950326
304,1.00575447395093,1.01270641522583,1.01381874327639,1.01381686737867,1.01376987876149,1.01376398271147,1.01489044653342,1.01511334885413,1.01612879507725,1.01573376771848,1.01779960626886,1.02056514726776,1.01763287146242,1.01591090908957,1.01612248356463,1.01997809247378,1.0207991602333,1.02107933604722,1.02182916387722,1.02092766972968,1.02526224292241,1.02687494872289,1.02683919708063,1.02921320328639,1.03006032391969,1.03120085889305,1.0347212214291,1.0368548871119,1.03808946032893,1.03915913684918,1.03960142433942,1.03953439840064,1.03707690953269,1.04045273586894,1.03707538370343,1.00374973159576,1.00913782191355,1.010174121539,1.01017224542406,1.01012508852191,1.01014561255983,1.01119968926559,1.01142298348957,1.0124393724055,1.011930019915,1.01369240207793,1.01621126572058,1.0135249916561,1.01210784057634,1.01232022338009,1.01440606451293,1.01500373515692,1.01515629721345,1.0156444312883,1.01500374984373,1.01828300866289,1.01942444125182,1.0193884396366,1.02100609142258,1.02172057209354,1.02229665516375,1.02459436961936,1.02582545995467,1.02664532006226,1.02744461519327,1.02780181174707,1.02773408661645,1.02629346700409,1.02928086843682,1.02629193676491
305,1.00623028485319,1.01355213376802,1.01471111221873,1.01470958322262,1.01466275109433,1.01465638704223,1.01583412063477,1.01606465095562,1.01712935286587,1.01672354868323,1.01891044627972,1.02177386747357,1.0187440654159,1.01690088801009,1.01711265819606,1.02121384807157,1.0220566934004,1.02234779579969,1.02312210456657,1.0221966035272,1.02677928493952,1.0284802928035,1.02844496350162,1.03094888529179,1.03182524126237,1.03305457460411,1.0367816878904,1.03906086403548,1.04036393852782,1.04148625296487,1.04194503076438,1.04188484499946,1.03925829466325,1.04279160511629,1.03925705298857,1.00412077485715,1.00979643830086,1.01087496235004,1.01087343477869,1.01082642625848,1.01084876546512,1.01195063591444,1.0121817203576,1.01324833424947,1.01272102711615,1.01458819859224,1.01719169374695,1.01442110867103,1.01289908236342,1.01311170414636,1.01534804564961,1.01595480335745,1.01611101890119,1.01660876905169,1.01595890267998,1.01943138665141,1.02063586465224,1.02060027624726,1.02230702796618,1.02304371584634,1.02367792508289,1.02611616494058,1.02744349675418,1.02830936617947,1.02914686357659,1.02951604468027,1.02945520528359,1.02790107834499,1.03102730020142,1.02789983576367
306,1.00555771973729,1.01235655565386,1.01343108737154,1.01342924165489,1.01338224534985,1.01338087522132,1.01447844560897,1.01469529334821,1.01567112762494,1.01530333538795,1.01731948164567,1.02004432653633,1.01715268348046,1.01548058494673,1.01569228504732,1.01950839355829,1.02031362766039,1.02058577388431,1.02131690969699,1.02043405972711,1.02472638433655,1.02632042446497,1.02628468630755,1.02863305861028,1.02946916290101,1.0305997872136,1.03408341748617,1.03619108756738,1.037413072971,1.03847308624815,1.03891175841746,1.0388440133216,1.03642420432757,1.03977315805791,1.03642270270874,1.00361576822698,1.00889988408449,1.00990307568822,1.00990122992048,1.00985407067104,1.00987891821528,1.01090889251332,1.01112680630968,1.0121080181375,1.01162526314805,1.01334995308787,1.01583790565957,1.01318250155788,1.01180317020318,1.01201565265798,1.01410415498157,1.01469226061943,1.01484025659064,1.01531704387314,1.01468768735024,1.01795313748764,1.01908816704126,1.01905218635508,1.02066297985692,1.02137081840511,1.02194949660197,1.02424009427027,1.02546698074057,1.02628464940552,1.02708158144999,1.02743757919466,1.02736935077406,1.02593909305168,1.02891234649465,1.0259375874778
307,1.00562970700061,1.01248490241778,1.01358547368666,1.0135832778802,1.01353617191338,1.01353527714752,1.01465868550944,1.0148814262543,1.01589641435436,1.01549801012595,1.01755554786256,1.02031548690495,1.01738861384997,1.01567484989899,1.0158861017689,1.01964441548963,1.02046040166592,1.0207381410856,1.02148307808852,1.02058615957021,1.02484238376626,1.0264306547302,1.02639454819438,1.02873362551431,1.02957495522787,1.03068841531133,1.03415143330331,1.03623674198794,1.03743818405389,1.03848861520775,1.03892389261035,1.038860173458,1.03647899585233,1.03984344528152,1.036477208781,1.00364855307366,1.00895846348153,1.00998368925801,1.00998149197941,1.009934219243,1.00995885154409,1.01100999059052,1.01123296339789,1.01224787551818,1.01173719242695,1.01349361991647,1.01600878049263,1.01332601684527,1.01191470254688,1.01212675229339,1.01414016567527,1.01473590332831,1.01488785529428,1.01537478979609,1.0147350014788,1.01794901125825,1.01907223082885,1.01903587456811,1.02062883035005,1.02133910692649,1.02189604735574,1.02415314222777,1.02534857104413,1.02614096518487,1.02692461169092,1.0272758930101,1.02721147111377,1.02583268904152,1.02881242923627,1.02583089469926
308,1.0070994325163,1.01510042534546,1.01638309454554,1.01637912296163,1.01633155269709,1.01630780923618,1.01758989540978,1.01783286219333,1.0189844718983,1.01858648986081,1.02107960195743,1.02420176610538,1.02091235757856,1.01876088282424,1.01896942146588,1.02341555923472,1.02429266364212,1.02460247614126,1.0254257311752,1.02444959516023,1.02942725442394,1.03125919080045,1.03122136432708,1.03391066244115,1.03484585147703,1.03617430028839,1.04018094924893,1.04267695474563,1.04408943766442,1.04529163872699,1.04577670705658,1.04571700863465,1.04276748116468,1.04641534861141,1.04276425768719,1.00483582800075,1.01106906103987,1.01226480076118,1.01226082137679,1.01221305900401,1.01222254715536,1.01342381010459,1.01366816229312,1.01482699048357,1.0142901520172,1.0164334457237,1.01927113668877,1.01626543604875,1.01446530164399,1.01467474118607,1.01711446242288,1.01773325650873,1.01789537287203,1.01841612720473,1.01774148870023,1.02153513528187,1.02283324559219,1.02279512162028,1.02462612295355,1.02541113593554,1.02609853476566,1.02871720841874,1.03018718607221,1.03112910579217,1.0320255639899,1.03241462546447,1.0323544197204,1.03055986918965,1.03377725221018,1.0305566221813
309,1.00751355241199,1.01583605005903,1.01718471026084,1.01718202458298,1.01713491957618,1.01707738720377,1.0184026718058,1.01864810324443,1.01981330458576,1.01945518114274,1.022088442693,1.02532143715553,1.02192200212936,1.01963080111552,1.01984065407628,1.02448445187772,1.02536978534639,1.02568322860359,1.02651184629083,1.02553156938058,1.03075651686876,1.03266947519392,1.03263305979538,1.03544041728177,1.03640311040594,1.03781196342171,1.04200671335965,1.04462044264478,1.04609255150566,1.04733874749976,1.04783622537236,1.04778807604992,1.04473153106119,1.04856988673176,1.04472935447783,1.00517030938943,1.01166223383251,1.01292110314659,1.01291841531047,1.01287111355424,1.01284897214686,1.01409140577462,1.01433863310574,1.01551364832236,1.01500877414851,1.01727901426353,1.020216751804,1.0171117857531,1.01518518328874,1.01539597496934,1.01795723457231,1.01857413951578,1.01873403729888,1.01924828110082,1.01858134795245,1.02257901672237,1.02393789287639,1.02390118237237,1.02581706730109,1.02662423322221,1.02736660291922,1.03011925937454,1.03166693715177,1.03265047002118,1.03357960681086,1.03397759008129,1.03392912617516,1.03207058675593,1.03546464786365,1.03206839951972
310,1.00836318724064,1.01734850401066,1.01875694705529,1.01875403575219,1.01870692694161,1.01869274086935,1.0201171159717,1.02038288976023,1.02168158858704,1.02123465107722,1.02404423648824,1.02742178255654,1.02387799991578,1.0214097187292,1.02161893869084,1.02667786086968,1.02761814857132,1.02795958968313,1.02885361216964,1.02780807700621,1.03340648858135,1.03546027787088,1.03542371760353,1.03843402515998,1.03945218239564,1.04098497952649,1.04549481077365,1.04834051616867,1.04991611983224,1.05124797624488,1.051776042112,1.05172912274957,1.04836974979669,1.05241818972672,1.04836739477198,1.00583346260867,1.01284113175878,1.01415083395453,1.01414790933525,1.01410058622148,1.01412579317726,1.01546009377863,1.01572769279524,1.01703629313335,1.01643126024649,1.01884780034841,1.02190563576077,1.01868071469333,1.01660715503493,1.01681736397363,1.019629068762,1.02027725785635,1.02045165407735,1.02100367505113,1.02029902504369,1.02457743999171,1.02603349856795,1.0259966017236,1.02804524137604,1.0288950523222,1.02970962739726,1.03266395875606,1.03435923566842,1.03540751792867,1.03639729967019,1.03681802838894,1.03677073234269,1.03470594289269,1.03827706315326,1.03470355641751
311,1.00767215654246,1.01611327076074,1.01743860411848,1.01744129388576,1.01739599274511,1.01737543098675,1.01872190097957,1.01897335451278,1.02016621786311,1.01978110976654,1.0223912029859,1.02558776659905,1.02222748706766,1.01996243681193,1.0201784739189,1.02490466917071,1.02582005083373,1.02614596552839,1.02699109442418,1.0259988170491,1.03126292262329,1.0332033083792,1.03317260582436,1.0360134499868,1.03698549742244,1.03842026004545,1.04267159534067,1.04532629169472,1.04681592218863,1.04807910691251,1.04858542080611,1.0485333749926,1.04542644898629,1.04928994964113,1.04542863294155,1.00527835467187,1.01184921890858,1.01308181099028,1.0130845220125,1.01303902771071,1.01305432193238,1.0143154107392,1.01456826787572,1.01576830268544,1.0152372756882,1.01747824765006,1.02037453407906,1.01731374027099,1.01541943508708,1.01563645945096,1.01823887392376,1.01888040664945,1.01904972578942,1.01957400246558,1.01890155746283,1.02291331266179,1.02428869354135,1.02425774031334,1.02619004455266,1.02700313134797,1.02775931109555,1.0305412182973,1.0321097380222,1.03310123907935,1.03404084671877,1.03444550745778,1.03439297158999,1.03250841551622,1.03591740326917,1.03251064387068
312,1.00646531031225,1.01396653227425,1.01514330416204,1.01514562359425,1.01510009437936,1.01510083131973,1.01631149797803,1.01654882122649,1.01764956953742,1.01722240036575,1.019437443465,1.02231145318094,1.01927306514852,1.01740377963359,1.01761992231455,1.02180655203481,1.02266619219286,1.02296389013366,1.02374456114093,1.02281597192325,1.02749923205329,1.029237621059,1.02920640057822,1.03175908349916,1.03264841433439,1.03391217170435,1.03771864634909,1.04006043644552,1.04139713211864,1.04253989955546,1.04300637706409,1.04294396200396,1.04023248331413,1.04378819309593,1.0402343719772,1.0043147771953,1.0101374551502,1.01123221325827,1.01123454939066,1.01118884551436,1.0112197769033,1.01235387378011,1.01259201477236,1.01369632461811,1.0131435180372,1.01503273980872,1.01764181046587,1.0148676479204,1.0133256435885,1.01354267207932,1.0158238036247,1.0164414044546,1.01660076535699,1.01709783098641,1.01645192565195,1.02000452199938,1.02123613841245,1.02120468669419,1.02294335583186,1.02369030276324,1.02434605809245,1.02683623191642,1.02820576070379,1.02909605655372,1.02994818713458,1.03032323482186,1.03026019312165,1.02864367326885,1.03178604223022,1.02864559693579
313,1.00642111869727,1.01388833466134,1.01510493808237,1.01510689537364,1.01506124365223,1.01503232519014,1.01624611519451,1.01648502265588,1.01759682776578,1.01715501500658,1.01936745390583,1.02224052495326,1.01920288384393,1.01733601780173,1.01755175342239,1.0216312460139,1.02249978212489,1.02280210621486,1.02359438629445,1.02265386487821,1.02721304556641,1.02891874949789,1.02888713485826,1.03138982795615,1.03228187801223,1.03349124175417,1.03720738417683,1.03948168947631,1.04077104388973,1.04188795329254,1.04234585468739,1.04228921946141,1.03964395815785,1.04315913203079,1.03964555313953,1.00431565123686,1.01013941262556,1.01127617816237,1.01127815045282,1.01123232729832,1.01123430506294,1.01237415387722,1.01261447194429,1.01373373453086,1.01316328571896,1.01505391995391,1.01766528482436,1.01488865030875,1.01334501741159,1.01356161834364,1.01577056244033,1.01639889938597,1.01656384416461,1.01707470360239,1.01641469742792,1.01987299387581,1.0210824216218,1.02105057745089,1.02275534920182,1.02350806105313,1.02412118072371,1.02654703920439,1.02786856551351,1.02872079773473,1.02955369238345,1.02992236358112,1.02986533887229,1.02828999661029,1.03140308518833,1.02829162260874
314,1.00633865043103,1.01374196949865,1.0149275114434,1.01492910694786,1.01488332649709,1.01486345627521,1.01605514111642,1.01628987045129,1.01737520841207,1.01694797449138,1.01912009873827,1.02196122222928,1.01895530832586,1.01712862568498,1.01734398389701,1.02146345628,1.02231847629887,1.02261416957437,1.02339188861208,1.02246560138123,1.02705811636861,1.02876389031397,1.02873188657138,1.0312333431302,1.03211786406593,1.03333637304816,1.03705571743955,1.0393396199834,1.04064575394491,1.041768229337,1.04222828042885,1.04216465521204,1.03949795645469,1.04297688701311,1.03949925701932,1.00420469824612,1.0099426226027,1.01104566083537,1.01104726990265,1.0110013150629,1.01101073625708,1.01212499569783,1.01236006891398,1.01344590557264,1.01289729391515,1.01474557690472,1.01732338220391,1.01458007588296,1.01307868294606,1.01329491737411,1.01553177069972,1.01614746785979,1.01630645752643,1.01680376411703,1.01615697147344,1.01963005354334,1.02083465811166,1.02080241863946,1.02249949305565,1.02324257928836,1.02386132193819,1.02628053070872,1.02760422354837,1.02846917528223,1.02930403486516,1.02967351841668,1.02960913697708,1.02802563328707,1.03109348310714,1.02802696153982
315,1.00716247902188,1.01520608235169,1.01647072455152,1.01647366261791,1.01642840021932,1.016383244431,1.0176365548433,1.01787542863667,1.01898548933493,1.01860641328693,1.02097494754976,1.02397237427694,1.02081112665292,1.01878821289391,1.01900478501286,1.02365414513646,1.02453909464531,1.02484943746938,1.02565790409408,1.02470230574561,1.02979720101022,1.03167072068196,1.03164023290479,1.03438128176124,1.03532508118745,1.03670044537195,1.04079773382794,1.04334616248181,1.0447942339831,1.04602357617359,1.04652013563587,1.04646064172767,1.04347461443515,1.04723086664057,1.04347700193126,1.00485973350885,1.01110500898779,1.01228123532347,1.01228419445527,1.01223874630591,1.01222739981746,1.01339952818553,1.01363943892955,1.01475435823594,1.01424009063128,1.0162611497336,1.0189760190603,1.01609656837046,1.0144226916929,1.01464021451662,1.01724329665436,1.01786755561236,1.01802886992679,1.01853187465821,1.01788075713891,1.02176459787406,1.02309422091382,1.02306349289532,1.02493038627366,1.02572131767824,1.02644367317683,1.0291271648687,1.03063065000493,1.03159927312519,1.03251679288477,1.03291533397275,1.03285522625139,1.03104625757458,1.0343622246641,1.03104868964982
316,1.00687796368022,1.01470032606354,1.01594795702453,1.01595051294425,1.01590509929636,1.01587560626219,1.01712429287285,1.01736520151269,1.01848910104419,1.01807829960143,1.02040718755407,1.02337361355266,1.02024308430693,1.01825978205148,1.01847602025974,1.02285518796677,1.02373727223896,1.02404626248425,1.02485254168825,1.02389869790166,1.02875774213324,1.03055978323861,1.03052885563542,1.03317083715688,1.0340894061901,1.03540112511075,1.03934282000857,1.041777789765,1.04315936439309,1.04433883401584,1.04481717562038,1.04475980211291,1.04192386448899,1.04557939083405,1.0419259437628,1.00464312686311,1.01072056144706,1.01188204190876,1.01188461643348,1.01183902180737,1.0118417861627,1.0130106318587,1.01325245386752,1.01438046654041,1.01383793455109,1.0158263446861,1.01851587521522,1.01566150096548,1.0140201935483,1.01423735323301,1.01663690002342,1.01726585446346,1.01743015902385,1.01793984495514,1.01728163937905,1.0209692583202,1.02224488407922,1.02221371926626,1.02400993584581,1.02478033394467,1.02546065983294,1.02803480415651,1.02945945283713,1.03037729412276,1.03125502082817,1.03163846588377,1.03158049697259,1.02988231334253,1.03311015504301,1.02988443167798
317,1.00639410310763,1.01384086837892,1.01503902933811,1.01504034966834,1.01499448255941,1.01498351159956,1.01620102138532,1.01643770614482,1.01753641754958,1.01712522915238,1.01938355898861,1.02229658175288,1.01921867423181,1.01730555395494,1.01752055473779,1.02157191823798,1.02243594325184,1.02273631106846,1.02352552457024,1.02258753312418,1.0271539405705,1.02885993661539,1.02882764399012,1.03133183016583,1.03222022009669,1.03343563859815,1.03715661654605,1.03943358459688,1.04072880862395,1.04184974016573,1.04230878008799,1.04225142267407,1.03959991614844,1.04310613478279,1.03960099283186,1.00426989301049,1.01005870917439,1.01117536651115,1.01117669939061,1.01113065841455,1.01114936388685,1.01229023246139,1.01252774308155,1.01363009814001,1.01309303313325,1.01502517801222,1.01767292450385,1.01485958500913,1.01327409125159,1.01348996294361,1.01566453886784,1.01628837834041,1.01645147173538,1.01695928113081,1.01630177811932,1.01975664117948,1.02096328799086,1.02093075853686,1.0226328694285,1.02338065063768,1.02399745339319,1.02642176377139,1.02774120312983,1.0285967577509,1.02943152551996,1.02980054584487,1.02974262556808,1.02816885577251,1.03126768653149,1.02816995768705
318,1.00617382585166,1.01344937058789,1.01458953706369,1.01459052655877,1.0145445286085,1.01454254770839,1.01571409157181,1.01594125286509,1.01697854520819,1.01660849436403,1.01878940275683,1.02164004739133,1.0186242566858,1.01678855526584,1.01700327970845,1.0210824529365,1.02192112013166,1.02220885165798,1.02296950120048,1.02205972267428,1.02663876947993,1.02833660034936,1.02830393949553,1.03079927106357,1.03167473770809,1.03289940958112,1.03661429778945,1.03887935755003,1.04018083919476,1.0413012937539,1.04176112764403,1.04169740526941,1.03909485078879,1.04263010998901,1.03909565832447,1.00406094768441,1.00968781632756,1.0107469738591,1.01074797436763,1.01070180290399,1.01072770309539,1.01182234415389,1.01204968964629,1.01308646373991,1.01259770351818,1.01445879483598,1.01704941412336,1.01429294360564,1.01277849259152,1.01299408209015,1.01521021495119,1.01581392257252,1.01596746428019,1.01645281301613,1.01581742331975,1.01928303550414,1.02048415203958,1.0204512524307,1.02214957394324,1.02288517788276,1.02351515830792,1.02594157325738,1.02725531417803,1.02811958830954,1.02895488250743,1.02932489631249,1.02926039059589,1.02773064342867,1.03085679504619,1.02773147279576
319,1.00627304130442,1.0136275260494,1.01479145830716,1.0147906232209,1.01474402613329,1.01473764085076,1.01592528036237,1.01615516494598,1.01721420527699,1.01683275035399,1.01906269223311,1.02195936859672,1.01889668180599,1.01701081479003,1.01722336939531,1.02131960686906,1.02215900151039,1.02244803848637,1.02321592821178,1.02229743504934,1.02691135943104,1.02861897406304,1.028584385882,1.03109399062036,1.03197688503459,1.03320330123112,1.03693607860908,1.03922096348984,1.04053166003909,1.04165961961631,1.04212115543326,1.04205870810762,1.03941055531668,1.04294112759564,1.0394098782916,1.0041674338195,1.00987867809986,1.0109628862014,1.0109620552867,1.01091528308481,1.01093796193673,1.01205049565999,1.01228125911568,1.01334432095169,1.01283869565328,1.01474825582116,1.01738444295152,1.01458153929458,1.01301747754286,1.01323088520131,1.01546213214525,1.01606491008006,1.01621870549329,1.01670940715035,1.0160671829883,1.01957311980536,1.02078437128075,1.02074953025984,1.02246176275043,1.02320535449343,1.0238359482042,1.02627925795209,1.02761185725646,1.02848536088177,1.02932875388521,1.0297007802346,1.02963775250968,1.02806121403373,1.03118673544398,1.02806054253326
320,1.00648009268755,1.01399499042771,1.0151721514842,1.01517213729303,1.01512583130598,1.01512627958316,1.01633579887473,1.01656866987292,1.01764552892168,1.01726410325132,1.01954366044647,1.02247828625578,1.01937813709402,1.01744297230662,1.01765639139825,1.02185980857185,1.0227132134905,1.02300894902331,1.02379045894051,1.02285910704215,1.02757142667431,1.02931580928487,1.02928211521637,1.03184505132628,1.032739875326,1.03400357121398,1.03782188171423,1.04016790244174,1.04150513577517,1.04265391204063,1.04312262374238,1.04306338034917,1.04033984434759,1.04393537615631,1.04033983522134,1.00431753669118,1.01014452310502,1.01123892375926,1.01123891716401,1.01119243246494,1.01122256186847,1.01235412127734,1.01258761999678,1.01366681443562,1.01315984517533,1.01511009781971,1.0177769617284,1.01494385118652,1.01333945480993,1.0135537540263,1.0158456296788,1.01645632401049,1.01661337676794,1.01711054157352,1.01646259634877,1.02003779164893,1.0212730241721,1.02123907792291,1.02298441882739,1.02373604596034,1.02438929913502,1.0268856186766,1.02825520296035,1.02914399060081,1.03000070886771,1.03037751617417,1.03031762304644,1.02869422758693,1.03187369709065,1.02869423191831
321,1.00652255966003,1.01406994050136,1.0152819952986,1.01528265083701,1.0152365731657,1.01522027813588,1.01644964258743,1.01668546599382,1.017780122247,1.01739581377275,1.01971813810684,1.02268584473455,1.01955297660463,1.01757537798749,1.01778954858553,1.02191609584342,1.02277618022605,1.02307494453253,1.02386193879157,1.02292566622782,1.02759670322767,1.02932889537908,1.02929591239897,1.03183757728202,1.03273328486904,1.03397510496894,1.03775590495173,1.04008133996151,1.04140820997277,1.04254383426508,1.04300758391011,1.04294471054951,1.04023468080929,1.04376436968483,1.04023521639658,1.00435891298399,1.01021744512721,1.01134591817385,1.01134658392906,1.01130032832807,1.01131377565485,1.0124641737947,1.01270059157233,1.01379735938815,1.01328635523127,1.01527557096216,1.0179723657823,1.0151096864142,1.01346666370734,1.01368171849914,1.01590090009259,1.01651730571795,1.01667684204418,1.01717834810099,1.01652662855686,1.02006445028577,1.02128832332178,1.02125509384888,1.02298054377538,1.02373278405434,1.02436594786693,1.02682743300017,1.02817833808691,1.02905767230311,1.0299018312296,1.03027384904655,1.03021027750649,1.02859874523148,1.03171315182353,1.02859930041595
322,1.00653102166208,1.01408472026162,1.01530599724641,1.01530696898171,1.01526099783184,1.01524909073786,1.01649032733271,1.01672779897265,1.01783250591095,1.01744769748721,1.01979761700316,1.02278706925946,1.01963262583636,1.01762759169148,1.01784211923112,1.02190505943968,1.0227684423083,1.02306870449163,1.02385844934982,1.02291968685304,1.02755591411093,1.02928039606873,1.02924774709357,1.03177652216298,1.03267557127983,1.03390002450594,1.03765589549457,1.03996386437483,1.04127580152314,1.04240768866553,1.04287093673715,1.04281254558823,1.04010824817421,1.04362257792731,1.04010904104981,1.00437160070261,1.01023971647548,1.01137729017795,1.0113782733414,1.01133212501761,1.01134992479165,1.012511880744,1.01274997527481,1.01385697979775,1.01334465246247,1.015359819418,1.01807698863893,1.01519410678957,1.01352529106559,1.01374070281802,1.01590239822557,1.01652201289059,1.01668299237603,1.01718714113028,1.01653304302324,1.02004067908675,1.0212583476777,1.02122545539691,1.02294040246536,1.02369627149585,1.02431405262699,1.02675460412426,1.02809104228897,1.02895679480489,1.02979818475067,1.03017002153923,1.03011098306643,1.0285015752366,1.0316020438511,1.02850239055155
323,1.00596217769249,1.01307329557078,1.01414434480502,1.01414496590922,1.01409882477417,1.01412132071697,1.01524912718587,1.01546817461563,1.01645330475268,1.01611109009222,1.01820781207032,1.0209905906527,1.01804238786197,1.01629084344114,1.01650524383341,1.02061793463148,1.02144226526233,1.02172291856715,1.02246801004524,1.02157341343364,1.02614117362789,1.02783233723527,1.0277992688413,1.03028821649706,1.03116075496702,1.03238281706386,1.03608837256994,1.03834665831219,1.03964259276531,1.04076683919649,1.0412297877883,1.041167451905,1.03857097681593,1.0421119153065,1.03857148463128,1.00388845629475,1.00938173735686,1.01037500091258,1.01037563139686,1.01032931946295,1.01037884930127,1.01143281253598,1.0116521931479,1.01263780889482,1.01217980197162,1.01396764899192,1.01649937127721,1.01380153292818,1.0123602679728,1.01257551517095,1.01485114944069,1.01544617927346,1.01559584252885,1.01607226164447,1.01544543955605,1.01891333729505,1.0201151891358,1.02008188287526,1.02178547987777,1.02252076550309,1.02315602505762,1.02559152472306,1.02691185215607,1.02777671312447,1.0286200215243,1.02899452641215,1.02893148436411,1.0273923377691,1.03053046238512,1.02739286375303
324,1.0057713795241,1.01273449118474,1.01382103615102,1.0138212779665,1.01377499556043,1.01379654511997,1.01493467866735,1.0151600666314,1.01618711064546,1.01578527914672,1.01785440349299,1.02061592046369,1.01768873269517,1.01596468310489,1.01617871078213,1.02003263070289,1.02086306974754,1.0211469042886,1.02190032414561,1.02099700062937,1.02533333513856,1.02695241934608,1.02691891952707,1.0292997184581,1.03015098509237,1.03129465308869,1.03482569282675,1.03697087997035,1.03820515946629,1.03927767292133,1.03972139014167,1.03965461189398,1.0371737003229,1.04055435223714,1.037173899671,1.00374312524171,1.00912409895507,1.01013290950593,1.0101331588349,1.01008670871878,1.01013402076761,1.01119758895254,1.01142290059304,1.01244780581504,1.01193386241881,1.01369588395251,1.01620773374887,1.01352953350718,1.01211396272621,1.01232881813053,1.01439910658524,1.01500480763629,1.01516033497339,1.01565043996202,1.01500955126289,1.01827838882557,1.01942182323112,1.01938808746019,1.02100611884776,1.02172307482788,1.02229826876566,1.02459665405834,1.02583183521011,1.02664760109701,1.02744693523321,1.02780453972866,1.02773692201907,1.02628338819401,1.02927011076167,1.02628360144597
325,1.00747128847908,1.01575841867419,1.01706952608834,1.01706944021061,1.0170231968097,1.0170089407966,1.01834302419652,1.01859417038736,1.01979087982413,1.01938449156392,1.02196823049602,1.02515218429029,1.02180306459131,1.01956291180721,1.01977580352154,1.02436781721872,1.02526354511355,1.02558090006607,1.0264126035743,1.0254313750785,1.03060405646551,1.03250722087717,1.03247355513562,1.0352660011049,1.03622366237768,1.03762752380364,1.04180212045826,1.04440702867968,1.04587550714683,1.04712153078756,1.04762325876238,1.04756757276798,1.0445173315515,1.0483236364899,1.04451726433782,1.00510032921839,1.01153543297891,1.01275373795106,1.01275366084119,1.0127072219329,1.01272706196454,1.01397462091244,1.01422657737324,1.01542664333907,1.01487953726633,1.01709639902269,1.01998193647927,1.01693044106039,1.01505876914144,1.01527262508345,1.01777194982517,1.01839886348469,1.01856261020919,1.0190794106551,1.01841205947159,1.02234360285011,1.0236887215516,1.02365478131324,1.02555075184474,1.02635089353202,1.02708609238243,1.02981126594798,1.0313448025998,1.03232154477504,1.03324767494953,1.03364880271276,1.03359243324634,1.03175038760295,1.0351044497028,1.0317503356273
326,1.00790861614323,1.01653702111117,1.01782680491815,1.01782633835879,1.01778000247196,1.01782540909596,1.01920180934894,1.01946115027527,1.02071233764289,1.02027315715565,1.02294005348595,1.02619299312965,1.02277485524404,1.02045101378026,1.02066327719444,1.02556648340407,1.02649414570984,1.02682788562218,1.02769845076612,1.02667822791206,1.03208876529771,1.03408178898887,1.03404777144635,1.03697080642789,1.03796643126476,1.03944653160605,1.04382193252388,1.04657165960412,1.04810154022214,1.04939763351936,1.04991433634531,1.04986701747108,1.04662105640273,1.05056196895531,1.04662068080809,1.00544663772698,1.01215122818041,1.01334521066967,1.01334475198977,1.0132982128198,1.0133800500975,1.01466805153139,1.01492858492784,1.01618554613157,1.01559832017032,1.01788615987236,1.02083079192618,1.01772014016079,1.01577701712186,1.01599027881767,1.01871139632156,1.0193579090279,1.01953093337652,1.02007217031261,1.01938020920693,1.02350177887741,1.02491383857491,1.02487953355632,1.02686868909531,1.02770054991687,1.02848359657834,1.03134870274147,1.03298150336061,1.03399894085278,1.03496210176453,1.03537416721264,1.03532631061541,1.03333939856788,1.036812795008,1.03333903562816
327,1.00634782166176,1.01376050891534,1.01492434182061,1.01492352275275,1.01487693707749,1.01488632477508,1.01608857559395,1.01632205420904,1.01740449996181,1.01700307860308,1.01925177375408,1.02216371485258,1.0190858020762,1.01718113029942,1.01739366781978,1.02150320932047,1.0223506659327,1.02264376837194,1.02342105483428,1.02249320695314,1.02712084115526,1.0288383256635,1.02880376175116,1.03132857950304,1.03221704560916,1.0334507612497,1.03720610460175,1.0395074254782,1.04081940739225,1.04195174970056,1.04241473353814,1.04235533102371,1.03968473818341,1.04323189399047,1.03968407428257,1.0042191769814,1.00997057231945,1.01105317177246,1.0110523569801,1.0110055942948,1.01104409283116,1.01216962792089,1.01240379005664,1.01348896809653,1.01296322310907,1.01488713837976,1.0175350026004,1.01472045262012,1.01314200036695,1.01335540057541,1.01558356570145,1.01619203588855,1.01634857753996,1.0168458992082,1.01619708768424,1.01970592446873,1.02092235932254,1.02088754015615,1.02260773054921,1.02335519289717,1.02398827125888,1.02644270908582,1.02778318678348,1.02865388627796,1.02949894567252,1.02987153224754,1.02981150700578,1.02822319575838,1.03136075530732,1.02822253758073
328,1.00670013333951,1.01438764401096,1.01560347695245,1.01560210219969,1.0155553622516,1.01554367314835,1.0167761753259,1.01701093546941,1.01810321250584,1.01773173820095,1.02009484622171,1.0231023028521,1.01992873487945,1.01790906591679,1.01812080418417,1.02241590568636,1.02327465292075,1.02357382182648,1.02436641319623,1.02342293733605,1.02824498755241,1.03002375095274,1.02998863686066,1.03260146480418,1.03351108559764,1.03480219229323,1.03869590261452,1.04110132014797,1.04247080651123,1.04364155247846,1.044116690705,1.04405778257216,1.0412456774503,1.04486007345762,1.04124456245636,1.00448225548827,1.01043840977348,1.01156834806119,1.0115669757037,1.01152005071505,1.01153866193798,1.01269008066903,1.01292525345764,1.01401843440606,1.01351918043963,1.01554259104658,1.01827382451222,1.01537573459276,1.01369726181443,1.01390989635751,1.01624994751852,1.01685994577683,1.01701702631344,1.01751822894036,1.01686517326139,1.02052251368745,1.02177983970381,1.02174445577872,1.02352020826759,1.02428270170469,1.02494952872987,1.02749006082041,1.02889564313752,1.02980586691928,1.0306774188447,1.03105836317519,1.03099871958003,1.02931482263307,1.03250296383182,1.02931370863443
329,1.00758451414873,1.01596239592845,1.01729155487903,1.01728878829346,1.01724166117209,1.01721371468022,1.01854341276384,1.01879056174826,1.01996716659738,1.01959531905758,1.02222760973482,1.02545991234612,1.02206115145427,1.01977082783224,1.01998055750366,1.02468362907588,1.0255776065988,1.02589545771044,1.02673449085602,1.02574376279978,1.03100034493563,1.03292674853456,1.03289025620179,1.03571684208893,1.03668203548019,1.03810650866997,1.04233313899419,1.04497577918781,1.04646460891935,1.04772312180508,1.04822736956809,1.04817130664874,1.04507299677359,1.04891546419611,1.04507075504963,1.00518370618067,1.01168610022751,1.01292104004936,1.01291827070537,1.01287094176397,1.01287745287194,1.0141192399205,1.01436710998582,1.01554649279853,1.01503284601157,1.01729364563075,1.02022381668821,1.01712637891261,1.01520916359993,1.01541985550411,1.01800494227349,1.01862681751758,1.01878920568657,1.01930954881974,1.01863645704653,1.02263607986352,1.02399742000357,1.02396062492322,1.02587953129589,1.02668512137942,1.02743270029886,1.03019181154254,1.03174958375729,1.0327404766759,1.03367500232926,1.0340773315842,1.03402054776384,1.032146178495,1.03553079947849,1.03214392480068
330,1.00829401847364,1.01722668932973,1.01863606050082,1.01863174252931,1.01858415920786,1.01856624419905,1.01998509255391,1.0202474431151,1.02152686972928,1.02110885906246,1.02394589857789,1.02735069163434,1.02377894625348,1.02128244050387,1.02149005079638,1.02649073092125,1.02742055972253,1.02775742327985,1.02864407616243,1.02760471888038,1.03317381326747,1.03521202450398,1.035173966744,1.03816276795092,1.03917792697667,1.04069195171559,1.0451649548256,1.04799698689279,1.04957389650874,1.05090189782342,1.05142838475697,1.05138024719472,1.04800000875126,1.05196778874092,1.04799651378898,1.00574398073192,1.01268346246079,1.01399123177265,1.01398690425476,1.01393910456108,1.01395880729578,1.01528347113642,1.0155466112471,1.01682915921195,1.01625898448558,1.01869782144544,1.02177871628746,1.01853000733293,1.01643341702523,1.01664204043021,1.01939532476438,1.02003388053514,1.0202043375783,1.0207499050932,1.02005050702666,1.02428938329578,1.02572772593245,1.02568933328777,1.02771438896101,1.02855968930433,1.02935552074293,1.03227044255506,1.03394995189344,1.03499794511872,1.03598199085497,1.03640029234492,1.03635145733243,1.03427288105336,1.03775725549409,1.0342693575266
331,1.00752469541632,1.01585647377039,1.01716757477073,1.01716425083705,1.01711693223877,1.01710402977571,1.01843078545137,1.01867759155175,1.01985312467059,1.01947964106488,1.02210800453891,1.0253389397615,1.02194124949465,1.01965457247037,1.01986367808839,1.02453427696395,1.02543125585209,1.02575087285137,1.02659531530955,1.02559869609617,1.03080432622485,1.03271762982597,1.03268053987568,1.03548886723303,1.03646070413112,1.03785676998928,1.04204575009449,1.04466744054359,1.04613525662562,1.0473859727269,1.04788687923453,1.04783659201444,1.0447305629541,1.04851941271961,1.04472786855781,1.0051347404729,1.01159960009784,1.01281680502618,1.01281347584081,1.01276595547447,1.01278703417611,1.01402587203198,1.01427331386292,1.01545108358163,1.01493678386818,1.01719463706739,1.02012424006768,1.01702707546572,1.01511251785623,1.01532257862516,1.01788693859282,1.01851293692581,1.0186777467206,1.0192048275499,1.01852451763972,1.02248033926046,1.02383166571918,1.02379426905672,1.02570001246135,1.02651298738063,1.02723618933657,1.02996604924826,1.03150896088421,1.0324815026378,1.03340997886837,1.0338094890033,1.03375852574322,1.03187017364439,1.03520332047295,1.03186746148579
332,1.00738533927799,1.01560882956985,1.01689723903005,1.01689354941481,1.01684609658698,1.01684588264296,1.01815867701171,1.01840855725641,1.01960475490631,1.01917279437765,1.02171081047559,1.02486857541494,1.02154380893544,1.01934738723989,1.01955613150385,1.02417289804764,1.02505757513411,1.02537114842203,1.02620242142851,1.02521861366707,1.030383578996,1.03227864140239,1.03224114904994,1.0350251387125,1.03597687845458,1.03737690124018,1.04153792837201,1.04413007577747,1.04559154150001,1.04683299888088,1.04733157780275,1.04727533521039,1.04425514842407,1.04809585370627,1.04425215676046,1.00502544032706,1.01140569894231,1.01260190593363,1.01259820948338,1.0125505568409,1.0125840474903,1.01381083371217,1.01406141773986,1.01526032212728,1.01468965533251,1.016864296668,1.01972657525129,1.01669649818392,1.01486503865767,1.01507472387924,1.01760814625267,1.0182259784489,1.01838709877482,1.0189058568154,1.01823352219946,1.02216139377164,1.02350089307991,1.0234630940474,1.02535476914664,1.02614975414351,1.0268841356637,1.02960242504315,1.03112830037651,1.03210030898635,1.03302327563451,1.03342164856463,1.0333646941222,1.0315469390756,1.03493647527264,1.03154392604199
333,1.00653904792847,1.01410447303095,1.01530878553357,1.01530384702408,1.01525590536014,1.01525922769441,1.01648493899251,1.01672246381222,1.01784030593687,1.01741815218849,1.01974861973125,1.02274068121494,1.01958067738815,1.0175917128054,1.01779937097693,1.02197311078007,1.02282421936309,1.02312126965818,1.02391723285874,1.02296737068689,1.02767181260403,1.02941126788487,1.02937235188594,1.0319322491502,1.0328291714684,1.03408158229689,1.0378886267018,1.04022847101714,1.04155852743089,1.0427035729524,1.04317039212326,1.043109946985,1.04039742368482,1.04397892556559,1.04039340989824,1.00436194773356,1.0102280461195,1.01134802813747,1.01134307773036,1.01129494962731,1.01132786281778,1.01247365768548,1.01271161199188,1.01383053088293,1.01328212975111,1.0152776486821,1.01799738365913,1.01510896625523,1.0134564145734,1.0136649357486,1.01592168993878,1.01652831214314,1.01668572126305,1.01719536911997,1.01653085204821,1.02009405472219,1.02132222584078,1.02128301424645,1.02302221723364,1.02377483910586,1.02441525799378,1.02689571503164,1.02825576729136,1.02913573637183,1.0299875873268,1.03036209427678,1.03030092057399,1.02869315693673,1.03185588291879,1.02868911057491
334,1.00540227450641,1.01208461353625,1.01313001856766,1.01312344428496,1.01307485753174,1.01309157640757,1.01416833788685,1.01438283376046,1.01535347714268,1.01497130712507,1.01696489715794,1.01968638342275,1.01679568488459,1.01514354245955,1.01534981011003,1.01912994030056,1.01991570311457,1.02018037711693,1.0209051398898,1.02002468868247,1.02427290470936,1.02584503893916,1.02580426078996,1.02812703236115,1.02896167377108,1.03006368624999,1.03349923483109,1.03557028912197,1.03676883548272,1.03781703869395,1.03825032210419,1.03818712306867,1.03580748209042,1.03915142140925,1.03580212579775,1.00347155816834,1.00864822096891,1.00962204608602,1.00961545498167,1.00956670055908,1.00960812156602,1.01061610953417,1.01083111547142,1.01180356491964,1.01131114140394,1.01301498118547,1.01550102749743,1.01284510909746,1.01148401243009,1.01169103857638,1.01376189090193,1.01433390417125,1.01447646670837,1.01495091793103,1.0143199064758,1.01754582855862,1.01866275928506,1.01862170397274,1.02021380895961,1.02092088499526,1.02147678171902,1.02373081460181,1.02492978004418,1.02572756920316,1.0265146220179,1.02686565970682,1.02680187021035,1.02540373597059,1.02837202911056,1.02539833602505
335,1.0051427683916,1.01162687357224,1.01266331207611,1.01265305802615,1.01260322151863,1.01261369594767,1.01366249875894,1.01387394288819,1.01483247450647,1.0144355449927,1.01637700945942,1.01906764766044,1.01620586193829,1.01460393698959,1.01480604377036,1.01844148034956,1.0192102007275,1.01946805783754,1.02018555133283,1.01930921341106,1.02340817654767,1.02492804174521,1.02488332490088,1.02713380589802,1.02795297941751,1.02900072119186,1.03231755899413,1.03429970339866,1.03545105425126,1.03646971706639,1.03689320200822,1.03682905185501,1.03456162731973,1.03783849830183,1.03455327462287,1.00327734355905,1.00830687167654,1.00927462080325,1.00926432882871,1.00921432442029,1.0092484791138,1.01023090515721,1.01044294910476,1.01140398393066,1.01089932526645,1.01256016653194,1.01502281869109,1.0123883743689,1.01106829753066,1.0112711028691,1.01325503768952,1.01381716096476,1.01395699835598,1.01443268451968,1.01379728909214,1.01690907223018,1.01798925091982,1.01794422310021,1.01948892451482,1.02018499040029,1.02070504905031,1.02288061591508,1.02402077831491,1.02478518500271,1.02555174867672,1.02589583087303,1.02583116176852,1.02451018597637,1.02742345914694,1.02450174449053
336,1.00500736557556,1.01138234739799,1.01238356518692,1.01237745696757,1.01232899004627,1.01235585486915,1.01339675308879,1.01360810572252,1.01455695355041,1.01415802922302,1.01603614241115,1.01866164892314,1.01586700524917,1.01433091796459,1.01453790761898,1.01809749296819,1.01886963356119,1.0191270963953,1.0198340935459,1.01897163438106,1.0230005054694,1.02449872662705,1.02445840161353,1.0266724424942,1.02748008864323,1.02851220816294,1.03177731774523,1.03373388391262,1.03487458070458,1.03587882543608,1.03629915088843,1.03622880371064,1.03397869523188,1.03717369077749,1.03397372289103,1.00315858696547,1.00809217563377,1.00902499837913,1.00901886633131,1.00897023749229,1.00901979401608,1.00999426372405,1.01020586240091,1.01115489385837,1.01065235694786,1.01225361638104,1.01465417475846,1.01208384760044,1.0108258366984,1.01103353601518,1.01296006345612,1.01352872161403,1.01366998753789,1.01413873842654,1.01351368699439,1.01656340087408,1.01762656714954,1.01758596355056,1.01910211756162,1.01978769272278,1.02029852911222,1.02243539808125,1.02355948427753,1.02431735179684,1.02507181182704,1.0254134033401,1.02534240103955,1.02403004736328,1.02686357204955,1.02402501983443
337,1.0047015332836,1.01083835980003,1.01180058017516,1.01179493693952,1.01174659839608,1.01176408491103,1.01275871658214,1.01296106489584,1.0138500834462,1.0134875070975,1.01527491361904,1.01782472593937,1.01510588352037,1.01366101207421,1.01386868319726,1.017344496931,1.01809245378889,1.01833743899072,1.01901442657369,1.01818224467468,1.02213015318319,1.02359240244017,1.02355253965208,1.02571500668031,1.02650376838867,1.02751169374227,1.03070079058603,1.03259915413444,1.03371814290952,1.03470325760039,1.03511728382192,1.03504383526028,1.03288517636479,1.0360566725793,1.03288058075354,1.00291665805325,1.00766226552188,1.00855967940339,1.00855401476384,1.00850552031971,1.00854440080047,1.00947581738905,1.00967844891493,1.01056793700882,1.01010620988524,1.0116295905414,1.01396492189105,1.01145995167338,1.01028028756355,1.01048864611644,1.01238329725858,1.01293637850981,1.01307006738829,1.01351886552194,1.01291406458982,1.01591081330722,1.01695188621811,1.01691175723837,1.01839855232389,1.01906958823759,1.01957217287864,1.02166862943755,1.02276102217333,1.02350936191367,1.0242525951676,1.02459037685264,1.02451629973577,1.02326467238769,1.02608519517654,1.02326002710799
338,1.00576969566755,1.01273725306228,1.01382774102594,1.0138217773771,1.01377342619299,1.01378711548733,1.01490727543383,1.01512673130951,1.0161286227864,1.01575572098059,1.01786661408843,1.02068225286362,1.01769785380978,1.01592847356391,1.01613528717676,1.02006262215773,1.0208663974014,1.02113993556738,1.02188379877749,1.02098489520702,1.02539901069504,1.02702948143865,1.02698939405275,1.02939412308275,1.03025302436063,1.03140315234549,1.03496506242488,1.03712949026361,1.03837264693068,1.03945382463315,1.03989862552756,1.0398367072216,1.03733360498092,1.04075150160812,1.0373287502401,1.00376369290359,1.00916639400091,1.01018183727591,1.01017585858502,1.01012733409921,1.01016742128812,1.01121589767829,1.01143600070483,1.01244052662999,1.01195133706586,1.01375884057234,1.01632790767344,1.01358939630096,1.01212475253502,1.01233235671002,1.01448423706405,1.01506454927777,1.01521040807909,1.01569258190099,1.01505446587197,1.01840930252806,1.01956690214541,1.0195265324451,1.02117199451292,1.02189822252204,1.02248102008933,1.02481518900113,1.02607309555778,1.02689982430056,1.02770981451226,1.02806925063234,1.02800674944707,1.02652409717004,1.02955370649967,1.02651920278822
339,1.00543807146742,1.01214796414696,1.01319702563731,1.01319074813658,1.01314226341259,1.01315549150796,1.01423281683611,1.01444713334897,1.01541599593128,1.01503742264044,1.01703313561834,1.01975536973519,1.01686408237724,1.01520996467971,1.01541656373406,1.01922791704569,1.020011716082,1.02027526835031,1.02099672598667,1.02011983972821,1.02440491546454,1.02598676814325,1.02594631047465,1.02828229798933,1.02911864443341,1.0302317834403,1.03368955118049,1.03577796501592,1.0369879467622,1.03804205228611,1.03847859361233,1.03841137543361,1.03601736263428,1.03937382666193,1.03601224894818,1.00353216228526,1.0087555503827,1.00973592386984,1.00972963099195,1.00968098124403,1.00972017767056,1.01073243374082,1.01094817566161,1.01192481544823,1.01143086229966,1.01314152756218,1.01563214437385,1.01297182492979,1.01160403219598,1.0118113801711,1.01392037246756,1.01449078457658,1.01463227967059,1.01510385756077,1.01447599024141,1.01775036486835,1.01888029486539,1.0188395655765,1.02044890815083,1.02115947212432,1.02172801093746,1.02401003089984,1.02523048228184,1.02604221726641,1.02683754267531,1.02719276788312,1.02712518915133,1.0257045057171,1.02869239948027,1.02569935152844
340,1.00612736473132,1.0133663936933,1.01450803236113,1.01450943624812,1.01446357273755,1.01447063977907,1.01565166703761,1.01588056656382,1.01692823781965,1.01655320633758,1.01875005057938,1.02161260948866,1.01858510447059,1.01673372142121,1.01694893957062,1.02092547084021,1.02176590850371,1.02205430241185,1.02281554599072,1.02190549365099,1.02641372109835,1.02809096152075,1.02805873267878,1.03052413180326,1.03140037485019,1.03259436750343,1.03625637070494,1.03848721749998,1.03976317726636,1.04086842898876,1.04132325563046,1.0412622834817,1.03868807013853,1.04218033084311,1.03868921520577,1.00407752342623,1.00971691312614,1.0107822739622,1.01078369026609,1.01073765906709,1.01077365770956,1.01188301796886,1.01211333715807,1.01316857380903,1.01266824885827,1.01455259933529,1.0171610448347,1.01438697066383,1.01284947142523,1.0130655297665,1.01521894376208,1.01582743710946,1.0159831598848,1.01647265140949,1.01583346610051,1.01926358821366,1.02045651794317,1.02042406053502,1.02211073725607,1.02285141781695,1.02346290937664,1.02586538276508,1.02716616795742,1.02801547059202,1.02884354928063,1.02921130017399,1.02914993485891,1.0276196407675,1.03071860330948,1.02762081102623
341,1.00592969956934,1.01301615357401,1.01411531542945,1.01411533332058,1.01406898972486,1.01407735909986,1.01521560315206,1.01543643126037,1.01643443116353,1.01608598832878,1.01820989249192,1.02101705575827,1.01804416809321,1.0162650990869,1.01647880295469,1.0204788977475,1.02129788993579,1.02157614419665,1.02231706924958,1.02142611837507,1.02592927686082,1.02759466130872,1.02756094479873,1.03001075859059,1.0308755426461,1.03206882408197,1.03571085967086,1.0379286050201,1.03920631166031,1.04031036501496,1.04076446715376,1.04070054580825,1.03814732045809,1.0416342162909,1.03814733741059,1.00400007361929,1.00958045169637,1.0106156463387,1.01061567141142,1.01056916868376,1.01059601395806,1.01166877694985,1.01188740977462,1.01286958723571,1.0124496689923,1.01433384652229,1.0169467816352,1.01416748875445,1.01262943776911,1.01284392346241,1.01510657276797,1.01578270493598,1.01597684546249,1.01655005256951,1.0158259969605,1.01911908520925,1.02030725405425,1.0202733090739,1.02196561473102,1.02279692056242,1.02328047260333,1.02561905474167,1.02687571544298,1.02774359738859,1.02853240252117,1.02886157568985,1.02879569742093,1.02722606802264,1.03037199537124,1.02722609779189
342,1.00673465020845,1.01444669015132,1.01563799551555,1.01563910924992,1.01559320060987,1.01559799346105,1.01682950585525,1.01706337547753,1.01814449901197,1.01778737307043,1.02013760034792,1.02312650673004,1.01997273514998,1.01796735983936,1.01818198127198,1.02253732834311,1.0233966729486,1.02369491797603,1.02447958679295,1.02354610934907,1.02842560449477,1.03022372078752,1.03019125271082,1.03283111285743,1.03374522387198,1.03505965609998,1.0389997283822,1.04142701710163,1.04281075234163,1.04399256330795,1.04447318412136,1.04441250218965,1.04161064026665,1.04531777483828,1.04161154767423,1.00462931509848,1.01069717377548,1.0118164981577,1.01181762441219,1.01177154388407,1.0117970339958,1.01295544613125,1.01318660885372,1.01424843388544,1.01381447723716,1.0158998939857,1.0186741681654,1.01573434061528,1.01399518688136,1.01421066645949,1.01667738050789,1.01737974562507,1.017585621495,1.01818598695132,1.01743592395008,1.02099979673268,1.02227831968066,1.02224561355938,1.02406090952597,1.02493787276566,1.02548070567206,1.02800222774324,1.02938309913009,1.03032063044023,1.03115926187748,1.03150394661273,1.03144105223497,1.02971209609956,1.03304899672099,1.02971302868598
343,1.00663282078858,1.01426568546461,1.01547330434199,1.0154743367984,1.01542839353675,1.01542380813109,1.0166631532647,1.01689990145209,1.0179998470784,1.01762071054177,1.01997069875127,1.02295983682634,1.019805765954,1.01780063944317,1.01801520130186,1.02221958094726,1.02308192252489,1.02338167223084,1.02417005628041,1.02323275059723,1.02798574914098,1.02974571479847,1.02971314519703,1.03229565450367,1.03320151394844,1.03447016294809,1.0383154847892,1.04068501213489,1.04203253871745,1.04318945633194,1.04366100401823,1.04360139728231,1.04083663211195,1.04443006351139,1.04083747394758,1.00454394876127,1.0105456410831,1.01168050927449,1.01168155364033,1.01163543960138,1.01165073810799,1.01281567212184,1.0130493450828,1.01412761000624,1.01367394317953,1.01575792369626,1.01853141551532,1.0155923064559,1.01385458956761,1.0140700033115,1.01641088364279,1.01711726949469,1.0173253389486,1.01793062501216,1.01717553514938,1.02062904332314,1.02187566448835,1.02184285786606,1.02361124215097,1.02447917819432,1.02498779260531,1.02743353969259,1.02877060484948,1.02967735658185,1.0304953454884,1.03083276022297,1.03077088271507,1.02906731889376,1.03229257933135,1.02906818451156
344,1.00646328089756,1.01396953311672,1.01514442318333,1.01513961705154,1.01509171202787,1.01508650238434,1.01627771922778,1.0165059701462,1.01756313433214,1.01719771325074,1.01949170668366,1.02245344835391,1.01932378832968,1.01737145427495,1.01757931235253,1.02185219169118,1.0226855992425,1.0229736763813,1.02374848395795,1.02281986536573,1.02759350139029,1.02934636945089,1.02930759230066,1.03188686425018,1.0327883114162,1.03405381199876,1.03789164790899,1.04025398773216,1.0416040552775,1.04276294018258,1.04323373826767,1.04317398719299,1.04042202282816,1.0440273443323,1.04041811742828,1.0044125652452,1.0103176333401,1.01142277592462,1.01141795973669,1.01136987979915,1.01138449850169,1.01250455614722,1.01273016234901,1.01376852417423,1.01332837132854,1.0153648559923,1.01811797240279,1.01519625466125,1.013502791966,1.01371145951767,1.01614508343088,1.0168260126441,1.01702439636875,1.0176203004486,1.01686968963886,1.02036124449896,1.02160807279796,1.02156901490368,1.02334533361815,1.02421052570891,1.02472473711013,1.02718131583212,1.02852463476512,1.02944002711477,1.03026460450777,1.03060297008927,1.03054107687232,1.02883463969019,1.03207868279587,1.0288307037329
345,1.00598442703801,1.0131153482221,1.01424608729363,1.01424413198893,1.01419713645262,1.01420027430391,1.01536045165114,1.0155868209846,1.01662518528748,1.01624077197183,1.0184064427222,1.0212541755164,1.01823976741481,1.01641773899547,1.01662911461783,1.02056951995953,1.02139387472025,1.02167581797495,1.02242988294237,1.02152417394278,1.025987879272,1.02764286165922,1.02760705161913,1.03004213749852,1.03090862845514,1.03208260470906,1.03569570037,1.03789307514297,1.03915563905881,1.04025049929565,1.04070089583609,1.04063818070303,1.03810051539558,1.04155990422706,1.03809892579165,1.00402751417806,1.00963107551338,1.01069472770221,1.01069277252541,1.01064561316908,1.01066662487523,1.01175759190316,1.01198108184189,1.01299916730678,1.01254564004393,1.01446419518501,1.01711167942534,1.01429687200778,1.01272326743266,1.01293542857068,1.01512877936667,1.01580813330137,1.01600485414897,1.01658872727454,1.01585236770103,1.01909637932277,1.02027036356914,1.02023430680984,1.02190671204216,1.02273750951936,1.02319973137373,1.02550197261982,1.02673293160167,1.02758265676751,1.0283600532084,1.02868483403216,1.02861998535655,1.02707483305798,1.03018694074817,1.02707323873864
346,1.00587617973816,1.01292525056104,1.01404214667197,1.01403761043803,1.0139897450136,1.01398340909294,1.0151153381293,1.01533605972089,1.01634318141081,1.01597645735986,1.01811041034684,1.02094036302393,1.01794240098936,1.01615070226117,1.01635913032122,1.0203281742515,1.02113433444663,1.02140839348051,1.02215013415883,1.02125457415071,1.02572928923329,1.02737977497476,1.02734121562873,1.02977196909699,1.03063530495183,1.03180670114221,1.03541229497813,1.03760173368875,1.03886487594594,1.03996284134567,1.04041391358765,1.04035129521315,1.03782566022457,1.04129588751783,1.03782196902392,1.00391767290191,1.00943836804386,1.01048755622583,1.01048301080093,1.01043497825987,1.01044570526166,1.01150748196979,1.01172491394885,1.01270910690599,1.01227660923618,1.01416426508789,1.01679468524513,1.01399560181785,1.01245150507677,1.01266070861486,1.01488635847312,1.01554854939712,1.0157380984627,1.01631089609989,1.0155834242832,1.01883707052121,1.02000699071345,1.01996816425671,1.02163745245726,1.0224639059494,1.02292643082589,1.02522416611231,1.02644945855422,1.02730015591251,1.02808098918068,1.02840669343827,1.02834182863808,1.02680889482572,1.02992924233009,1.02680517597078
347,1.00548589218582,1.01222959485664,1.01328798969314,1.01328536365884,1.01323810061594,1.01325019106706,1.01434305321407,1.0145597739377,1.01553641292016,1.01516124343246,1.01716539309533,1.01988293943732,1.01699818096133,1.015337680982,1.0155485030437,1.0193239752119,1.02012319829247,1.02039269016421,1.02111948169698,1.02024030155696,1.02449489399481,1.0260761968288,1.02603962141876,1.02837006738389,1.02920680435076,1.03031771978498,1.03376865378395,1.03584828170566,1.03705398018253,1.03810661676812,1.03854253993407,1.03847888437379,1.03609292581605,1.03945639561814,1.03609078796897,1.00360611109785,1.00888332313293,1.00987706350975,1.00987443492772,1.0098270134739,1.00985486838297,1.01088035754983,1.0110938036372,1.01204765782681,1.01161068174175,1.01337953839781,1.01590647104222,1.01321170161653,1.01178775148577,1.01199932602274,1.01410252100453,1.01476405008486,1.01495273889171,1.01551790995337,1.01479953730707,1.01788235697718,1.01900290556043,1.01896608721291,1.02056668361433,1.02136757759249,1.02179979400966,1.02399765681479,1.02515389756675,1.02596427836115,1.02671292937896,1.02702873952443,1.02696290292423,1.02552796846151,1.02855386743741,1.02552581979613
348,1.00540652202226,1.0120885473282,1.01314695764642,1.01314429168405,1.01309700886286,1.01310347299645,1.01419117538488,1.01440717661008,1.01537915809552,1.0150045223752,1.01699597319217,1.01970331902708,1.01682871345926,1.01518094471337,1.01539175329212,1.01910784331239,1.01990401447045,1.02017196515721,1.020895287105,1.02001951078973,1.02422442677511,1.02578792190897,1.02575129416784,1.02805574355678,1.02888547121542,1.02998030963406,1.03339077997812,1.03544836273051,1.03664251560143,1.03768509624954,1.03811802311826,1.03805194970098,1.03567808651173,1.03898435516681,1.03567591554899,1.00355232032777,1.00878786270068,1.00978290790727,1.0097802392831,1.00973280015147,1.00975495551262,1.01077658763397,1.01098951164317,1.01194001283669,1.01150320845884,1.01326242385717,1.01578163147106,1.0130945478908,1.01168025418037,1.01189180476876,1.01395641565954,1.0146166063368,1.01480472496009,1.01536843982835,1.01465146803912,1.01770011024695,1.01880876777887,1.01877189990121,1.02035569719422,1.02115046858387,1.02157455004854,1.02374744967364,1.02489295179685,1.02569678272866,1.02643918945277,1.02675346665773,1.02668527008291,1.02525030802824,1.02822417533983,1.02524812600294
349,1.00574525833182,1.01269137909553,1.0137961385087,1.01379280495866,1.0137453292831,1.0137480932551,1.01487569696469,1.01509763344053,1.01610994812915,1.01572493545723,1.01781779451377,1.02061026632096,1.01765033651587,1.0159005147948,1.01611039512831,1.01996239010637,1.02077259027493,1.02104803175934,1.02179023378966,1.0208951543906,1.02525400430866,1.02687011913832,1.02683281918163,1.02921339314784,1.03006436628179,1.03120442104099,1.03473214402548,1.03687169546888,1.03810720753086,1.03918114657672,1.03962397637316,1.03956074122028,1.03708644128642,1.04047799057646,1.03708372806966,1.00384024287101,1.00929977216699,1.010339817559,1.01033647924389,1.01028884241357,1.01030886628136,1.01136956912698,1.01158877548416,1.01258183343765,1.01212939251222,1.01398283150948,1.01658132949705,1.01381474008248,1.01230560932553,1.01251624857988,1.01466548166199,1.01533486457401,1.01552753350607,1.01610447610503,1.01537382894302,1.01854391926456,1.01969147246503,1.01965392134203,1.02129149683669,1.02210785341477,1.02255430408502,1.02480494111543,1.02600304990041,1.02683637653748,1.02760101062291,1.02792143358299,1.02785614249157,1.02634840863648,1.02940133363088,1.02634567875383
350,1.00554159375832,1.01232919502232,1.01340184471111,1.01339860325791,1.01335114023251,1.01335715338634,1.01445719970857,1.01467457480562,1.01565685012385,1.01528363667909,1.01731461880381,1.02005614544221,1.01714712443973,1.01545939247035,1.01566947268576,1.01945960375063,1.02025832147404,1.02052788397226,1.02125625350901,1.02037500591176,1.02465855555494,1.02624710640646,1.02620988299422,1.02855107705471,1.02939118511845,1.03050739854917,1.03397414789876,1.03606692103137,1.03727979246275,1.03833700726497,1.03877476091313,1.03870961350707,1.03630237521925,1.03966198066733,1.03629973604783,1.00365060009037,1.00896290079697,1.00997031142755,1.00996706532292,1.00991944225671,1.0099413515811,1.01097340961043,1.01118747520222,1.01214673476055,1.0117111963566,1.01350480133542,1.01605402136941,1.0133366773488,1.01188758581298,1.01209842049638,1.01420730982797,1.01486742660817,1.01505565875949,1.01562135570156,1.01490196030674,1.01800727249352,1.01913244585228,1.01909497356844,1.02070217565473,1.0215062061966,1.02193990627649,1.02414648302398,1.02531053220267,1.026125815902,1.02687729685225,1.02719424922073,1.02712689304639,1.02567647774727,1.02869677767523,1.02567382249534
351,1.00544265362462,1.01215329569369,1.01321247344776,1.0132092367949,1.01316176669256,1.01316842949861,1.01425596906757,1.01447157694569,1.01544226406316,1.01507075430279,1.01707044373097,1.01978632770478,1.01690291181489,1.01524655272784,1.01545668328344,1.0192116139902,1.02000237712327,1.02026790930878,1.02098692221029,1.0201149967305,1.02436977831387,1.02594543107465,1.02590820244763,1.02823055882171,1.02906372386132,1.03017098853668,1.03360985698009,1.03568240167474,1.03688860915457,1.03793985777142,1.03837621021495,1.03830800110531,1.03593183554983,1.03927516737554,1.03592919983603,1.00350334783951,1.00869622155357,1.00970490207573,1.00970166087849,1.00965402721242,1.00964833974181,1.01065218275403,1.01086305768557,1.01180143635845,1.01136259933947,1.0130841645767,1.01557424940722,1.01291597367137,1.01153905580021,1.01174996980846,1.01384055321267,1.01445353805223,1.01460963135249,1.01512041738495,1.01445587030698,1.01768833758372,1.01883193998512,1.01879446312906,1.02043730912638,1.0212261143997,1.02171839994406,1.02400124994886,1.02521202998751,1.02596006801074,1.02670153650294,1.02700027589942,1.02695209744807,1.02555275860638,1.02860253596834,1.02555010816298
352,1.00579266817418,1.01277560475705,1.01388599417218,1.01388273756529,1.013835291658,1.01383892665805,1.0149760553542,1.01519802088728,1.01621040115366,1.01583984209356,1.01797111069719,1.02079494878028,1.01780371612275,1.01601548380354,1.01622542958311,1.02008081548999,1.02089326631194,1.02116981533296,1.02191440245732,1.02101701965006,1.02539214631212,1.02701406036044,1.02697684704216,1.02936471488433,1.03022286704684,1.03136004638682,1.03489523947611,1.0370396911401,1.03827597171919,1.03935141861208,1.03979501459139,1.03973193403713,1.03724715877321,1.04063858274305,1.03724450841346,1.00378005077093,1.00918750229196,1.0102446759612,1.01024141474744,1.01019379922237,1.01018450413029,1.01123359194442,1.0114505586802,1.01242884486666,1.01198767087358,1.01382658074958,1.01641300423058,1.01365850194182,1.01216399567689,1.01237475465978,1.01450842448372,1.01513518910978,1.01529743958877,1.01582455200254,1.01514376457873,1.01846326209561,1.01963794568401,1.01960047554759,1.02128501114703,1.02209711222319,1.02259794120342,1.02493664669948,1.02618886206822,1.02695077405562,1.02770557631821,1.02800673863431,1.02796440427758,1.02649166018275,1.02958016442534,1.02648899470717
353,1.0055342655728,1.01231497615236,1.01339194940188,1.01339000230202,1.01334297039777,1.01334873702756,1.01445596778316,1.01467420375692,1.01565927447592,1.01528977060285,1.01733056979638,1.02007611341426,1.01716372296208,1.0154669138606,1.01567849892008,1.01942103636538,1.02022287467186,1.02049335434566,1.02122085936187,1.02034154256344,1.02459734062099,1.02617863621536,1.02614278547591,1.02847086012738,1.02930984729062,1.0304158910996,1.03386154799993,1.03594173898181,1.03714958648676,1.03820237886472,1.03863873648495,1.03857239855805,1.03617433051461,1.03951190069357,1.0361727459567,1.00355739963634,1.0087909995965,1.00981459292085,1.00981264571859,1.00976544855959,1.00975812172343,1.01077796217186,1.01099083079654,1.0119394267486,1.01150448696147,1.01325934563686,1.01577269590692,1.01309182863057,1.01168230679063,1.01189469684631,1.01395176606949,1.0145728557866,1.01473223020822,1.01524800055927,1.01457956087338,1.01779647347936,1.01893911661892,1.01890302304014,1.02054182852051,1.02133424854299,1.02181871300732,1.0240928955711,1.02529987197107,1.02604373010265,1.02678246445086,1.02707963714452,1.02703322346338,1.0256273889489,1.02866372477184,1.02562580019533
354,1.00554008600929,1.01232508328989,1.01339740273772,1.01339570388277,1.01334875500127,1.01335501189504,1.01445953050006,1.01467756805778,1.01566081281674,1.01529000723803,1.01731999343992,1.02005582103834,1.01715326855507,1.01546741673841,1.01567929058201,1.01944822403533,1.02025102528719,1.02052186841422,1.02124964026475,1.02037026635903,1.02463831505174,1.02622453683278,1.0261889514155,1.0285251658079,1.02936587618024,1.03047787865709,1.03393676963213,1.03602273739809,1.03723177040554,1.03828635454523,1.03872363643057,1.03865838938732,1.03625984837817,1.03961592088041,1.03625846625262,1.00356912565979,1.00881156886579,1.00983139588227,1.00982969787178,1.00978258457049,1.00977604379514,1.01079429359588,1.01100720063722,1.01195551400824,1.01151820442914,1.01326415071432,1.01576933799504,1.01309675868762,1.01169628921952,1.01190896639642,1.01399283280849,1.01461506470601,1.01477484169762,1.01529108753368,1.01462238545587,1.01785381004996,1.01900203845107,1.01896621278524,1.02061393413647,1.02140878300972,1.02189898206568,1.02418723614705,1.02540058044822,1.0261458139181,1.0268866349352,1.02718473033952,1.02713955960343,1.02573148809349,1.02878821775491,1.02573010397859
355,1.00572363754405,1.01264968355408,1.01373600928446,1.01373615798987,1.01368984064643,1.01370056276818,1.01482767889406,1.01504867824757,1.01604734127211,1.01568020361146,1.01775517683646,1.02052192846584,1.01758944347696,1.01585952621472,1.01607346766691,1.01991815980639,1.02073403751146,1.02101058917445,1.02174730511956,1.02086058840726,1.02521266993709,1.02683048817363,1.02679688545956,1.0291770541314,1.03002829999887,1.03117126495771,1.03470113213603,1.03683882623054,1.0380744996525,1.03914692109345,1.03959062902607,1.03952567360033,1.03706546255293,1.04046928304549,1.03706558605843,1.00372453574559,1.00908573847763,1.01011957547192,1.01011973190916,1.01007325017651,1.01007133625972,1.01111174852398,1.01132784280627,1.01229300451034,1.01185617668264,1.01364298782359,1.01617572112811,1.01347658230522,1.01203619149643,1.01225095550156,1.01438180631276,1.0150135651096,1.01517675641392,1.01569776238998,1.01502589823832,1.01832727095484,1.01950028171482,1.01946645002063,1.02114701414213,1.02195259581522,1.02246240301584,1.02480202981963,1.02605225737989,1.02681608923043,1.02756955850266,1.02787157100891,1.02782726757634,1.02637325558955,1.02947577766643,1.02637339322234
356,1.00598752138186,1.01311427801835,1.01424394188907,1.01424905111918,1.01420441098087,1.01420374610286,1.01537512182498,1.01560111183889,1.01662172516089,1.0162743325327,1.01843649566838,1.02125900023554,1.01827334422616,1.01645887097688,1.01667845856652,1.02055449994756,1.02139463219285,1.02168097751937,1.02242890625693,1.0215351802249,1.02596048743354,1.02761158330775,1.02758327340218,1.03000506413104,1.0308693269813,1.0320406823649,1.03563828436957,1.03782384172771,1.03908459284847,1.0401757406638,1.04062718252525,1.0405627461031,1.03804008554176,1.04148385659743,1.03804424803811,1.00392610636556,1.00943903611283,1.01051330972737,1.01051844554736,1.01047364215527,1.01045973340636,1.01154027640952,1.01176093742313,1.01274520157742,1.01232700623003,1.01418915531848,1.01676790703677,1.01402532083518,1.01251227978568,1.01273273862794,1.0148487482188,1.01549864823538,1.01566792255367,1.01619288326327,1.01552126705176,1.01886706167787,1.02006077753825,1.02003227171197,1.02173492328997,1.02255152290381,1.02307309932433,1.02544774319342,1.02672141622345,1.02749749659286,1.02826091499677,1.02856691163654,1.02852352719089,1.02703580015801,1.03016892572123,1.02704002104273
357,1.0063045724968,1.01367760728051,1.01483012556217,1.01483572324589,1.01479127277028,1.01479468401492,1.01599762874397,1.01622670400955,1.01726659004017,1.01693216704006,1.01918536978548,1.0220808598616,1.01902258309194,1.01711711319658,1.01733713040089,1.02139065533772,1.02224427534359,1.02253726161003,1.02329942238145,1.02239199309605,1.02699638812522,1.02870799017646,1.02868023202454,1.03118895240695,1.0320773152098,1.03330186626442,1.03703460781792,1.03931662990587,1.04062404621675,1.04175035120159,1.04221320341555,1.04215186719505,1.03951017969603,1.04305042706578,1.0395147361119,1.00418292042395,1.00989458225611,1.01099086712203,1.01099649436709,1.01095187672781,1.01094207733071,1.01205242932333,1.0122763410712,1.01328090190508,1.01287123978854,1.01481575890953,1.01746043668266,1.01465227139765,1.01305694430243,1.01327785992995,1.0155144519673,1.01617127456007,1.01634303763518,1.01687453829373,1.01619688896005,1.01969039477326,1.02093045111542,1.02090249612948,1.02266936183311,1.0235096084331,1.02406235257415,1.02653265851146,1.02787297188921,1.02867967133508,1.02946771293749,1.02978020457737,1.02974088254533,1.02816700858068,1.03139029918032,1.02817163007986
358,1.00614455578132,1.01339303942189,1.01452125856743,1.01452684616108,1.01448237820545,1.01448893470796,1.01567131420383,1.01589791958094,1.01692162663025,1.01658481377652,1.01878165616306,1.02163097780824,1.01861879902699,1.01676981043487,1.01698988908199,1.02099203460291,1.02183676715884,1.02212524214449,1.02287697462905,1.02197990524963,1.02652527432794,1.0282161027691,1.02818831879671,1.03066935646273,1.03154376319587,1.03276051335141,1.03645509786609,1.03870218588638,1.03999444160535,1.04110699796141,1.04156542519533,1.04150231868385,1.03893429540132,1.04247061820463,1.03893884473945,1.00403210448005,1.00962675121956,1.01069764276708,1.01070325952667,1.0106586249393,1.0106516225262,1.01174069794496,1.01196164798709,1.01294683755199,1.01253938500499,1.01442995976634,1.01703045382104,1.01426640418074,1.0127251369828,1.01294611057947,1.01514581788963,1.01579637759512,1.01596542135784,1.01648955145724,1.01581920836897,1.01925629099599,1.02047829148025,1.02045031101107,1.02219441209385,1.02301945005376,1.02357106586045,1.02601273029378,1.02732567232775,1.02812152302711,1.028898279185,1.02920779557159,1.02916611397586,1.02765901552527,1.03087588377353,1.02766362913523
359,1.00642181059727,1.01388571993614,1.01505581177144,1.01506183777566,1.0150175404206,1.01502131753538,1.01624259951819,1.01647552515314,1.01753962645238,1.01718880407983,1.01947003384922,1.0223870605465,1.01930750658263,1.01737416429395,1.01759462570084,1.02167608624319,1.02253829991739,1.02283542670093,1.02360619513518,1.02269055593567,1.02733403205929,1.0290610340628,1.02903374128984,1.03156463097619,1.03245610821338,1.033698887801,1.03746865352284,1.03977765736591,1.04109796010408,1.04223236350494,1.0426976502443,1.04263771462095,1.03996606538047,1.04353602590449,1.03997096920323,1.00428033685238,1.01006720183468,1.01118062039017,1.01118667799471,1.01114221254712,1.01113277646359,1.01226065606216,1.0124884511296,1.01351742228722,1.013089821074,1.01505885872745,1.01772220516393,1.01489562523778,1.01327594856366,1.01349731871342,1.01574430815347,1.01640733554305,1.01658173244202,1.0171190386694,1.01643597576195,1.01995948076212,1.02121057543944,1.0211830878315,1.02296514215315,1.02380832142515,1.02437258939184,1.02686782559239,1.02822604164628,1.02904075048519,1.02983368212918,1.03014711338431,1.03010948771206,1.02851553706816,1.03176660737903,1.02852051064882
360,1.00664473985172,1.01428239563958,1.01547592369755,1.0154817470158,1.01543740126334,1.01543214110694,1.01667017612359,1.01690287089013,1.01796609354423,1.01764316639914,1.01999780808675,1.02297565184455,1.0198352653281,1.01782822919328,1.01804835928453,1.02227025635536,1.02313830256225,1.0234385376189,1.02421694879937,1.02329358676281,1.02807656948048,1.02984868076496,1.02982119654503,1.03241667901937,1.03332726748851,1.03460725255769,1.03847603891261,1.04085670273239,1.04221237838372,1.04337566366066,1.04385124990239,1.04379233057502,1.04102628049918,1.04466120235608,1.0410310166096,1.00446136417402,1.01038888594247,1.01152526898586,1.01153112397194,1.01148660674859,1.01146817825221,1.01261169955146,1.01283941369129,1.0138684493144,1.01346540827334,1.01550188744555,1.01822119626554,1.01533862503229,1.01365125221408,1.01387230744366,1.01621951791056,1.01688385315458,1.01705848910284,1.01759814738367,1.01691263439508,1.02055332209772,1.02183949942462,1.02181181545913,1.0236423423295,1.02450440962957,1.02509010545189,1.02765626511879,1.02906484300247,1.02990344660905,1.03071775639838,1.0310379698126,1.03100206102557,1.02933723213998,1.03264903202725,1.02934203793483
361,1.0067799083749,1.01452269510218,1.01576030366577,1.01576634023055,1.01572207854614,1.01571656909844,1.01699495397224,1.01723639799809,1.01835619069715,1.01799244050623,1.0204111566412,1.02344090204671,1.02024878674981,1.01817767029809,1.01839797484489,1.02253720983344,1.02342419631047,1.02373387367434,1.02453371707345,1.02358914238215,1.02832365574511,1.03008947291195,1.03006222306907,1.03264668286717,1.03356309393022,1.03482392864552,1.03866909704975,1.04104343359124,1.04238901028549,1.0435443567544,1.04401688829808,1.04395929661903,1.04116601110748,1.04472616050891,1.04117092127214,1.00457969715214,1.01060466981084,1.01175735604472,1.01176342477431,1.01171898950473,1.01174453970477,1.01294296365214,1.0131854023912,1.01430983410428,1.0138132030804,1.01588987315016,1.01864130993473,1.01572678030313,1.01399921370857,1.01422044322558,1.01641749884316,1.01705444609934,1.0172211745883,1.01772797395811,1.01707552133017,1.02066138911685,1.02191002201755,1.0218825684222,1.0236359855707,1.0244065038149,1.0250474270198,1.02754920085572,1.02893099478392,1.02982098732958,1.0306800593709,1.03105946433477,1.03100131166662,1.0293256337075,1.03246589945381,1.02933061499355
362,1.00630320636578,1.01367536166067,1.01483550999542,1.01484093812072,1.01479643135398,1.01480673258142,1.01602338894021,1.01625705262449,1.01732715277113,1.01695930183775,1.01921749274582,1.02211761097803,1.01905462674626,1.01714406126269,1.01736387540218,1.02135321681142,1.02221332765366,1.02250965391027,1.02327997503839,1.02236424120449,1.02691762222165,1.02861780929654,1.02858986876637,1.03108371593014,1.03197050906066,1.03318221469047,1.03688982488532,1.0391507403386,1.04043977203726,1.04155463916363,1.04201354276554,1.04195517434519,1.03935103478502,1.04288513368877,1.03935545395116,1.00418511226668,1.0099042580844,1.01098318909075,1.01098864547221,1.01094397055313,1.01098278828241,1.01212228066937,1.01235650110135,1.01342846438574,1.01293713898201,1.01486996792888,1.01750542470542,1.01470640412832,1.0131226476288,1.0133433497433,1.01546500600366,1.01608726516671,1.01624767283729,1.0167392252887,1.01610136856149,1.01954387739111,1.02074638810428,1.02071824531676,1.02241302867602,1.02315951355473,1.02377518598825,1.02619115353699,1.02749841230562,1.02834935785798,1.02917893409443,1.02954807266912,1.02948906217746,1.02795883069232,1.03108501953807,1.02796331229326
363,1.00587126179204,1.01290730872757,1.01401077115307,1.01401615100799,1.01397159043372,1.01398903772289,1.01515601971457,1.0153822375474,1.01640365225622,1.01604749319033,1.01818681014733,1.02098982319888,1.01802375287311,1.01623236181313,1.01645231190113,1.02025586237589,1.02109424770587,1.02137954164427,1.02212442600676,1.02123392425821,1.02559354983347,1.02722440748133,1.0271963730348,1.02958964268915,1.03045028601824,1.03159851288622,1.0351489174527,1.03729836706977,1.03853174392198,1.0396043997842,1.04004921356283,1.03998815486401,1.03752025126431,1.04094966515212,1.03752463529481,1.00387481942239,1.00935320708342,1.01038260888118,1.01038801508295,1.01034329587073,1.01038814756888,1.01148491889101,1.01171239878695,1.0127403650891,1.01226300180127,1.0140975602118,1.01665270072561,1.01393384549116,1.01244857588414,1.01266936214855,1.01469985610998,1.01531298629606,1.0154694363437,1.0159503205389,1.01532297575319,1.0186327176162,1.01979241260399,1.01976418617173,1.02140005745214,1.02212871479629,1.02271061665492,1.02503615475184,1.02628145709612,1.0270998822506,1.02790282722437,1.02826290144047,1.02820143392544,1.02674822050132,1.02979353981024,1.02675266305454
364,1.005402164088,1.01207349767349,1.01313122369048,1.01313654557107,1.01309192390138,1.0131118942825,1.01423832619716,1.01446036671909,1.01545433107272,1.01508534228096,1.0171057406505,1.01981173238766,1.0169424733643,1.01527033028032,1.01549042559977,1.01903212155785,1.01984581180112,1.02011856704523,1.0208345215026,1.0199727150122,1.02410297562559,1.02564987387778,1.02562173726049,1.02789221149048,1.02871967279762,1.02979220235133,1.0331516329787,1.03517149128465,1.03634389878889,1.03736745400898,1.03779675388246,1.03772991978095,1.03541715142479,1.03870203748736,1.03542150403348,1.00348016879366,1.00865250223514,1.00963801068477,1.00964334686532,1.00959857008781,1.00964280477978,1.01069931994427,1.01092175830232,1.01191675382501,1.01143712890742,1.01316419001935,1.01563161696175,1.01300028793232,1.01162277414322,1.01184365375396,1.01369152868377,1.01429171093265,1.01444248656811,1.01490825326326,1.01429581644195,1.01741425907099,1.01850973012108,1.01848138871112,1.0200274052085,1.02072782854112,1.02125976284024,1.02344824444769,1.02460422051485,1.02537952622547,1.02614414914456,1.02649190996922,1.02642444536475,1.02508400873192,1.02799541525059,1.02508839705696
365,1.00707078776471,1.01504163913545,1.01628130909289,1.01628569398108,1.01624090535255,1.0162443918599,1.01753434056391,1.01777564550846,1.01889834013788,1.0185502118571,1.02103095227272,1.02411657284729,1.02086786035042,1.01873357241322,1.01895183874971,1.02335651642112,1.02424439988232,1.02455545727874,1.02536226173053,1.02440947910685,1.02938436367873,1.03122385567654,1.03119488802359,1.03389030623747,1.03482784051704,1.03616795167261,1.04019094564913,1.04268505161777,1.04409200024099,1.04529196576125,1.04577817126907,1.0457241004308,1.04281730329331,1.04654863269952,1.04282086684592,1.00480064454167,1.01099870835053,1.01215134274463,1.01215575430328,1.01211078449871,1.01214678418227,1.01335536320748,1.01359784130314,1.01472629302774,1.01424105458742,1.0163718965682,1.01917287079384,1.016208056496,1.01442521267937,1.01464442440119,1.01703824938644,1.01766837619525,1.01783205072701,1.01833680317159,1.01768511301121,1.02147000207576,1.02277414642719,1.02274495460727,1.02457985412912,1.02536677751976,1.02606428665409,1.02869572657292,1.03016153600221,1.03109663901982,1.03198993857505,1.0323797806907,1.03232519960615,1.03057566015874,1.0338737647106,1.03057928158983
366,1.00725778922145,1.01537471984089,1.01663990616581,1.01664388912362,1.01659898281836,1.01659805541719,1.01790610739412,1.01815067155795,1.01929558857157,1.01893582208347,1.0214568110649,1.02457655295414,1.02129358790691,1.01911868393918,1.0193364019712,1.02383422632715,1.02473027279063,1.02504569271683,1.02586352666137,1.02489945344646,1.02996590562631,1.03183724190451,1.03180786711496,1.03455072035893,1.03549573248008,1.03687228334049,1.04097274486488,1.04351913591357,1.04495398253158,1.04617319397138,1.04666651058186,1.04661104282678,1.04365604236699,1.04745752304061,1.04365927805103,1.00494650658403,1.01125826507259,1.01243447316319,1.01243848172875,1.01239339049888,1.01242590943458,1.01365107987034,1.01389683384879,1.01504758647743,1.01454821653153,1.0167128677361,1.01954272485465,1.01654888233133,1.01473188841529,1.0149505667655,1.01740090038813,1.01803420149119,1.01819938918281,1.0187093375944,1.01805217138647,1.02190741217132,1.02323362279847,1.02320401661383,1.0250706115699,1.0258622312048,1.02658444447155,1.02926784813527,1.03076707188823,1.03172146270073,1.03262842796665,1.03302363957447,1.03296762950635,1.03119113264692,1.03455186716689,1.03119442348224
367,1.0071937385976,1.0152607396945,1.01650427491575,1.01650826238156,1.01646335140423,1.01647023242775,1.0177673504365,1.0180090594994,1.01913534201846,1.01879251564707,1.02130125168646,1.02441100438723,1.02113800562342,1.01897540747185,1.01919316074879,1.02369409084052,1.02458417784139,1.02489658388502,1.02570741371643,1.02475032660269,1.02981321195463,1.03168071152586,1.03165133648839,1.03438799230114,1.03533602501273,1.03670204332412,1.04078932006517,1.04333007794309,1.04476286499911,1.04598225626004,1.04647566567893,1.04642110301693,1.04345678142999,1.04723586373963,1.04346002095874,1.00490517207039,1.01118479547322,1.01234124623436,1.01234525911184,1.01230016505237,1.01234047193421,1.01355664394107,1.0137998517717,1.01493399803751,1.01445088036684,1.01660770625919,1.01943118634911,1.01644370588675,1.01463457400999,1.01485327784938,1.01732090972161,1.01795031496242,1.01811361461717,1.01861897931003,1.01796638770527,1.02182834604763,1.02315498566153,1.02312538138117,1.02499219890998,1.02578840569281,1.0265042689118,1.02918457805576,1.0306854707864,1.03164133911688,1.03255104940887,1.0329472201881,1.03289222193083,1.03109716676586,1.03444045683326,1.03110046109685
368,1.00815365689555,1.01696912096596,1.01833826403229,1.01834218730221,1.01829733831537,1.01829864995083,1.01971649300315,1.01997681699724,1.02122511753117,1.02084745319814,1.02364059206042,1.02698340020565,1.02347769117031,1.02102991585198,1.02124716441569,1.02611925473979,1.02705871995895,1.02739627501411,1.02826550141876,1.02725032700303,1.03272813897802,1.03474400365536,1.03471465539505,1.03766610164385,1.03866964964715,1.04017157167474,1.04459484193933,1.04737658808584,1.04892360342911,1.05022715226068,1.05074804985491,1.05069970896957,1.04744049015668,1.05145276628282,1.04744367123175,1.00569477752004,1.012588283573,1.01386323737813,1.01386718865306,1.01382214350024,1.0138621188329,1.01519400502513,1.01545674696108,1.01671875176702,1.01618236339406,1.01859216669085,1.021623039332,1.01842845716155,1.01636568690229,1.01658395555192,1.01926349913251,1.01991775270773,1.02009204953521,1.0206271067227,1.01994506162499,1.02413900746893,1.02557238281118,1.025542790285,1.02755620640705,1.02839635630424,1.02919667277723,1.03210222751047,1.03376169201899,1.0347946620804,1.03576525566095,1.03618178205092,1.03613322684539,1.03413368345659,1.03768329012867,1.03413692425721
369,1.00822979396009,1.01710396031248,1.018491767626,1.01849644898976,1.0184518597328,1.01844822023078,1.0198826841315,1.020145272499,1.02140672792834,1.02102950294141,1.02385937244093,1.02722995110266,1.02369688387834,1.02121274643179,1.02143083849347,1.02629314167842,1.02723747697227,1.0275771234436,1.02844944215736,1.02743182797923,1.03292322970546,1.03494478199372,1.03491624265752,1.03787310629518,1.03888458728845,1.04038139857436,1.04480886753607,1.04759707563858,1.04914540924207,1.05045207522421,1.05097416496486,1.05092696475151,1.04764086145926,1.05163323929425,1.04764465657457,1.00582713343218,1.0128229092037,1.01412215547491,1.01412686801905,1.01408208848492,1.01411953307689,1.01547502904506,1.01574188298778,1.01702909975771,1.01648204614962,1.01893605137008,1.02200073042259,1.01877277639794,1.0166661333737,1.01688522458591,1.01957836985923,1.02023803697063,1.02041442994566,1.02095323431586,1.02026811990403,1.02450649149112,1.02595460838496,1.02592583771364,1.02795673069652,1.02880882152698,1.02961045010641,1.03253848766909,1.03421764333392,1.03525920720666,1.03623919925454,1.03665924749908,1.03661237013648,1.03456392544211,1.03810996164142,1.03456778785896
370,1.00844391405925,1.01748518354716,1.01889677208093,1.0189014002551,1.01885681163872,1.01884896338255,1.02030481596214,1.02056978429465,1.02184701112138,1.02147432734398,1.02436550836365,1.0277864549111,1.02420307467324,1.02165743601316,1.0218753733731,1.02685215728176,1.02780387983137,1.02814733564487,1.02902858373475,1.02800207850163,1.03361227405645,1.03567358302886,1.03564500949907,1.03865961014087,1.03968595952521,1.04121934508497,1.04573715914274,1.04859068367347,1.05017268741736,1.05150424750671,1.05203431425445,1.0519886289298,1.04862209308498,1.0526852980218,1.04862584310437,1.00597169894002,1.01307988048739,1.01439875305206,1.01440340169153,1.01435861504026,1.01439213961407,1.01576476078982,1.01603345925771,1.01733295172762,1.01679023048054,1.01929431919815,1.02240022202485,1.019131076184,1.01697418249191,1.01719312409166,1.0199476934263,1.02060818617928,1.02078474508007,1.02132485623447,1.02063843871761,1.02495944545571,1.0264321712361,1.02640333984781,1.02846835567361,1.02933051099607,1.03015197139049,1.03313252531325,1.03484901224729,1.03591106002091,1.03690692942288,1.03733199966618,1.0372864955873,1.03519160103307,1.03879404056666,1.03519539942655
371,1.00768901715845,1.01614147558387,1.01747334833923,1.01747801413464,1.01743337342117,1.01743584223159,1.01881795251374,1.01907466589362,1.0202974969114,1.01990944319505,1.02259093809565,1.02584013005455,1.02242823761021,1.02009286618185,1.02031117428171,1.0248803575653,1.02580358315685,1.02613245095985,1.02697987318828,1.02598693386162,1.03118066374028,1.03310329397129,1.03307468218839,1.03588950329653,1.03686424990755,1.03827115666472,1.04247638057337,1.04509817424357,1.04655979417473,1.04780414158972,1.04830573350267,1.04825738713568,1.04519834105395,1.04906708356051,1.04520212856725,1.00540168111612,1.01206663964895,1.01331497035153,1.01331966526875,1.01327484309411,1.01331585238116,1.01462299384315,1.01488380553569,1.01613140470314,1.01558155842393,1.01790570291211,1.02086408391356,1.01774225263746,1.01576578450151,1.01598504387161,1.01848959081619,1.01914249678994,1.0193163286548,1.01984704112188,1.01916984357667,1.02317049914605,1.02454761286035,1.02451877922288,1.026452824093,1.02727607143617,1.02802160975831,1.03080069262272,1.03236832781079,1.03334816716707,1.03428199055569,1.03468658216613,1.03463855907212,1.03275450625873,1.03619726030202,1.03275835695544
372,1.0069324570722,1.01479530122437,1.0160143254539,1.01601897326372,1.01597426012987,1.01598758339435,1.017267114319,1.0175075718131,1.0186240722594,1.01827059605831,1.02071606946333,1.02377201372967,1.02055305749435,1.01845428765223,1.01867291840927,1.02299528539712,1.0238753650587,1.02418232461288,1.02497902616105,1.02403650965063,1.02894483698891,1.03076110893982,1.03073240584142,1.03339575427341,1.03432547018169,1.03564488885754,1.0396175939821,1.04207417780534,1.04345960845873,1.04464458376802,1.04512658642105,1.04507170256523,1.04222088056897,1.04593830376589,1.04222465880952,1.00477282743334,1.01094905880785,1.01209007519867,1.01209474977166,1.0120498648587,1.01209751838143,1.01330598424914,1.01354974774048,1.01468596733654,1.014185962521,1.01629944928079,1.01908531342779,1.01613572843625,1.01437041234143,1.01458994156907,1.01696600559112,1.01759508399668,1.01775816252628,1.01826075752589,1.01761143196332,1.02138587070703,1.02268737965904,1.02265846508328,1.02449154896571,1.0252784291176,1.02597443619957,1.02860290402057,1.03006619793545,1.03099719045592,1.03188865015442,1.03227883779699,1.03222406916802,1.03048204950136,1.03379277654167,1.03048588628333
373,1.00702236397094,1.01495566200228,1.01620038673089,1.01620462071705,1.01615977808249,1.0161690417096,1.01746735097296,1.01771074020678,1.01884728581813,1.01848713925665,1.02097952095216,1.02407530061871,1.02081634548613,1.01867034899723,1.01888845295388,1.02319314970635,1.02408159216371,1.02439298421481,1.02520093038267,1.02424685777325,1.02914936736467,1.03096686753921,1.03093773226,1.03360186856069,1.03453659725551,1.03584919680974,1.03981912943692,1.04227806902641,1.04366004073056,1.04484416646576,1.04532578931478,1.04527178503406,1.04240149901298,1.04608719271988,1.04240494110204,1.00484299174313,1.01107414695598,1.01223913071689,1.01224339006304,1.01219837353102,1.01224211857446,1.01346748976252,1.01371401327243,1.01486914829358,1.01436162927911,1.01651627408551,1.01933726666565,1.01635238164141,1.01454560272792,1.01476461184339,1.01711152881776,1.01774631281382,1.01791233913634,1.01842307790147,1.01776528713439,1.02152733314833,1.02282661629165,1.02279726429301,1.02462582909426,1.02541632792254,1.02610221276416,1.02871967725257,1.03017920031026,1.03110380265847,1.03199239462642,1.0323815354608,1.03232759683959,1.03057399776884,1.03384977978272,1.03057749489379
374,1.00696685045605,1.0148567366228,1.01606102357674,1.01606536223875,1.01602054816214,1.01603811348211,1.01730624639755,1.01754468148142,1.01864871710087,1.01830086503865,1.02072496193197,1.02376418959412,1.02056179759473,1.01848421986293,1.01870248474931,1.02312732757317,1.02400301994004,1.0243079469318,1.02510062781711,1.02416189444815,1.02914866199019,1.03098752859722,1.03095850427959,1.03365737652379,1.0345907566219,1.03594022180553,1.03997240136129,1.04246804364065,1.04387595617193,1.04507840078688,1.04556623427293,1.0455124166725,1.04262948180498,1.04641334417028,1.04263300768939,1.00476501844426,1.01093542516491,1.01205905263526,1.0120634172516,1.01201842755924,1.01206974584726,1.01326393331556,1.01350496459603,1.01462407049803,1.01413367446085,1.01622210547631,1.01898830414665,1.01605821767166,1.01431780123419,1.01453698105129,1.01698527254882,1.01760805272479,1.0177681224637,1.01826444575298,1.01762113628218,1.02144824343071,1.02276327541811,1.02273403293849,1.02458899766267,1.02537662209152,1.02609317971512,1.02875931389407,1.03024556534792,1.03119118508605,1.03209443046047,1.03248852884747,1.03243462578566,1.03068144759058,1.0340478926601,1.03068502999471
375,1.00707462931462,1.01504856880041,1.01629059517743,1.01629487139875,1.01625004696211,1.01624981788193,1.01753667676101,1.017775378605,1.01888138277772,1.01855899448917,1.02105784370443,1.02415875866628,1.02089470200536,1.0187422369782,1.01896037508068,1.023368949052,1.02424825873912,1.0245550651175,1.02535223749345,1.02440899707607,1.02941273706449,1.03125485255345,1.03122577060822,1.03392558043589,1.03486150654004,1.03620820643073,1.04024004995809,1.04274225532759,1.04415511042829,1.04535650704852,1.04584416797634,1.04578669647341,1.04288216120863,1.04663585449665,1.04288563632671,1.00486371373854,1.01111088800489,1.01227164230781,1.01227594443074,1.01223094363495,1.01226502634486,1.01347733392866,1.01371882728108,1.01484116497121,1.01437299813107,1.01653140471541,1.01935535822632,1.01636753602038,1.01455701566426,1.01477607234593,1.01720119262004,1.01782517074833,1.01798570903852,1.01848369936289,1.01783870318564,1.02168151502049,1.02299789962367,1.02296859835091,1.02482116705354,1.02561067924274,1.02632211070193,1.02898261589266,1.03047144239852,1.03142036401515,1.03232163402323,1.03271530813551,1.03265776481706,1.03088702495513,1.03422317478245,1.03089055632224
376,1.00867924528777,1.0179045183518,1.01931415724739,1.01931837202757,1.01927366450664,1.01927987312218,1.02074800332559,1.02101366396616,1.0222964764308,1.02193342811628,1.02487051385669,1.02833022015174,1.02470795565986,1.0221160133756,1.02233337427062,1.02750839608051,1.02846294619213,1.02880811272045,1.02969423632145,1.02866260921681,1.03446067717498,1.03658075532776,1.03655177155662,1.03965462089486,1.04069656294862,1.04229570503343,1.04695673053761,1.04990626335177,1.05153851120834,1.05290661668805,1.0534488646883,1.05340546796891,1.04995235321752,1.05415771488188,1.04995576560482,1.00612364077904,1.01335037953264,1.01466291852342,1.01466715256869,1.01462223976263,1.01467012526678,1.01605067578209,1.01631944762294,1.01762043757955,1.01708803491481,1.01962722478272,1.02276312611808,1.01946382937686,1.01727148987261,1.01748988661175,1.02037494727368,1.02103109189746,1.02120536239963,1.02174194009592,1.02105877399822,1.02552036087655,1.02703266649132,1.02700341262794,1.0291266233421,1.02999858046358,1.03086402216162,1.03393934074741,1.03571610868583,1.03681162765873,1.03783275053316,1.03826634187566,1.0382229514739,1.03608412257861,1.03981112115835,1.03608758034924
377,1.00898009188035,1.01844031587026,1.01990610358776,1.01991027021183,1.01986557343607,1.01986701759429,1.02138545567371,1.02165955911117,1.02299764803875,1.02261203232108,1.02565991643327,1.02921062633029,1.02549746077362,1.02279444745819,1.02301161094193,1.02822984503429,1.02920579689802,1.02956183044895,1.03047326462645,1.02941639588445,1.03528708890346,1.03743778724243,1.03740877912132,1.04055349836478,1.04161442658953,1.0432283508379,1.04794868058041,1.05095033929699,1.05260431512176,1.05398918517267,1.05453703691903,1.05449474860018,1.05094128541641,1.05513674475781,1.05094465763663,1.00636557702181,1.01378070000045,1.01514569138182,1.01514987749068,1.01510497075203,1.01514927839772,1.01657668062994,1.01685382403406,1.01820958157621,1.01765017597595,1.02028668231741,1.02350255398456,1.02012336975293,1.01783348044441,1.01805170317925,1.02093397576842,1.02160332894035,1.02178380564225,1.02233611006504,1.02163726227387,1.02614651647708,1.02767679629417,1.02764751198859,1.02979235956991,1.03067919916781,1.03154510880491,1.03464738679746,1.03645211366411,1.03755823692105,1.03858887214944,1.03902577505373,1.03898345437688,1.03677265116205,1.04048020964732,1.03677606916848
378,1.00889535390245,1.01828947279247,1.01974436966045,1.01974846437678,1.01970373630523,1.01970039103997,1.0212040817536,1.021474585647,1.02278934623028,1.02242343729552,1.02545248116268,1.02898804390312,1.02528995650163,1.02260580828465,1.0228229274603,1.02802564986727,1.02899543884599,1.0293483862361,1.03025283015932,1.02920286153992,1.03505055917331,1.03719236819938,1.03716327644331,1.04029630462062,1.04135170034748,1.04296173703076,1.04766560717638,1.05064917515668,1.05229255103117,1.05367131392997,1.0542177320882,1.0541751555382,1.05066337636483,1.05487678719272,1.05066669077969,1.0062842179898,1.01363606699499,1.01498993591389,1.01499404975525,1.01494911180871,1.01498782361758,1.01639982994356,1.01667303311295,1.01800324881581,1.01746657310396,1.02008550612019,1.02328727672755,1.01992212503436,1.01764983245788,1.01786800977419,1.02074200485613,1.02140702108926,1.02158550830156,1.02213295304725,1.02143887607563,1.02592552012145,1.02744829748936,1.02741892917592,1.0295547685061,1.03043629930201,1.03130065535434,1.03439097194976,1.03618112676699,1.03727802142728,1.03830318087605,1.03873879311789,1.03869609345502,1.03652387207671,1.04024857773334,1.03652723140533
379,1.0093569743485,1.01911166063201,1.02061675435447,1.02062078493262,1.02057607494566,1.02057686754785,1.02213632931698,1.02241625712789,1.02379283420363,1.02340101392151,1.02655223553243,1.03018795082273,1.02638985511686,1.02358314569916,1.02379998686579,1.02920873120672,1.03019939653743,1.03056301425588,1.03149230801229,1.03041761134171,1.03648645541205,1.03870422706423,1.0386751136613,1.04191605027543,1.04300529554734,1.04467506693435,1.04954327273235,1.05265512263887,1.0543607404098,1.05578578797906,1.05634652403783,1.05630850598737,1.05260469715024,1.05689029835648,1.05260795648954,1.00663763790482,1.01426468624863,1.01566293901686,1.01566698920325,1.01562206075258,1.01566668478828,1.01712927024842,1.0174116470354,1.0188019673494,1.01823442895944,1.02095695205501,1.02424371490729,1.0207936802469,1.01841748488425,1.01863542684337,1.02162483653594,1.02229791917198,1.02247980907311,1.02303710677847,1.02233325479471,1.02698676906321,1.02856068809124,1.02853128686576,1.03073540816795,1.03164324317801,1.03253855682928,1.03572937985199,1.03760016573442,1.03873730306398,1.03979429684439,1.04023962699524,1.04020142123619,1.03789311221103,1.04167032231268,1.03789641743709
380,1.00905040454246,1.01856723696626,1.02004306216201,1.02004540253606,1.02000010304605,1.01999955324427,1.02152282061528,1.02179783366048,1.02314584738732,1.02275291590729,1.02582424610094,1.0293999394303,1.02566090849988,1.02293334898319,1.02314835988297,1.02841751053393,1.02939112174927,1.02974691200083,1.03066198689213,1.02959999612552,1.03551908371549,1.03768375142482,1.03765281950416,1.04081983046094,1.04188665232945,1.04351256519563,1.04826608247929,1.0512942565559,1.05295948950351,1.05435321372387,1.05490347993403,1.05486257630905,1.05127100513196,1.05549021523286,1.05127290008639,1.0063863827034,1.01381940209922,1.01519053438967,1.01519288588639,1.01514736949193,1.01518895639469,1.01661673333946,1.01689389439352,1.01825375361789,1.01769073149236,1.02034265564393,1.02357700826366,1.02017843914918,1.01787206200571,1.0180881428418,1.02099127122236,1.02165518789966,1.02183380986452,1.02238616074697,1.02168575448024,1.02621751643094,1.02775219589589,1.0277209643715,1.02987392048427,1.03076316528818,1.03163182534843,1.03474496495001,1.03655969288119,1.03766889532052,1.03870235169629,1.03913959689921,1.03909841430424,1.03687191472142,1.04059160781491,1.03687383566748
381,1.00817726499613,1.01701344816403,1.0183852219983,1.01838668341377,1.01834101571718,1.01834765152621,1.01976848637062,1.02002932489334,1.02128632063325,1.02090183998129,1.02372026229595,1.02709166565164,1.02355614925398,1.02108165380934,1.02129602819746,1.02618142729054,1.02711210935451,1.0274464857054,1.02831401290746,1.02729851094854,1.03280415517712,1.0348235774847,1.0347916252735,1.03774963951927,1.03876274998782,1.04025496392743,1.04468039978094,1.04746934373169,1.04901588225775,1.05032296469343,1.05084521210198,1.05079713479872,1.04751323881115,1.05151833861317,1.04751442531062,1.00561484120888,1.01244418338998,1.0137462077698,1.01374767579411,1.01370179880473,1.01368557057136,1.01497741642123,1.01523381498395,1.0164599057394,1.01593626186006,1.01828850312669,1.02127991417253,1.01812351353219,1.01611695421544,1.01633237649845,1.01909119487672,1.01979522066919,1.01999322468715,1.02059512444594,1.01984416719598,1.02394458252395,1.02537846617471,1.02534621903293,1.02737944694324,1.02832337376911,1.02899054211914,1.03184762653295,1.03343462764257,1.03445027208113,1.03544032407241,1.03584329135792,1.035828911134,1.03374017733499,1.03738924882565,1.03374137933296
382,1.00727860263628,1.01541372635439,1.0166800520019,1.0166819349678,1.0166363303014,1.01664898709879,1.01796915645143,1.0182159228876,1.01937973196048,1.01900806230615,1.0215697836373,1.02472972639169,1.02140553328555,1.01918865962817,1.01940391997409,1.02387437500197,1.02476410427927,1.02507740191866,1.02589516034269,1.02492943114021,1.02999892261557,1.03186783382134,1.03183623413627,1.03457672003785,1.03553042777453,1.0368899328457,1.04097780510851,1.04352541212143,1.04495349641056,1.04617120950311,1.04666384502651,1.04661101851365,1.04362674620645,1.04740593939641,1.04362827729139,1.00490708635118,1.01118607015529,1.0123883828143,1.01239028317445,1.01234448688499,1.01233554807672,1.01353691393578,1.01377945019392,1.01491382425252,1.01441563845095,1.01654932337218,1.01936042394057,1.01638426128791,1.01459707312861,1.01481332725246,1.01731514369008,1.01799689064237,1.01818508336702,1.01875900106323,1.01803611609449,1.02180183550191,1.02312894739634,1.02309709404255,1.02498215382987,1.025871362622,1.02646848253084,1.02910624291279,1.03054326128991,1.03148043182198,1.03240451244222,1.03278673466504,1.03276482084673,1.03088548380486,1.03433159263689,1.03088705046593
383,1.00739653157021,1.01562362066928,1.01691130841805,1.01691313865777,1.01686752693781,1.01687660463153,1.01821443554263,1.01846327502538,1.01964078333445,1.01927162131333,1.02188278344169,1.02508346696269,1.02171855742239,1.01945211588368,1.01966725974333,1.02416191609296,1.02505728402815,1.0253734774663,1.02619806370306,1.02522550623555,1.03033664543308,1.03222006841683,1.0321884241051,1.03494918816134,1.0359096477894,1.0372797724939,1.04139817703152,1.04397199012908,1.04541359611168,1.04664117124724,1.04713666750997,1.04708348298337,1.0440551315651,1.04783829694118,1.04405661957842,1.00498616007505,1.01132663513403,1.01254790621354,1.01254975389372,1.01250394733259,1.0124907483838,1.01370639908719,1.01395054807075,1.015095596366,1.01460023806286,1.01677489029108,1.01961980895804,1.01660983864755,1.01478158377645,1.01499773781069,1.01749900202846,1.018183296568,1.01837262789253,1.01894974841789,1.01822364459798,1.02201189548989,1.02334585161215,1.02331394933391,1.02520762569255,1.02610168066717,1.02670047537989,1.02934972577499,1.03079847778617,1.03174243566258,1.032671881028,1.0330553313526,1.03303316878173,1.03112691760013,1.03457002875166,1.03112844114364
384,1.00687130815415,1.01468794657685,1.01591027387445,1.01591341735696,1.01586819789823,1.01588274250231,1.01716116075784,1.01740208954581,1.01852486469536,1.01816090620461,1.02060787155426,1.02366990733042,1.02044409307157,1.01834300392709,1.01855990793313,1.02281574437639,1.02368900047303,1.02399325838825,1.02478717902663,1.02384617199003,1.02870431320684,1.03050066849869,1.03047036217174,1.03310415765974,1.03403216647112,1.03532279681704,1.0392434655789,1.04167184723215,1.04304211413969,1.04421669306053,1.04469471866678,1.04463910260963,1.04179935345008,1.04545834610565,1.04180191036318,1.00458019877141,1.01060416008027,1.01176415871127,1.01176732382669,1.01172192069624,1.01171520040204,1.01287834644964,1.01311490132941,1.0142073586346,1.0137237657276,1.01575830750823,1.01848423221169,1.01559374681248,1.01390667862934,1.01412454966537,1.01648237587354,1.01715577411129,1.0173398931794,1.01789945626757,1.01719184986905,1.02079019682878,1.02206391574082,1.02203337444813,1.02384241314562,1.02470735677315,1.02526421869952,1.02778753517903,1.02914631526494,1.03004338910998,1.03093440026013,1.03130585851123,1.03127973238194,1.02950583476473,1.03284005907432,1.02950843773322
385,1.00661530782113,1.01423262125039,1.01541705181796,1.01542012442453,1.01537485883437,1.01539045148757,1.01663153005059,1.0168667470472,1.01795230725078,1.01759835430205,1.0199575398057,1.0229478625655,1.01979362073749,1.01778047498999,1.01799741467553,1.02218302976298,1.0230433050381,1.02334099566657,1.02411987080586,1.02319375551762,1.02795217056679,1.02971358539691,1.02968317905593,1.03226912641211,1.0331776798759,1.03444809036806,1.03829921991523,1.04067092955058,1.04201388351427,1.0431670834054,1.04363849951814,1.04358068666037,1.04083609016012,1.04447486808831,1.04083859056533,1.0043553223063,1.01020474604032,1.0113266585508,1.01132975191377,1.01128430482038,1.01127868658163,1.01240558355641,1.01263599410898,1.01368844801991,1.01322147855067,1.01517731234171,1.01783896648222,1.01501262125972,1.01340440306784,1.01362229650439,1.01593955481859,1.01660437261022,1.01678471165122,1.01733437292644,1.01663652698061,1.02015023792959,1.02139679158478,1.0213661521779,1.02314026048701,1.02398536254913,1.02453544575816,1.02701214295939,1.02833250599672,1.02920974593426,1.03008306779933,1.03044940564822,1.03042014162625,1.02872612937986,1.03204036457022,1.02872867404142
386,1.00659854587057,1.0142085394396,1.01540808368468,1.01540502974467,1.0153577209873,1.01537127731682,1.01660988676473,1.01684682569252,1.01795683280267,1.01756549393922,1.01994155427442,1.02296518105598,1.01977458190492,1.01774105005618,1.01795086988671,1.02212750250187,1.02297678577133,1.02327200011833,1.02405931497903,1.02311968230355,1.02786437983939,1.02961478991584,1.02957788057222,1.03215232207828,1.03306301348454,1.03431231314619,1.03813619390524,1.04049442744226,1.04182719735311,1.04297521618186,1.04344322797512,1.04338668146239,1.04063605991982,1.04423228134707,1.04063357907116,1.00434487631355,1.01019193990341,1.01132889162118,1.01132583334155,1.01127833523056,1.01127055788978,1.01239467752911,1.01262678294275,1.01370356881414,1.01319900145787,1.015170970564,1.01786539751249,1.0150032132096,1.01337533075635,1.01358607098584,1.01590276023131,1.01655685840888,1.01673491864993,1.01729347824203,1.01658162600037,1.02008700034051,1.0213245022031,1.02128730696026,1.02305308944139,1.02390046069893,1.02443237702452,1.02688729146663,1.02819825145586,1.0290670574118,1.02993623369386,1.03029954415162,1.03027142457135,1.02856785817236,1.03184064193559,1.0285653623154
387,1.00560552384479,1.01245050517945,1.01352570325161,1.01351423024708,1.0134640282171,1.01348622123582,1.01458685365501,1.01480489276057,1.0158093592137,1.0154113276946,1.01750014938659,1.02031530576983,1.01732858431182,1.01557823052973,1.01577870566636,1.01964396361721,1.02042316892914,1.02068705788968,1.02142130117639,1.02052738989573,1.02489252579091,1.02649549159309,1.02644953306899,1.02882093762196,1.02967309540394,1.03079359157064,1.0342971352885,1.0364267724714,1.03765042761617,1.03871736381537,1.03915705836196,1.03909327922986,1.03662762075813,1.0400076579002,1.03661827532318,1.00358987123922,1.00885902817514,1.00988148995834,1.00986998193885,1.0098195999546,1.00982286458443,1.01082438609295,1.0110387351135,1.01201767187903,1.01151585007848,1.0132496876856,1.01577585466908,1.01307740281788,1.01168340880804,1.01188466874429,1.01407064727768,1.01467668950945,1.01483653047921,1.01536797759112,1.01467594574369,1.01792302866972,1.01906443475882,1.01901815199425,1.02066131261737,1.02145800131609,1.02193022506308,1.02419995123231,1.0253859251509,1.02619177508088,1.02700804454886,1.02735350851487,1.02731570223183,1.02578957411703,1.02887946579469,1.02578014124354
388,1.00493241199836,1.01125740499521,1.01225370895606,1.01223868411899,1.01218723812247,1.01221198921241,1.0132256032105,1.01343178895535,1.01436626907441,1.01396709283877,1.01586049783338,1.01852699156071,1.01568688785872,1.01413044760621,1.01432709980276,1.01794369275618,1.01868160214509,1.01892629762289,1.01962430962147,1.01876342144989,1.0228437840446,1.0243406097311,1.02429079916964,1.02651328921969,1.02732525090901,1.02835016047579,1.03161902776305,1.03358341938855,1.03472619090631,1.03573413968988,1.03615300730569,1.03608615068925,1.03381620669449,1.03702975363723,1.03380395795189,1.00304612738718,1.00789713769453,1.00884388026738,1.00882880164089,1.00877718130909,1.00878377363467,1.00970473039054,1.00990707986143,1.01081523585183,1.01032344360461,1.01188940410069,1.014289443018,1.01171511341983,1.01048737958647,1.01068473338043,1.01273110516447,1.0133092219463,1.01345805013077,1.01396902457474,1.01329429409048,1.01632408210629,1.01738916960403,1.01733901351247,1.01888093886089,1.01963987835476,1.02006062906768,1.02217743869636,1.02326151341687,1.02401383801464,1.02478670276006,1.02511725819118,1.0250742665253,1.02368353523056,1.02662025621448,1.02367115937723
389,1.00517912209855,1.01168450919518,1.0127075403548,1.01270478697536,1.0126574534579,1.01268054183778,1.01374795251934,1.01396001002499,1.01490632983614,1.01454702788719,1.01650076506549,1.01917774191939,1.0163333757555,1.01472344789688,1.01493426022424,1.01852096979295,1.01930098237038,1.01956078111459,1.02026538779516,1.0194081612778,1.02351496841183,1.02504052606228,1.02500378653307,1.02725500874425,1.02807670962261,1.02912957205538,1.03245240021078,1.03444625806124,1.0356042211503,1.03662041803266,1.03704515598514,1.03697841678203,1.03469954166292,1.03797398824111,1.03469730809391,1.00323583215258,1.00822245948471,1.00919315728773,1.00919039083699,1.00914289192786,1.00914709406829,1.01011768272221,1.01032553003014,1.01124295871675,1.01078930052383,1.01240275303564,1.01480263237007,1.01223468670677,1.0109663674958,1.01117795499248,1.01315388299632,1.01376862735483,1.01392928769519,1.01444022202567,1.01377581877525,1.01680520601291,1.01788744546108,1.01785044152615,1.01940303718811,1.02016961355065,1.02060335469414,1.02274408977753,1.02383508111467,1.02459251287846,1.02536732105972,1.02570145534112,1.02565900958097,1.02428241351512,1.02727152191804,1.02428015034208
390,1.00582657185916,1.01283536403398,1.01391183348978,1.01390908076309,1.01386180405292,1.0138882422932,1.01501695013801,1.01523634185163,1.01623091314947,1.01587883772619,1.01800116433377,1.02081598453086,1.01783402570046,1.01605501307714,1.01626553693654,1.02022318418533,1.02102731793742,1.02129945635826,1.02203260860298,1.02114709702826,1.02562463601132,1.02727419167479,1.02723752274134,1.02966894521436,1.03053326532784,1.03170582073726,1.03531341818912,1.03751134687568,1.03877326886543,1.03986568595189,1.0403164772129,1.04025286390139,1.03772516348443,1.0411991344026,1.03772292455814,1.00376303264604,1.00915830347736,1.0101811276616,1.0101783718255,1.01013092188296,1.01013836080551,1.01116638212854,1.01138214290582,1.01235146081163,1.01189267463276,1.01365284865591,1.01617273314292,1.01348499306449,1.0120695583422,1.01228092542585,1.01451491076451,1.01514151576271,1.015306908508,1.01583197683089,1.01515365421131,1.01848526220629,1.01966156963826,1.01962463921814,1.021309097293,1.02211696672719,1.02262400611539,1.02496571199248,1.02619530910297,1.02702874069452,1.02786431363671,1.02821854947237,1.02818170827107,1.02661691670568,1.02979498600219,1.02661466615169
391,1.00653692394264,1.01410092360443,1.01528798263772,1.01528277887765,1.01523474782339,1.01525068197886,1.01647450169636,1.0167089578009,1.01780741527655,1.01741801414238,1.0197781102703,1.02279548474942,1.01961004075794,1.01759129040449,1.01779864014392,1.0219905896832,1.02282943397903,1.02312045811531,1.02390302484744,1.02296633970081,1.02771895795089,1.02946647175637,1.02942727652879,1.03199990528009,1.03290791673669,1.03415694453127,1.03797777451943,1.04033569251264,1.04167050075905,1.04281898153261,1.04328712906197,1.04322784840718,1.04048064271453,1.04407209776287,1.04047641364407,1.00437904348311,1.01025751580072,1.01137500897334,1.01136979277603,1.01132157726472,1.0113518252182,1.01249926649817,1.01273158078421,1.01381442874621,1.01333699269625,1.01541423605713,1.01820228048895,1.01524544374459,1.01351098309286,1.01371918377921,1.01598871536597,1.01657297695436,1.01672256911351,1.01720695789931,1.01656748499267,1.02022635815937,1.02148021240684,1.02144072384931,1.02322998599134,1.02405575907583,1.02463897902597,1.02714797156014,1.02856708520456,1.02946332592068,1.03031417497815,1.03068429646721,1.0306073723239,1.028885279347,1.03217032347269,1.02888101622608
392,1.00688740186646,1.01472124015671,1.0159404530747,1.01593857516262,1.015891682818,1.01590829042661,1.01717408914734,1.01741384708952,1.01853988166877,1.01815942516664,1.02060624741077,1.02368400675758,1.02043996864786,1.01833613835687,1.01854720187295,1.02289075828035,1.02375525103248,1.02405761798261,1.02485876481018,1.02390638839292,1.02881390574973,1.03062126931451,1.03058564153744,1.03324211801311,1.03417204295638,1.03547733348104,1.03943205233598,1.04188080935028,1.04325912281072,1.04444073236764,1.04492062487398,1.04486631360151,1.04201550553575,1.04572894868068,1.04201398219957,1.00464917836449,1.0107342935901,1.01188063977431,1.01187876270208,1.01183168370535,1.01186339955316,1.01304959813911,1.01328704203953,1.01439625556167,1.01392503129077,1.01607787305861,1.01891721646486,1.01591085264588,1.01410250025004,1.01431446255363,1.01666527783879,1.01726508923832,1.0174204126344,1.01791148230747,1.01726820091443,1.02104291772669,1.02233850215868,1.02230260006017,1.02414698127821,1.02499145269039,1.02560680495864,1.02820163832005,1.02967711258724,1.03060076704102,1.03147384272905,1.03185213049152,1.03177955052047,1.02999182876171,1.03338811391747,1.02999030247396
393,1.00735025253907,1.01554487470447,1.01680330331196,1.0168012245182,1.01675430451227,1.01677212719082,1.0180803922593,1.01832377649206,1.01947421418161,1.01911550564979,1.02169743481844,1.02488645667843,1.02153123308449,1.01929183597727,1.01950246593088,1.02411070849185,1.02498861220646,1.02529797300053,1.02611572949864,1.02514675924726,1.03033022114264,1.03222726670089,1.0321914798846,1.03497728432056,1.03594120251961,1.03732733153715,1.04148376049789,1.04407743848276,1.04553348548245,1.04677142426577,1.04727037423247,1.04721600368661,1.04418465774702,1.04802236153561,1.04418297331167,1.00500363761917,1.01136425349849,1.01254570006902,1.0125436216766,1.01249650594821,1.01253045738508,1.01375501532725,1.013995901748,1.01512824006501,1.01467482202031,1.01694830204752,1.01988716150079,1.01678132326199,1.01485194370353,1.0150635146838,1.01758256172644,1.01818276274825,1.01833785562311,1.01883028678004,1.01818561293455,1.02218076162392,1.02354088311073,1.02350480814774,1.02543858281526,1.02631279262503,1.02697508740142,1.02970462744121,1.03127666556037,1.03225554716732,1.03316969658351,1.03356202121086,1.03348843344681,1.03157399029067,1.03508003851948,1.03157230143767
394,1.00865175362182,1.01786620822479,1.01927331185153,1.01926613024392,1.01921762100534,1.01922949184312,1.02067351135573,1.02093738305058,1.02223319072587,1.02182948091349,1.02477489886663,1.0282775196248,1.0246066558921,1.02199986697862,1.02220399760982,1.02748064808292,1.02840533328366,1.02874116407481,1.02963194518234,1.02858623868808,1.03444846941418,1.03657268785048,1.03653164799918,1.03965206710091,1.04070338600047,1.04229464184465,1.04696950073629,1.04993738806543,1.05157716177118,1.05295393160246,1.05349755042045,1.05345357083396,1.0499522648627,1.05415082609123,1.04994645763994,1.00604400559256,1.01321820415973,1.01453952595067,1.01453231072004,1.01448357476761,1.01451554367404,1.01586768786044,1.01612938344784,1.01740907923943,1.01689479989879,1.01949584412074,1.02271918180977,1.01932672865314,1.01706601267184,1.01727113422063,1.02021598849448,1.02082712385458,1.02098872949752,1.02151242706875,1.02083262600395,1.02537874459894,1.02690453973608,1.02686311274882,1.02903297492662,1.02998557715182,1.03076719114224,1.03384867030346,1.03567525808634,1.03678250855345,1.03779856314274,1.03822345786589,1.03815805903236,1.03590272707646,1.03973991902999,1.03589684068278
395,1.00973460958383,1.01978894150776,1.02134184325005,1.02134097611982,1.0212946658772,1.02129570695902,1.02289292840743,1.02317838175349,1.02460180780116,1.02419197858226,1.02747298144438,1.03123055480539,1.02730831315638,1.02436872362172,1.02457970691058,1.03018850052833,1.03118512341268,1.03155429404248,1.03250773057878,1.03140499134332,1.03768086516942,1.03996389610424,1.03992964647143,1.04327038265074,1.04438451793526,1.04611359194536,1.05113441238576,1.05435470936175,1.05611350325727,1.05757984190864,1.05815475367312,1.05811763780952,1.05428380906305,1.05869199376511,1.05428311167326,1.00688059772187,1.01470023553249,1.01615521486386,1.01615434322772,1.01610779617184,1.01613065905569,1.01762332259765,1.01790558383718,1.01930604081938,1.01877868830129,1.02167538798392,1.02512104075705,1.02150978365774,1.01895637255006,1.01916847752421,1.02224284858698,1.02289474677144,1.02307244570348,1.02362213842962,1.02292190311693,1.02776695789368,1.02939788716809,1.02936328517163,1.03166890184371,1.03267361492196,1.03352374578256,1.03681057907519,1.03878825282949,1.03996698261541,1.04104011972731,1.04148557244059,1.04142515049737,1.03895198003919,1.04296431350574,1.03895127196592
396,1.00903587865461,1.01854265851459,1.02001667632837,1.02001764661643,1.01997188911048,1.01997969141249,1.02150598235518,1.02178224895958,1.02314137142534,1.02273534256119,1.02581519380147,1.02940226355121,1.02565117331371,1.02291431011639,1.0231277317248,1.02837090076397,1.02933913833307,1.02969290479061,1.03060644714951,1.0295448498077,1.03545534937222,1.03761397165644,1.03758158863865,1.04074047511064,1.04181128905514,1.0434218887607,1.04815687629366,1.05117175381807,1.05282809788937,1.05421761825394,1.05476700561908,1.05472594276575,1.05114951286845,1.0553679147077,1.05115030006868,1.0063358291795,1.01372957784097,1.01511181019379,1.01511278509558,1.01506680612104,1.0150947631233,1.01652254562828,1.01679585467197,1.01813362832496,1.01761632242315,1.02033348820801,1.02362618787887,1.02016858515387,1.0177961901466,1.0180106857387,1.020856402002,1.0214997115993,1.02167298654656,1.02220590916767,1.02152376758299,1.02607969297028,1.02762178244331,1.02758908384019,1.02976939079702,1.03073681578657,1.03151648498183,1.0346124351604,1.03645312055713,1.03756127020549,1.03857910844399,1.0390061197347,1.0389430415306,1.03665157856632,1.04049397779745,1.03665237643486
397,1.00787738387618,1.01647995583004,1.01781883085408,1.01782000632581,1.01777421756258,1.01778841404596,1.01918214550582,1.0194389747183,1.02067026776997,1.0202910261878,1.02304593555855,1.02636639474561,1.02288157148587,1.02047064022103,1.02068480952998,1.02539618997976,1.02631326063268,1.02664084095611,1.02749330209207,1.02649251290578,1.0318332084128,1.03379588224911,1.03376359447905,1.03663963390468,1.03763343137957,1.03907076404061,1.04336626253262,1.04606821196518,1.04756992254581,1.04884566019622,1.04935755325246,1.04930932022007,1.04611086052005,1.05001598389247,1.04611181608189,1.00542019455869,1.01210158064173,1.01335801651413,1.01335920726954,1.01331321865704,1.01334452410008,1.01464882447574,1.01490281985561,1.01611371018023,1.0156352003279,1.01806227201565,1.02111670854892,1.01789710222656,1.01581565960942,1.0160308321122,1.01856265597594,1.01918704919413,1.01935205788627,1.01986158241082,1.01920267418233,1.02330664401192,1.0247087544586,1.0246761975667,1.02666286415143,1.0275623760052,1.0282450772737,1.03105154519241,1.03268702883629,1.03369057538847,1.03462829360139,1.03502887573645,1.03496061895567,1.03292954579484,1.03648871913087,1.0329305313623
398,1.00589194744738,1.01294884502155,1.0140735908469,1.01407388394049,1.01402763018821,1.01404435419996,1.0152146237824,1.01544215812003,1.0164831683354,1.01610549281853,1.01828217404271,1.02113204692813,1.01811659846117,1.01628489535549,1.01649891533976,1.02028322691848,1.02110448660832,1.02138371722882,1.02212629235145,1.02123389084539,1.02561219699998,1.02723918002938,1.02720574409359,1.02960045436962,1.03046450319315,1.03160388740967,1.03514977859148,1.03730363840324,1.03853580714532,1.03960775471053,1.04005215190968,1.03998921808698,1.03751616006166,1.04094837036271,1.03751640116119,1.00388387545732,1.0093729684217,1.01043375800044,1.01043405913647,1.01038764011053,1.01041712181895,1.01151654002311,1.0117421328521,1.0127689075188,1.0123090854204,1.01422273016623,1.01685928670751,1.01405649183334,1.01248917510996,1.01270401163744,1.01469947690373,1.01528461977279,1.01543265269939,1.01589856032001,1.01528195241528,1.01864177380303,1.01980961952925,1.01977595214901,1.02144211274032,1.02222972289039,1.02274991482006,1.02507595202544,1.02635753932998,1.02718215114357,1.02797743621491,1.02833072146447,1.02825141454209,1.02672914907036,1.02987448794597,1.02672940514048
399,1.00707506365696,1.01505305213457,1.01624890217702,1.01624913633981,1.01620296229022,1.01623725934877,1.01750627862874,1.01774446987188,1.01885588872271,1.01850330024179,1.02096531911313,1.02404861428011,1.02080015017521,1.01868221803388,1.01889566626344,1.02344793681959,1.02431015585791,1.02461040073035,1.02540167172537,1.02446099860862,1.02957324754312,1.03144411103395,1.03141074984809,1.03416011551342,1.03511061599025,1.03648185454353,1.04058634253646,1.0431354327842,1.04457003695663,1.0457923061927,1.04628709257724,1.0462318547979,1.04328303524218,1.04714174487571,1.04328322778456,1.00481571693384,1.01102812800558,1.01215312984473,1.01215337394292,1.01210701463889,1.0121579254663,1.01335027108516,1.01358701739328,1.01468723326916,1.0142382051838,1.01640835828059,1.01925498358713,1.01624244817486,1.01441789445419,1.0146322589034,1.01715279352128,1.01774629754323,1.01789713316155,1.01837355942211,1.01774675042603,1.02170931101433,1.02305998529391,1.02302636617691,1.02494910566569,1.02581480956648,1.02648064479197,1.02919918197886,1.03075649511193,1.03172833651249,1.03263714307786,1.03302881492976,1.03295493182952,1.03108538092685,1.03462833371206,1.031085591767
400,1.00752398767313,1.01585190195754,1.01713119731973,1.01713141062165,1.01708526978436,1.01710965867368,1.01845296187517,1.01870103001059,1.01987712397286,1.01952188769029,1.0221769457902,1.02541873596517,1.02201196255044,1.01970060467393,1.01991381563475,1.02452851584923,1.0254202113378,1.02573541252529,1.02656140170568,1.02558615739302,1.03081260367902,1.03272974855081,1.03269640707262,1.03550957710436,1.03648458632463,1.03788472692351,1.04208294154674,1.04470455391739,1.0461668609387,1.04741188108517,1.04791367810768,1.04786260871734,1.04480129592102,1.04868321440176,1.04480147144243,1.00517068284293,1.01165899373912,1.01286232200807,1.01286254579157,1.01281621213776,1.01285776896759,1.01411865764338,1.01436488364581,1.01552711712022,1.01507150959037,1.01741599648196,1.02040584057432,1.01725024028257,1.01525103073712,1.01546519663008,1.01797599799986,1.01858609796534,1.0187447730941,1.01924083830935,1.01859449859419,1.02263247707719,1.02401013110603,1.0239765220781,1.02593274361949,1.02681889370675,1.02748909969608,1.03025117418549,1.03184486412863,1.03282744093716,1.03374743689589,1.0341422925542,1.0340719234879,1.03213092158879,1.03568464112688,1.03213111620974
401,1.00586944390678,1.01290314682463,1.01395230543904,1.01395861300423,1.01391435908043,1.01397002151588,1.01512177782204,1.015346807638,1.01635847507237,1.01599490167966,1.01807793859274,1.02083158581566,1.0179153258791,1.01618077451715,1.01640181487354,1.0203190919714,1.02114784194442,1.02142784201108,1.02215826554003,1.02128299894843,1.02573894491264,1.02739857081267,1.02737152578345,1.02981263113119,1.03067574361912,1.03186937786479,1.03550288999401,1.03770282642708,1.03895741164705,1.0400476524075,1.04049998585196,1.04043935735403,1.03796655212318,1.04155058328173,1.03797168924253,1.0038945203553,1.0093859497218,1.01036988023514,1.01037621756615,1.0103318081962,1.01039891708633,1.01147346089351,1.01169722185778,1.01269899447054,1.01223464850846,1.01401747238294,1.01652697777522,1.01385420865352,1.01242122682207,1.01264310281284,1.01483153010865,1.01543031959929,1.01557719882709,1.01603817145841,1.01543152595394,1.01890156760413,1.02011174074599,1.02008451561689,1.02181008729685,1.02260961122288,1.02317891105834,1.02560586221539,1.0268734623965,1.02767680311322,1.02840075256163,1.02874076484715,1.0286739099237,1.02746211313252,1.03056679294952,1.02746731610365
402,1.00597348380983,1.01308801407467,1.01418952243533,1.01419601513078,1.01415183378246,1.01417949781957,1.01535350955578,1.0155786121863,1.01659045210279,1.01626060551164,1.01843329539159,1.02126014496845,1.0182708323949,1.01644662994319,1.01666782962971,1.02052865945479,1.02136307840161,1.02164586097152,1.02238230416065,1.02150120325068,1.02594870142273,1.02760321825293,1.02757637674261,1.03000457715599,1.03087497244394,1.03204545145254,1.03565091171891,1.0378481751291,1.03910850719934,1.04019903611271,1.04065221860207,1.04058623591599,1.03806100698755,1.04155259522947,1.03806629556388,1.00400043206146,1.00957393199718,1.01061029023244,1.01061681342359,1.01057247707612,1.01061198068979,1.01170856920113,1.01193271931923,1.01293672188359,1.01250206294091,1.01437007014895,1.01694907507817,1.0142069564803,1.01268879317959,1.012910828763,1.01504536994788,1.01564774138595,1.01579613384743,1.01626069261081,1.0156506477273,1.01911908724895,1.0203250381472,1.02029801839032,1.02201167170538,1.02281917167402,1.02336533539341,1.02576549857928,1.02703077193397,1.02784021507583,1.02856456617415,1.02890555145357,1.02883337123138,1.02756950244634,1.03058492113845,1.02757485845443
403,1.00508162691202,1.01150227647343,1.01252207148959,1.01252898123511,1.01248486120597,1.01251419822285,1.01360573620781,1.01382134390074,1.01476977084072,1.0144267182605,1.01636508274865,1.01899897783684,1.016202486575,1.01461352516803,1.01483560627949,1.01819151937655,1.01899477802423,1.01926139124853,1.01995946281699,1.01911672906733,1.02305706961981,1.0245436847824,1.02451720213597,1.02670225231798,1.02751540589643,1.02852446203566,1.03174586944666,1.03366566362702,1.03477796376786,1.03576154303742,1.03617842578439,1.03611106903013,1.03392943092961,1.03714535167565,1.03393508230646,1.00331162105762,1.00835057620946,1.00931314556149,1.00932007374513,1.00927581282178,1.0093148429258,1.01033711879578,1.01055195842006,1.01149394856909,1.01105612452905,1.01272114421077,1.0151327021067,1.01255796329312,1.01124354553878,1.01146635872271,1.01327387397137,1.01386956599377,1.01401596325561,1.01447088056096,1.01387055102717,1.01693259589372,1.01801720760367,1.01799054867363,1.01953531591865,1.02029214751891,1.02074177850529,1.02288339165867,1.02396918510807,1.02467785820569,1.0253336851754,1.02565009197223,1.02557726344891,1.02452223250143,1.02730843878499,1.02452792873188
404,1.00538134891476,1.01203494916679,1.01306487815538,1.01307171923276,1.0130276025376,1.0130569813294,1.0141634329757,1.01437632787323,1.0153075206102,1.01501905268104,1.01705091669143,1.01976162011847,1.01688840264066,1.01520567045913,1.01542753761501,1.01902226828145,1.01982658613845,1.02009387733522,1.0207936345605,1.01994928172495,1.0241284908865,1.02568710851994,1.02566057930135,1.02794933537446,1.02878296396034,1.02986661498035,1.03325489450731,1.03529075447359,1.03646914768664,1.03749846766681,1.03793104504332,1.03786297144193,1.03555216657205,1.03890809789263,1.03555774607046,1.00353042573239,1.00873901774912,1.0097087254402,1.00971559594471,1.00967133397797,1.00971084939802,1.01074481203633,1.01095673579395,1.0118800676489,1.01149439455679,1.01324187052465,1.01572126438927,1.01307874585741,1.01168167598942,1.01190432916032,1.0138797499555,1.01446816841572,1.01461043638007,1.01505720735436,1.01446506368996,1.01772191289763,1.01885950566698,1.01883281055228,1.02045107601884,1.02122550138163,1.02172362773754,1.02398120200658,1.0251434370676,1.0258990600941,1.02658508692287,1.026912422174,1.02683853577638,1.02570875056253,1.0286152315712,1.02571439563419
405,1.00685664346014,1.01465772666452,1.01588121535577,1.01588879478338,1.01584505304008,1.0158600897235,1.01714632598948,1.01738912164649,1.01851442969496,1.01815008297119,1.02057381327983,1.02360267154987,1.0204122378239,1.0183369392862,1.0185590050856,1.022747966159,1.02362664311254,1.0239314054064,1.0247162308843,1.02378797866925,1.02861679433682,1.03040889598912,1.03038329179722,1.03301127029593,1.03392794295739,1.03523367603768,1.03915658149341,1.04157611116906,1.04294071942087,1.0441095643967,1.04458760518916,1.04453011229795,1.04175004021868,1.04547266967463,1.04175620202797,1.00470114325171,1.01081761745754,1.01196804069108,1.01197565831451,1.01193174909257,1.01196075883798,1.0131612001211,1.0134029187483,1.01451942017034,1.01403916550708,1.0161254592312,1.01887973470871,1.01596317617404,1.01422679782064,1.01444978184541,1.01675738196591,1.01738020329324,1.01753678829172,1.01802183210467,1.01739246532717,1.02115825431169,1.02246117294355,1.02243538525017,1.02428400985255,1.02513195875058,1.0257568853015,1.02836503821132,1.02976744904543,1.0306401043132,1.03140944471322,1.03176511868593,1.03170088999087,1.03029841761621,1.03350445220913,1.03030466374504
406,1.00825521770124,1.01714654430108,1.0184948126828,1.01850234309525,1.01845870391149,1.01849718628433,1.01994434526498,1.02020664768235,1.02146010591881,1.02111196020003,1.02397576256589,1.02736531267211,1.02381470989549,1.02129824298833,1.02151963016712,1.02637743010618,1.02732687999516,1.02766768887683,1.0285361116287,1.02752475995018,1.03303450175911,1.03506253053562,1.03503701042857,1.03800029781482,1.03901965946027,1.04051466201629,1.04494998093582,1.0477576313315,1.04931543756774,1.05062661023615,1.05115214497545,1.05110280964344,1.04776567216237,1.05173767412875,1.04777177472782,1.00578594010801,1.01274546309348,1.01400681471316,1.01401437840596,1.0139705457738,1.01402550041249,1.01537159520382,1.01563216760982,1.01687235546812,1.01639297939498,1.01886461835102,1.02193494456526,1.01870275664005,1.01658012678249,1.01680254199197,1.01951574231794,1.02016977953325,1.02033960763252,1.02086200104698,1.0201956507593,1.0244953058112,1.02596442707602,1.02593868010885,1.02801184655009,1.02895158490503,1.02967051578879,1.03260462215872,1.03424961982123,1.03524512705466,1.03609977166423,1.03648542198601,1.03642832792261,1.03467003316319,1.03805636267116,1.03467621272274
407,1.00501468807674,1.0113826932867,1.0123965907305,1.01240416113799,1.01236025565878,1.01239026466829,1.01347689130036,1.01369260174343,1.01464021134462,1.01428987068218,1.01620170892451,1.01881174762591,1.01603941549436,1.01447741035242,1.01470028895079,1.01801142459308,1.01881437312645,1.01908047738929,1.01977584998947,1.01893633598777,1.02283238269654,1.02430579721747,1.02428000992029,1.0264453270987,1.02725232288032,1.0282511121706,1.03144305270168,1.03334254994917,1.03444543655828,1.0354213961366,1.03583572329197,1.03576787533763,1.03360879050267,1.03679403084543,1.03361498206142,1.00324296430942,1.00822808416778,1.00918370083547,1.00919129184034,1.00914724595724,1.00918635203801,1.01020246408061,1.01041696969683,1.01135529468652,1.01091340588746,1.01255171688354,1.01493926868846,1.01238883870344,1.0111015633549,1.01132517816173,1.01309305230627,1.01368967437051,1.01383636215885,1.01429001146878,1.01369147344114,1.01670799677639,1.01778002430743,1.01775406519829,1.01928063684258,1.02003041443376,1.02047259256955,1.02258810838177,1.02365659703796,1.02435717066117,1.02500661944877,1.02532073971682,1.02524735246159,1.02421107068299,1.02696597931853,1.02421731206569
408,1.00583079002624,1.01283335911212,1.01394130532167,1.01394882961856,1.01390498086662,1.01391496421865,1.01507769686002,1.0153006457154,1.01629612888428,1.01597670223661,1.01811975609983,1.02091916180158,1.01795775608436,1.01616388336899,1.01638634317158,1.02013191795453,1.02096666276251,1.02124904270683,1.02198219370259,1.02110518115757,1.02543954037577,1.02706034518605,1.02703458339933,1.02941329501463,1.03027257466908,1.03141044066935,1.03493815381713,1.03707750237588,1.03830604303898,1.03937461842037,1.03982024403377,1.03975651731083,1.03730260882306,1.04073218967152,1.03730874027331,1.00385000008097,1.00930584531127,1.01034566391816,1.01035322220638,1.01030921884262,1.010329486866,1.01141111219267,1.01163199434191,1.01261237755037,1.01219560873323,1.01403152252347,1.01658106710274,1.01386886956015,1.01238350364306,1.01260680853361,1.01463803110825,1.01524319338909,1.01539281916926,1.01585693172907,1.01524813246761,1.01860008423604,1.01977345294321,1.01974751981981,1.02141490701062,1.02220892203114,1.022729072053,1.02505893364482,1.02627319379434,1.02705384154162,1.02775916388318,1.02809320979083,1.02802313777952,1.02682142270913,1.02977264372109,1.02682762966277
409,1.00550174636804,1.01224837866263,1.01332970060335,1.01333725482458,1.01329338803784,1.0133123702723,1.01445650248783,1.01467924183007,1.01567302985525,1.01532778639049,1.0173962141428,1.02013455109047,1.01723411143669,1.01551511431756,1.01573774582558,1.01924399822408,1.02006935746311,1.02034689132626,1.02106878505737,1.02020292344121,1.02431771591436,1.02586641572239,1.02584065086876,1.02811428472135,1.02895016022803,1.03001620207559,1.0333768062037,1.03539992484668,1.03656380589028,1.03758348198048,1.03801180526593,1.03794761503469,1.03562985670152,1.03893673914882,1.03563601872784,1.0036057159459,1.00887210514034,1.00988863132053,1.00989621798884,1.009852203098,1.00988074923292,1.01094713415145,1.01116800964612,1.01214808718868,1.01170815687992,1.01348085393621,1.01597859690026,1.01331812527891,1.01189616843489,1.01211960941516,1.01398589382168,1.01459093418406,1.01474104981341,1.01520476229935,1.01459629096785,1.01777312927389,1.01889401304092,1.0188680837509,1.02046152128583,1.02123512206825,1.02171032242149,1.02392552121245,1.02506435467058,1.02580007787825,1.02647249404295,1.02679415132767,1.02672393543613,1.02560228298621,1.0284510983591,1.02560851724841
410,1.00690494232865,1.014743815112,1.01598034794765,1.01598777976743,1.01594399332488,1.01595878401618,1.01726038815324,1.01750233591709,1.01862249914146,1.01829147656543,1.02078960622155,1.02388025075155,1.0206279918232,1.01847814948711,1.01870001365808,1.02285218523449,1.0237393457275,1.02404845648842,1.02484372345788,1.02390492468745,1.02870687331271,1.03049233737854,1.03046657948215,1.03307909875491,1.03401130766427,1.03527915869154,1.03916297900158,1.04156919841357,1.04292407159478,1.04408860864806,1.04456577514903,1.04450904601124,1.04167871060258,1.04529070763776,1.0416847534562,1.00471287420008,1.01083862176433,1.01199838357631,1.01200585345748,1.01196189637505,1.01198950913128,1.01320049799479,1.01344048457235,1.01454606029299,1.01410218282495,1.01625318931655,1.01906132544421,1.01609085319857,1.01428964526397,1.01451244382755,1.01676908654914,1.01739762332107,1.01755711953775,1.01804935629449,1.01741267716229,1.02113758408561,1.0224284372971,1.02240249161319,1.02422806664028,1.02508876384075,1.02567219629016,1.02823006394511,1.02961082916454,1.03046947579669,1.03123143886409,1.03158509904708,1.03152141884493,1.03008144934345,1.03317016521831,1.03008757587052
411,1.00662648910659,1.01424904555424,1.01547064006114,1.01547750557703,1.01543350706418,1.01543782124913,1.01670997202779,1.016950224584,1.01806035339942,1.0177030004093,1.02010336566788,1.02311563517078,1.01994135859803,1.01788916995086,1.01811049937623,1.02211749331942,1.0229948875224,1.02329927873848,1.02408494990993,1.0231551701776,1.02779676509952,1.02952752037163,1.02950113341101,1.03203423624106,1.03294077941348,1.03416512224627,1.0379281196426,1.0402509480218,1.041562082386,1.04268909190283,1.04315319723436,1.04309127743692,1.04037426446973,1.0438949413621,1.04037985121967,1.00446437992261,1.01039905836462,1.01153717371215,1.01154407397762,1.01149990588455,1.01153451117355,1.01272772012456,1.01296894699037,1.0140836062134,1.01359515556144,1.01565790312456,1.01839544080613,1.0154951867399,1.01378209630257,1.01400433896578,1.0161050191218,1.01673682025642,1.01690080604226,1.01739862386913,1.0167557953709,1.02026953465108,1.02149244842443,1.02146586790066,1.02318299231121,1.02394619186415,1.0245620255983,1.02700613555087,1.02835485655232,1.02921883385385,1.03005496843311,1.03042763312437,1.03036512487688,1.0287446464515,1.03185264540995,1.02875031058893
412,1.00672286282203,1.0144226117827,1.01563614899216,1.01564065507187,1.01559587743103,1.01559442760601,1.01684939899157,1.01708226316037,1.0181495153898,1.01784775279989,1.02028049035683,1.02332679705606,1.02011733727076,1.01803136683834,1.01824992156576,1.02243869396218,1.02330138332119,1.02359960559525,1.02437637307027,1.02345358884909,1.0282565625575,1.03002870056949,1.02999982483955,1.03259563042659,1.03351439035829,1.03478161010073,1.03864362466692,1.04103112888852,1.04238451961133,1.04354341732515,1.04401800927799,1.0439561997454,1.04117161922524,1.04478764084923,1.04117528463609,1.00452344018063,1.01050612063543,1.01163509029571,1.01163962238336,1.01159466915221,1.01162367953435,1.01279863722657,1.01303235114134,1.01410331318703,1.01367028809611,1.01576248584095,1.01853174828876,1.01559860671549,1.01385467592543,1.0140741479928,1.01632155432935,1.01693598161552,1.01709229790906,1.01757812486503,1.01694535153421,1.02059538166966,1.02184988692543,1.02182079425253,1.0235849881631,1.0243578642505,1.02500456509486,1.02752213942586,1.0289165003436,1.0298139813692,1.03067623386512,1.03105755183574,1.03099510958252,1.02932901802481,1.03252407096266,1.02933274010844
413,1.0071457704965,1.01517296556836,1.01641719597118,1.01642381779132,1.01637978119477,1.0163939851571,1.0177022381412,1.01794499044116,1.01907232775778,1.01874007886394,1.02126259247672,1.02437547335657,1.02110065142034,1.01892580448109,1.01914663254035,1.0235273232892,1.02441782103927,1.02472909972112,1.02553122371336,1.02458499633083,1.02957918650423,1.03142674282666,1.03140015298773,1.03410618037104,1.03505218125074,1.03639319577229,1.04043042219325,1.04293130421515,1.04434096676338,1.04554594392905,1.04603671133734,1.04598161499196,1.04307732260345,1.04685977931317,1.04308270222194,1.0048341015516,1.01105607966992,1.01220975900767,1.01221641728867,1.01217219926541,1.01221827906934,1.01344106562753,1.01368423472127,1.01481235441982,1.01434567604987,1.01651002477093,1.01933148073616,1.01634732607383,1.0145322250479,1.01475402809996,1.01710061842108,1.01773070457864,1.01789320414864,1.0183900998252,1.01774813787024,1.02153168768102,1.02283622360244,1.02280942592315,1.02464360824278,1.02543608716294,1.02612734482628,1.02875533312436,1.03021515898877,1.03114668130514,1.03204027400381,1.03243306904758,1.03237722565563,1.03064712782334,1.03398672482483,1.03065258816493
414,1.00764517831171,1.01606248608014,1.01735684101496,1.01736247744692,1.01731815507701,1.01732356278253,1.01867687538994,1.01892524382382,1.0200916505096,1.01975991917398,1.0224113122757,1.02563272694295,1.02224906603279,1.01994440913114,1.02016387740794,1.02484635827076,1.02575010953388,1.02606870767299,1.02689001250892,1.02592398334594,1.03122375577251,1.03316871474304,1.03314113245665,1.0359895738156,1.03696835618234,1.03840422956585,1.04266643671626,1.04533220563726,1.04682372109318,1.04808749968162,1.04859741540789,1.04854505819657,1.04543851446131,1.04938064133252,1.04544308782307,1.00521288615352,1.01173008244014,1.01292833481623,1.01293400566428,1.01288949122273,1.01292885860758,1.01419198921253,1.01444066331681,1.01560703938771,1.01513502496133,1.01741004168453,1.02032522068888,1.01724699704714,1.01532037626856,1.01554086479594,1.01808306964609,1.01871281135963,1.01887488810751,1.01937505255963,1.01872914696701,1.02275378622554,1.0241269174774,1.02409910849253,1.0260294871779,1.02684647298888,1.02759827374745,1.03037641292636,1.03194537092214,1.03293313352059,1.03386882709066,1.03427550462995,1.03422233854497,1.03235429299757,1.03583124099218,1.03235894162644
415,1.00817260479247,1.01700134581557,1.01837318101501,1.01837874371468,1.01833444293025,1.0183489752859,1.0197894758698,1.02005195231211,1.02131073329489,1.02094608910736,1.0237954442985,1.02717943055093,1.02363338377327,1.02113029180172,1.02134942588756,1.02613238207908,1.02707122793949,1.02740765759246,1.02827047282855,1.02726306586492,1.03271589090933,1.03472189116996,1.03469427825706,1.03762660141535,1.03863947278287,1.04011062073018,1.04449461267613,1.04725260173233,1.04878282383151,1.05007672655377,1.05059572994296,1.0505479414091,1.04729877965173,1.05129122159371,1.04730328972195,1.00564969244918,1.01250662360832,1.01377757949087,1.01378317800926,1.01373867819617,1.01378967586855,1.01513588254641,1.01539899545062,1.01665982350863,1.01614472846941,1.01859682797415,1.02165748704955,1.01843393914627,1.0163298244592,1.01655001643661,1.01911544320684,1.01976643199498,1.0199383871596,1.02046386269411,1.0197927417285,1.02393174956787,1.02534533923612,1.02531749189711,1.02729821220044,1.02814303253066,1.0289056217433,1.03175155239472,1.03337256794525,1.0343808678386,1.03533521855322,1.03574743686722,1.03569892579156,1.03373296844814,1.03724665789255,1.03373755631914
416,1.00808825477808,1.01685311929895,1.01822373175558,1.01822723252063,1.01818223745737,1.01818513580767,1.0196048859939,1.01986315427734,1.0210989539738,1.02074764677693,1.02357563138386,1.02694866469752,1.02341250967648,1.02092967386298,1.0211464518747,1.02592627315204,1.02685511683592,1.02718752184991,1.02804577014321,1.02704119463809,1.03247215038961,1.03446780870694,1.03443800472649,1.03735891852037,1.03836792776414,1.03983096910855,1.04419599013196,1.04693969973036,1.04846534892904,1.04975755659436,1.05027606167089,1.05022724898862,1.04699692131105,1.05097413065623,1.04699976095351,1.00558795431407,1.01239879794577,1.01367000738057,1.01367353422251,1.01362833876273,1.01366755168836,1.01499448003784,1.01525353716067,1.01649241423141,1.01599108437226,1.01842621905744,1.02147955560888,1.01826227134571,1.01617398609633,1.01639180099568,1.01897082436321,1.01961434008235,1.01978369611505,1.02030762014532,1.01963631153269,1.02376389143687,1.02517185039752,1.02514179375573,1.02711849101086,1.02796106200869,1.02872059468758,1.03155927547895,1.03317465854511,1.03418245563504,1.03513789558441,1.03555052076558,1.03550102981804,1.03354345532014,1.03704623355425,1.03354635008664
417,1.00788970720047,1.01650090446149,1.01783778743888,1.01784000850079,1.01779456922611,1.01780910335923,1.01920454256764,1.01946170012282,1.02069287525666,1.0203146398661,1.02306480460845,1.02637802268283,1.02290096389085,1.02049537076118,1.02071075106194,1.02543127328767,1.02634636471943,1.02667243491398,1.02751896234251,1.02652497553625,1.03188649428013,1.03385529403383,1.03382411557254,1.03670956053741,1.03770465702068,1.03915067303128,1.04346266457619,1.0461666744868,1.04767270058895,1.04895053366963,1.04946465804402,1.04941407990999,1.04624162277405,1.05019778729571,1.04624342590981,1.0054572726747,1.01216769280375,1.01340996611706,1.01341220689959,1.01336657077746,1.01341749837691,1.01472528499511,1.01498398248677,1.01622318858712,1.01569394974597,1.01806400642363,1.02106794355261,1.0178993597719,1.01587552453364,1.01609190591523,1.01865798395772,1.01929412107685,1.01946066317104,1.01998037278207,1.01931216552024,1.02340302072905,1.02479784739642,1.02476641039268,1.02672874834675,1.02756216600253,1.02831895643791,1.03113805387014,1.03273847820546,1.0337384484643,1.03468776874585,1.03509875127611,1.0350477093144,1.03311687296256,1.03661259612361,1.03311871660332
418,1.00818856208862,1.01703096656955,1.01839835089316,1.01840258787571,1.01835784621464,1.01836777832288,1.01979488613726,1.02005431707708,1.02129616523888,1.02094396825075,1.02378329235167,1.02716317165974,1.02362057038893,1.02112675022881,1.02134434332214,1.02620588698029,1.02713840744124,1.02747232909616,1.02833237495646,1.02732665128795,1.03283262424598,1.03485241113101,1.0348233983234,1.03777875951525,1.03879832290941,1.04028159085155,1.0446999136453,1.04748618770479,1.04903210676842,1.05033891376869,1.05086308114626,1.05081440629519,1.04752117138061,1.05152899506531,1.04752460655803,1.00567814499191,1.0125584240547,1.01382684126029,1.01383110799773,1.01378616637207,1.0138333243615,1.01516860407049,1.01542921294865,1.01667665394935,1.01617138483296,1.01861743080436,1.02167726182669,1.01845388233701,1.01635504837945,1.01657368608234,1.01921797718667,1.01986298227688,1.02003253824269,1.02055568452347,1.01988580302612,1.02408180186473,1.02551016222494,1.02548090324209,1.02748550572865,1.02833795056279,1.02911217733362,1.03199321852118,1.03364283429795,1.0346673231152,1.03563536409211,1.03605311005557,1.03600385807472,1.0339916690973,1.03752432045865,1.03399516793115
419,1.007469595325,1.01575142593434,1.01705783395721,1.01706206339784,1.01701725829206,1.01702895427647,1.01839301482744,1.01864593303609,1.01984484804743,1.01947305568434,1.02212712660804,1.02535548711289,1.02196413406591,1.01965608728328,1.01987397917728,1.02430378568935,1.02520853022776,1.02552825727558,1.02635549082745,1.02538229200635,1.03047303748634,1.03235261877413,1.03232352164204,1.03507488764174,1.03604266558851,1.03739544844973,1.04149388256684,1.04405668206544,1.04548972633716,1.0467116351157,1.0472072093113,1.04715311593533,1.04412344118399,1.0478840413663,1.04412687682602,1.0051251824743,1.01157562667186,1.01279043029687,1.01279468686181,1.01274969460211,1.01279547942397,1.01407379453751,1.01432790162493,1.01553261642353,1.01501684727398,1.01730271473384,1.02023144177283,1.01713894844891,1.01520070228479,1.01541957018676,1.01778080078729,1.01841752279573,1.01858401520907,1.01909718429932,1.01843705964328,1.02230602195003,1.02363415220901,1.02360482318605,1.02546978908297,1.02628182122881,1.02697354481025,1.02963900672809,1.031142730421,1.03208985646565,1.03299598442755,1.03339234336932,1.03333769780071,1.03150078451349,1.03481665152066,1.03150427855083
420,1.00724841899137,1.01536150828783,1.01662800741989,1.01662828519307,1.01658214294577,1.01659038378449,1.01790176742761,1.01814639938184,1.01929977390545,1.01893632735744,1.02149868619847,1.02466429243143,1.02133362531539,1.01911521603678,1.01932862441483,1.02380375092186,1.02467905561427,1.02498589782146,1.02579237199583,1.0248365866062,1.02992984689683,1.03179865414958,1.03176535075455,1.03451079686928,1.03546103270693,1.03682877147896,1.04092659051636,1.04346363349995,1.04488996213728,1.04610550314492,1.04659861189231,1.04654221157291,1.04363193401242,1.0475069374667,1.04363216196077,1.00491342151792,1.01120294250381,1.01237802975944,1.01237831749426,1.01233198306622,1.01237267589766,1.01359790776275,1.01384304065692,1.01499778465631,1.01449782118082,1.01669841651504,1.01956976104642,1.01653257552447,1.01467751130718,1.01489187173893,1.01731114551741,1.01792347345559,1.01808008560658,1.01857847371104,1.01792976607734,1.02179873827787,1.02311849348409,1.02308492254,1.02494877957192,1.02574394993499,1.02645435586164,1.02912697007998,1.03061130367277,1.03155420583616,1.03245499529042,1.03284907588717,1.03279192491672,1.03106825435005,1.03449589005984,1.03106850059103
421,1.00779640931171,1.01633674533181,1.01769447500547,1.01769471530766,1.01764860907766,1.01764648112651,1.01903981622603,1.01929497724469,1.02051738549999,1.02015528023313,1.02293497220906,1.02627899535958,1.02277012483542,1.0203339153982,1.02054702553438,1.02514881309366,1.02605834350713,1.02638256989741,1.02722942091299,1.02623343139541,1.03149772416928,1.03343235265235,1.03339906260264,1.03623407748828,1.03722561058336,1.03862405098241,1.04284823000202,1.04549744892551,1.04696967876831,1.04822326135087,1.04872780241012,1.04867913862632,1.04555081907941,1.04942434155134,1.04555101647578,1.00535757381627,1.01199237176794,1.01325301189144,1.01325326281881,1.01320695608987,1.01323942834632,1.01454121521318,1.01479698419166,1.01602137478288,1.01551326029908,1.01790759655489,1.02093805569715,1.01774193387309,1.01569273280225,1.01590683744894,1.01836796223021,1.01899979828659,1.01916537874998,1.01968692514647,1.01901518874361,1.02300986928491,1.02437235013693,1.02433878182686,1.02625490056402,1.02708447240799,1.02779824013151,1.03053709565525,1.03208850674333,1.03305660403319,1.03398220683757,1.03438364991913,1.034334290934,1.03244472122561,1.03585486802216,1.03244493786108
422,1.00653506026635,1.01409054679246,1.01532225981748,1.01532472935418,1.01527925834721,1.01527574392644,1.01653758071168,1.01677169470043,1.01785134738361,1.01754115847977,1.02000343990925,1.02308089659925,1.01983922776763,1.01772264242941,1.01793889255404,1.02186445303944,1.02271955011946,1.02301489853212,1.02378975381069,1.02286711218824,1.0274726025045,1.02917633190283,1.02914526928741,1.0316395735319,1.03254214122895,1.03372859688177,1.03742247309681,1.03968332523441,1.04096918646975,1.04207539636431,1.04252965799038,1.04247241498657,1.03985869340257,1.0434512951315,1.03986070519571,1.00438479592805,1.01026181252606,1.01140968682339,1.01141217357675,1.0113665280846,1.01139198257284,1.01257324033707,1.01280796577861,1.01388983525225,1.0134502645604,1.01557249225963,1.01837324555568,1.01540756334162,1.01363249710218,1.01384963573282,1.01588990284179,1.0165016853101,1.01665800599545,1.01714776667253,1.0165092999028,1.01999510086371,1.02119519645441,1.02116390425788,1.02284947981162,1.02360965660078,1.02419342899324,1.02658038741445,1.02787668171293,1.02871956408283,1.02953735135977,1.02990091283478,1.02984303972602,1.02831467083331,1.03149562597893,1.02831671868554
423,1.0056281598991,1.01247750773473,1.01353158962212,1.01353431787968,1.01348885126681,1.0135141176581,1.01462831393638,1.01484454423011,1.01580652773254,1.01548147508647,1.01753835140882,1.0202822179415,1.01737386783702,1.01566359969807,1.01588058426948,1.01969141749652,1.02049626847393,1.02076596572232,1.02148078970446,1.02061806397443,1.02496932402791,1.02658300928917,1.02655213825983,1.02892970045639,1.02977732611222,1.03092560021333,1.03445589183373,1.03656736740803,1.03778403358823,1.03884323855223,1.03928495172199,1.03921959159867,1.03689518943667,1.0404410666887,1.03689741414471,1.00363890566254,1.00893668944836,1.00991625689603,1.00991900155395,1.00987337347745,1.0099238065101,1.01096625470288,1.01118278426247,1.01214508344998,1.01170780767772,1.01346480509743,1.01596486126504,1.01329966048706,1.01189062504746,1.01210843198733,1.0141622280339,1.0147474738276,1.01489171581601,1.01534918099639,1.01474296208202,1.01804080402104,1.01918592255226,1.01915483909433,1.02078048389619,1.02149679794342,1.02208315418172,1.02439752256469,1.02561237554898,1.02641688142356,1.0272073841636,1.02756454857465,1.02749849257321,1.02618184359513,1.02933955382544,1.02618410341593
424,1.00634990159527,1.01376025002398,1.01497964241485,1.01498321211383,1.01493809227775,1.01494535261541,1.01620791870049,1.01644899255216,1.01757137876892,1.01718267439963,1.01955922700588,1.02256276036488,1.01939549061274,1.01736540120911,1.01758300631816,1.02134058799862,1.02220659115217,1.02250680139229,1.0232904573252,1.02235985113531,1.02678009788375,1.02843675798047,1.0284068401758,1.03083451045956,1.0317262762566,1.03286255053824,1.0364483347906,1.03863940184665,1.03987765641107,1.0409574316376,1.04140432601181,1.04134749587999,1.03878348154008,1.0421935969997,1.03878639051594,1.00425240420448,1.01002565224611,1.01116328021492,1.01116687077073,1.01112158203359,1.01115736180408,1.01234148602296,1.01258328409998,1.01370865451583,1.01319249027091,1.01523650073303,1.01796942448405,1.01507206698964,1.01337595201867,1.01359442899966,1.0155130146959,1.01614055544616,1.01630448993061,1.0168087209776,1.01615664714631,1.01948848304698,1.02065456220713,1.02062442903142,1.02226428561616,1.02301727024892,1.02356659225538,1.02587942545659,1.02713084631866,1.02793749185649,1.02873636935318,1.02909495631226,1.02903754800429,1.02753107324128,1.03054049027759,1.02753402703352
425,1.00626871935296,1.01361567319309,1.01473983821516,1.01474346036168,1.01469834707335,1.01473066249466,1.01592934727938,1.01615784856922,1.01719824897499,1.0168597966821,1.019117165936,1.02202240710935,1.01895338422366,1.01704263674416,1.0172603708818,1.02131797656057,1.02215873273203,1.02244623230862,1.02320022180837,1.02229931608818,1.02692458711011,1.02863598955765,1.02860613234729,1.03112027415508,1.03201617484485,1.03323327323469,1.03696811961798,1.03925025573208,1.04054632849608,1.04166646874695,1.0421279790352,1.04206917005911,1.03945215769985,1.04305791354014,1.03945510681341,1.00414477671066,1.00983425837326,1.01087736258989,1.01088100608212,1.01083572183598,1.01089598207364,1.01201723783202,1.01224614601529,1.01328744513579,1.01282687156432,1.01475957370063,1.01740076393081,1.01459508851937,1.01301045515091,1.0132290713238,1.01541372967164,1.01601752500386,1.01616964362205,1.01664593558838,1.01602182429857,1.01952874236269,1.02074051057044,1.02071043547821,1.02242255343999,1.02317794612933,1.0237963118565,1.02623443175359,1.02755924069843,1.02841537338264,1.02924890633557,1.02962026940861,1.02956077550351,1.02802212434797,1.03121771481702,1.02802511961843
426,1.0066831399528,1.01435537727487,1.01554853731755,1.01554935640992,1.01550334544248,1.01552509197507,1.01677432327672,1.01701162737839,1.01811569742081,1.01774471708919,1.02013075981938,1.02315022830151,1.01996574672986,1.01792439534355,1.01813868295404,1.02235263324873,1.02320587623078,1.02350117913037,1.02427970764574,1.02335209850549,1.02816261822563,1.02993656387316,1.02990377406869,1.03251036086139,1.03342867821056,1.03470341734126,1.03858149964671,1.04097116545302,1.04232322501351,1.04348564588466,1.04396082088137,1.04390279899073,1.04113865442428,1.04481694211523,1.04113932265068,1.00446557350311,1.01040673817491,1.01151380622625,1.01151463652453,1.01146844346404,1.01151984664835,1.01268712532767,1.01292471420668,1.01402883702082,1.01353026650598,1.0155744233447,1.01831583002185,1.01540866949242,1.01371070856943,1.01392590348354,1.01618940021146,1.01679454008682,1.01694813529709,1.01743597807904,1.01679809834785,1.02044411229742,1.02169715782485,1.02166411723656,1.02343468307937,1.02420616219668,1.0248572692508,1.02738380406875,1.02877527412002,1.02966860503664,1.03053213636921,1.0309132802711,1.03085449513215,1.02921625407622,1.03246774506295,1.02921694409349
427,1.00706533905227,1.01503276809187,1.01625035973668,1.01625384226215,1.01620875135768,1.01623151901374,1.01751651366984,1.01775613855198,1.01886985397568,1.01853198481904,1.0210185629119,1.02411187163437,1.02085501972059,1.01871438088779,1.01893160140565,1.02336759749754,1.0242437646015,1.0245493876018,1.02534564718245,1.02440266236851,1.0294198957748,1.03126711067279,1.03123718746752,1.0339471027708,1.03489631162974,1.03623329541236,1.04027218284947,1.04278268426357,1.04419304641446,1.0453993647816,1.04588957488107,1.04583621620597,1.04290170064084,1.04667438320475,1.0429045310442,1.00474304907085,1.01089718766397,1.01202329549678,1.01202680122381,1.01198152352954,1.01203504732938,1.01323301350196,1.0134724877543,1.01458331486617,1.01411529575214,1.01624393504348,1.0190460793534,1.01607962291019,1.0142985044402,1.01451668880959,1.01691543789502,1.01753236634136,1.0176899824275,1.01818244572157,1.01754227286685,1.02134043548484,1.02264288229641,1.02261272166013,1.02444875706555,1.0252439132845,1.02592979862481,1.02855619486072,1.03002304606315,1.03095355713673,1.03184695240825,1.03223865496885,1.03218441148615,1.03042975758309,1.03375563265572,1.03043263758569
428,1.0068064794609,1.01457264141711,1.01576491966812,1.01576800919904,1.01572276512676,1.01575087242972,1.01701753374229,1.01725484366118,1.01835414240111,1.01801475065004,1.02045532638018,1.02351240473072,1.02029149631604,1.0181968161518,1.01841368800415,1.02268533356629,1.0235462765959,1.02384435948521,1.0246240619385,1.02369720669399,1.02858165010228,1.03038178095126,1.03035141343163,1.03299386136057,1.03392333332983,1.0352204855642,1.03915523062829,1.04157990398769,1.04295087712153,1.04412694662024,1.04460653833427,1.04455118120911,1.04175556239944,1.04549556226294,1.04175807522024,1.00455370678873,1.01056117260406,1.01166565858511,1.01166876888033,1.01162334297669,1.01168124465314,1.01286411354702,1.01310155886153,1.01419988982002,1.01373188899068,1.01582461659821,1.01859874078781,1.01566003925945,1.01391474098553,1.01413254594968,1.01642511369936,1.01703441211873,1.01718877995653,1.01767359374403,1.01704066884282,1.02074178733911,1.022012941287,1.02198233933719,1.02377594304839,1.02455616194442,1.02522034835136,1.02778288633621,1.02919413991579,1.03009933854391,1.03097183161493,1.0313558950549,1.03129974418847,1.02964758733665,1.03295375364256,1.02965014433245
429,1.00744650057512,1.01571101041306,1.01699862866015,1.01700210836748,1.01695705059214,1.01697546960533,1.01832942963717,1.01857861503651,1.0197548525381,1.01940997962057,1.0220711465362,1.02530779890159,1.02190777180725,1.01959221841643,1.01980925157111,1.02427919050897,1.02517895624608,1.0254965525847,1.0263205709678,1.02534996282047,1.0304638431366,1.03234766416675,1.03231777206174,1.03507589000168,1.03604841608261,1.03740037821703,1.04150644705041,1.04407064370709,1.04550284242568,1.04672443082656,1.04721947691195,1.04716712774135,1.04414687287115,1.04793821113796,1.04414969970312,1.00510295041277,1.01153679220218,1.01273326590528,1.01273676953145,1.01269152360518,1.01274363717694,1.01401194409237,1.01426231575202,1.01544434349182,1.01495565990314,1.01724906032203,1.02018644961507,1.01708491034852,1.01513871827604,1.01535672326286,1.01775822263643,1.0183903732898,1.0185549668639,1.01906541362167,1.01840738285172,1.02229855040202,1.0236308008537,1.02360067005285,1.02547217597245,1.02628926782615,1.02697950168902,1.02965197394521,1.03115671324516,1.03210273729927,1.03300843376491,1.03340429903346,1.03335141989994,1.03152394325285,1.03487034722898,1.03152682097186
430,1.00731149736299,1.01547005841846,1.01672231873092,1.01672654725248,1.01668172657641,1.01671082186964,1.01804187993477,1.01828946505966,1.01945355308338,1.01909403882079,1.02167332438291,1.02484029211152,1.02151025823562,1.01927713595314,1.01949510616466,1.0239634578223,1.02485325351416,1.02516542806115,1.02597513725004,1.02501940917081,1.03011826491393,1.03199570687044,1.03196659721134,1.03471888058699,1.03568125634335,1.03704268209115,1.04114682367021,1.0437018342325,1.04513294260595,1.04635360396056,1.04684856627996,1.04679614837812,1.04381689550861,1.0476421925181,1.04382033028345,1.0049905375481,1.01133629214386,1.01249905799012,1.01250331330209,1.0124583072939,1.01252066396464,1.01376783187502,1.01401661542235,1.01518658456154,1.01468582051942,1.01690447808634,1.01977802932911,1.01674064653888,1.01486973254162,1.01508866869298,1.01750396991246,1.01812989468431,1.01829119719212,1.01879169558291,1.01814419737674,1.0220274509316,1.02335769231588,1.02332835268889,1.0252010485833,1.02600960293656,1.02671399295409,1.02939558799989,1.03089943556176,1.03184816423798,1.03275538331756,1.03315193650754,1.03309900216972,1.03130267611413,1.03468595628365,1.03130616874665
431,1.00731234148249,1.01547147611483,1.01674324852496,1.0167476084866,1.01670283258309,1.01672717096448,1.01807056437746,1.01832075862812,1.01950154040601,1.0191305004512,1.02172962810109,1.02491253704679,1.02156663639156,1.01931373208415,1.01953184749224,1.02392135822868,1.02481780726105,1.02513325285871,1.02595026544283,1.02498733809964,1.03002358609354,1.03188375811647,1.03185478470766,1.03457976283862,1.03554100684264,1.03687681420886,1.04093386922154,1.04345620172643,1.04486671440714,1.04607270093156,1.04656242771007,1.04650998260659,1.04356546397353,1.0473518654744,1.04356900635662,1.00501405571944,1.01137800672147,1.01256149589037,1.01256588297452,1.01252092376964,1.01257896251878,1.0138398548662,1.01409163897273,1.01528086538556,1.01476607076696,1.01700577421204,1.01989621243153,1.01684202474848,1.01495010984223,1.01516918226983,1.01752278724192,1.0181558300424,1.01832061260564,1.01882896969329,1.01817372647561,1.02201021028154,1.02332842785823,1.02329922788195,1.02515254640338,1.02596127817577,1.02664613096643,1.02929362987274,1.03077452958091,1.03170744937846,1.03260341623619,1.03299580858684,1.03294296065968,1.03116865274212,1.03451889711012,1.03117225377668
432,1.00679222060873,1.01454457889838,1.01574666562493,1.01575269239612,1.01570842682841,1.0157390986587,1.01702149224264,1.01726220008867,1.01837723892346,1.01802832602684,1.02047217352576,1.02352267584887,1.0203098084468,1.01821353869477,1.01843382397962,1.02259836104278,1.02347202929445,1.02377502968152,1.02455936875618,1.02363029606229,1.02843149180559,1.03021059047179,1.03018333336993,1.03279040452766,1.03371959674667,1.03498480409674,1.03886008867543,1.04125313218851,1.04260144552755,1.04376110300503,1.04423587483713,1.04418144913035,1.04139179206232,1.0450554951518,1.04139669314307,1.00459304932432,1.01062837986924,1.01174655780192,1.01175261677123,1.0117081777406,1.01176985819148,1.01297308633618,1.01321502867793,1.01433626708731,1.01385286471536,1.01595517270307,1.01872777929924,1.01579208539876,1.01403885764187,1.01426006717003,1.01647882435615,1.01710267612723,1.01726282161956,1.0177543754453,1.0171171661679,1.02076709556176,1.02202802130955,1.02200056050832,1.02377468328425,1.02455810006576,1.02520133749203,1.0277298049276,1.02912804549362,1.03001987434026,1.03088288192858,1.03126445239665,1.03120956172902,1.02953837601852,1.03278222238053,1.0295433483561
433,1.00661630145423,1.01423158614685,1.01541245718554,1.01541855960961,1.01537430401708,1.01540470403665,1.01666508245751,1.01690266733314,1.01799708209139,1.01765145567157,1.02003982440135,1.02304464373932,1.01987742710899,1.0178368158933,1.01805726844387,1.02215177846245,1.02301593958064,1.02331406851379,1.02408694724408,1.02316933055044,1.02789599726388,1.02964798726642,1.0296207934011,1.03218921870721,1.03310899212304,1.03434900574435,1.03816348316767,1.04051734500108,1.04184698002136,1.04299156779985,1.04346204717834,1.04340494442783,1.04065741481295,1.04426604442828,1.04066237924493,1.00447115104559,1.01041175028107,1.01151211450596,1.01151824860675,1.01147382389104,1.01153498907572,1.01271969284088,1.01295893871884,1.01406237138021,1.01358254713585,1.01563888051673,1.01837355136417,1.01547577927719,1.01376866839949,1.01399002240492,1.01617874306365,1.01679845095401,1.0169567158975,1.01744309710547,1.01681107778999,1.02041321569069,1.0216584765097,1.02163108415706,1.02338439050125,1.02416211766848,1.02479264170354,1.02728876287591,1.02866881196347,1.0295518498076,1.03040653652363,1.03078602181315,1.03072857211442,1.02907418849734,1.03227390358024,1.02907922326078
434,1.00622412596688,1.01353350788623,1.01466270175988,1.01466944880414,1.01462537389545,1.01466952813974,1.01589162588621,1.01612547169433,1.01719384540183,1.01683515092327,1.01910361254368,1.02200818369329,1.01894138467151,1.01702134634009,1.01724272046568,1.02113799191743,1.02199229735347,1.02228502210448,1.02304393427417,1.02214066786504,1.02664681867015,1.02832868766723,1.0283021383311,1.03077011974972,1.03166322505679,1.0328413703628,1.03649986267938,1.03873016464234,1.03999227740678,1.04108914130053,1.04154368378129,1.04148632951252,1.0389232566634,1.04245980338297,1.03892875033201,1.00414582389892,1.00983326463282,1.01088401455104,1.0108907943511,1.01084655614066,1.01091910945772,1.01206658555591,1.01230150412402,1.01337511917764,1.01289074450932,1.01483833897169,1.01748186430543,1.01467542922103,1.01307768047231,1.0132999316852,1.01535659786669,1.01597603938976,1.01613446941749,1.01661809521716,1.01598924591704,1.01940583240362,1.02059831254641,1.02057157529973,1.02225313756386,1.02300867259502,1.02359953699624,1.02598655181242,1.0272783236583,1.02810958791604,1.02892629677571,1.02929279053227,1.0292349620233,1.02772620408324,1.0308637065079,1.02773177100405
435,1.00656828852846,1.01414759674366,1.01530981588506,1.01531438555854,1.01526961423048,1.01530695248259,1.01655186261856,1.01678700730263,1.01786882327497,1.0175249095466,1.01988928708478,1.02287925251016,1.01972610229943,1.01770864845466,1.01792734480938,1.02205875059097,1.0229189514171,1.02321584265368,1.02398940312977,1.02306982248111,1.02779945034201,1.0295515803089,1.02952275710731,1.03209514995877,1.03301299958901,1.034258111398,1.03807967943389,1.04043176420158,1.04175909392666,1.04290243066506,1.04337188070399,1.04331551714488,1.04059546591309,1.04424281003673,1.04059918387748,1.00440191766843,1.01029016047244,1.01136991639024,1.01137451185035,1.01132956759685,1.01139661803831,1.01256334162473,1.01279940917156,1.01388543730533,1.01341218350729,1.01544273878384,1.01816114832165,1.01527883915162,1.01359668468817,1.0138162847378,1.01603243241266,1.01664829990868,1.01680551993519,1.01729274076277,1.01665858373158,1.02025099296824,1.02149282777777,1.02146379104961,1.02321633575252,1.02399064492314,1.02462362334602,1.02711958876138,1.02849274269383,1.02937062778817,1.03022161055832,1.03059914849908,1.03054223696528,1.02892356073624,1.03215528298654,1.02892733505566
436,1.00686036669378,1.01466551406955,1.01586298355487,1.015869304409,1.01582514220183,1.01586297982287,1.01714941509976,1.01738956540194,1.01850039746677,1.01816487026431,1.02062959388574,1.02369627453231,1.02046740063417,1.01835037417812,1.01857097276012,1.0227909448291,1.02366866847965,1.02397358462575,1.02476167953871,1.02382912288358,1.02867820354295,1.03047377758707,1.0304468400851,1.03307927928894,1.0340157741478,1.03529628132352,1.03921094048668,1.04163151753095,1.0429901627444,1.04415773996549,1.04463566279995,1.04458183073506,1.04176874737326,1.04547322363456,1.04177388622476,1.00464487699083,1.01072016785217,1.01183324798238,1.01183960252806,1.01179526601117,1.01186438725318,1.01307126260678,1.01331268571189,1.01442995045849,1.01395889083197,1.01607998566279,1.01886706940363,1.01591706580369,1.01414518203778,1.01436671302437,1.01662515494299,1.0172511624228,1.01741212959699,1.01790520691064,1.01726674096467,1.02095528930645,1.02222853055735,1.02220139056866,1.02399413678956,1.02478376277378,1.02543713492027,1.02799397463378,1.02941160939016,1.03031004215172,1.03117859593759,1.03156258748734,1.03150829981676,1.02982269460615,1.03310427487784,1.02982790817357
437,1.00373670545884,1.00911343772429,1.00998216820611,1.00998833785267,1.00994385475907,1.01007357794046,1.01109207012902,1.01132080566839,1.01235511422597,1.0117441339698,1.01323518865649,1.01550472220389,1.01307171423522,1.01193061946638,1.0121524045083,1.01456203799034,1.01536102004554,1.01562537677669,1.01632025012846,1.01547956960145,1.01842973825121,1.0196236358733,1.01959621587038,1.02137704079238,1.02207575519525,1.02284258185081,1.02543911884636,1.02690898080929,1.0277395906309,1.0285159623684,1.02885744433663,1.02880681731755,1.02722076341939,1.03004731822677,1.02722582765715,1.00222101210404,1.00641700928753,1.00723010309402,1.00723628719975,1.00719168208521,1.00733866925942,1.0083013616116,1.00853038203447,1.00956530075793,1.00886641293357,1.0101237696712,1.0122032459238,1.00995979169618,1.00905342449227,1.00927583661376,1.01035562626752,1.01098486157403,1.01115225412793,1.01164819901648,1.0110058004888,1.01316776397723,1.01400862237657,1.01398104604904,1.01519588953689,1.01579510168581,1.01614005796903,1.01782241781728,1.01862011830803,1.01914128184269,1.01971563557365,1.01999339792903,1.01994239248736,1.01910848724475,1.02163645549237,1.0191135870109
438,1.00556437159683,1.01236132194868,1.01339546907178,1.01340120990287,1.01335674151461,1.0134051700191,1.01453311104967,1.0147513642846,1.01571994027142,1.01539875191738,1.01746596803055,1.02020895385206,1.01730297333614,1.01558412224231,1.01580462899181,1.01950292204562,1.02031578055502,1.02058797356774,1.02130163381463,1.02044253920606,1.02471498887429,1.02630751515613,1.02627983561244,1.02862232670491,1.02947271365621,1.03058508641344,1.03405424657773,1.03614442783265,1.03734334080807,1.03839256320157,1.03883107328653,1.03876968435844,1.03640158103698,1.03984235267147,1.0364062612659,1.00360929540535,1.00888133015693,1.00984303424659,1.0098488019201,1.00980417842722,1.00987768631394,1.01093580397436,1.01115475028365,1.01212620778357,1.011691100302,1.01346174560499,1.01596354718167,1.01329810709395,1.01187716335763,1.01209849117261,1.01406620349052,1.01466157406882,1.01480945254285,1.01526818602167,1.01466319424232,1.01790266484073,1.01903427676034,1.0190064113819,1.02060874814645,1.02132993345771,1.0218891673116,1.02416150506719,1.02536873144473,1.02616199366462,1.02694706184948,1.0273024693065,1.02724053973054,1.02586448068691,1.02892565517967,1.02586922089738
439,1.00591750113409,1.01298818262705,1.01408545292711,1.01409228249453,1.01404820870257,1.01408724624744,1.01527085566686,1.01549728722283,1.01651700389474,1.01618702832423,1.01838144445269,1.02122525626784,1.01821914061349,1.01637342680737,1.01659503363796,1.02035581043163,1.02119068297325,1.02147350278354,1.02220926690412,1.02132909884363,1.02571008295433,1.02734362189856,1.02731713061499,1.02971554160195,1.03058662167071,1.03172661522134,1.03527944830098,1.03744308410888,1.03867680382774,1.03974880940297,1.0401953596108,1.04013276854742,1.03764031321579,1.04108848033091,1.03764587774176,1.00389499175163,1.00938769409056,1.01040877210189,1.01041563362166,1.01037140084709,1.01043707905151,1.01154752159128,1.01177472084595,1.01279773987908,1.01234788034749,1.0142309875192,1.01682154922854,1.01406801957129,1.01253500014703,1.01275746137108,1.01473235017678,1.01534046002452,1.01549365862436,1.01596361641057,1.01534840871293,1.01866662586377,1.01982429400657,1.01979761987279,1.02143174169001,1.02216902718526,1.02273839880525,1.02505564545456,1.02630729742491,1.02712213287316,1.02792144516679,1.02828222957807,1.02821906860122,1.02675230521666,1.02981042838904,1.0267579414062
440,1.00600776332793,1.01315031779837,1.01424695685348,1.01425200656536,1.01420734672202,1.01425178283515,1.01543855265192,1.0156663005342,1.01669850100736,1.01635391663279,1.01855983357919,1.02141858967525,1.01839667227476,1.01653837682313,1.01675787800357,1.02061424613887,1.02144899546513,1.02173267441619,1.02247453762917,1.02158683527456,1.02604288789531,1.0276996231688,1.02767125251906,1.03010601552329,1.03098451191898,1.03214844455003,1.03575805558316,1.03796261449842,1.03921497745009,1.040303148481,1.04075449349923,1.04069465741868,1.03815025790402,1.04165153844179,1.03815437151689,1.00395478156173,1.00949551242551,1.01051454275979,1.01051961829837,1.01047479488841,1.01054612541179,1.01165843863873,1.01188680016429,1.01292129032617,1.01245666878369,1.01434777856287,1.01695047602097,1.01418393972817,1.01264185368141,1.01286221401635,1.01490662588644,1.01551182224932,1.01566431749294,1.01613713692605,1.01551761131731,1.01889359782643,1.02006730964017,1.02003873927116,1.02169793340851,1.02244056893501,1.02302555147922,1.02538133331511,1.02666031101269,1.0274874227241,1.02829865715841,1.02866286932354,1.0286024292971,1.02709991055329,1.03020486150002,1.02710408120804
441,1.00576082408939,1.01270931464669,1.01376137372383,1.0137684936115,1.01372450178766,1.01378218607663,1.0149438313983,1.01516690236765,1.01616399790954,1.01584064492675,1.01798090130846,1.02077941466294,1.01781867707744,1.01602741594647,1.01624943351824,1.01999206242338,1.02081715037059,1.02109486302434,1.02181811483017,1.02095064394468,1.02530012447388,1.02691922441844,1.02689302817942,1.02926836547037,1.03013731970891,1.0312575288797,1.03477163882919,1.03691007974836,1.03813153203181,1.03919480137299,1.03963786471423,1.0395773575735,1.03710438120489,1.04052086391972,1.03711018331419,1.00373823114545,1.00910900535307,1.01008362066111,1.01009077335581,1.01004662272121,1.01012959032256,1.01121631429722,1.01143935962009,1.012434594565,1.01199803137979,1.0138289108592,1.01637577557056,1.01366602240086,1.01218552547463,1.01240839951782,1.0143747778557,1.01497607664621,1.01512599177903,1.01558689635718,1.01498092899923,1.01826537153156,1.01941007515551,1.01938369808822,1.02099815378093,1.0217330828575,1.02228636932695,1.02457099256949,1.02580188277386,1.02660591171725,1.02739686886317,1.02775408910137,1.02769281867788,1.02624422069784,1.02926805906497,1.02625009651161
442,1.00542063250012,1.01211575158583,1.01315014360512,1.01314520119217,1.01309715947865,1.0131454921863,1.01424656143938,1.01446321402118,1.01544438180331,1.01507770199484,1.01713427841554,1.01990253039983,1.01696590728108,1.01525166967749,1.01545981432654,1.01914254650335,1.01992557847702,1.02018806872302,1.02090397104716,1.02003373225281,1.02426858253366,1.02583288975188,1.02579384485749,1.02810522525731,1.02895356468471,1.03002629913856,1.03343289055811,1.03549361615756,1.03667396991142,1.03770894146168,1.03814026588603,1.03807762444266,1.03570843693355,1.03906114807828,1.03570441029579,1.00347881425008,1.00865961488081,1.00962077601614,1.0096158223725,1.00956761387947,1.0096400985465,1.01067007047947,1.01088688961071,1.01186760732976,1.01139117324378,1.01315231818546,1.01568044125027,1.01298328529798,1.01156578740601,1.01177470273949,1.01374827373065,1.01431693762916,1.01445701768042,1.01492184830987,1.01430181292316,1.01751123875563,1.01861925364591,1.01857994266638,1.0201593881383,1.02087926333005,1.02140591526459,1.02362947518322,1.02481711569991,1.02559592209253,1.0263690521337,1.0267178345841,1.0266545084444,1.02526960932924,1.02824441234536,1.0252655524207
443,1.00572883715407,1.01265252732112,1.01372628372155,1.01373333405027,1.01368931742538,1.01372794795786,1.01488822460194,1.0151119864173,1.01611370036171,1.01577995781756,1.01790712278041,1.02069510341136,1.01774485200251,1.01596666512551,1.01618861475686,1.01987902535785,1.02070596852843,1.02098463280003,1.0217102673059,1.02084034035258,1.02513820220714,1.0267441082452,1.02671783338236,1.02907781873813,1.02993675466676,1.03105583266145,1.03455045020544,1.0366688211229,1.03787772909991,1.03893228301791,1.03937305311247,1.0393111948703,1.03689044463993,1.04031891761037,1.0368961910698,1.00373044429374,1.00909526824622,1.01009303679911,1.0101001193245,1.01005594573277,1.01012028768331,1.0112074398346,1.0114315384309,1.01243376998267,1.01198528082451,1.01380630699174,1.01634526668094,1.01364337998587,1.01217270203331,1.01239549727692,1.01432636655285,1.01493101584284,1.01508267744203,1.01554772702602,1.0149375503246,1.01818398100722,1.01932056048263,1.01929410631277,1.02090091401551,1.0216275923883,1.022184924607,1.02446224393426,1.02568230838735,1.02647826342764,1.02726371625205,1.02761972718479,1.0275572036882,1.02614831709008,1.02918950531,1.0261541358888
444,1.00596098607601,1.01306534730492,1.01417405485341,1.01418106125357,1.01413705047411,1.01417251283764,1.01536261416508,1.01558950558471,1.01661186930767,1.01628680609699,1.01850137334665,1.02136117085196,1.01833917700213,1.01647337658339,1.0166951680681,1.02045541748478,1.02129295177889,1.02157703347782,1.02231531225788,1.02143279101548,1.02582251526751,1.02745911396207,1.02743281407191,1.02983459446461,1.03070724651013,1.03184855835779,1.03540628418537,1.03757516403458,1.03880979672294,1.03988108130406,1.04032691398636,1.04026605593192,1.03776760906932,1.04121627423452,1.03777331741078,1.00391058561056,1.00941523049692,1.01044498820202,1.01045202757409,1.01040785576527,1.01046984270459,1.01158397445339,1.01181109011422,1.012833196437,1.01239037902005,1.01428833452164,1.01689055607367,1.01412546452524,1.01257768202943,1.01280034115324,1.01475974375098,1.01536864599941,1.01552212672133,1.01599239663447,1.01537702859696,1.01869096877376,1.01984680245354,1.01982031874709,1.02145067258882,1.022187483469,1.02275397002797,1.02506514508274,1.02631391927589,1.02712556528782,1.02792113903708,1.0282801114138,1.0282185388014,1.02675756811549,1.02980994386835,1.02676335033625
445,1.00632025652256,1.01370421723159,1.01483952208513,1.01484652017004,1.01480253704551,1.01484578658116,1.01607473172525,1.01630689289704,1.01736384792606,1.01703605190075,1.01935031083723,1.02229171644783,1.01918824786565,1.01722248102577,1.01744410479823,1.02139749655462,1.02225054769246,1.0225425512296,1.02329918236618,1.02239844205388,1.02698102293227,1.02868390471455,1.02865763224945,1.03115579901477,1.03205609135734,1.03325448479941,1.03696086908057,1.03923369595041,1.04051856101794,1.04162893580573,1.04208811922105,1.04202979742296,1.03940765754697,1.04297292149313,1.03941335387668,1.00419058737892,1.00991252176405,1.0109655148714,1.01097254742716,1.0109283972249,1.01099981751215,1.0121500609853,1.01238255614252,1.01343990206215,1.01298891742208,1.01497397778949,1.01764755291041,1.0148112159493,1.01317610710047,1.01339863158811,1.01547966592386,1.01609439304186,1.01625024361734,1.01672751239129,1.01610524669551,1.01957088055274,1.02077395742923,1.02074749476983,1.0224434697241,1.02320254713225,1.02380310922426,1.02621309271905,1.02752875822181,1.02837372449083,1.02919753824487,1.02956648015709,1.02950745387045,1.02796455928416,1.03111947731489,1.02797033264204
446,1.00667473600219,1.01433767143527,1.0155079430091,1.01551171703103,1.01546668945843,1.01551080580752,1.01676935158103,1.01700608845767,1.01810007312873,1.01775654464547,1.02016496789955,1.02319359175758,1.02000143155746,1.0179393894995,1.01815711164864,1.02233264626365,1.02319048697016,1.02348662470322,1.02426025176848,1.02333998588647,1.02814123173919,1.02991286944496,1.02988321332419,1.03248509126549,1.03341017120357,1.03467365613345,1.03854093691103,1.04092795804552,1.04227027645537,1.04342392231764,1.04389649371131,1.04384166054634,1.04108035960531,1.04476830882416,1.04108342980985,1.00446496131794,1.01040289294688,1.01148746411774,1.01149126121795,1.01144605615523,1.01152004432336,1.01269719012033,1.01293435295634,1.01402928888726,1.01355737231339,1.01562445953362,1.01837541642971,1.01546019172302,1.01374099156356,1.01395963216822,1.01619016021083,1.01680024648076,1.01695484392935,1.01743813074904,1.01680726777932,1.02044869497096,1.02170105460956,1.02167117411441,1.02343943919183,1.02421788704288,1.02485990658115,1.02737977764917,1.02877162637525,1.02965668488119,1.0305126016749,1.03089143238048,1.03083591126098,1.02919695588804,1.03246014716422,1.0292000758708
447,1.00695117383398,1.01482869034367,1.0160282474747,1.01603279398196,1.01598804770726,1.01603101463696,1.01732010015367,1.01756083941675,1.01867941440333,1.0183370924224,1.02081956016819,1.02390631895715,1.02065651434076,1.01852066347462,1.01873916220976,1.02304432383008,1.02391582473098,1.02421853189899,1.02500557813983,1.02407263838546,1.02901113471311,1.03083047325013,1.03080166473844,1.03347201308586,1.03441587537919,1.03572196542324,1.03969620291833,1.04216109021657,1.04354204889935,1.04472492030918,1.04520759638853,1.0451546719019,1.0422944166415,1.04605739240039,1.04229811237689,1.0046957796244,1.0108122437252,1.01192468299511,1.01192925651681,1.01188433034356,1.01195888835183,1.01316594801536,1.01340753934743,1.01452979324062,1.01405313156363,1.01618670113575,1.01898961313721,1.01602291149563,1.01423749615793,1.01445693554071,1.01677069718704,1.01738758102101,1.01754475687615,1.01803341542048,1.01739791117739,1.02115335102,1.02244160340064,1.02241257335284,1.02422973480918,1.02502389749483,1.02569340696371,1.02828827564174,1.02973413830182,1.03064719536646,1.0315258078001,1.03191278023992,1.03185927783592,1.03014699220978,1.03347840731387,1.03015074673113
448,1.00736006155575,1.0155544228103,1.01681396870912,1.01682041721701,1.01677634090197,1.01681586799368,1.01816770866961,1.01841709998114,1.01958818294568,1.01924411581665,1.02187140788508,1.02507088271725,1.02170947843887,1.01942956659612,1.01965008691357,1.02405169129722,1.02495121780733,1.02526718621115,1.02608056750665,1.025123017407,1.03019740581423,1.03207063664558,1.03204388247301,1.03478898490492,1.03575706462223,1.0371054900168,1.04119462834006,1.04374476658382,1.0451637851668,1.04637536505263,1.04686796398474,1.04681786790879,1.04384373390103,1.04767459611611,1.04384897098768,1.00501779474742,1.01138268112638,1.01255024911304,1.01255673404189,1.01251247378522,1.01258516262664,1.01385047611131,1.01410062828057,1.01527470778376,1.01479053609083,1.01705127791993,1.01995245261897,1.01688858039633,1.01497682036965,1.01519832763212,1.01753791879844,1.01817169670162,1.01833578911969,1.01883770419328,1.01819064396463,1.02204171325457,1.02336454057822,1.02333757479217,1.02519854237175,1.02601096938129,1.02670046887742,1.02936052061396,1.03085474376621,1.03178890345196,1.03268517819836,1.03307859283508,1.03302787645237,1.03124420044404,1.03462855493753,1.03124951788795
449,1.00696882557022,1.01486497993759,1.01607710442692,1.01607642623863,1.01602994014546,1.01607370681165,1.01736371789767,1.01760567451077,1.01874349071431,1.01837689333982,1.02088916568007,1.02401698631881,1.02072353015144,1.01855485502503,1.01876726860295,1.02308451668833,1.02394749524853,1.02424852904058,1.02504378028619,1.0240983195458,1.02904338319797,1.03085995046812,1.03082560284913,1.03349620919591,1.03444612611962,1.03573825866685,1.03970377823022,1.0421687754585,1.04354670638455,1.04472867340627,1.0452100504756,1.04515694039631,1.04227776208638,1.04601963462831,1.04227721357253,1.00471378320904,1.01084912483709,1.01197403684577,1.011973364231,1.01192669112432,1.01200215720747,1.01320993930927,1.01345281166786,1.01459476808753,1.01409271850885,1.01625468470546,1.01909756906272,1.01608829316533,1.01427144973564,1.01448477798689,1.0168119936135,1.01741987653268,1.01757511784321,1.01807154316441,1.01742392759834,1.02118759160333,1.02247332530537,1.02243871015713,1.0242564989596,1.02505674398931,1.0257125897745,1.02829936234989,1.02974567404095,1.03065587621542,1.03153376470041,1.03191949461646,1.03186582115837,1.03013434318607,1.03344543814448,1.03013380287091
450,1.00672894543837,1.01443515744838,1.01561522461806,1.01561787623702,1.01557247932229,1.01562174912644,1.01689271498082,1.01713157121868,1.01824181906131,1.01788991760376,1.02033378704093,1.02339509740156,1.02016971917648,1.01807153537296,1.01828792396716,1.02245675646729,1.02331717238504,1.02361517894003,1.02439573877943,1.0234676305903,1.02827445146415,1.03004876837764,1.03001792602809,1.03262532209268,1.03355598765796,1.03481582149258,1.0386875999147,1.0410788723123,1.04241865060613,1.04357209076635,1.04404459465724,1.04399069430574,1.04122432945984,1.04491757639232,1.04122648722833,1.00451311498227,1.01048950234664,1.01158351355572,1.01158618383069,1.01154060745956,1.01161999688951,1.01280917383689,1.01304854300691,1.01416031270717,1.01367839121111,1.0157783401532,1.01855987400997,1.01561353607864,1.01386078051628,1.01407808467798,1.01629727424222,1.01690858158939,1.01706426634092,1.01755292902635,1.01691577208777,1.02056133501255,1.02181510886062,1.02178403193441,1.02355569165346,1.02433932799768,1.02497614618657,1.02749710864691,1.02889072467113,1.02977213871507,1.0306272286027,1.03100581408428,1.03095125382522,1.02930967242632,1.03257767739055,1.02931186948319
451,1.00639694118592,1.01384469757139,1.01499802253826,1.01500063748039,1.01495520015695,1.01500232582702,1.01624337651071,1.01647801620391,1.01756064632422,1.01721267224116,1.01958191485581,1.02258239005112,1.01941770679178,1.0173943698235,1.01761085796476,1.02158191100266,1.02242966812122,1.02272122052779,1.02348694069688,1.02257351135824,1.02718872582218,1.02889783093742,1.02886691338858,1.03137906519936,1.03228923862544,1.03348285439208,1.03720251749985,1.0394908562873,1.04077800652413,1.04189148626092,1.042350628168,1.04229512118102,1.03963743210231,1.04320830662204,1.03963956198648,1.0042049536666,1.00993803167586,1.01102710759654,1.01102974074279,1.01098412648323,1.01101606361948,1.01215069870353,1.01237942322442,1.01342180048174,1.01298581966996,1.01499700289035,1.0177060827372,1.01483205298748,1.01316829168576,1.01338569894831,1.01552802478723,1.01620371029583,1.01639107734843,1.01695490835158,1.01624245298455,1.01960719818618,1.02081138554354,1.02078023690167,1.02249529186265,1.02336634009552,1.02381916236023,1.02617128772261,1.0274199173159,1.02821610320409,1.02907419015537,1.02944981938197,1.02943133486804,1.02786860740535,1.03099578225007,1.0278707757517
452,1.00601971027226,1.0131738333993,1.01427603422655,1.01427865807429,1.01423319071962,1.01428308207626,1.01547319312641,1.01570040761798,1.01673440503894,1.01639600211554,1.01864046055736,1.0215386675075,1.01847610408792,1.01657785315802,1.01679452342168,1.02063439141731,1.0214615491572,1.02174262642099,1.02248406089118,1.02159478144711,1.02605706407902,1.02771029489899,1.02767934904721,1.03011117403763,1.03099656421651,1.03214510723887,1.03574220416236,1.03794299083559,1.03919092344929,1.04027405843725,1.04072372150793,1.04066360895221,1.03811957914033,1.04160841329329,1.03812171785424,1.00390967210597,1.00941363033619,1.0104546826485,1.01045732382593,1.01041168597768,1.01044690170026,1.01153543118666,1.01175700487427,1.01275259931158,1.01233013100075,1.01423272632996,1.01685276193276,1.01406765566451,1.01251272743975,1.01273028247331,1.01480613673954,1.0154684891317,1.01564978067647,1.01619783974907,1.01550105337247,1.0187564000177,1.01992298746179,1.01989181830494,1.021555409203,1.02240306900703,1.0228376901036,1.0251168602782,1.02631593268437,1.02709079728695,1.02792769918282,1.02829683843675,1.02827234946255,1.0267828697986,1.0298427585779,1.02678504531436
453,1.00591968687188,1.01299616497416,1.01407599238855,1.01407840520253,1.01403285833335,1.01409165040497,1.01526910640146,1.01549477640242,1.01651909976598,1.01617907534503,1.01839070598818,1.02126268480581,1.01822620381171,1.01636073829279,1.01657720869793,1.02039226062039,1.02121367581284,1.02149194216459,1.02222735341002,1.02134388580634,1.02577458984142,1.02741672411078,1.0273855447708,1.02980240425364,1.03068346232868,1.03182297270093,1.03539683441104,1.03757725010856,1.03881177738305,1.03988694053464,1.04033348424913,1.04027462384375,1.03776475339637,1.04124785788111,1.03776672056825,1.00382854180976,1.00926975076948,1.0102891790682,1.01029160819867,1.01024589204514,1.01029009089893,1.01136714000019,1.01158721534043,1.01257345270045,1.01215055769502,1.01402448950763,1.01662170407605,1.0138592791233,1.01233295839896,1.01255030463011,1.01461596903031,1.01527440786532,1.01545400346078,1.01599818543902,1.01530507128933,1.01853830837417,1.01969792982623,1.01966652722192,1.02132170444483,1.02216529258939,1.02259705681658,1.02486428699254,1.02605170786849,1.02681722945153,1.02764820529337,1.02801488393236,1.0279913246814,1.02652667976433,1.02958391848101,1.02652868143991
454,1.00611132567442,1.0133365286269,1.01444205706747,1.01444491253837,1.01439953000558,1.01445753842548,1.01566248233551,1.0158908954535,1.01693226715638,1.01660297867795,1.01889309452931,1.02182807425151,1.01872889441001,1.01678504158115,1.01700193767444,1.02087085333967,1.02170383688632,1.02198775592239,1.02273523842735,1.02184013845623,1.02634372925595,1.02801174572282,1.02798105530905,1.03043373108944,1.03132778308677,1.03248508564149,1.03611251715955,1.03833187633522,1.0395845447563,1.04067232032759,1.04112354168342,1.04106558817246,1.03850646041521,1.04202428219462,1.03850878723532,1.00399013094522,1.00955628774957,1.01060085891208,1.01060373280299,1.01055817925609,1.01060148815574,1.01170457597674,1.01192752444245,1.0129316281571,1.0125158331969,1.01446106996315,1.01711540210199,1.01429615252088,1.01269864641153,1.01291643294562,1.01501006930534,1.01567687013379,1.01586010355988,1.01641259601406,1.01571160032031,1.01900205614666,1.02018045172302,1.02014953896178,1.02182900012625,1.02268579236862,1.02312352776862,1.02542394649439,1.0266345726225,1.02741097290732,1.02825135624701,1.02862171033814,1.02859985582152,1.02710123063268,1.03018874246762,1.02710359675548
455,1.00637931710398,1.01380813066576,1.01494736817046,1.01495558193789,1.01491200907236,1.01496450720944,1.01620971568337,1.01644337861811,1.01750752624223,1.01718962693487,1.01954441949173,1.02251531793096,1.01938299308308,1.01737733235466,1.01760033756663,1.02153204339113,1.02238878401332,1.02268205260739,1.02343879626142,1.02253896942763,1.02713626338715,1.02884408412846,1.02881910672317,1.03132324775123,1.03223073860845,1.0334261174017,1.03713863695979,1.03941844289802,1.04070233538091,1.04181091601271,1.04227008506113,1.04221269437898,1.03958316365891,1.04315992615593,1.03958984870247,1.0042179480731,1.00995589028957,1.01103363232537,1.0110418861053,1.01099814618845,1.01103611244137,1.01217815416511,1.01240659324239,1.01343496079973,1.01302591616818,1.01502790396855,1.01771160417163,1.0148657593541,1.01321440976811,1.01343834772455,1.01555701505091,1.01624334663408,1.01643323416793,1.01698992804711,1.01628927644533,1.01965130195462,1.02085959184245,1.0208344335764,1.02254917132573,1.02341984539524,1.02387888834344,1.02623568645048,1.0274845665689,1.02828198334533,1.0291387511561,1.02951568071156,1.029495555412,1.0279477653811,1.03108815059729,1.02795454074293
456,1.00648959776834,1.01400369930408,1.0151611815413,1.01517002017757,1.0151266654191,1.01517913607543,1.01644327850511,1.01668019954383,1.01776428124215,1.01743832752002,1.01982894483895,1.02282721173775,1.0196678754834,1.01762665899124,1.01785033850874,1.02179553922719,1.02266167085733,1.022959379748,1.0237249749397,1.02281685373827,1.02743733146752,1.02915676104056,1.02913245616848,1.03165235693388,1.0325661285897,1.03376898863832,1.03750503310156,1.03980422744947,1.04109611309137,1.04221232322465,1.04267410161439,1.04261812758037,1.03995368840793,1.04353823011188,1.03996088079408,1.00429734308647,1.01009633430177,1.01119049528913,1.01119937700347,1.01115585364728,1.01119341084789,1.01235190408605,1.01258328341449,1.01362948657556,1.01321240830994,1.0152437945605,1.01794960537734,1.01508199782483,1.01340154229443,1.01362617122788,1.01573766534776,1.01643082592727,1.01662366145196,1.01718618785108,1.01648025237521,1.0198503670933,1.02106409840481,1.02103961565767,1.02276064138335,1.02363644449527,1.02409514489518,1.02645971371401,1.02771602553411,1.02851568782372,1.02937670458831,1.02975511351818,1.02973664318604,1.02816801130981,1.03131023227688,1.02817530104361
457,1.00605307509957,1.01323052531027,1.01433671299115,1.01434219455949,1.01429768280838,1.01435669727698,1.01556763885968,1.01579745646314,1.01684223643001,1.01651133805765,1.0187899003409,1.02170714485969,1.01862699117823,1.01669623332946,1.01691620341716,1.02068736804419,1.02152581043328,1.02181113867895,1.02255582832781,1.02166566845763,1.02609265828704,1.02773985255607,1.02771194202342,1.03013007391516,1.03101919323375,1.03215171680438,1.03572441531815,1.03791242960075,1.0391465891555,1.04022081632768,1.04066779229493,1.04060994753732,1.03806700699328,1.04151843717748,1.03807147295053,1.0039498768905,1.00948239926214,1.01052788293531,1.01053339270602,1.01048871468241,1.01053296066108,1.01164236750444,1.01186671266018,1.01287416611693,1.01245733764564,1.01439230518245,1.01702989373994,1.01422868991261,1.01264298850334,1.01286385413028,1.01487767549495,1.01555104996813,1.01573636841981,1.01628732402941,1.01559003293321,1.01881642346175,1.0199787924123,1.01995068277486,1.02160322351662,1.02245527572128,1.02287560858062,1.02513456559047,1.02632391825879,1.02708652840155,1.02791571291142,1.02828258741591,1.02826044011393,1.02676790627573,1.02979315376849,1.02677243479828
458,1.00528860251612,1.01187118173806,1.0129089517498,1.01291479313155,1.01287033455343,1.01292166811199,1.01405176502073,1.01427165041961,1.01525039749744,1.01491372390018,1.01697014696761,1.01970443612593,1.01680711634604,1.01509929872141,1.01532003394157,1.01869718278111,1.01950399563442,1.0197729932711,1.02047903881647,1.01962752110636,1.02365110082774,1.0251617963382,1.02513419702569,1.02735588250937,1.02819022585708,1.02920455504833,1.03247343210446,1.03443870449067,1.03556441237645,1.03655687914377,1.03697742417335,1.03691173635817,1.03466289887048,1.03791778065243,1.03466767709982,1.00336289879512,1.00844000220253,1.0094230624032,1.00942892031174,1.00938430759247,1.00942162473589,1.01045917101645,1.0106740924605,1.01161899995681,1.01120368420761,1.01294678567984,1.01542608831481,1.01278310797051,1.0113899307234,1.01161146700971,1.01337853997098,1.01403501658839,1.01421294404049,1.01474259002981,1.01406667276137,1.01698950409139,1.0180563239579,1.01802852537037,1.01954940706371,1.0203496190584,1.02071234994665,1.0227790052062,1.02383135266763,1.0245258911314,1.02529395233259,1.02564110956403,1.02560796573961,1.02431787447772,1.02717947985853,1.02432269370256
459,1.00457836698553,1.01060883927696,1.01153285243144,1.01153871343934,1.0114941984914,1.01155631162755,1.012581826961,1.01278495516044,1.01365406543207,1.01335486673992,1.01517263248157,1.01771133039952,1.01500931984608,1.01354073748348,1.01376182406544,1.01695278735895,1.01771904230786,1.01796742840783,1.01862567514619,1.017821708366,1.02160059750303,1.02302050866392,1.0229928630997,1.02508646129944,1.02587779227052,1.02682527292748,1.02990143900774,1.03171867261445,1.03277720051344,1.03371900609684,1.03412253993619,1.03405354045714,1.03201846933175,1.03518205926272,1.03202326802224,1.00281076865988,1.00745998557893,1.00833618954658,1.00834206607401,1.00829740946536,1.00834675221535,1.00929015836846,1.00948909405748,1.01032950516504,1.00995812493638,1.01149558362177,1.0138062638798,1.01133167758103,1.01014461312917,1.01036643594509,1.01206558831835,1.01269552113167,1.01286125442951,1.0133595199471,1.01271479828626,1.01547348753342,1.01648341427982,1.01645558528392,1.01790157881731,1.01866216875841,1.01900639559058,1.02097110196587,1.02194488544861,1.02260505878989,1.02333977295811,1.02367558709119,1.02363686293567,1.02248469725213,1.02528316231205,1.02248953453757
460,1.00537304269424,1.01202118043271,1.01303160272801,1.0130374922659,1.0129930553061,1.01305874432456,1.01417831739746,1.01439494289743,1.01535244276234,1.01503808388772,1.01708828583513,1.01981715581699,1.01692529828759,1.01522368880035,1.01544445417777,1.01898510143182,1.01978779828638,1.02005474215443,1.02075587625659,1.01990935051961,1.02406685248477,1.0256175863622,1.02559005157022,1.02787211504876,1.02871621008394,1.02977716179798,1.03314490509479,1.0351759322952,1.0363383125506,1.03735910764813,1.03778880797138,1.03772572829692,1.03540846280919,1.03876635129436,1.03541327793196,1.00344474703108,1.00858515558987,1.00954339185297,1.0095492979791,1.00950470685709,1.00955727166611,1.01058731778799,1.01079973553166,1.01172831418351,1.01133107125391,1.01307179853808,1.01554885517205,1.01290816529943,1.0115173470586,1.01173891257851,1.01365014680429,1.01430218363581,1.01447764939664,1.01500200847152,1.01433145684056,1.01737929179465,1.0184823706625,1.01845463610802,1.02002897033389,1.02084101992361,1.02124047233791,1.02339225539779,1.02449929742862,1.02522564958026,1.02602105082941,1.02637713524805,1.02634772571671,1.02499671332592,1.02796145050738,1.0250015698433
461,1.00583556334384,1.01284333815867,1.01390760039483,1.01391350011253,1.01386910815213,1.01392822946278,1.01509723883871,1.01532019058391,1.01631921795864,1.01600590529655,1.01818729929286,1.02102347581216,1.01802450075309,1.01619133844305,1.01641190166234,1.02017605232314,1.02099921978675,1.02127660003065,1.02200189031252,1.0211313977242,1.02551647032835,1.02714607103582,1.02711858593332,1.02951470190479,1.03038905258746,1.03152107358609,1.03506658251322,1.03722199524666,1.03844440881064,1.03950954210699,1.03995397436976,1.0398937539755,1.03743351611777,1.04091830238067,1.03743832346817,1.00384068289875,1.00929084843671,1.0103062504097,1.0103121783016,1.01026762951593,1.01030911352054,1.01138279169629,1.0116040518357,1.01259041374861,1.0121539815611,1.0139670886537,1.01650299042876,1.01380361266735,1.01234013484078,1.01256155142703,1.01464665546614,1.01531852703973,1.01550561700266,1.01605323787485,1.01535959397981,1.01853866456687,1.01968632335571,1.01965864975903,1.02128871189089,1.02206775647852,1.02257021752798,1.02484450622832,1.02608978130124,1.02691117110177,1.02777033509762,1.0281434516709,1.02808099640539,1.02659982692114,1.02975610156157,1.02660469777868
462,1.00476918446198,1.01094789536414,1.01190745415254,1.01191338570161,1.01186891142828,1.0119327129537,1.01299494197141,1.01320566592348,1.01412419187749,1.01379182710985,1.01567301468596,1.01826342550485,1.01550981855656,1.01397769623846,1.01419877256238,1.01739835721544,1.01818094171727,1.01843755379424,1.0191147178386,1.01829196113418,1.02210005690485,1.02353604820695,1.02350849408754,1.02562464934901,1.02642723453071,1.02738130411217,1.03048868769805,1.03233371482754,1.03339978747367,1.03434916276937,1.03475487175127,1.03468818147058,1.03260252273367,1.03577058182854,1.03260737835248,1.00301215756442,1.00781995209712,1.0087373328669,1.00874327972201,1.00869866507893,1.00874614345613,1.00972466628532,1.00993383750803,1.01084083072442,1.01040112565582,1.01195986685792,1.01428742637969,1.01179607216023,1.01058761030205,1.01080942066783,1.01253077982039,1.01318114657106,1.01335888706289,1.01388082690769,1.01321256302812,1.01595811429607,1.01697029389616,1.01694255572077,1.01838535587462,1.0191040011934,1.01950498771357,1.02149538788973,1.02254145713327,1.02325513904078,1.02402291954534,1.02436572937532,1.02429705293495,1.02306997678065,1.02594486489862,1.02307487098699
463,1.0039910631146,1.00956537635933,1.010416242408,1.01042210293021,1.01037753663974,1.01044769104828,1.01140723445448,1.0116014937388,1.01241242960722,1.01211687701204,1.01376458865967,1.01616410725084,1.01360104637243,1.01230296598349,1.01252431348547,1.01545629813017,1.01619698126173,1.01643232543585,1.01706039354584,1.01628637988254,1.01978468922074,1.02110786388107,1.02108015828401,1.02303371374357,1.02379180915683,1.02464646311492,1.02750151684184,1.02916023840978,1.03013910915804,1.03102405950256,1.03140884038487,1.03133717339455,1.02949091240375,1.03249182609021,1.02949571596101,1.00240016549324,1.00673391151023,1.00754819749568,1.0075540719994,1.00750937833378,1.00756448932683,1.00845005347101,1.00864299654508,1.00944406960587,1.00905301923814,1.01041510460695,1.01258187134708,1.01025102026839,1.00923966659276,1.00946167987728,1.011047038531,1.01166962420816,1.0118345059278,1.0123239038339,1.01168789568274,1.01421748365853,1.01515558827495,1.01512771518362,1.01646946473943,1.01715165734642,1.01750329244344,1.01934332202497,1.02027650431427,1.02093522126538,1.02165499058474,1.02198254789562,1.02190907418818,1.02084113423211,1.02357307367156,1.02084597306267
464,1.00367259798486,1.00900067743228,1.00982100814296,1.00982580414931,1.00978085558908,1.00985109852497,1.01077555555719,1.01096521882579,1.01174830132783,1.0114509630066,1.01301500393168,1.01534946736575,1.0128508084557,1.01163602773125,1.01185627729774,1.01463394788248,1.01535969409532,1.01558795808484,1.01620211391357,1.01544100614302,1.01877627156722,1.02004225070367,1.02001337823615,1.02188514975812,1.02262090968184,1.02342440960652,1.02615162725531,1.02772424238801,1.02866053914252,1.02951200277611,1.02988549267194,1.02981075369422,1.02806086287173,1.03095445966952,1.02806479821366,1.00214706886443,1.00628586720778,1.00707101573544,1.00707582240292,1.00703075062839,1.00708618059817,1.00793944951144,1.00812767294876,1.00890014640132,1.00851292771732,1.00980407870392,1.01191619849092,1.00963936116503,1.00869852556511,1.00891941108044,1.01040770349188,1.01102076162964,1.01118183887374,1.01166368275357,1.01103424519734,1.01344061167805,1.01433783180413,1.01430879240673,1.01559494855884,1.01625773175698,1.01658021367012,1.01833615999631,1.01921458803947,1.01984429698436,1.02053708029653,1.02085558969879,1.02077906218162,1.01977457895654,1.0224084087327,1.01977854137895
465,1.0041910745646,1.0099226380059,1.01079640698896,1.01080017285227,1.01075492558956,1.01082039518302,1.0117951379311,1.0119904784091,1.01281314642872,1.01252352111291,1.01423755867872,1.0166980551678,1.01407304937473,1.01270729094794,1.01292611496519,1.01598525816978,1.0167254539705,1.01696166835629,1.01759657088011,1.01681406496035,1.02044399463099,1.02180563101646,1.02177571769439,1.02378678440598,1.02455751539379,1.02544950315158,1.02839428019703,1.03011925158319,1.03113504780132,1.03204540445363,1.03243862149756,1.03236670665363,1.03043930404136,1.03350876000677,1.0304423930231,1.00253995019323,1.00698387379991,1.00781850828224,1.00782228240873,1.00777690091605,1.00782672138012,1.00872376112873,1.00891741474643,1.00972777453781,1.00934137502804,1.01075887010953,1.01297773713115,1.01059379476196,1.00952571715878,1.00974522433598,1.01141170225642,1.01202965931896,1.0121930244708,1.01268442595214,1.01204472414504,1.01467054257147,1.01563336545231,1.01560326502931,1.01698106402914,1.01767266260708,1.01804476082279,1.01993925541569,1.02091312142101,1.02159722765465,1.02233589735841,1.02266963481936,1.02259575534564,1.02147619462202,1.02426593206497,1.02147930497293
466,1.00443695366612,1.0103604706201,1.0112687931148,1.01127152165567,1.01122595017687,1.01128779170976,1.01229107818751,1.0124914528942,1.01334931436489,1.0130417380811,1.01482349459651,1.01734266460334,1.01465856385987,1.01322430357639,1.01344181114782,1.01660663647775,1.01735763906675,1.01759988111057,1.01825114396926,1.01745151227012,1.02118814863232,1.02258694523492,1.02255595328094,1.02462138082287,1.02540894970926,1.02633023343526,1.02935695347747,1.03114341433716,1.03218635831121,1.03311701503921,1.03351621276134,1.03344640791927,1.03143589612201,1.03455566045632,1.03143813641686,1.00271140574753,1.00728910103663,1.0081544492576,1.00815718315137,1.00811147033384,1.00815682320853,1.00907710380294,1.00927516564433,1.01011659508105,1.0097115860776,1.01118233793652,1.01344809166321,1.01101681350252,1.00989474608209,1.01011296376766,1.01183206357687,1.01245532906153,1.01262158042877,1.01312290624377,1.01247248057089,1.01516436328852,1.01614834269537,1.01611714870052,1.01752455121322,1.01822878312443,1.01861140920543,1.02054754766229,1.02155366272787,1.02225153498294,1.02300262989071,1.02333961427489,1.0232676320928,1.02209964751615,1.02492626031979,1.02210190214099
467,1.0052357197789,1.01177866974564,1.01277542301484,1.01277960223929,1.01273458333553,1.01279791723338,1.01389759654366,1.01411096562695,1.01505087228016,1.01474074510124,1.0167594738997,1.01946805083423,1.01659558097768,1.01492456778279,1.01514340581947,1.01864201405412,1.01943512256202,1.01969805803824,1.02039387099387,1.01955119837401,1.02365070517474,1.02517912977976,1.0251497635603,1.02740131464306,1.02823921493081,1.02927661832505,1.0325938761785,1.0345904953811,1.03573474461206,1.03674004706458,1.03716407861743,1.03709995212811,1.03482551925751,1.03814135656643,1.03482894051424,1.00333833589367,1.00840053038003,1.00934916647306,1.00935335603914,1.00930818365065,1.00935385698899,1.01036134047816,1.0105722807398,1.01149485786419,1.01107486696924,1.01274655100517,1.01517224823789,1.01258200906082,1.01125934664206,1.01147896902705,1.01339079642536,1.01404181559459,1.01422017962794,1.01474920890206,1.0140725249277,1.01702705633536,1.01809954364637,1.01806996618805,1.0195979750955,1.02034433863938,1.02078928315359,1.02290712397021,1.02404501801715,1.02480989332272,1.02561840599954,1.02597426796247,1.02590781109602,1.02456096245903,1.02755864115105,1.02456441035732
468,1.00510027539532,1.01153923437574,1.01252330608203,1.01252607367646,1.01248057259117,1.01254461088283,1.01362544708808,1.01383829670044,1.01477776396209,1.01444181107647,1.01639954271864,1.01906249797659,1.01623488804486,1.01462417211808,1.01484143058054,1.01829419567431,1.01907685647329,1.01933520239722,1.02002365178916,1.01918712081877,1.02323342143163,1.02474142760312,1.024710546887,1.02693540910793,1.02776172099638,1.0287874432622,1.0320652824312,1.03403048501215,1.03516205393353,1.03615865367249,1.03658035553064,1.03651391377409,1.03428972379085,1.03759408118618,1.03429199396787,1.00323410810769,1.008216812844,1.00915398528804,1.00915675844375,1.00911110480193,1.00915793611979,1.01014873333026,1.01035927289878,1.01128221822742,1.01083825428505,1.0124564235847,1.01484263823722,1.01229112801408,1.01102125631799,1.01123928056791,1.01312837478152,1.01377157113575,1.01394689512764,1.01447166320084,1.0137980248546,1.01671641613361,1.01777550470594,1.01774440591368,1.019256803244,1.01999320549121,1.02043521276819,1.02253184665805,1.02365151076081,1.02440957084088,1.02521251206409,1.02556713094399,1.02549839778677,1.02418685996275,1.02717776488866,1.02418914522774
469,1.00580940416985,1.01279712523338,1.01386863432429,1.01387423326718,1.01382973923643,1.01388670478293,1.01505970205733,1.01528282440204,1.01628359587744,1.01597378339668,1.01817198422852,1.0210230276675,1.01800903331073,1.01615889959281,1.01637911963757,1.02008704120337,1.02090908699438,1.02118604201258,1.02191104844952,1.0210405776983,1.02539150630149,1.02700876974165,1.02698096127907,1.02935839320149,1.0302324819354,1.0313458272419,1.03485840174047,1.03699652666341,1.03820905388833,1.03926676412641,1.03970873418941,1.03964805891234,1.0371940865227,1.04064899685337,1.03719864978183,1.00380717257604,1.00923164356997,1.01025273188537,1.01025835790408,1.01021370601447,1.01025246751384,1.01132817924319,1.01154916382466,1.01253436376718,1.0121036876549,1.01393067113383,1.01647904096634,1.01376703871857,1.01228952591085,1.01251060179446,1.01454207090169,1.01521255849785,1.01539917474709,1.01594620595282,1.01525288580398,1.01839688614402,1.01953212855105,1.01950412853126,1.02111593578974,1.0218938767411,1.02237928851159,1.02462203752304,1.02585086218104,1.02666230100444,1.02751314769634,1.02788348941318,1.02782046331395,1.02634695889995,1.02947069173229,1.02635158294476
470,1.00525041796811,1.0118121109553,1.01281547107578,1.01281177948151,1.01276413805658,1.0128278111212,1.01391643709825,1.01412965038872,1.01508558827537,1.01474322123648,1.01677841385408,1.01952543396493,1.01661060255374,1.01491860064978,1.01512828045976,1.01870360288844,1.01947668966482,1.01973350094981,1.02043332057261,1.01958012987126,1.02373777477065,1.02527357325403,1.02523584470631,1.0275063326197,1.02834970010957,1.02938987915489,1.03272938944748,1.03474837466076,1.03590461359011,1.03692285490688,1.03734996225708,1.03728644840027,1.03496049924594,1.0382759815812,1.03495750094746,1.00336101117925,1.00844810528138,1.00940470324811,1.00940099552578,1.00935319251632,1.00939953223477,1.01039733089599,1.01060850382427,1.01154970482624,1.01109493574381,1.01278448775588,1.01524986522888,1.01261601519171,1.01127093878744,1.01148136636083,1.01347092821866,1.01410233795008,1.01427475909291,1.01480842659328,1.01412056098965,1.01713518678715,1.01821558609747,1.01817758947531,1.01972496352992,1.02047763216707,1.02092453171078,1.02306471070766,1.02422488494429,1.02500205436572,1.02582443544225,1.02618368218798,1.02611794278145,1.02471836826799,1.02771870087238,1.02471533280272
471,1.00598565210161,1.0131113930829,1.01418203243014,1.01418664705701,1.01414183917821,1.0142109952114,1.01539545978109,1.01562075395111,1.01663792274065,1.01631783975831,1.01854588268772,1.02142432804006,1.01838250230082,1.01650183953514,1.01672084200305,1.02057531373813,1.02140123117248,1.02168068555176,1.02241373997532,1.02153447870263,1.02601349653272,1.02767199505071,1.02764316137259,1.03008209071739,1.03097011421161,1.03212412919418,1.03573348615027,1.03794033803073,1.03918765864872,1.04027184797306,1.04072290242078,1.04066393508474,1.03812636826201,1.04165456496748,1.03813012749693,1.00398730009515,1.00955226456299,1.01057225162929,1.01057689013413,1.01053192364495,1.01060663125309,1.01172661297837,1.01195054230735,1.01295719996589,1.01255754049973,1.0145404503781,1.01722026728009,1.01437642499021,1.01274223873356,1.01296206917475,1.01499489243284,1.01561356801976,1.0157729241891,1.01626303026366,1.01562587151093,1.01901226443128,1.0201985623579,1.02016953041689,1.02185924054636,1.02266079913407,1.0231894323372,1.02555035628382,1.02682458088651,1.02763589081046,1.02843341766809,1.02880154563309,1.02873533677925,1.02725585110503,1.03045025238056,1.02725966330799
472,1.00598312390509,1.01310350045799,1.01418637120978,1.01419465793668,1.0141510746097,1.01422091459682,1.0154246699448,1.01565312326588,1.01668289965932,1.01636317689313,1.01860630915888,1.02148558690274,1.01844476719629,1.01655110648265,1.01677437070584,1.02051555062779,1.02132445687317,1.02159352787997,1.02229393941973,1.02145034734711,1.02593086122293,1.02758118026136,1.02755624302451,1.02997859965885,1.03086576575266,1.03200830204998,1.03559238059329,1.03778742772056,1.03903154363918,1.04011299036943,1.04056432551963,1.04050443884333,1.03795884557744,1.04145423812503,1.03796559545316,1.00395540492186,1.00949223832604,1.0105209072834,1.01052923149909,1.01048549155691,1.01055982186747,1.01169480074431,1.01192095563068,1.01293409414215,1.01253926258549,1.01453020353951,1.01720504004408,1.01436801266754,1.0127279169995,1.01295203900885,1.01486286065222,1.01546415673323,1.01561308611998,1.01607002099886,1.0154690671165,1.01884207032006,1.02001578079975,1.01999067171155,1.02165788944042,1.02245605471814,1.02297092668225,1.02529810160682,1.0265543570539,1.02735909301869,1.0281509176142,1.02851816232089,1.02845081436297,1.02697428676357,1.0301275763932,1.02698112210163
473,1.00613477307566,1.01337315789831,1.01448580995065,1.01449410023266,1.01445053178586,1.014515939332,1.01574733808708,1.01597970691175,1.01703507517639,1.01671156958025,1.01902367094179,1.02195955447853,1.01886219819429,1.01689944124948,1.01712263595966,1.02087770708222,1.02164964333565,1.02190018902359,1.02255749456828,1.02175705648169,1.02639462871648,1.02807625393604,1.02805133510154,1.03051890221709,1.03142144018493,1.032587313816,1.03623930901127,1.03847871541045,1.03973939227719,1.04083369900062,1.04128864590717,1.04123223621007,1.038644163897,1.04218962909632,1.03865091421227,1.00407707526859,1.00970834438657,1.01076589462351,1.01077422307782,1.01073049579219,1.01080052284553,1.01196193290674,1.01219201850246,1.01323082312044,1.01283022741941,1.01488506198386,1.01761236472872,1.01472293081784,1.01301883469595,1.01324289989141,1.01514112906421,1.01570325670998,1.01583238914195,1.01624362919411,1.01568840637231,1.01919893986924,1.02039625225811,1.02037115936225,1.02207127713939,1.02288351438917,1.02341126412546,1.02578570128264,1.02707080552303,1.02788486762294,1.02868487305781,1.02905439489374,1.0289904365894,1.0274888859769,1.03068744523849,1.02749572325183
474,1.00572749598246,1.01265041342657,1.01371225324124,1.01371900819712,1.01367489244721,1.01374036186934,1.01491581829283,1.01514046514082,1.01614858570174,1.01582713551665,1.01800904677899,1.02084313787481,1.01784664509493,1.01601351728173,1.01623511289348,1.01985638557419,1.02063420742061,1.02088834127263,1.02155763695843,1.02074379064222,1.02514156817578,1.02675351461635,1.02672692616413,1.02909708018265,1.02997002305296,1.03107893978023,1.0345805984655,1.03670926320213,1.03791577674687,1.03896967904998,1.03941101214911,1.03935110031959,1.03691240630844,1.04036840393861,1.03691791189926,1.00376830295753,1.00916142507319,1.01017220297188,1.01017898864342,1.01013471970474,1.01020465408364,1.0113148433659,1.01153761408025,1.01253191219582,1.01213564293229,1.01407487327041,1.01671226919465,1.01391184171444,1.01232271873547,1.01254513634866,1.01439194391913,1.01496947599643,1.01510764674699,1.0155420755838,1.01496227742194,1.01828637539292,1.01943654350802,1.01940977664247,1.02104792190728,1.02183534551335,1.02233475293553,1.02461750035784,1.02583598245629,1.02661662384039,1.02739004257613,1.02775003366753,1.02768296076868,1.02627864401074,1.02940413302701,1.02628421923486
475,1.0046691559539,1.01076927819048,1.01168813513474,1.01169495905156,1.01165077226418,1.01173497166006,1.01278192063824,1.01299037411947,1.013892113422,1.01356504807702,1.01540250082225,1.01795420302793,1.01523970537093,1.01375191445635,1.01397407688122,1.0171786046994,1.01795158661423,1.01820290112932,1.01886570135855,1.01805801302501,1.02187011352492,1.02330314385494,1.02327653122286,1.025389637526,1.02619068237564,1.02714484746713,1.03024882207325,1.03209021840893,1.03315185572612,1.03409690773808,1.0345017608143,1.03443673441308,1.032369353302,1.03556616363496,1.03237493769487,1.0029442326702,1.00769839234388,1.00857425121068,1.00858109292972,1.00853676912599,1.00862429395649,1.00961533226569,1.00982230974716,1.01071305360192,1.01032038017063,1.01194863895034,1.01433087699508,1.01178528807586,1.01050783869851,1.0107307069926,1.0123664181448,1.01296370492037,1.01311326870861,1.01357009222114,1.01296765103466,1.01583207818989,1.01685811007732,1.01683132270263,1.01829924325216,1.01902528628077,1.01944175247509,1.02147136134995,1.0225114768599,1.02319806719264,1.0238959915359,1.02422914011475,1.02415785695939,1.02299872867975,1.02590128042006,1.02300435766959
476,1.00566042672096,1.01253115117947,1.01357681289727,1.01358359954121,1.01353948815352,1.01360732074556,1.01476786130297,1.01498929820663,1.01597641393343,1.0156700214094,1.01782712436843,1.02064078409973,1.01766470896121,1.01585646500623,1.01607813070678,1.01970354552097,1.02051937453449,1.02079256445967,1.02150609981189,1.02064802572279,1.02492589316854,1.02651756280295,1.02649100092906,1.02883109001829,1.02969853311655,1.03078521275371,1.0342381701782,1.03633385564367,1.03752418086771,1.03856486541291,1.03900167759131,1.03894093195259,1.03654037238689,1.03996279721443,1.03654590503437,1.00371899286805,1.00907381923392,1.01006908956486,1.01007590671617,1.01003164353717,1.01010394538751,1.01120005057948,1.01141967746886,1.01239341507512,1.01201266983371,1.01392971178558,1.01654880715254,1.01376667228247,1.01219980124024,1.01242228157287,1.01428817678351,1.01490406843448,1.01506148110316,1.0155405768653,1.01491613072268,1.01813419044687,1.01926884843057,1.01924210990303,1.02085771763695,1.02164051168398,1.02212397564701,1.02437060706263,1.02556564431193,1.02633460131794,1.02709779430189,1.02745414390865,1.0273863191296,1.02600884782694,1.02910427406953,1.02601444965301
477,1.00510235171051,1.0115392516693,1.01252837706527,1.01253512992964,1.01249095787328,1.01256384966472,1.01366878531787,1.01388500150587,1.01483775256373,1.01450779176749,1.01649566431203,1.01917086903138,1.01633301084042,1.01469441563997,1.01491629663826,1.0182496739879,1.01904613154652,1.01930941435704,1.02000010294914,1.01916462910314,1.02313718043155,1.02462922682572,1.02460257969583,1.02679979714044,1.02762855875582,1.02862731331531,1.03185818455966,1.033793140109,1.03490067887832,1.03588115436394,1.03629787975074,1.03623513275533,1.03403640612155,1.03730378967334,1.03404192899361,1.00327274466166,1.00828160820805,1.00922295012697,1.00922972144752,1.00918540407062,1.00926168036649,1.01030505658956,1.01051925799499,1.01145742724892,1.01105971206354,1.01282158908439,1.0153136487261,1.01265834588817,1.01124696343594,1.01146959256111,1.01315032728196,1.01375994730229,1.01391511249173,1.01438677148466,1.01376955513507,1.01674288900185,1.01780528368505,1.01777845114079,1.01929506519507,1.02004366391551,1.02047666811244,1.02257489131497,1.02366486226008,1.02437676530941,1.02509631092188,1.02543720658795,1.02536778704806,1.02412930932351,1.02708522570602,1.02413487831096
478,1.00347217387756,1.00864289390351,1.00943154725248,1.00943829197971,1.00939397525636,1.0094782341309,1.01038816722372,1.01057664717213,1.01134764910507,1.01104631526418,1.01254911894825,1.01482726813984,1.01238581889348,1.01123354255538,1.01145614574614,1.014110419206,1.01482989164988,1.0150539620573,1.01565389433862,1.01490854681297,1.01814066902436,1.01937397488359,1.01934715736743,1.02117288614101,1.02189573736838,1.02267363687691,1.02533138705234,1.02684404091121,1.02774672236449,1.02857392975402,1.02893960352772,1.0288661667355,1.02722682808841,1.03013877201781,1.02723236066667,1.00200614342716,1.00603394848592,1.00678741796933,1.00679417812147,1.00674974455493,1.00683549350174,1.0076983016911,1.00788540687271,1.00864627441776,1.00829116507779,1.00961905491409,1.01175557792881,1.00945528093526,1.00847889836693,1.0087021045305,1.01002225156294,1.01059511730186,1.01073430898063,1.01116233596473,1.0105882708997,1.01300868291241,1.01389564156245,1.01386867482426,1.01514564409784,1.01580460756786,1.01612535294601,1.01786959587553,1.01870224028589,1.01928634948964,1.01990327409758,1.02020780356896,1.02012902423972,1.01925843907601,1.02191460914332,1.01926401027406
479,1.0035531467776,1.00878689788395,1.00957194100546,1.0095784586997,1.00953407272958,1.00962010852946,1.01053028603906,1.01071640343575,1.01147259662174,1.01119897341703,1.01273177467503,1.01503525932448,1.01256839124627,1.01138593007874,1.011608236717,1.01434928441708,1.01506769163049,1.01529137196171,1.01589090314854,1.01514580327209,1.01845518717405,1.01971032747919,1.01968327813388,1.02153929936574,1.02227321374953,1.02306540321442,1.02576784492588,1.02731936514053,1.0282419870662,1.02908470607847,1.02945638661573,1.02938219541909,1.02767572771066,1.03059700835952,1.02768107297799,1.00206457277963,1.00613778107277,1.006887140885,1.00689367359244,1.00684916880432,1.00693676028339,1.00779921836061,1.007983943366,1.00872987096022,1.00840179475157,1.00975747030201,1.01191754555898,1.00959360562828,1.00858926422335,1.00881218204355,1.01019778180326,1.01076751464748,1.01090511959055,1.01133032378126,1.01075891789537,1.01324306448656,1.01414626084858,1.01411905863857,1.0154174282392,1.01608644767892,1.01641402764149,1.018188112464,1.01904821326804,1.01964691380968,1.02027583380404,1.02058535917846,1.02050572583046,1.0195817882178,1.02224381934358,1.01958717113126
480,1.00265097187433,1.00718599976817,1.00793280590267,1.00793821750839,1.00789338723769,1.00795378154766,1.00878525997778,1.00896109982966,1.00965210305634,1.00937705076511,1.01071202207364,1.01285750594254,1.01054775591268,1.00956314428678,1.00978455048531,1.01193186503681,1.01261459655808,1.01282058807768,1.01338178948767,1.01267373821334,1.01542331491184,1.01648820873812,1.01645988107657,1.01803801756138,1.01869864404589,1.01931601238237,1.02158443971513,1.02281345467431,1.02357914112741,1.02429552815633,1.02462431459729,1.02453647676756,1.02328822822048,1.02596779635264,1.0232926779185,1.00138213111538,1.0049285383997,1.00564536467913,1.00565078692933,1.0056058543351,1.00566634806753,1.00645620037395,1.00663075407359,1.00731236150313,1.00699059440352,1.00817181903235,1.01019280220845,1.0080071388984,1.0071771248344,1.00739905189049,1.00839645432308,1.00895282983052,1.00908569136713,1.00949873795961,1.00893829687423,1.01098653500988,1.01175248747858,1.01172402405575,1.01282872012234,1.01343386484454,1.01365738133416,1.01513813616554,1.01578244951601,1.01627410168677,1.01680934107809,1.01708535656466,1.01699288753117,1.01640252620776,1.01885695532915,1.01640700267633
481,1.00506409132016,1.01147239465816,1.01239707593975,1.01240254458634,1.01235793831979,1.01247133080563,1.01356175677571,1.01377060585448,1.014678187248,1.01441013169518,1.01643292462334,1.01914113224641,1.01626962086538,1.01459539515933,1.01481580242628,1.01824247658198,1.01902361950829,1.01927984922946,1.0199571220264,1.01913399575517,1.02318879980248,1.02469425397398,1.02466624259212,1.02687749990818,1.02772617934414,1.02870914128546,1.0319485213093,1.03392646435266,1.03505502543792,1.03604824217952,1.03646872821602,1.03640388980081,1.0340434643625,1.03721064120396,1.03404793867238,1.00322367761589,1.00819695430419,1.00905474543094,1.00906022840437,1.00901547370634,1.00915102462769,1.01017532551905,1.01038489491261,1.01129566768836,1.01091893605501,1.0126603142537,1.01513964695118,1.01249640240351,1.01110483011228,1.01132598974852,1.0131255226414,1.01370261575236,1.01384221217308,1.01428036992478,1.01369557451137,1.0167771020748,1.01784871954083,1.01782051278705,1.01933509734155,1.02006208687693,1.02052455682176,1.02263767243191,1.02378404076224,1.02453038846844,1.02527462607789,1.02561677993563,1.0255514641198,1.0241275290315,1.0269380675997,1.02413203913055
482,1.00314600285248,1.00807223241307,1.00892997681475,1.0089276344188,1.00888026477439,1.00894118812263,1.00987015274791,1.01006799140778,1.0109192937785,1.01051737285646,1.01206044040424,1.01440110564064,1.01189252909896,1.01069494277987,1.01090708129877,1.01308017488338,1.0137519076631,1.01395639998158,1.01453201933304,1.0138032872603,1.01671941741166,1.01783262450259,1.01779607110355,1.01945164509482,1.02016227270236,1.020777432614,1.02313734346495,1.02447358902876,1.02525309601435,1.02599507051544,1.02632740252425,1.0262609980005,1.02471537869583,1.02725040608891,1.024713464561,1.0017887407442,1.00565806668024,1.00646861125745,1.00646626127229,1.00641877540457,1.00649424601482,1.00737393944274,1.00757269100309,1.00842886008404,1.00794148078148,1.00927070824538,1.01143748377385,1.00910233279408,1.00811949987513,1.0083321761805,1.00930980330417,1.00983118380383,1.00994969974659,1.01034921530881,1.0097959784411,1.01199721468338,1.01279150230747,1.01275476351597,1.01389813137015,1.01451938801696,1.01475182960805,1.01628409710571,1.01701119445865,1.01751063561172,1.0180702247346,1.01834514942282,1.01827854730771,1.01741350430687,1.0196820443519,1.01741157273718
483,1.00222530589192,1.00643632835456,1.00707629853614,1.00707509284327,1.00702801655917,1.00708835602929,1.00780454003806,1.00796445119743,1.00856578439902,1.0082873257346,1.00938087650225,1.01134902965091,1.00921308926484,1.00846651160219,1.00868044648148,1.01103950058271,1.01160787896016,1.01175961650962,1.01221016478076,1.01160711831587,1.01459577622502,1.01568343132863,1.01564801739791,1.01727594695794,1.01791812769383,1.01860468733085,1.02096874332806,1.02228732824108,1.02312140915746,1.02388602688356,1.02423100456511,1.02414034472057,1.02273336350144,1.02544485663175,1.02273238154286,1.00099566136767,1.00425019043307,1.00485268351244,1.00485147355097,1.00480429274511,1.0048749763618,1.00555132351497,1.00571156708938,1.00631408645314,1.00597145829608,1.0068968318079,1.00872855069493,1.00672863051306,1.00615105277034,1.00636547650993,1.00761607225301,1.00805943073153,1.00813971257948,1.00844374401191,1.00798666571401,1.01028826170854,1.01108004165019,1.01104446344208,1.01219781703284,1.01275944392492,1.01308807100463,1.01468336796932,1.01543662010034,1.01601018430775,1.01660436611813,1.01689557398359,1.01680453459893,1.01602918285925,1.01848573045956,1.01602819116309
484,1.00085450859439,1.00400771226585,1.00451434429443,1.00450910392405,1.0044605634955,1.00454255872512,1.00513258945113,1.00527924689235,1.00580197370197,1.00547825466709,1.00623503110156,1.0079407896291,1.00606470690949,1.00565360998414,1.00586344530329,1.00746999069363,1.00801086871387,1.00815033749832,1.0085820963593,1.00799394493492,1.01014545694076,1.01096773871271,1.01092784855122,1.01217469202174,1.01273266892321,1.01315349335986,1.01490802124014,1.01576434560567,1.0163497664584,1.01693835945602,1.01722181960933,1.01713084189299,1.01634486791342,1.01870676770923,1.01634055716621,0.999933309460291,1.00237082016237,1.00285162883417,1.00284637890113,1.0027977577757,1.00288317030917,1.00344204499555,1.00358827729106,1.0041075179121,1.00374166186729,1.00437489391257,1.00598050526613,1.00420425410677,1.00391731840503,1.00412751477935,1.00490960263301,1.00536018823634,1.00544815603564,1.00577410687404,1.00529134243433,1.00692319825291,1.00752463911181,1.00748461094338,1.00837829427347,1.00887590959735,1.00903095553908,1.01021383734397,1.01065248086589,1.01104469774539,1.01150609932885,1.01174921717943,1.0116578452155,1.0113348030236,1.01349553414393,1.01133046913833
485,1.00310750316034,1.00800634912696,1.00877810092494,1.00877302302814,1.00872473426287,1.008843760054,1.00974806292158,1.00993790926773,1.01074311226537,1.01039170075661,1.01194610985327,1.01430491593488,1.0117768157882,1.01056635788023,1.01077533938394,1.01310355340003,1.01376954366375,1.01397252068214,1.01455096711995,1.01381714208084,1.0168185479547,1.0179465135708,1.0179070482185,1.01957408111746,1.02030139145897,1.02090124684879,1.02326628841753,1.024631892322,1.0254706388356,1.0262435920452,1.02659062120518,1.02649882137406,1.02482951569211,1.02722595560458,1.02482535814337,1.00172432503238,1.00554625880397,1.00626974287883,1.00626465044631,1.00621624092982,1.0063483235801,1.00720121739413,1.00739135133426,1.00819734799895,1.0077645808768,1.00910360627281,1.01128732658467,1.00893383532102,1.00793968863065,1.00814921051781,1.00926484921259,1.00977988945575,1.00989665339094,1.01029832066789,1.00974064654632,1.01201058831451,1.01281422739995,1.01277455859977,1.01392145747182,1.01455736756263,1.01476945106409,1.01629444917616,1.01704074947412,1.01759442246548,1.01818107499703,1.01846934710822,1.01837704758041,1.0174050995458,1.01952937632438,1.01740090793663
486,1.00430649755871,1.01013328275134,1.01105286922114,1.01105068603501,1.01100346697677,1.01107310265619,1.0120805727577,1.01228063127537,1.01314697846362,1.01283905882097,1.01467937882714,1.0172626439632,1.01451197659835,1.013016390307,1.0132282246836,1.01621126354923,1.01690308862862,1.01711800378578,1.01771717781052,1.01696549426975,1.02069232375008,1.02205682202509,1.0220205855775,1.02403512451839,1.02482682264104,1.02568595234689,1.02861575261839,1.03036162946782,1.03138788524249,1.03230520861565,1.03269968740691,1.03262436022993,1.03058070459257,1.03351907701658,1.03057892996019,1.0026455555778,1.00717802183744,1.00803798119264,1.00803578860585,1.00798842779522,1.00807708508715,1.00902447567445,1.00922516933923,1.01009434411101,1.00968786096981,1.01127292069416,1.01364866506879,1.01110495475688,1.00986573881035,1.01007822756542,1.01159597622821,1.01210620810051,1.01221735408526,1.01260382764889,1.01206410468624,1.01490755952259,1.01588032556292,1.01584386355452,1.01722955184612,1.01791161346223,1.01830061488098,1.02021378576074,1.02120981177241,1.02189131818456,1.02258388738237,1.02290760761151,1.02283180213203,1.0216310795068,1.02424446171584,1.021629283637
487,1.00410289474084,1.00977519744687,1.01064889253887,1.01064271263872,1.01059414239814,1.01065686414866,1.01160425378357,1.01179519889856,1.01261073516322,1.01230942493463,1.01403745670434,1.01654114746509,1.01386795669634,1.01248256126967,1.01268985557411,1.01578681589967,1.01646408845124,1.01667363284676,1.01726963690127,1.01651774557181,1.02025073456116,1.02161205828361,1.02157155309841,1.02359321040875,1.02436985168938,1.02525338600527,1.02820357113253,1.02995299813574,1.03097667273594,1.03189263760114,1.03228525914295,1.0322142218429,1.03021403312606,1.03324417437352,1.03020899088962,1.0024731527836,1.00687569440696,1.00769256770453,1.00768636695524,1.00763765372474,1.00771884408553,1.00860921935857,1.00880086712748,1.00961972004921,1.00922372045997,1.01070847344488,1.01301452046379,1.01053841533616,1.00939737942162,1.00960530111663,1.01125447106625,1.01175518284813,1.01186382012665,1.01225307308145,1.01170719044487,1.01456509750571,1.01554004299635,1.01549929068907,1.01690062500651,1.01756988545031,1.01798852321048,1.01993522240133,1.02094470404666,1.02162813562362,1.02232232680512,1.02264513204663,1.02257368361403,1.02140408593767,1.02411275390383,1.02139899481685
488,1.00320140084336,1.0081735040072,1.00895148690359,1.00894584334335,1.00889737392121,1.00897040108972,1.00982895893216,1.01001039342103,1.01076216140636,1.01043831552652,1.0119052522978,1.01419355233325,1.011735668673,1.01061235696118,1.01082066964135,1.01344772739353,1.01408760352173,1.01427779010639,1.01482778408924,1.01412198842401,1.01738378345215,1.01858514069686,1.018545096712,1.02033462710036,1.02104756928374,1.0217901320592,1.02438084080403,1.02586347054346,1.02675682785957,1.02757407343399,1.02793455757707,1.02785459548469,1.02621351124499,1.02902244848955,1.02620889570324,1.00182411524058,1.00572369559413,1.00645819297846,1.00645253344384,1.00640394355497,1.00649284908057,1.00730722531657,1.0074904408304,1.00825272733433,1.00784100872524,1.0091051613707,1.01122875757883,1.00893510719902,1.00801549375474,1.00822433862537,1.00960702808056,1.01009630327475,1.01020021775991,1.01057385259415,1.01004378602574,1.01255996804638,1.01343114430666,1.01339089299078,1.01464890045956,1.01527147543316,1.01561345586428,1.01734338967131,1.01819230018528,1.01879486122937,1.0194233360642,1.01972457840719,1.01964458611035,1.01870761863571,1.02124340767563,1.01870296509405
489,1.00376033778922,1.00916439948035,1.009989207354,1.00998549426647,1.00993771626096,1.01001974196793,1.01094189968923,1.01113206335244,1.01193689207429,1.01161159868441,1.01322558214727,1.01562800839177,1.01305717860491,1.01178750482943,1.01199781713288,1.01489063013608,1.01557317402588,1.01578401816667,1.01637740652486,1.01563004250389,1.01913007270044,1.02042603364072,1.02038811205165,1.02231421730486,1.02306605079053,1.02389192864671,1.02669503491025,1.02832523369557,1.02928458868539,1.03015667191313,1.03053583759082,1.03046408581373,1.02864318167645,1.03161432989198,1.02864015290652,1.0023099299399,1.00658380265876,1.00736452159176,1.00736079648639,1.00731289355397,1.00741495828598,1.00829431366514,1.00848776824304,1.00931287273913,1.00888406527982,1.01028346632321,1.01251155300868,1.01011457246254,1.00906044121276,1.0092713166157,1.010833553089,1.01135176750669,1.0114682504817,1.01186921316793,1.01131361655165,1.01403260256528,1.01497799314665,1.01493986369693,1.01629969612276,1.01695652672288,1.01735389269006,1.01923904087357,1.02019288447769,1.02084288428538,1.02151544660817,1.02183229754563,1.02176092525085,1.02068672977232,1.02337631229557,1.02068367269742
490,1.00325358075793,1.00826441590471,1.00903482863068,1.00903105858375,1.00898321768533,1.00906219103098,1.00992439737835,1.01010633173197,1.01085733507547,1.01053721664606,1.01199908825899,1.01427718155442,1.01183045441385,1.01071325123982,1.0109237239025,1.01359668623759,1.01424904985491,1.01444459291381,1.01500267262388,1.01429036986121,1.01757320898119,1.0187890455061,1.01875100546619,1.02056070984917,1.02128177558691,1.02203493634686,1.02465661874465,1.02615493954687,1.02705451981031,1.02788289036232,1.02824776144384,1.0281723102626,1.02651586545243,1.02938677428962,1.02651278578157,1.00196643779176,1.00597443725982,1.00671071713038,1.00670693644634,1.0066589847236,1.00675736702263,1.00758703504918,1.00777353848409,1.00855325765998,1.00813019441025,1.00940508155265,1.01153129992297,1.00923601437431,1.00830664454906,1.00851761524116,1.00998084585927,1.01048454336432,1.01059445192459,1.01097845967001,1.01043964019565,1.01302239086263,1.01392195635812,1.0138837301256,1.01518050361244,1.01581762330916,1.01617973612352,1.01796858742117,1.01885365865448,1.01947366720564,1.02012291598325,1.02043212542705,1.02035747150541,1.01937039971984,1.02199236489756,1.0193672945562
491,1.00419985563281,1.00994572877831,1.01080892615085,1.01080458013098,1.01075662869238,1.01085131330722,1.01182858814302,1.01202507579119,1.01287277699202,1.01255593333618,1.01432935274232,1.0168644834785,1.01416081495674,1.0127309944035,1.01294037157984,1.01602108295188,1.01662652637132,1.01679910436942,1.01730490418413,1.0166447551678,1.02060290311744,1.02200107160776,1.02196253241437,1.02403521027424,1.02482986229523,1.02574072491467,1.02876862675361,1.03056808672991,1.03161424533548,1.0325507207792,1.03295149526708,1.0328819394758,1.03082600040401,1.03393427290992,1.03082245933796,1.00266274992895,1.0072105126788,1.00802705655924,1.00802269584667,1.0079746115886,1.00809158082552,1.00902416160573,1.00922451259605,1.0100961520728,1.00966618690343,1.01121060607594,1.01355965449445,1.01104154869444,1.00984174235082,1.01005171243405,1.01171810840955,1.01215134989006,1.01222499470234,1.01252914780897,1.01206994663875,1.015190623448,1.01621463235805,1.0161758687885,1.01764359994256,1.0183372326659,1.01878963057876,1.02083642367548,1.02191204654371,1.02262738232587,1.0233508273679,1.02368514945893,1.02361609134904,1.02235998458026,1.02517149277597,1.02235640879139
492,1.0030127200464,1.00783654574431,1.00858307426809,1.00857946167331,1.00853165245601,1.00860679974165,1.0094422454528,1.00961488861042,1.01030492951025,1.01005386827248,1.01151123806595,1.01378562242103,1.01134260243064,1.01023015739479,1.01044091560759,1.0129803588746,1.013560718966,1.01371993344886,1.01419326497882,1.01356573222623,1.01688120658786,1.01806841905337,1.01803052147713,1.01979334815569,1.02050497889603,1.0212248191654,1.02377137144185,1.02523974514439,1.02613874253184,1.02695472876471,1.02731606455978,1.02722869279213,1.02555643637808,1.02824799060723,1.02555348391257,1.00173854193895,1.0055700369545,1.00628125889612,1.00627763619098,1.00622971724253,1.00632155848628,1.00712155956622,1.007297679467,1.00800933839364,1.00766375005358,1.00893475499078,1.01105775988233,1.00876568871005,1.00784045278404,1.00805170662255,1.00941044344876,1.0098493894861,1.00992729196634,1.01023500446135,1.00977251054398,1.01238738775846,1.01326286726972,1.01322478651538,1.01448337429583,1.01511150419,1.01544826592709,1.01717676414705,1.01804220108485,1.01866560887273,1.01930405085183,1.01960999770229,1.01952308366626,1.01851491472523,1.02095703520555,1.01851193811698
493,1.00158226568049,1.00529992526514,1.00594322965628,1.00593701474441,1.00588821578263,1.00597235450186,1.006691635555,1.00685863299942,1.00751640243313,1.00714876380862,1.00821178179314,1.01017175474706,1.00804130128317,1.00732277521218,1.00753111997236,1.0091735198938,1.00977567528264,1.00994663843527,1.01045370176189,1.00978970863802,1.01204456070043,1.01292228253211,1.01288142050985,1.01420272456536,1.01479926066982,1.01523851003773,1.01709385497848,1.01804149625109,1.01866390755529,1.01927693222888,1.01956866178788,1.01947662116229,1.01852068150992,1.02079516303169,1.0185155721921,1.00066559881292,1.00366988211306,1.00429174134707,1.00428551525716,1.0042366358285,1.0043314209393,1.00502696348625,1.00519726007507,1.00587577623707,1.00543341844865,1.00636046874414,1.00821000308375,1.00618967450761,1.00560772433912,1.00581642233637,1.00659946941645,1.00709621208522,1.00720644761472,1.0075900945603,1.00704909016606,1.00880548520348,1.00945836993451,1.0094173658761,1.01037417339045,1.01091106423215,1.01107248138757,1.0123362885993,1.01285063117761,1.01327530431402,1.01376136558747,1.01401355782485,1.01392213362045,1.01343380593774,1.01552503969613,1.01342866902828
494,1.00222043697022,1.00642794028214,1.00704229269494,1.00704083379817,1.00699367151924,1.00707542128409,1.00778834276739,1.00794297144261,1.00851049907075,1.00828884825563,1.00943179163083,1.01144153593938,1.00926388655193,1.00846776206599,1.00868140183485,1.01105461464919,1.01167557262421,1.01185385082861,1.01236667706542,1.0117011568103,1.01455540766783,1.01562699255735,1.01559130653523,1.01719324322036,1.01785118653517,1.0184888805509,1.02079512344406,1.02205570665742,1.0228444831577,1.02358569132675,1.0239218187453,1.02383987575089,1.02251861840519,1.02521160276514,1.02251742835038,1.00108184715307,1.00440324346632,1.00498813043848,1.0049866670841,1.00493940808852,1.00503372555775,1.00571596774039,1.00587316612703,1.00645650631808,1.00615827753524,1.00714498197633,1.00902795416769,1.00697669555356,1.00633756659811,1.00655165538767,1.0078646341241,1.00836137073526,1.00846827880925,1.00883558288653,1.00831507117578,1.0105379903659,1.01133089284085,1.01129505242152,1.01244699965363,1.01303058226175,1.01332616730988,1.01490226413257,1.01562643216886,1.0161695160675,1.01675190368813,1.01703835314175,1.01695672956477,1.0162238596865,1.01868628270434,1.01622265924733
495,1.00273517468788,1.00734251388291,1.00804996055257,1.00804771526804,1.00800033736983,1.00808614598088,1.00889089406786,1.00906454185881,1.00975791532533,1.00945092568271,1.01075953021792,1.01290735719794,1.01059145242125,1.00962878893609,1.00984126641365,1.01226656052675,1.01292790442013,1.01312702227788,1.01368999975915,1.01297386656405,1.01592388572176,1.01704342940615,1.01700695333128,1.01867820820606,1.01935891982691,1.02003268022325,1.02244284641006,1.02378594560545,1.02460553576834,1.02537200872699,1.02571655283252,1.02563724456526,1.02419359420614,1.02692536495287,1.02419176038435,1.00149631298282,1.00513907961923,1.00581102914983,1.00580877717076,1.00576129345814,1.00586200175388,1.00663066818576,1.00680691135413,1.00751618974638,1.00712408110303,1.00825386125091,1.010256466882,1.00808536570073,1.00730235112098,1.00751531558811,1.0088017887875,1.00932489078478,1.00944464349439,1.00984570613711,1.00929092800285,1.01156874027177,1.01238853960054,1.01235189262749,1.01353938414493,1.01413910856164,1.01444657488235,1.01607255760753,1.01683911009064,1.01739466237912,1.01799045215914,1.01828160078412,1.01820256675932,1.0173934279058,1.0198791218023,1.01739157839654
496,1.00359694932087,1.00887010306864,1.00966034448403,1.00966102025582,1.00961469050476,1.00969974483149,1.01060101350259,1.01078614687414,1.01154861903721,1.01126020484728,1.01281234642107,1.01515019636349,1.01264606329488,1.01144088243244,1.01165637707142,1.01449052170945,1.01519076612477,1.01540825811742,1.01600695096941,1.0152578643831,1.01865123870796,1.01992164039419,1.01988837548687,1.02177267024179,1.02251325226832,1.0233180033655,1.0260599708393,1.0276455927983,1.02858836830334,1.02944534687964,1.02982072167753,1.02974632956084,1.02798762386369,1.03093644037271,1.02798818631708,1.00215727158046,1.00630883038115,1.00705455048327,1.00705522567508,1.00700877559129,1.00711238444664,1.00796978578656,1.00815754191853,1.00893592648829,1.00855026711823,1.0098910646872,1.01205719624688,1.00972430059743,1.00873142448461,1.00894749276083,1.01046836011569,1.01100716430899,1.01113204006683,1.0115416170473,1.01098100895624,1.01359939351484,1.0145233339994,1.01448988774966,1.01581536481666,1.01646152237197,1.01684435985448,1.01868094715666,1.01959979707668,1.02023718550239,1.02089663250469,1.02121019284216,1.02113599270227,1.02011532494906,1.02278226380716,1.02011588705438
497,1.00339752917285,1.00851409514557,1.00929479640135,1.00929747387199,1.00925179473526,1.00933843861995,1.0102341689034,1.01041960697669,1.01117956816488,1.01088353967637,1.01239396828076,1.01469143449671,1.01222861466566,1.01106643169118,1.01128433567762,1.01393376466016,1.01462487655635,1.01483670831933,1.01541764970651,1.0146878892746,1.01794388209124,1.01916869780338,1.01913754042841,1.02095307448296,1.02167944385718,1.02243774907374,1.02507134233018,1.0265809998714,1.02748085707255,1.02830653796459,1.02867182565547,1.02859738621389,1.02692392086673,1.02978018125334,1.02692612279137,1.00199480165683,1.00601876362983,1.00675540138303,1.00675808340893,1.00671228861476,1.00681609024635,1.00766766552872,1.00785530374769,1.00862844535089,1.00823969977703,1.00954244174712,1.0116711271998,1.00937662107093,1.00842306601119,1.00864153632636,1.01001903112105,1.01055388185493,1.01067612202908,1.01107397750172,1.01052668902976,1.01302877112041,1.01391729905948,1.01388597618657,1.01515959461152,1.01579389697867,1.01614376867193,1.01789977684463,1.01876339457915,1.01936709629119,1.02000090225786,1.02030607275862,1.02023172939443,1.01927432481962,1.0218547402259,1.0192765388369
498,1.00436147173285,1.01022643292203,1.01112360171761,1.01112623833583,1.01108062955242,1.01115736887689,1.01216286010901,1.01236247131096,1.0132155120423,1.01292021508289,1.01472058850422,1.0172555534513,1.01455559509793,1.01310270328469,1.01332012939382,1.01639226969559,1.01708978486626,1.01730517641785,1.01789425727472,1.01715668815517,1.02096025107549,1.02235492364963,1.02232382635549,1.02438594992082,1.02517792106319,1.02608949370995,1.02910699966969,1.03088522512977,1.03191775015981,1.03284186852108,1.03323952617596,1.03317127303008,1.03118852996767,1.03433786165481,1.03119069525577,1.00273145322871,1.00732594489802,1.00816823858327,1.00817087993895,1.00812513690253,1.00822297500454,1.00917471296027,1.00937639530251,1.01024159974635,1.00984052302,1.01139505026749,1.01373014617564,1.01122951450862,1.01002356045051,1.01024164268906,1.01184808038743,1.01236446318116,1.01247609531657,1.01285295522488,1.01232689722699,1.01525735881275,1.01626276881633,1.01623147956938,1.01766679514929,1.0183514302228,1.01879172029842,1.02079452952782,1.0218249942301,1.02251464097144,1.02321643823807,1.02354439323436,1.02347611271538,1.02232580118302,1.02515733927751,1.02232797925249
499,1.00520479165181,1.01172447023655,1.01271027016878,1.01271360989128,1.01266830809931,1.01275197970907,1.01385927349272,1.01407427002098,1.01502655965018,1.01470715310788,1.01674498346085,1.01947202471714,1.01658066985617,1.01489008107357,1.01510794929222,1.01854742679726,1.01929536852253,1.01953602171919,1.02018199267339,1.01938844338743,1.02356625946063,1.02509678065243,1.02506651946657,1.02732278610999,1.02816975442201,1.02919801519559,1.03251597683185,1.03451601333656,1.03565693682041,1.03666409785324,1.03708993431207,1.03702796217243,1.03474440043127,1.03809117883178,1.03474713694972,1.00339765234653,1.00850786345807,1.00943090510494,1.00943425190506,1.00938880227916,1.00949760252829,1.01054476211253,1.01076216567708,1.01172866259099,1.01128983565316,1.01305154989741,1.01555403755178,1.01288663758214,1.01147337255185,1.01169196816314,1.01350840258622,1.01405246147088,1.01417631554649,1.01458342750645,1.01402795546136,1.01724552618996,1.01834525909666,1.01831479036913,1.01987709393247,1.02060485165217,1.02111185114171,1.02330652308469,1.024477895804,1.02523907274946,1.02600027903947,1.02634906367352,1.02628710404336,1.02492758193236,1.02792667085802,1.02493033715229
500,1.00363521570972,1.00893776225148,1.00977052855714,1.00977162371484,1.0097254388939,1.00981572848871,1.01076094622619,1.0109601685808,1.01181341205486,1.01142718927376,1.01299503804162,1.01534436177725,1.01282899409291,1.01160828706109,1.01182423427781,1.01447180774905,1.01519015485145,1.01541652845871,1.01603489525999,1.01526648367159,1.01852501166723,1.01976446329716,1.01973163995909,1.02157137862905,1.02230539599137,1.02307533500959,1.02574430053688,1.02727575113868,1.02817973585395,1.02901071128369,1.02937701898515,1.02930472098,1.02761510260522,1.03050242584881,1.02761600853059,1.00218250834806,1.00635331125531,1.00713841544412,1.00713951116244,1.00709320518962,1.0072016699377,1.008099469814,1.00830071176035,1.00916593063589,1.00868413250805,1.01003294005466,1.01220421751489,1.00986640918496,1.00886571713211,1.00908224626147,1.01042184286722,1.01097701213408,1.01110988602344,1.01153709701527,1.0109592008105,1.01344506357767,1.01433849408464,1.01430549088388,1.01558800029721,1.01622664888889,1.01657759556876,1.01834467551787,1.01921233506693,1.01981192508627,1.02044554693642,1.02074997703821,1.02067770361583,1.01972468179105,1.022327641888,1.01972559011347
501,1.00414767326171,1.00984834060701,1.01070942605215,1.01071018734524,1.01066393429877,1.01075527348056,1.0117378887655,1.0119366990252,1.01278840789464,1.01246346881899,1.01419300931411,1.01667586270405,1.01402699502657,1.01264402555935,1.01285936560207,1.01585945938856,1.01658781725585,1.01681956816869,1.01745107828912,1.01666945435069,1.02027883880961,1.02162478463961,1.02159166757027,1.02358053887691,1.02436051624142,1.02521382464216,1.02810994566178,1.02981375431516,1.030811566178,1.03171372008273,1.03210416139092,1.03203452826034,1.0300934414576,1.03314241787451,1.03009407414946,1.00257130523494,1.0070434576104,1.00785215410846,1.00785291481503,1.00780653012726,1.00791807402998,1.00884911944257,1.00905005191713,1.0099143100344,1.00948629316024,1.01097846109654,1.01326836250882,1.01081191907241,1.00966737566991,1.00988334439732,1.01146398998738,1.0120153621687,1.01214570543212,1.01256989447023,1.01199489693862,1.01476468426452,1.01573473687107,1.01570142269377,1.017084895609,1.01776135354931,1.01815926484964,1.02007529865956,1.02105672138195,1.02172327484118,1.02241078351293,1.02273390557335,1.02266427795525,1.02152735369425,1.02426981621939,1.02152798620573
502,1.0029290598893,1.00768404000559,1.008373280754,1.00837389699463,1.00832748810945,1.00842013506621,1.0092267823406,1.00939680318114,1.01006054428696,1.00980533265933,1.01114167089136,1.01330298923103,1.010975083414,1.00998620423087,1.01020193776945,1.01284256516004,1.0135056476706,1.01370428522527,1.01425944537675,1.01355358886633,1.01670631659737,1.01788717102068,1.01785377458298,1.01961038100386,1.02031024801036,1.02104519819202,1.02359342826404,1.02503508304337,1.02591512867511,1.02672387611482,1.02708349961161,1.02700322588158,1.02544222685962,1.02828590538152,1.0254427402405,1.00159428247954,1.00531009962664,1.00595886576401,1.00595948152763,1.00591296085443,1.0060200759033,1.00678528998639,1.00695693568382,1.00763017934374,1.00729317058343,1.00843976053973,1.01044700603689,1.00827272667142,1.00747448847406,1.00769075555901,1.00911796557926,1.00963626482953,1.00975194534496,1.01013746836725,1.009600657908,1.01202545140028,1.01288522846058,1.01285166341673,1.01409151038174,1.01470404515848,1.01504879470275,1.0167597458034,1.01758531943076,1.01818248117802,1.01880750843008,1.01910942615931,1.01902910710832,1.01815196344716,1.02072794391517,1.01815247654157
503,1.0035783356757,1.00883585476066,1.00964425912823,1.00964625874307,1.00960036967215,1.0096820229276,1.01059878982036,1.01078771828578,1.01157200016803,1.01126552370969,1.01282772537062,1.01516969683496,1.01266210490118,1.01144762071174,1.01166465488869,1.01438813891559,1.01509781700134,1.0153193733462,1.01592445068904,1.01517006384097,1.0184759084633,1.0197242066419,1.01969234534869,1.02154221964649,1.02227890024252,1.02305615044959,1.02574171924494,1.02728660883675,1.02820369762386,1.02904328529849,1.02941339040068,1.02933895503392,1.0276258367385,1.03052961113764,1.02762748316166,1.00211597732336,1.00623437381873,1.00699478687486,1.006996789416,1.00695077914856,1.00704972224566,1.00791823056863,1.0081088077399,1.00890263936467,1.00850368850787,1.00984764584602,1.01201224188612,1.00968153664597,1.00868627848099,1.00890390161726,1.01031324164379,1.0108606803629,1.01098931883287,1.01140431395467,1.01083936846619,1.01336354506585,1.01426357211051,1.01423153492258,1.01552100387625,1.01616178967591,1.01651759208052,1.01829603589236,1.0191730445901,1.01978356321007,1.02042413081275,1.0207317367987,1.02065721494492,1.01968721381535,1.02230313070753,1.01968886836676
504,1.00361350412438,1.00889831318215,1.00970117021,1.00970316771793,1.00965728055822,1.00974550449997,1.01066582105868,1.01085437152476,1.01163622918454,1.01133964804986,1.01292087880842,1.01527849724779,1.01275527253625,1.0115217296695,1.01173874570575,1.01449088630129,1.01520151202743,1.01542355897266,1.01602977202473,1.01527426311676,1.0186087087916,1.0198654821211,1.01983362317791,1.02169582524292,1.0224382012582,1.02321965672556,1.02592259133568,1.02747638402796,1.0283967725779,1.02924431914998,1.02961673045635,1.02954365001692,1.02782059195679,1.03074146393719,1.02782223652178,1.00213530964677,1.00626866361681,1.00702264539964,1.00702464584428,1.00697863616557,1.00708399508438,1.00795497274232,1.00814500590666,1.00893532086584,1.00854657638055,1.00990701963068,1.01208519363011,1.00974091916489,1.00872915644619,1.00894676799082,1.01037337393102,1.01092051366364,1.01104895793482,1.01146362543782,1.01089901471729,1.01344332621829,1.01434846713599,1.01431643047929,1.0156130480779,1.01625842645499,1.01661483616469,1.01840239812648,1.01928225836022,1.01989318253099,1.0205397222405,1.02084897610047,1.02077576346255,1.01980321047185,1.02243271716206,1.01980486319481
505,1.00368308725185,1.00902155935481,1.00983932572528,1.0098417075496,1.00979595488613,1.009881669188,1.0108131875548,1.01100415164273,1.01180093505788,1.01149387379881,1.01309056171395,1.01545957239088,1.01292517487374,1.01167634046096,1.01189377113251,1.01465224794464,1.01536839455815,1.01559304411726,1.01620439980114,1.01544409192461,1.01879141038784,1.02005520401525,1.02002376067798,1.02189533408163,1.02264242725072,1.02342693830828,1.0261431197997,1.02769733392702,1.02861392061432,1.02946745853394,1.02984164601876,1.02977075845213,1.02805897227284,1.03101058803965,1.02806093137653,1.00219006027471,1.00636546077831,1.00713336041927,1.00713574621937,1.00708987015374,1.00719303645318,1.00807435370358,1.00826675565299,1.0090716908082,1.00867168288279,1.01004453254783,1.01223160431299,1.00987864697484,1.00885465414709,1.00907268756637,1.01049434206654,1.01104509879318,1.01117506670938,1.01159264262076,1.01102546231223,1.01357639170543,1.01448549931579,1.01445387882899,1.01575502904505,1.01640410762675,1.0167602044405,1.01855331779539,1.0194281349263,1.02003272036688,1.02068362461573,1.02099413442564,1.02092310571382,1.01996759933832,1.02262497480882,1.01996956912038
506,1.00340726497226,1.00853153427509,1.00928963909905,1.00929213368711,1.00924639332643,1.00934825871575,1.01023621385185,1.01042298763271,1.01119203058246,1.01086785089471,1.01233217957909,1.01459216318551,1.01216672463909,1.01105054953811,1.01126824406762,1.01399411692976,1.01469678753523,1.01491452488686,1.0155096130471,1.01476556562727,1.01803264850917,1.01926823573989,1.01923688663203,1.02107064068746,1.02180104522649,1.0225716413315,1.02523405406028,1.02674239262067,1.02763927463527,1.02847837166133,1.0288482323158,1.02877460647691,1.02714730771723,1.03009620205753,1.02714935949679,1.00196339148575,1.0059631633917,1.00667418506041,1.00667668386011,1.00663082420792,1.00674897153364,1.00758939305719,1.00777747723111,1.00855388104187,1.00814232809364,1.00939531474352,1.01148358771187,1.00922937839659,1.00832551512868,1.0085437929711,1.00997172591907,1.01051609070268,1.01064320714263,1.01105280164777,1.01049361696824,1.01298461612465,1.01387617058633,1.01384465050071,1.01512525594669,1.01576095725408,1.01611561098389,1.01788264412779,1.01873229845755,1.01932656417347,1.01996899177807,1.02027702290427,1.02020323282523,1.0193085748186,1.02197017207824,1.01931063780334
507,1.00311068148841,1.00800474690436,1.0087582314254,1.0087608726143,1.00871515667568,1.00880238927266,1.00967064980228,1.00985288383925,1.01059184590064,1.01029152573985,1.0117257999627,1.01396109940901,1.01156031858996,1.01047448376729,1.01069247097175,1.01318732471526,1.01387776229545,1.01408917506315,1.01466929662829,1.01394021516226,1.01701577809477,1.01818493458204,1.01815370653394,1.01988828830234,1.02059790542346,1.02129900553793,1.02380293261186,1.02520493066814,1.02604957251965,1.02684704707002,1.02720328386575,1.02712615613892,1.02561013765528,1.02841673918628,1.02561231095099,1.00174517106164,1.00557596616236,1.00628539674969,1.00628804240954,1.0062422137156,1.00634430207687,1.00716725286376,1.00735082577203,1.00809739420242,1.00771272085358,1.00894450110256,1.01101524741813,1.00877856350845,1.00789614214468,1.00811468254552,1.0093838492699,1.00992426805344,1.01004978790547,1.01045412307053,1.00990023102144,1.01224331877225,1.01308739911137,1.01305601013242,1.01426783135705,1.01488791835024,1.01519600037287,1.01685386374596,1.01763375508335,1.01819261336466,1.01880436594562,1.01910221945348,1.01902496205383,1.0181999680303,1.02073462222809,1.01820215307131
508,1.00298457292225,1.00778078987851,1.00846271654191,1.00846528407858,1.00841952992848,1.00851780570565,1.00933321845563,1.00950269553727,1.01015872273029,1.00992760965339,1.0112914433394,1.01346917693493,1.0111258537779,1.01011055358918,1.01032853257613,1.01300056984291,1.01367130247451,1.01387282917516,1.01443015956409,1.01372377580587,1.01690521183259,1.0181006599985,1.01806935014606,1.01984490328596,1.02056318105108,1.02129286442179,1.02386220532485,1.02530675116991,1.02617731886489,1.02699304885596,1.02735633662602,1.02728324242675,1.02572138128277,1.02862163456937,1.02572349349952,1.00161823403457,1.00535074993713,1.00599011975556,1.00599269155911,1.00594682453079,1.00605911339306,1.00683058724438,1.00700123671091,1.00766378762115,1.00735240153243,1.00852133258056,1.0105407844519,1.00835528813284,1.00753580817783,1.0077543397327,1.00919228642687,1.00971590544259,1.00983321411127,1.01021814396958,1.00968356319983,1.01212102800439,1.01298918651828,1.01295771481708,1.01420712075362,1.01483580515221,1.01516914684288,1.01688646056974,1.01770428593083,1.01828677050068,1.01891511175425,1.01921946911699,1.01914622490468,1.01828137183984,1.0209065375607,1.01828349534683
509,1.00314597421837,1.00806700843344,1.00880531891443,1.00880836868637,1.00876279113922,1.0088554917228,1.00971628634607,1.00989586704357,1.0106167118373,1.01033707858472,1.01176800590607,1.01399920251983,1.01160273520876,1.01052046706746,1.01073892026314,1.01331674446863,1.01400563522769,1.01421608403652,1.01479300423974,1.01406748163588,1.01720685014241,1.01839570175139,1.01836491585101,1.0201297852619,1.020842682554,1.0215698782797,1.02412492414447,1.02557072905588,1.02644022650012,1.02724525962244,1.02760403107452,1.0275283230354,1.02595471466276,1.02879788804808,1.02595722231181,1.0017616841018,1.00560483838249,1.00629865905526,1.00630171433815,1.00625602283294,1.00636361517666,1.00717872504012,1.00735956489455,1.00808748068064,1.00772387757121,1.00895167681849,1.01101782891214,1.00878594474749,1.00790773652366,1.00812675141501,1.00946063542092,1.00999835690241,1.01012226472921,1.01052203954891,1.00997305877446,1.01236692478061,1.01322578626843,1.01319483935504,1.01442915577221,1.01505131353736,1.01537943637251,1.01707566200588,1.0178896541909,1.01846884700497,1.01908509131725,1.01938450279789,1.01930864144262,1.01843798777273,1.02100506707947,1.01844050971849
510,1.00279661828282,1.00744585322723,1.00817127168585,1.00817527130853,1.00812998124418,1.00821806725544,1.00905837137631,1.00923760427639,1.00995384550451,1.00964913273315,1.01099221962851,1.01314858358306,1.01082729522844,1.00983366259056,1.01005336734337,1.01235845674831,1.0130414709011,1.01324836654956,1.01381491055053,1.01310040857822,1.01598802112557,1.01709725980024,1.01706744496975,1.01871454280147,1.01940054599944,1.02004920503275,1.02241841210902,1.02373493629411,1.02453806128041,1.02529373475147,1.02563633645538,1.02555756976727,1.0241315131351,1.02682516528613,1.02413480218983,1.00148498288288,1.00511322190895,1.00579576673288,1.00579977396447,1.0057543765449,1.00585530915108,1.00665060113315,1.00683057564683,1.00755057302166,1.00716898101986,1.00831768553897,1.01031608840422,1.00815232358845,1.00735396078841,1.00757420235127,1.00871003535322,1.00925074809143,1.00937625235343,1.00977602111663,1.00922772558549,1.01141163270007,1.01221002326715,1.01218006099915,1.01332803780747,1.01392802297408,1.0142021901148,1.01576400707259,1.0164870670685,1.01701716103888,1.01759483936682,1.01788137172068,1.01780233584585,1.0170374609037,1.01946764076353,1.01704076919009
511,1.0025930478357,1.00708867032542,1.00773555618008,1.00773489920771,1.00768803636843,1.0077992149201,1.00857814320301,1.00874596487266,1.00939788140444,1.00912349610036,1.01038055458898,1.01248113339878,1.01021320651983,1.0093031222416,1.00951751828693,1.01196813338097,1.01262157445515,1.0128158896327,1.01336404272223,1.01266400485518,1.01561436689137,1.01673080348074,1.016696010557,1.01836157780771,1.0190445935502,1.01971105017137,1.02211088095683,1.02344509226739,1.0242602827325,1.02502509568065,1.02537007885588,1.02529078802247,1.02385944254305,1.02659448059274,1.0238589114368,1.00130671145883,1.00480126602307,1.00540816520429,1.00540750496512,1.00536053327522,1.00548360879849,1.00622024925837,1.00638883254071,1.00704467971387,1.00669733057935,1.00777111588692,1.00972289592875,1.0076033344136,1.00687738535009,1.00709229408933,1.00838605656938,1.00890237201699,1.00901825154155,1.00940573865813,1.0088657939714,1.01111505379768,1.01192419673202,1.011889235249,1.0130613430913,1.01365993580265,1.01395523076723,1.01555631835575,1.01630331562943,1.01684832754441,1.01743691890991,1.01772642100268,1.01764688221607,1.01686945336529,1.01934346669957,1.01686891507656
512,1.00286158231188,1.00756552146547,1.00822263669896,1.0082218396581,1.00817495258834,1.00829279816727,1.0090890010254,1.00926102400828,1.00994078307536,1.00964284580829,1.01092381812407,1.01304404535134,1.01075648973196,1.00982222951323,1.01003635236898,1.01269467963636,1.01335532856765,1.0135534300678,1.01411063979806,1.01340153931444,1.01653765698605,1.01771802916906,1.01768312075502,1.01944701986981,1.02014804779564,1.02088713218332,1.02344606243642,1.02488060154673,1.0257449797413,1.02654988711864,1.02690778116031,1.02683465487603,1.02532019914858,1.02823351952114,1.02531955432406,1.00147561663012,1.00510089499849,1.00571279628947,1.00571199526972,1.00566499077841,1.00579525131803,1.00654420136305,1.00671626005775,1.0073951511339,1.00702526560719,1.00811086697418,1.01007250446854,1.00794307161854,1.00720511072843,1.00741978559015,1.0088409682932,1.0093562724092,1.00947136396687,1.0098582670491,1.00931885774452,1.0116983205143,1.01254907961237,1.0125139892574,1.01374959148995,1.01435958242086,1.01470215915189,1.01640626467013,1.0172123086196,1.01778705358722,1.01840249557672,1.01870060803235,1.01862700990164,1.01781557580426,1.02044594592688,1.01781492220558
513,1.00122152272644,1.00465514931772,1.0051940634114,1.00519281843866,1.00514564181482,1.00523899601175,1.00588190095736,1.00603330351648,1.00657855907225,1.00628854930924,1.00717814101385,1.00898008541657,1.00700996890016,1.00646804944662,1.00668236461749,1.0083867792307,1.00898646132759,1.00915359205551,1.0096402673598,1.00900066946342,1.01120056192131,1.01206531865388,1.01202973740916,1.01333172348329,1.01392069846156,1.01435671564507,1.01618821679589,1.01711577367219,1.01772365447368,1.01833814102472,1.0186320543516,1.01854680381229,1.01760903041332,1.01992946027186,1.01760801139178,1.00026097960446,1.00294786724234,1.00346050978759,1.00345926167513,1.00341200331244,1.0035112910769,1.0041235067464,1.0042754956648,1.00482379909799,1.00448047046757,1.00523669901617,1.00693043430716,1.00506820194774,1.00466029126359,1.00487498995343,1.00571010484445,1.00620961028831,1.00631942765523,1.0066887134204,1.00616607359359,1.00783469589519,1.00846867272364,1.00843296267118,1.0093644907156,1.0098905803358,1.01004728051798,1.01127894897611,1.01176720897825,1.01217265997669,1.01265483931422,1.01290701832001,1.01282163990739,1.01236909412998,1.01448746694345,1.01236806781659
514,1.00097029014049,1.00420670171409,1.00471152368979,1.00471322906226,1.00466701373392,1.00475993255611,1.00537526119379,1.00551954381384,1.00601189497998,1.00577011246854,1.00660540317331,1.00835372158403,1.00643860868125,1.00595287282497,1.00617073452414,1.00774999853799,1.0083431876253,1.00850549631339,1.00897416378586,1.00835492609025,1.01043303217798,1.01125778914895,1.0112253334692,1.01246413099195,1.01303698967424,1.01343590747598,1.01517117991922,1.01602035612595,1.0165955932072,1.01718549805703,1.01747220120715,1.01738176578636,1.01656516208729,1.01884387765035,1.01656657227551,1.00003804522329,1.00255001124092,1.00302849599737,1.00303020330632,1.00298391020232,1.00308054066212,1.00366394115252,1.00380798473323,1.00429802568999,1.00401075294759,1.00471706551903,1.00636073020238,1.00454995736548,1.00419383127182,1.00441207263804,1.00515873281104,1.00565752295143,1.00576594606295,1.0061239478667,1.00561496494531,1.00717584583866,1.00777825924806,1.00774568970618,1.00862862899665,1.0091403068786,1.0092719865625,1.01043159631473,1.0108598951489,1.01124063272594,1.01170269966488,1.01194891168305,1.01185813059277,1.01150799852932,1.01358665547611,1.01150941387595
515,1.00108832606608,1.00441562254869,1.00489425244385,1.00489641022945,1.00485035423354,1.00495816177449,1.00556278361389,1.00570990526469,1.00621981808656,1.00592889952166,1.00668381429469,1.00836415680719,1.00651725875962,1.0061121172995,1.00633047198623,1.00812625162067,1.00871998920087,1.00888239736109,1.00935020871559,1.00873225928825,1.01096632206575,1.0118474523935,1.01181549956657,1.01314523151665,1.01372709310721,1.01420471953591,1.01609333584516,1.01703766218835,1.0176497831579,1.01827391741923,1.01857105818158,1.01849103168161,1.01760812966608,1.02010104549403,1.01760991131038,1.0001299827523,1.00271245062808,1.00316585964477,1.00316802013626,1.00312188454314,1.00323502500377,1.00381032520891,1.00395775865496,1.00446892339259,1.00413004749726,1.00476037602146,1.00633973204435,1.00459350146682,1.00431359102387,1.00453233460432,1.00545414256667,1.00595092122074,1.00605788388933,1.0064120246367,1.00590732348741,1.00760142198298,1.00825079987589,1.00821873109088,1.00917679749904,1.00969605138142,1.00989272617612,1.01117909966708,1.01168298453527,1.01209189176628,1.01258297345466,1.01283809274017,1.01275787745724,1.01236060727816,1.01464702752762,1.01236239607275
516,1.00194295313192,1.00593143665813,1.00655254388817,1.00655550388962,1.00650979234586,1.00660066361593,1.00733567808372,1.00749843541422,1.00810905064243,1.00783525854414,1.00894177308143,1.01090793905232,1.00877599203628,1.00801899604753,1.00823787697272,1.0102052197089,1.0108453011288,1.0110308645489,1.01155043834294,1.01088171412993,1.01339383274779,1.01437535109946,1.01434433870847,1.01580807211923,1.01644352599371,1.01697963110596,1.01906389729616,1.02016905015595,1.02086815070621,1.02155145286876,1.02186979089138,1.02178540366374,1.0206347738407,1.02313644554365,1.02063721326204,1.00079301806519,1.00388712192702,1.00447186866866,1.0044748334217,1.00442902687746,1.004528033901,1.00522264163316,1.00538533033187,1.00599456455276,1.0056604104674,1.00660095215526,1.0084323259925,1.00643478543781,1.00584454193516,1.00606389306786,1.00701086709896,1.00753067812611,1.00764756084351,1.00802615679146,1.00749790862522,1.0093845784084,1.01009377477384,1.01006262828082,1.01109012267252,1.01165008513931,1.0118592959589,1.01323815493134,1.01382582157522,1.01428621442322,1.01481308684776,1.01508199582282,1.01499719342997,1.0144235199557,1.01668739377921,1.01442597151242
517,1.00267405837453,1.00722929171778,1.00793734686861,1.0079402166989,1.00789453913203,1.00798175708825,1.00880166575172,1.00897617687512,1.00966405069097,1.00938134796022,1.01070336847219,1.0128461839492,1.01053783299322,1.00956471306997,1.00978315968866,1.01206291039745,1.01273442396465,1.01293606791542,1.01349305605874,1.01278712644793,1.01564425904448,1.01674253224577,1.01671150096065,1.01834347200901,1.01902531963801,1.01966355422009,1.02200832392778,1.02330768216086,1.02410238286039,1.02485273389447,1.02519309191729,1.02511388729678,1.02370775279165,1.02637887351696,1.02371011526565,1.00136740350318,1.00490572021407,1.00557049450732,1.00557336930693,1.00552758384639,1.00562640890048,1.00640020903994,1.00657494319943,1.0072632091705,1.00690805515631,1.00803718300555,1.01002327227825,1.00787120959593,1.00709186629839,1.00731084539876,1.00843242243675,1.00896438802249,1.00908630162258,1.00947974105359,1.00893679074015,1.01109049305704,1.01187991144204,1.01184872765222,1.01298545630594,1.01358144036881,1.01384880071628,1.0153928072429,1.01610363534701,1.01662725086355,1.01720036620562,1.01748482265818,1.01740521079767,1.01665663540605,1.01906337791582,1.01665901066167
518,1.00213326119596,1.00627339620838,1.00692329431674,1.00692173151512,1.00687452910896,1.00695978349264,1.00770646188604,1.00787163279781,1.00850789576881,1.00821359692803,1.00937507626753,1.01140053609467,1.00920711011545,1.00839241248175,1.00860594721457,1.01070275923174,1.01134001109611,1.01152647976989,1.01205862039637,1.01137365027917,1.01400415900331,1.01501505551294,1.01497923697595,1.01649108709301,1.01713766775089,1.01770123618562,1.01985766071156,1.02102014874821,1.02174913537936,1.0224499891772,1.02277284157337,1.02269032525355,1.02146303270737,1.02401606761034,1.02146175578537,1.00096163900291,1.00419028387005,1.00480392530933,1.004802357788,1.00475505550643,1.0048501160666,1.005557325132,1.00572306585889,1.00636210484662,1.00600134396419,1.00699341535518,1.00888131514175,1.00682505182228,1.00618054923682,1.0063945502768,1.00744277115722,1.00795536771071,1.00807055718908,1.0084566485762,1.00791720276344,1.00991113867879,1.01064311300939,1.01060713682714,1.01167133365295,1.01224106792871,1.01246831749106,1.01390044092219,1.01453120786194,1.01501538679373,1.01555636290317,1.01582882325011,1.01574605898928,1.01510978917996,1.01742319564944,1.015108501389
519,1.00132552605426,1.00484163318861,1.00535944678022,1.00535603711666,1.00530814639109,1.00541565661989,1.00604743532815,1.00619773847533,1.0067406054564,1.00644166198688,1.00731461395424,1.00910950086924,1.00714538382825,1.00661881085811,1.00683057260765,1.00872336648339,1.00931423785957,1.00947806978631,1.00996207669854,1.00932339907072,1.01167428502317,1.0125812841722,1.01254340877401,1.01391022840283,1.01450771842584,1.01499419656722,1.01693126026766,1.01793345606389,1.01859032685856,1.01923506627952,1.01953920592475,1.01945022092258,1.01843752363833,1.02085173139902,1.01843472472851,1.00034458621403,1.00309800984478,1.00359039729417,1.0035869805757,1.00353900518566,1.00365350652386,1.00425623499314,1.00440756765603,1.00495635839067,1.0046013953997,1.00534266129356,1.00703077143928,1.00517309907655,1.00477886620904,1.00499101349774,1.00598397437977,1.00647252035565,1.00657773805456,1.00694185989922,1.00642262086876,1.00822523527449,1.00889424182723,1.00885622600453,1.0098404241045,1.01037381793653,1.01057058492843,1.01188745589829,1.01243506898133,1.01288274295886,1.01339108811566,1.01365229015675,1.01356327509405,1.01305162609192,1.01525977422972,1.01304881016658
520,1.00010937701086,1.00268468323985,1.00309773880581,1.00309407662952,1.00304599639679,1.00314485021335,1.00365709185616,1.00379107122677,1.00422730065291,1.00393759807008,1.00450752883262,1.00605563642103,1.00433770388752,1.00411492410109,1.00432692745539,1.00556122317315,1.00610528875678,1.00624531525758,1.00667488712766,1.0060899442048,1.00778173959822,1.00846651864929,1.00842822573564,1.00947204185035,1.00998656261225,1.01026782620247,1.01169996916471,1.0123384526541,1.01281131652728,1.01331992542218,1.01357812641208,1.0134822772717,1.01292159203886,1.01497693887568,1.01291857448835,0.999389740745475,1.00140570580878,1.00180269506281,1.00179902849425,1.00175090590424,1.00185032634667,1.00234015106276,1.00247416574488,1.00291025477395,1.00258602915069,1.00306308827094,1.00453539145151,1.00289310849256,1.00276350690357,1.00297569148365,1.00355295985421,1.00402602274578,1.00412557290148,1.00447204988041,1.00396997122167,1.00524956931926,1.00575928300913,1.00572091963231,1.00648427553653,1.00695140600717,1.00702088762903,1.00799876772336,1.00830665649371,1.00862646093002,1.00903424811271,1.00926040424845,1.00916451599352,1.00896597845831,1.0108586518624,1.00896296134524
521,1.0001811507046,1.00281194175087,1.00321663399438,1.00321296688546,1.00316489055428,1.00326350614619,1.00376848173458,1.00389987324861,1.00431933647625,1.00404892743103,1.00461875596378,1.00616667655211,1.00444894711521,1.00422622814201,1.00443820181684,1.00578882611587,1.00633171188789,1.00647117844256,1.0068994374435,1.00631583780863,1.00809516997587,1.00880865063633,1.00877036506486,1.00985760714027,1.01038074255798,1.01069318076919,1.01219507979734,1.01287446517755,1.01336825589635,1.01389386562329,1.01415835890663,1.01406273140599,1.0134763388721,1.01562018069956,1.01347331868093,0.999457807849898,1.00152524143994,1.00191655003143,1.00191287762656,1.00186473877301,1.00195062689265,1.00241960290208,1.00254960802606,1.00295947887009,1.00265153273788,1.00309174251067,1.00453413989588,1.0029216750397,1.00282907913519,1.00304134694943,1.00378909007317,1.00427074087449,1.00437382512191,1.00473029076487,1.00421815964165,1.00559155167332,1.00613899741171,1.00610060920956,1.00692633430747,1.00741664766904,1.00751481834648,1.00858377462074,1.00891791943889,1.00922171503095,1.00964283645786,1.00988144852378,1.00978143027142,1.00964903714079,1.01164316582424,1.00964600440145
522,1.00135602206647,1.0048960142556,1.00542386205202,1.00542016128159,1.00537217648397,1.00547337863298,1.00610924444875,1.00625861228398,1.00679605533425,1.00651379149953,1.00741662236055,1.00923702855446,1.00724726393295,1.00669061497112,1.0069020223466,1.00879679907582,1.0093895676754,1.00955450793287,1.01004176068619,1.00939960707199,1.01175455231362,1.01266714917747,1.01262896583336,1.01400395061368,1.01460685432896,1.01509345761598,1.01704052135469,1.01804390695518,1.01869711696303,1.01934620735925,1.01965170976088,1.01956485583556,1.01855501886538,1.02099119452721,1.01855198065828,1.00036440760939,1.00313130876305,1.00363661911418,1.00363291081875,1.00358484035987,1.00367036730896,1.00425332234416,1.00440073155385,1.00492465003503,1.00458632312759,1.00529801381749,1.00696264837424,1.00512829838043,1.00476348343382,1.00497529417974,1.00606269894537,1.00656768546828,1.00668043307764,1.00706480535473,1.00652508931182,1.0083419573458,1.00903093538983,1.00899261267609,1.01001530356504,1.0105737085808,1.01077206355736,1.01213601999575,1.01267157846817,1.01306727393217,1.01357571867239,1.01384665883318,1.01375381973186,1.01336471251761,1.01560877781577,1.01336165685835
523,1.00184410311292,1.00576128503598,1.00634959889481,1.00634681766909,1.0062991824255,1.00639991921039,1.00710010194154,1.00725797929244,1.00784919285242,1.00756704026458,1.00863009120361,1.01057879470399,1.00846139351348,1.00774466313413,1.00795691687782,1.01002081447972,1.01063817861777,1.01081517601746,1.0113281981196,1.01066122859277,1.01322172584984,1.01420419163852,1.01416704453941,1.01563910461712,1.01627439215763,1.01681293396924,1.01890690354528,1.02001713732085,1.02072118475764,1.0214103806381,1.02172950297931,1.02164527458026,1.02049424680808,1.02302552114492,1.02049196781247,1.00076895597599,1.0038474294297,1.00441132614611,1.00440853844735,1.00436081104154,1.00444488880902,1.00508690191517,1.0052431080146,1.00582259751293,1.00547320220312,1.00632082270367,1.00809385771541,1.00615173782826,1.00565119208815,1.00586388516058,1.00705530955482,1.00757470914894,1.00769332293808,1.00809154567509,1.00753889785661,1.00952379162759,1.01026449097044,1.0102271969334,1.01131777064529,1.01190557676184,1.01213100112676,1.01359302685414,1.01419476118053,1.01461849454991,1.01515583710396,1.01543806156184,1.01534737870635,1.01487178389347,1.01720072872718,1.01486949004242
524,1.00225592223994,1.00649128136235,1.00714039373826,1.00713863724195,1.00709138029252,1.00718483896201,1.00794109788405,1.00810719755866,1.00875002096687,1.00845897974119,1.00965076985444,1.01170161710749,1.00948275267617,1.00863754378246,1.00885080087277,1.01103979740577,1.01167812840856,1.01186528043164,1.01239942683943,1.01171234109815,1.01443535554905,1.01547424491357,1.01543823569149,1.01699081226908,1.01764849258532,1.01823678679256,1.02045622128207,1.02165319943546,1.02239854993317,1.02311826863733,1.02344795552085,1.02336577479824,1.02211712306904,1.02475040604282,1.0221156878529,1.00109088506539,1.00441715732539,1.00503822054354,1.0050364590841,1.00498910302349,1.00506467467581,1.00575615678095,1.00592028864361,1.00654938415819,1.00618470245536,1.00713780326144,1.0089939500554,1.00696936681911,1.00636366676137,1.00657740274759,1.00782996828335,1.00836104354763,1.00848429784489,1.00889275625583,1.00833084497793,1.01043671098641,1.01121528766825,1.01117912437978,1.01232108009303,1.01292725020383,1.01317908639335,1.01471858211543,1.01536825278526,1.01581198712458,1.01636835236021,1.01665833787174,1.01656919451468,1.01604823665609,1.01846499662163,1.01604679027852
525,1.0021859932423,1.0063628995026,1.00700259510013,1.00700542718791,1.00695969382423,1.00704656525786,1.00779755061118,1.00796234212364,1.00858666215645,1.00831294854904,1.00946289349314,1.01146483017838,1.00929713471847,1.00849646361532,1.00871509385731,1.01085658723646,1.01150090994188,1.01168875429009,1.01221386631967,1.01153959578119,1.01422097670386,1.01525098647997,1.01521986604272,1.01675582350284,1.01740511440849,1.01799366150452,1.02019426967892,1.02137770913327,1.02211822928842,1.02282908507514,1.02315651595339,1.02307480854195,1.02185124390703,1.02447958575844,1.02185357686993,1.00101471804344,1.00427787068514,1.00488808072593,1.00489091745293,1.00484508757683,1.00491395533284,1.00559928258683,1.00576160814953,1.00636893323938,1.00602608621259,1.00693923214061,1.00874800930923,1.00677305786596,1.00621001504096,1.006429139092,1.00763310043167,1.00817093605379,1.00829545740156,1.0086957179813,1.00814579606888,1.01020564361735,1.01097469710452,1.01094344254032,1.01206833662672,1.01266514890619,1.01291817970494,1.01443878043231,1.01507580104435,1.01551561110848,1.01606262732583,1.01634989626241,1.01626118554705,1.01576440582175,1.01817267958759,1.01576675010221
526,1.00245024499414,1.00683175928275,1.00749672581241,1.00749979619766,1.00745416514186,1.00755273401828,1.00834218668899,1.00851325769426,1.00917812917699,1.00888978273829,1.01012424070711,1.01219461821903,1.00995870988451,1.00907345063398,1.00929223532162,1.01151796482957,1.01217827123757,1.01237411322373,1.01291720007679,1.01222525447361,1.01500297881667,1.01606970987349,1.01603887044448,1.01762695024396,1.01829495836772,1.01890921873655,1.02118748842872,1.02243780100089,1.02320929739579,1.02394091054055,1.02427533233764,1.02419591417665,1.022855788675,1.02549466068789,1.02285831642776,1.0012139388935,1.00463083272446,1.00526335718072,1.00526643293188,1.00522070019758,1.00530022639807,1.00601897268367,1.00618720445037,1.00683259958554,1.00647193598976,1.00745344578706,1.0093174562225,1.00728747609259,1.00665604136879,1.00687534813838,1.00811882685985,1.00866622455698,1.00879497439258,1.00920568392455,1.00864558659603,1.01077172855549,1.01156438258253,1.01153340306575,1.0126899989841,1.01330238578998,1.01356521919036,1.01513007001754,1.01580681673627,1.0162628108044,1.01682227120744,1.01711439180827,1.01702760053095,1.01645198943299,1.01886055750381,1.01645453018638
527,1.00233312177429,1.00662360032215,1.00727304681831,1.00727637583602,1.00723082067184,1.007328840491,1.00810344921111,1.00827217515322,1.00892113476075,1.00863828609877,1.0098365437058,1.01187646957171,1.00967109448285,1.00882227641587,1.00904141576378,1.01122570048232,1.01188104050119,1.01207421976669,1.01261054367067,1.01192553094016,1.01465482010493,1.0157091277842,1.01567855251696,1.01724882971425,1.01791013228266,1.01851641932947,1.0207686992539,1.0219953437476,1.02275643108008,1.02347976025385,1.02381212092071,1.02373041303528,1.02243637209488,1.02507174487198,1.02243911253073,1.00112620872791,1.00447505093392,1.00509354882806,1.0050968836654,1.00505122942469,1.005130658798,1.00583694931353,1.00600304237608,1.0066338902966,1.00627988735669,1.00723250256334,1.00907203319128,1.00706662554353,1.00646430529181,1.00668395486817,1.0079055517986,1.00845087885102,1.00857865468071,1.00898599094915,1.00842944963966,1.01052039776114,1.01130642664332,1.01127571563093,1.01242347362421,1.01303066169034,1.0132923261593,1.01484575792396,1.01551056054914,1.0159624963326,1.01651730997806,1.01680833534805,1.01671941235931,1.01617364481598,1.01858345552661,1.01617639932306
528,1.00237225595905,1.00669240849074,1.00735247882746,1.00735653148854,1.00731122128094,1.00740794018504,1.00819267361718,1.00836296209331,1.00902055365444,1.00873637765815,1.00995285569311,1.01200543984438,1.00978778666027,1.00892112707271,1.00914108788157,1.0113075477288,1.01196777296434,1.01216305541899,1.01270257927645,1.01201498021016,1.01473885739505,1.01579444486272,1.01576464451657,1.0173351547298,1.01799881431386,1.01860273788874,1.02085428311294,1.02208279698758,1.02284377760131,1.02356726911441,1.02389931465672,1.02381849402277,1.02251536052114,1.02514248041751,1.02251869510209,1.00116672876311,1.00454623668634,1.005175685382,1.00517974541262,1.00513433678865,1.00521243761305,1.0059288430764,1.00609665511698,1.00673715027246,1.0063799860312,1.00734904465929,1.00919975683977,1.0071835489017,1.00656516441104,1.00678563686369,1.00799052305833,1.0085401835779,1.00866968988509,1.00907957655394,1.00852110095549,1.01060890622848,1.01139654734842,1.01136661476772,1.01251493170584,1.01312478474609,1.01338398314661,1.01493703796513,1.0156036700874,1.01605533962384,1.01661056360557,1.01690145085282,1.01681343751497,1.01625857946728,1.01866153844499,1.01626193174427
529,1.00219418002864,1.00637796777996,1.00703513874091,1.00703743379736,1.0069915228892,1.00708403098577,1.00785560274037,1.00802514293439,1.00868152755413,1.0083822720978,1.00956653158878,1.01159843338581,1.00940052196179,1.00856519824035,1.00878318835168,1.01082395554542,1.01147646975599,1.01166869296235,1.01220523422642,1.01151908595466,1.01412318787817,1.01513678867979,1.01510509160491,1.01661497310781,1.01726510435668,1.0178257481911,1.01997942696147,1.02114355238595,1.02187006748725,1.02256805815519,1.02289120150023,1.02280872272009,1.02156760927132,1.0240990941585,1.02156950165218,1.00102168194302,1.0042907829321,1.00491738618444,1.0049196847802,1.00487367684491,1.00494755014692,1.00565156330335,1.00581838030794,1.00645609768174,1.00608784202297,1.00703051091263,1.00886530653737,1.00686408315781,1.00627118198307,1.00648966609994,1.00760128969975,1.00814678461481,1.0082754247223,1.00868649993016,1.00812531338763,1.01011217467218,1.0108661649973,1.01083433156914,1.01193555294254,1.01253290695611,1.01276086004175,1.01423897372434,1.01486034292697,1.01528833219475,1.01582327988942,1.01610631117563,1.01601685358665,1.0154986031573,1.01781079480971,1.01550050424242
530,0.999968035753688,1.00244467283506,1.00283601305738,1.00282081987764,1.00276888254399,1.00287176021714,1.00333965525,1.0034685713438,1.00389671408242,1.00357366190288,1.00410743291877,1.00566255965585,1.00393178059791,1.00373866938445,1.00393731824049,1.00526551140132,1.0057721093872,1.00589904730018,1.00632505859978,1.00573404072588,1.00746345702556,1.00814117654276,1.00809053211294,1.00913741162766,1.00965154754814,1.00992406348577,1.01135171881171,1.01199344929947,1.01246961547162,1.01298345088154,1.0132408088257,1.01314579856445,1.01256062153353,1.01460391474356,1.01254808654384,0.999269164943201,1.00120128847649,1.00157863288567,1.00156342587974,1.0015114447806,1.00160148241942,1.00203367126055,1.00216069633075,1.00257620284599,1.00222165041192,1.00263257044093,1.0040871837884,1.00245675168415,1.00238679944139,1.00258561866314,1.00333595894791,1.00378508886604,1.00387813805332,1.00423693304131,1.0037129030822,1.00504656343908,1.00556408499646,1.00551335304093,1.00630854993109,1.00678988412518,1.00685790284847,1.00786976025386,1.00818105838812,1.00847564239428,1.00888826886691,1.00912004836667,1.00902088479149,1.00887107450072,1.01076547618541,1.0088585155844
531,0.999438626599667,1.00150580150179,1.00184015216044,1.00182517808479,1.00177326723832,1.00187133803936,1.00227565062416,1.00239493263818,1.00275949464729,1.00245325666269,1.00283415422646,1.00426355674519,1.00265839598096,1.00261869953284,1.00281784281357,1.00392189769439,1.00440518012417,1.00452011895519,1.004917872583,1.00435508054339,1.00584035026309,1.00643336402084,1.00638288418074,1.00730722424756,1.00778724130244,1.00798602478494,1.00922445116528,1.00972564026878,1.01013400287641,1.01059644504879,1.01083680246793,1.01073757881152,1.01034266269457,1.01226573030484,1.01033029333059,0.998843529949922,1.00044860056926,1.00077215910586,1.000757174041,1.00070522689304,1.00080035425732,1.00118628952661,1.00130499753365,1.0016655473755,1.00133810579812,1.00164989244122,1.00302295129683,1.00147400878209,1.00150366164682,1.00170294053643,1.00226124155148,1.00269090071874,1.0027753732476,1.0031103968351,1.00261013993449,1.00374024387813,1.00418690434384,1.00413634950613,1.00482705917632,1.00526779073315,1.00528981135832,1.00614960465229,1.00637620938096,1.00665675429445,1.00703429383607,1.00724749325153,1.00714813067678,1.00705403505845,1.00883391512647,1.00704164514836
532,0.998887693629187,1.00052777090599,1.00080217426719,1.00078826218462,1.00073667440809,1.00083844329676,1.00118711760414,1.00129909957329,1.00161359704276,1.00131048721699,1.00153790099566,1.00283793067246,1.00136253355136,1.00147719894046,1.00167773222156,1.00250380575689,1.00296683551165,1.00307095456789,1.00344116855786,1.00290666365397,1.00411085489481,1.00460906241393,1.00455967943596,1.00534591629104,1.00578812435896,1.00590379933084,1.00692922708788,1.00727858342032,1.00761226000725,1.00801820703969,1.0082395077929,1.00813674940998,1.00792781571699,1.00969133029656,1.00791632552297,0.998435995095053,0.999725939274993,0.999996494657488,0.999982571243245,0.999930940013986,1.00002773608156,1.0003644185417,1.00047612637379,1.00078848357961,1.00047055743085,1.00065176504158,1.00191462507634,1.00047623511047,1.00063741687291,1.00083812761887,1.00123795706296,1.00166277496326,1.00174508292773,1.00207050548111,1.0015805643545,1.0025033094615,1.00288761535892,1.00283814290862,1.00344240035976,1.00385502712489,1.00383154021507,1.00456130018653,1.00469728896502,1.00493157116094,1.00527150679362,1.00547171692447,1.00536888305207,1.00538986043238,1.00703849608503,1.00537833775328
533,0.998685713385401,1.00016875852781,1.00041936543818,1.00040659337082,1.0003553669422,1.00045422527968,1.00077773690259,1.00088537564794,1.00116897649827,1.0008810726989,1.00104603802384,1.00229138008343,1.00087115334009,1.00104908977087,1.00125104776727,1.00199438353525,1.00244974569697,1.00254937083205,1.00290654082457,1.00238594288265,1.00349756167172,1.00396426454659,1.00391607581403,1.00465580090428,1.00508508261879,1.00517387628865,1.00612841382362,1.00642650689969,1.00673671208112,1.00712394934625,1.0073397910843,1.00723405025063,1.00709396642193,1.00881093543685,1.00708341368716,0.998282364125879,0.999452858001888,0.999701928297243,0.999689147000806,0.999637882190067,0.999730960783916,1.00004459469372,1.0001519811998,1.00043362145735,1.0001338557111,1.00026106588758,1.00147610452087,1.00008603780193,1.000302005072,1.00050412188556,1.00086135606256,1.00128397664476,1.00136490812128,1.00168368532607,1.00120127805571,1.00205519493439,1.00241879017315,1.00237052309527,1.00294552254878,1.00334836876888,1.00331070191775,1.00399734223256,1.00410273026849,1.00432302829774,1.00465044163236,1.0048471373643,1.00474136256816,1.00480730861296,1.00641791211917,1.00479672883357
534,0.998634858790764,1.00008079065968,1.0003236329977,1.00030852220713,1.00025651127396,1.00035828339759,1.00067140156516,1.00077786371179,1.00105883172074,1.00076379989343,1.00091739730309,1.00216088975358,1.00074132098539,1.00092932642716,1.00112858540688,1.00187645440536,1.00232463471318,1.00242180729132,1.00277873612843,1.00225641353878,1.00335975606485,1.0038202463475,1.00376954505754,1.00450250878585,1.00493023591827,1.00501196851186,1.00595374920042,1.00624510178654,1.00655200358364,1.00693761627921,1.00715264624315,1.00704675490057,1.00690460751886,1.00860356572042,1.00689211825596,0.998226477822683,0.999356054559032,0.999596500369193,0.999581378433504,0.99952932801041,0.999624602713279,0.99992658077204,1.00003238178547,1.0003087296764,1.00000472256061,1.00012009614363,1.00133291810935,0.999943873219326,1.00017038142352,1.0003697995093,1.00073288306788,1.0011491176089,1.00122811941275,1.00154759043433,1.00106251953545,1.00190498475523,1.00226206752977,1.00221128318272,1.0027795863619,1.00318047259128,1.00313635829461,1.00381061329761,1.00390945773694,1.00412625368833,1.00445156340565,1.00464721481922,1.00454117511704,1.00460679837459,1.00619732505563,1.00459427734454
535,0.998268716523041,0.99943191550624,0.999633602362428,0.999618567649741,0.999566548273202,0.999670090834201,0.999942750517098,1.0000441925493,1.00029202045602,0.999994490714102,1.00003852988047,1.00119219034532,0.99986233613009,1.00016024347334,1.00035976364794,1.00094371750725,1.00137706091635,1.00146661243982,1.00180575423857,1.00130112579786,1.00222962529432,1.00263096971981,1.00258029826406,1.00322812783338,1.00363140080722,1.00366291057904,1.00447377452752,1.00466881015766,1.00492804005038,1.00527788765517,1.00548036449887,1.00537300941753,1.00535849425399,1.00697026170997,1.00534605598965,0.997974182322253,0.998909320432796,0.999115040428607,0.999099997825758,0.999047950319429,0.999144294228544,0.999412339590562,0.999513816503618,0.999761642156945,0.999456861015148,0.999481527129318,1.0006198215669,0.999305230992201,0.99962270754301,0.999822340445206,1.0001077183329,1.0005198327107,1.00059721511285,1.00091145312216,1.00043157849564,1.00115621666149,1.00147825828855,1.00142752548336,1.00194836857937,1.00233233588569,1.00226481675954,1.00286835167205,1.00291556630767,1.00310565593566,1.0034094288638,1.00359712817338,1.00348989574489,1.00362896954164,1.0051546069474,1.00361650741961
536,0.997781460778714,0.998583902564066,0.998730551088912,0.99869893018942,0.99864133613211,0.998745569916923,0.998924017186467,0.999013789203748,0.999221209978528,0.998880949615752,0.998798227972923,0.999901022211731,0.998613520874459,0.999029085030762,0.999209519036691,0.999787244242873,1.00015395464501,1.00021818781892,1.00053726217183,1.00003869468196,1.00088032907325,1.00122275405396,1.00115422738616,1.00173430087311,1.00211619370269,1.00209258231421,1.00278603456991,1.00290333243721,1.00312757687266,1.00345363043852,1.00364467074396,1.00353424133645,1.00360108088313,1.005128161037,1.00357488075079,0.997582599325506,0.998231391922647,0.998386780793541,0.998355148689317,0.998297533961427,0.998392318697979,0.998570162693112,0.998659773135033,0.998866003706765,0.998526888645544,0.998443628696702,0.99954641285253,0.998258853155523,0.998675079336578,0.998855580568903,0.99921474429196,0.999573235943074,0.999632757491826,0.99994218180661,0.999453154759548,1.00013223549818,1.00041615484129,1.00034757025926,1.00083422008371,1.00120298934311,1.00110492001722,1.00164494484036,1.00165405236113,1.00182709789761,1.00211854129757,1.00229835346624,1.002188064699,1.00236481141803,1.0038212088489,1.00233857660495
537,0.997899660193522,0.998793202823513,0.998951250836798,0.998919735170835,0.998862186999684,0.998967154747445,0.999158113779012,0.999249404613336,0.9994665794159,0.999127762898782,0.999078313446272,1.00020796430565,0.998893708952644,0.999275965599335,0.999456467523149,1.00009010982129,1.00046126583302,1.00052772076146,1.00085167652662,1.00034836705562,1.00125111139624,1.00161457842931,1.00154618495402,1.00215718466623,1.00254496169651,1.00254402780804,1.00328741269769,1.00344007814442,1.00368162229351,1.00402089717168,1.00421677152203,1.00410726049257,1.00413161891587,1.00569458547287,1.00410551474655,0.997677917617489,0.998400011983799,0.998566133446433,0.998534605272743,0.998477033964251,0.99857323679618,0.998763196782187,0.998854494863983,0.999071560782176,0.998731305360979,0.998677746576019,0.999804491026995,0.998493064823876,0.998879569990333,0.999060147225106,0.999453067497901,0.999813094238898,0.999873148734486,1.00018405313606,0.999693672587728,1.00042189759092,1.00072118935143,1.00065273185139,1.00116100937521,1.00153424930316,1.00145161926551,1.00202641778249,1.00205959908651,1.00224486805747,1.00254636540106,1.00273005050557,1.00262070777991,1.00276726717427,1.00425582722829,1.00274112487203
538,0.998071864754309,0.999098481015318,0.999272406655587,0.999240684316562,0.999183082955012,0.999288304426505,0.999496231095232,0.999589926058456,0.99982333456892,0.999481641574325,0.999476026280475,1.00064212088942,0.999291389381065,0.999629556262546,0.999809738523223,1.00053673676519,1.00091414818987,1.00098390990062,1.00131597761484,1.00080446082466,1.00179904488053,1.00219321043722,1.00212462545803,1.00278058265884,1.00318113530663,1.00320674352134,1.00401921641281,1.00422019995661,1.004485784323,1.0048436475496,1.00504488440397,1.00493737554229,1.00490314389431,1.00651797571527,1.00487688120121,0.997812879857265,0.998639099905583,0.998819768800673,0.99878803166162,0.998730403075892,0.998827771393611,0.999033739256408,0.99912758448677,0.999361787488282,0.999015519516778,0.999000203786545,1.00015886183545,0.998815475096558,0.99916350689397,0.999343777566059,0.999795682132166,1.00015750479245,1.00021829809217,1.00053210293358,1.00003870569565,1.00083953662802,1.00116063506755,1.00109197586561,1.00163078815855,1.00201440435923,1.00194737899918,1.00256789820087,1.00263203686516,1.00283347452189,1.0031485554156,1.00333606048011,1.00322872897437,1.00333598763104,1.00486999897547,1.00330968088427
539,0.998051292803968,0.999062197177416,0.999241116839613,0.999209224367429,0.999151564694284,0.999253409725225,0.999461431607258,0.999555386152074,0.999790834666095,0.999445873782919,0.999438964815076,1.0006045716993,0.999254236090232,0.999593612457159,0.99977360454641,1.00047215009847,1.00084995486035,1.00091999073117,1.00125310117458,1.00074038882502,1.00170971454444,1.00209607666684,1.00202730326215,1.00267104065684,1.00306993505743,1.00308549181013,1.00387761698525,1.00406606199639,1.00432472356128,1.00467658773611,1.00487611454965,1.00476733460759,1.00474393285234,1.00633401836358,1.00471752552606,0.997794403041259,0.998606558957286,0.998791854266845,0.998759947024754,0.998702260311773,0.998796023714267,0.999001580854447,0.999095542942699,0.999330859322091,0.998982228269001,0.998965180685836,1.00012298631071,0.998780360555594,0.999130039115989,0.999310119004486,0.999738519589643,1.00010109732388,1.00016239595598,1.00047766628583,0.999982652143314,1.00076051447899,1.0010748857952,1.00100603880337,1.00153454387495,1.00191658917162,1.00184128737995,1.00244472371776,1.00249873098324,1.0026942697732,1.00300390681133,1.00318984825717,1.00308121063879,1.00319723647991,1.00470690432176,1.00317078545782
540,0.997949079264371,0.998881315357223,0.999048422739233,0.999016301048258,0.998958555529803,0.999059685554668,0.9992545037973,0.999346854908426,0.999572280612076,0.99922552561509,0.999184417517802,1.0003227653023,0.998999528693643,0.999373058606478,0.999552832118523,1.00021632965267,1.00058917648675,1.00065680177508,1.00098487464211,1.00047696521882,1.00140251530843,1.00177340351764,1.00170436789775,1.00232629854593,1.00271763928746,1.00272190770225,1.00348125503797,1.00364545299174,1.00389228017215,1.00423567102145,1.004431880082,1.00432341612022,1.00433239282161,1.00590388057109,1.00430578935801,0.997697466184447,0.998435168875836,0.998608099553405,0.99857596327735,0.998518191227381,0.998610276910451,0.998801635019428,0.998893515643733,0.99911570433638,0.998769388163854,0.998719555482761,0.999851260454029,0.998534576936026,0.998916991996822,0.999096851710971,0.999501093001951,0.99986081894796,0.999920987428402,1.0002336775553,0.999741012878124,1.00047719197734,1.00077829735842,1.0007091897748,1.00122005652609,1.00159482225446,1.00151196244571,1.00208963933298,1.00212470335185,1.00231051448819,1.0026126452157,1.00279547800393,1.00268702987722,1.00283115986347,1.00432150560787,1.00280451370037
541,0.998581533712595,0.999982878872266,1.00022424406115,1.00021284129605,1.00016206185401,1.00025840940463,1.00057245394422,1.00067882003816,1.00095108542076,1.00066670008771,1.00079679526587,1.00200925250833,1.00062255086743,1.00083622860849,1.00103983045224,1.00172165062687,1.00217741017458,1.00227651079279,1.00262930255153,1.00211417713245,1.00316117509437,1.00360893496745,1.00356219874755,1.00427257030368,1.00469202699011,1.00476694053874,1.00567857245684,1.00594554731357,1.00624080435279,1.00661609567103,1.00682816523878,1.00672168711796,1.0066189104303,1.00829583330164,1.00660948767096,0.998219975639506,0.999341029950315,0.999583819084266,0.99957240901417,0.999521595650104,0.999612305851732,0.999919557301119,1.00002613930123,1.00029952131912,1.00000250062382,1.00010229598882,1.00129050533427,0.999927925314035,1.00017214768566,1.00037589171496,1.00069901510455,1.00112566846427,1.00120798346448,1.00152664052977,1.00104546892935,1.00185536627963,1.002208629537,1.00216182451738,1.0027213292184,1.00312079214681,1.00307349525704,1.00373597542427,1.00382521320138,1.00403802482837,1.00436071204113,1.00455671668119,1.00445029892279,1.00452489057488,1.00610427078262,1.00451544547613
542,0.997915490567283,0.998818233754582,0.998984431358093,0.9989561969382,0.998899744485931,0.998999014299298,0.99919989433691,0.999292628668308,0.999512098508658,0.999178607807912,0.999128263299539,1.00024672469954,0.998945308362508,0.999330327697275,0.999514643560724,1.00010832233943,1.0004904720613,1.000560807399,1.00088613508566,1.00038418921908,1.00125728739343,1.00161677278401,1.00155189824141,1.0021530774529,1.00253928956223,1.00253428437883,1.00326450634096,1.0034063003933,1.00364259970985,1.00397666514901,1.00417082354378,1.00406098508095,1.00410090254199,1.00564505189029,1.00407751600756,0.99766666127938,0.998377005993941,0.998547592899249,0.998519345792896,0.998462867637851,0.99855439306733,0.998751718590019,0.998843936588971,0.999059869270692,0.998727178819993,0.998668142800292,0.999779976527153,0.998485100075757,0.998878970715935,0.999063373940392,0.99940237616101,0.999772026466462,0.999835251639729,1.00014591236375,0.9996584999382,1.00034472229876,1.000635808464,1.00057086727352,1.00106374241265,1.00143564082117,1.00134279660049,1.00189406949767,1.0019097198846,1.00208646489557,1.00238134833181,1.00256322719984,1.0024533107389,1.0026189155949,1.0040818628571,1.00259549185834
543,0.998234134060845,0.999368775101142,0.999571681783721,0.999558673534527,0.999507326811542,0.999603887673558,0.999875392437146,0.999975980728424,1.00021383711135,0.999929034217137,0.999962613131535,1.0011012937212,0.999787418980578,1.00009697650266,1.00029887294979,1.00084604737973,1.0012833544384,1.00137386797001,1.0017105360092,1.00121005196297,1.00210562225942,1.00249905715344,1.00245055294066,1.00308433100916,1.00348148138365,1.00350985120707,1.0043024582036,1.00448235046256,1.0047361307621,1.00508067945812,1.00528139535238,1.00517369187536,1.00518144303125,1.00678010944111,1.00517068182594,0.997950065755969,0.998864676468396,0.999071769890668,0.999058755099977,0.999007381633842,0.999097528170783,0.999365298898039,0.999466061110291,0.999704825838728,0.999412482458277,0.999428738499092,1.0005537172667,0.999253446845943,0.999580515956127,0.999782521916564,1.00003780238152,1.00045502887833,1.00053395189797,1.00084705578564,1.0003699925847,1.00106678413038,1.00138328979776,1.00133472875463,1.00184570834994,1.00222709918371,1.00215525199835,1.0027446689901,1.00278085135418,1.00296766226221,1.00326919975392,1.00345670348674,1.00334909626759,1.00349725332875,1.00501161127182,1.00348647180397
544,0.998175632067616,0.999265533161008,0.999461423172011,0.999447966441557,0.999396464783888,0.999494343547879,0.999758177945865,0.999857743592345,1.00008986859263,0.999804415391265,0.999821590779521,1.00094828813223,0.999646147532697,0.999971899220661,1.00017330095024,1.00069844208133,1.00113195036878,1.00122075983283,1.00155452815999,1.00105654577155,1.00192782890388,1.00231214291306,1.00226314978286,1.00288370417059,1.00327738553815,1.00329698938966,1.00406860881109,1.00423351310736,1.00447982862389,1.00481883399867,1.00501766171957,1.00490959680739,1.00493617566124,1.00652082910577,1.00492504124151,0.997908445912166,0.998791415840683,0.998992304318728,0.998978841231976,0.998927314405103,0.99901874999241,0.999279773409085,0.999379600993929,0.999613220864779,0.999320587049506,0.999323210070287,1.00043845573498,0.99914767567528,0.999488156082511,0.999689660137239,0.999936040601791,1.00035112594651,1.00042928224511,1.0007414294165,1.00026493283605,1.00094585236048,1.0012568433344,1.00120779592038,1.00171119060128,1.00209009204086,1.00201371539931,1.0025912849588,1.00261923511409,1.0028017248035,1.00309977115009,1.00328602512061,1.00317809141504,1.00333728319852,1.00484086066465,1.00332612886047
545,0.998135032635904,0.999195035083421,0.999385747827342,0.99937073186069,0.999318706596693,0.999417563484174,0.999673761594539,0.999772666729677,1.00000383630317,0.999711085678915,0.999716342088053,1.00083824152261,0.999540100726419,0.999876911626774,1.00007651700776,1.00060272783976,1.00103006476983,1.00111654224618,1.00144853351884,1.00095101394701,1.00181523226749,1.00219405749424,1.00214338705776,1.00275771280191,1.00314937738959,1.00316395137992,1.00392478599566,1.00408385901314,1.00432688308002,1.00466372193407,1.00486147093366,1.00475320843563,1.00478334337392,1.0063539838135,1.00477091606571,0.997853781759214,0.998696079726804,0.998890017749378,0.998874994244661,0.998822942118184,0.998914652985341,0.999165939150844,0.999264522817357,0.999493383246544,0.999197111498475,0.999185874043801,1.00029475657029,0.99900953526052,0.999363026986471,0.999562740016958,0.999806579806334,1.00021579386002,1.00029189340169,1.00060261004632,1.00012622294101,1.00079245047089,1.00109604846298,1.00104531963948,1.00154018984318,1.00191589475776,1.00183386269492,1.00239748832626,1.00241724300537,1.00259493926683,1.00288926293091,1.00307380507919,1.00296550363323,1.00313383283998,1.00461906297516,1.00312138281015
546,0.998242751618402,0.999382365655868,0.999585795270284,0.999574610309757,0.999523872222206,0.999620646555752,0.999897101799833,0.999998165062545,1.00023516965087,0.999956323049849,0.999990860925418,1.00112452879376,0.99981658323914,1.00012621925449,1.00033023451375,1.00085992665707,1.00130241506184,1.00139461958037,1.00173096894475,1.00123232378517,1.00211794963385,1.0025110219798,1.00246447351464,1.00309532308558,1.00349193070399,1.00352010272404,1.0043095863073,1.00448608551068,1.00473799694768,1.00508095675247,1.0052821599895,1.00517357515329,1.00518909444609,1.00678532590623,1.00517984353018,0.997954049563444,0.998870051501431,0.999077219162694,0.999066028514962,0.999015263547414,0.999105521492362,0.999377706740172,0.999478840318821,0.999716073496211,0.999430092004421,0.999446288602895,1.00056542171222,0.999271911998414,0.999600082184504,0.999804210151416,1.00003993118079,1.00046195859286,1.00054237166349,1.00085470515459,1.00037993181446,1.00106505943546,1.00138051452028,1.00133391077412,1.00184099275158,1.00222151121388,1.0021489690789,1.00273381209142,1.00276560169557,1.00295002747526,1.00324955268646,1.00343738908307,1.00332887082273,1.00348621317995,1.00499707670721,1.00347694438261
547,0.998343334502192,0.999560481740821,0.999769779911326,0.999758704846664,0.999708012436606,0.999807835221446,1.00009422170959,1.0001964413225,1.00044081714278,1.00016374863212,1.00022506846249,1.00138026743349,1.00005088710382,1.00033372381022,1.00053782046466,1.00112333362817,1.00156925361389,1.0016631636497,1.00200319224966,1.00150100307358,1.00244329448809,1.00285500825627,1.00280859220234,1.00346652324683,1.00387051252692,1.00391537092586,1.00474691508441,1.0049523003997,1.00521825033376,1.00557118108512,1.00577560442078,1.00566764783201,1.00565318991943,1.00728536650804,1.00564403304289,0.998017886012831,0.99898294564691,0.999194054807645,0.999182973364494,0.999132250541899,0.999225417760818,0.999505308518174,0.999607288054067,0.999849843673936,0.999565922051483,0.999603338045735,1.00073949222042,0.999429043791455,0.999736004051291,0.999940228817343,1.00020436962315,1.00062677693229,1.00070719558796,1.00101962934283,1.0005448734813,1.00126752370831,1.00159388632968,1.00154740876824,1.00206963392754,1.00245529804039,1.00239069978622,1.00299836646472,1.0030448910392,1.00323667995985,1.00354168664557,1.00373131215884,1.0036233123269,1.00376744666107,1.00530652270505,1.00375827019235
548,0.999014673655483,1.00073403327488,1.00102091202708,1.00102739347734,1.00098261615015,1.00107825890126,1.00148020997604,1.0015965393254,1.00189526450933,1.00166691567198,1.0019076037267,1.00315364238325,1.00174249161969,1.00185546538996,1.00207967864152,1.00274482531233,1.00326718224648,1.00339092274902,1.00375923523609,1.00324364003262,1.00435366857399,1.00485285152916,1.00482532764117,1.00559066281305,1.00602881444167,1.00615124760694,1.00716101290806,1.00748818269437,1.00781125680702,1.00820388324796,1.00842589135165,1.00832123282334,1.00816928357027,1.00993175977164,1.00817466016548,0.998552509165656,0.999913344605149,1.00019674367874,1.00020323118285,1.00015841533238,1.00024887606796,1.00063840243437,1.00075460100779,1.00105207148786,1.00080668556409,1.00099789071082,1.00220401593126,1.0008326217259,1.00099540617518,1.00121982241336,1.00144835607961,1.00192961982082,1.0020297351333,1.002349793721,1.0018822430929,1.00271063660309,1.00309444367188,1.00306686852322,1.00364843968738,1.00406081073551,1.00403645977656,1.00474383315751,1.00485447885925,1.00507729978497,1.00540593303145,1.00560839534515,1.00550364725769,1.00557150083909,1.00721839621128,1.00557688959266
549,0.998965813578776,1.00065247717218,1.00093221942319,1.00093322610138,1.00088661904985,1.00098466518516,1.00136914257421,1.00148367864363,1.00178255122569,1.00153665808161,1.00176791597504,1.00302364125607,1.00160004401683,1.00171935248033,1.00193721721523,1.00264691707907,1.0031516627418,1.00326928473416,1.00363613209502,1.0031174307354,1.00425315766942,1.00475140980309,1.0047180165718,1.00548760729558,1.00592592295248,1.0060465068102,1.00705879538256,1.00739083561991,1.00771699344208,1.00811345818743,1.00833563811408,1.00823103656918,1.00806549408553,1.00982932318614,1.00806634278589,0.998518836894154,0.999858759991266,1.00013625820591,1.00013726616596,1.00009062038008,1.00018362556767,1.00055711361893,1.00067173993922,1.00097081918603,1.0007074580668,1.00089262341351,1.00211121668305,1.00072459796438,1.00089031213079,1.00110836704103,1.00139002752227,1.0018553232679,1.00195022918516,1.00227077584961,1.00179816604627,1.00265775186135,1.00304314237921,1.00300968889606,1.00359925713854,1.0040127841021,1.00398889760146,1.0047045978473,1.00482422370443,1.00505211649163,1.00538603495308,1.00558915776526,1.00548453418623,1.00553369071221,1.00718497657246,1.00553453936602
550,0.999257206942769,1.00116840694358,1.00148045515431,1.00148206270393,1.00143568295908,1.00153249912564,1.0019512585804,1.00207053741674,1.00239921548284,1.00215112510986,1.0024645034716,1.00378544596386,1.00229705403941,1.00233434791312,1.00255277313695,1.00338741267155,1.00390662363941,1.00403131634073,1.00441312539922,1.00388008380436,1.00514827127231,1.00569316858853,1.0056604528273,1.00649667459202,1.00695300732003,1.00711521005828,1.00823140366387,1.00863929395007,1.0090030305913,1.00942712391887,1.00965831646432,1.00955641023646,1.00929020062168,1.01112093674752,1.00929154611016,0.998748792161609,1.00026540679202,1.00057329323924,1.00057490285079,1.00052847910231,1.000621025595,1.00102671268346,1.00114622523577,1.00147598828764,1.00120562152876,1.00146275078332,1.00273830351806,1.00129512583679,1.00138902728987,1.00160767035274,1.00195932681439,1.00243161503857,1.00252926944688,1.00285601998291,1.00237779937106,1.00333921905425,1.00375698214256,1.00372419939617,1.00435744729143,1.00478571306614,1.00478520098932,1.00556707974814,1.00573456451723,1.00598737432204,1.00634118454696,1.00655105157431,1.00644912602476,1.00642761799736,1.00813567800844,1.00642896493621
551,0.999144949170069,1.0009695234854,1.00127577768756,1.00127728908638,1.00123086715573,1.00132536321766,1.00173431883885,1.0018524574497,1.00217382888982,1.00192400711733,1.00221082879288,1.00351040323293,1.00204328655373,1.00210717013971,1.0023255352133,1.00308886163157,1.00360473517143,1.00372775694367,1.00410593593818,1.00357639574025,1.00477522868359,1.00529767301086,1.0052648400413,1.00606847939895,1.00651751801731,1.00665741340791,1.0077218261202,1.00809456676723,1.00844031733541,1.0088504580751,1.00907686953402,1.00897405298654,1.00874929880914,1.01053254204168,1.00875056480058,0.998671008237625,1.0001276584654,1.00043000931682,1.00043152253371,1.00038505960868,1.00047297770725,1.00086747765154,1.00098517182169,1.00130324745696,1.00103706089287,1.00126997423159,1.00252602567126,1.00110226736448,1.00122039510198,1.00143896402284,1.00176257753505,1.00223981125973,1.00234032617663,1.00267313555054,1.00218874568986,1.00309513795385,1.00350021088969,1.00346731560923,1.00408491855664,1.00450832776105,1.00449899573676,1.0052570162468,1.00540014991504,1.00562412835962,1.00594921631513,1.00615472772948,1.00605225825099,1.00610375017597,1.00776039007602,1.00610501733468
552,0.998631413062252,1.0000745073762,1.00032354542713,1.000308629747,1.00025668384131,1.00035250396574,1.00066616822597,1.00077312913719,1.00105691495468,1.00075726074443,1.00090586665216,1.00214462821286,1.00072988569346,1.00092299806136,1.00112248581165,1.00186053969513,1.00230950536198,1.00240697254839,1.00276413397251,1.0022417384406,1.00333661221161,1.00379542370619,1.00374493017806,1.00447423361713,1.00489780195448,1.00498202685195,1.00592069273968,1.00621036507949,1.00651685753502,1.00690113512217,1.00711550190781,1.00700948913246,1.00686994611422,1.00855796483285,1.00685761781942,0.998284663561456,0.999458732363217,0.999709327479505,0.999694402547244,0.999642423370756,0.999732835233299,1.00003994704906,1.00014718987337,1.00043253850401,1.00011986222536,1.00023855271453,1.00145336024734,1.00006244926652,1.00028571074008,1.00048533215302,1.00087899553044,1.0013023499987,1.00138478974107,1.00171191769358,1.00121937958714,1.0020819040339,1.00244965609029,1.0023990912269,1.0029833420474,1.00338861001866,1.00335405821495,1.00405256743668,1.00416284036097,1.00437372108492,1.00469122004224,1.00488942523139,1.00478392706763,1.00485668163394,1.00644339054994,1.00484432583818
553,0.997936014597574,0.998858321984002,0.999027666654694,0.998995381386795,0.998937580292819,0.999035963322004,0.99922987798198,0.999322122982852,0.999547201965193,0.999199966610023,0.999157611082244,1.00029547644413,0.998972635625119,0.999347328530883,0.999526917015889,1.00017930011867,1.00055151160725,1.00061889476021,1.00094679107695,1.00043891552133,1.00135411842068,1.00172167086642,1.00165245676126,1.00226931339476,1.00265750059865,1.00266102146599,1.00341369833741,1.00357463214143,1.00382110125421,1.0041634656692,1.00435957326848,1.00425012945282,1.00425930110039,1.00581798038549,1.00423256057103,0.99769439488918,0.998429822528021,0.998601320010385,0.998569020555525,0.998511193779487,0.99860404877555,0.998794392782987,0.99888610381093,0.999107539917125,0.998761247009985,0.998710267366406,0.999841551226134,0.998525205622942,0.998908676905917,0.999088348117677,0.999495374807361,0.9998568651362,0.999918091223733,1.00023340852936,0.999737980568344,1.0004699749336,1.00077137561771,1.00070209268355,1.00121451159854,1.00158931405117,1.00150755178478,1.00208739288832,1.00212125716172,1.00230001902838,1.00259419130134,1.00277792847191,1.00266866271928,1.0028264467276,1.00430086251026,1.0027996652866
554,0.997839757990308,0.998689356616881,0.998847530232496,0.998813543905399,0.998755166792412,0.998853649709776,0.999031900939778,0.999121929068447,0.999336190016129,0.998987420837576,0.99891908284868,1.00004112656879,0.998733214139138,0.999132993645813,0.999310645902702,0.999944175033706,1.00030762979606,1.00037143474078,1.00069500701465,1.00018999861667,1.00107545973319,1.00142987928931,1.00135882563663,1.00195874599107,1.00234332703067,1.00233320991131,1.00305738191249,1.00319763977397,1.0034339993469,1.00376908138692,1.00396243456166,1.00385246913419,1.00388870300036,1.00542694776899,1.00386054707706,0.997629510053238,0.998316550769077,0.998478501571823,0.998444502308015,0.998386102733912,0.998479414540927,0.998656256212754,0.998746043586865,0.998958592776596,0.99861058533245,0.998539085083374,0.999658982876668,0.998353142662157,0.998756215879824,0.998933938495067,0.999344279513749,0.99969970147502,0.999758860596616,1.0000730025462,0.999577308646395,1.00029504876719,1.00058965558739,1.00051853946134,1.00102374196259,1.00139681136817,1.00130845223986,1.00187540529922,1.00190042925644,1.00207520822837,1.00236645805628,1.002548657333,1.00243895085773,1.0026082210064,1.00406879888861,1.00258002662662
555,0.997875117431467,0.99875139910348,0.99891451422154,0.998881183098602,0.998823027722311,0.998922566987199,0.99910808524946,0.999199278926485,0.999419732648076,0.999069775470086,0.999012939889109,1.00014231102932,0.998827415606421,0.999216037505433,0.999394435656792,1.00002598382723,1.00039305493598,1.00045835924095,1.00078387989405,1.00027748272807,1.00116842252915,1.00152593190234,1.00145558570538,1.00205872649924,1.00244413448718,1.00243676616488,1.00316654437717,1.00331107110147,1.00354961756082,1.00388640981188,1.00408020498212,1.00397128159978,1.00399816434286,1.00553968590071,1.00397055271935,0.997666701359213,0.998381777421744,0.998549267584799,0.998515923912161,0.998457746389949,0.998552263280027,0.998736904315144,0.99882806785524,0.999048180385022,0.998697326410079,0.998637120903218,0.999764168436268,0.998451523854709,0.998843645794813,0.999022113789755,0.999429370156061,0.999787884742408,0.99984819461767,1.0001636740162,0.999667203110833,1.0003918537666,1.0006895769617,1.00061916919824,1.00112737544393,1.00150153699575,1.00141533947525,1.00198733367283,1.00201601172854,1.00219256976828,1.00248537499692,1.00266812374351,1.00255952863886,1.0027198257745,1.00418473536102,1.00269217647457
556,0.997819785385522,0.998652479517268,0.998807744915985,0.99877538248137,0.998717544918705,0.998817251859535,0.998997782542566,0.999088158753167,0.99930114853525,0.998955317515258,0.998879911167451,0.999991010872771,0.998694847628449,0.99910264185456,0.99928219459241,0.999885131312546,1.0002519642387,1.00031664412077,1.00063847318861,1.00013655017533,1.00099944177236,1.00134882121754,1.00127950527675,1.0018706355874,1.00225296725272,1.00223900741224,1.00295088064271,1.00307909722801,1.00330989711136,1.00364064522323,1.00383355701584,1.00372253076183,1.00378200261963,1.00532297345076,1.00375519075325,0.997626147679479,0.998309109817941,0.998469342181768,0.998436968462026,0.99837911048859,0.998473915020601,0.99865442772256,0.998744849747734,0.998958002143742,0.998611678424658,0.998535525929661,0.999646431657033,0.998350395844338,0.998759056089679,0.998938673717346,0.999328663965416,0.999688323643998,0.999748801207011,1.00006220443613,0.999568600690259,1.00027267527619,1.00056542548473,1.00049605270549,1.0009971717024,1.00136909892901,1.00128002809282,1.00184210448784,1.00186073308954,1.00203282386791,1.00232187840786,1.00250433231483,1.00239365428121,1.00257805774781,1.00404510644037,1.00255121137708
557,0.997759071704547,0.998545314361517,0.998690848903719,0.99865805723454,0.998600070853666,0.998700632994245,0.998870987927239,0.998959985764454,0.999164886227344,0.998818792049225,0.998720611363829,0.999814423105358,0.99853530472252,0.998965680087439,0.99914476238014,0.999739487622002,1.00010259315412,1.00016559586622,1.00048454426309,0.999985119732227,1.00082860748845,1.00117053012965,1.0011007449925,1.00168194004419,1.0020608193788,1.00204138251021,1.00273804470784,1.00285657741498,1.0030824369066,1.00341015382645,1.00360199511152,1.00349075267217,1.00355779556863,1.00508479873741,1.00353062479792,0.997558236742804,0.99818930373186,0.998338323558376,0.998305519967146,0.998247512273036,0.998342807913638,0.998511711514899,0.998600274901368,0.998802209588842,0.998459076276123,0.998359734672357,0.999453030185551,0.998174358229887,0.998606019920096,0.99878516990815,0.999167329217118,0.999523902248309,0.999583174266339,0.999894441277559,0.999402588569991,1.00008328069023,1.00036798197934,1.00029813822152,1.00078896847619,1.00115668324888,1.00106285163317,1.00160964178971,1.0016188324297,1.00178630143243,1.00207226100554,1.00225330639675,1.00214225410316,1.00233510112287,1.00378559033458,1.00230789487124
558,0.997792259646626,0.99860382837647,0.998755933228114,0.99872345149952,0.998665571614837,0.998767364262518,0.998947248665304,0.999037551356652,0.999250297992745,0.998904108416392,0.998827798581265,0.999938587680972,0.998642666190933,0.999051314351922,0.99923073971367,0.999812018142659,1.00017736721351,1.00024135153657,1.00056185117257,1.00006114559205,1.000906926329,1.00124986487408,1.00118041561297,1.00176207694772,1.00214281460482,1.00212152148134,1.00281787321079,1.00293635712523,1.00316117474825,1.00348762126888,1.00367885342879,1.00356846865035,1.00363401630835,1.00515648840671,1.00360710274489,0.997594469211866,0.998253157075252,0.998409295044303,0.998376801708917,0.998318900906983,0.998415487531797,0.998594288905123,0.998684352813557,0.99889540809776,0.998550443732196,0.998472263664082,0.999581943118448,0.998287062578248,0.998697704459782,0.998877196508114,0.999246906451113,0.999605292669791,0.999665255329479,0.999977572684833,0.999484941200189,1.00017045355524,1.00045662259192,1.00038711567417,1.00087888980857,1.00124876200219,1.00115313229484,1.00170023752384,1.00170972491777,1.00187626590159,1.00216116050579,1.00234178265163,1.0022316523845,1.00242211191312,1.0038694896626,1.00239516350317
559,0.997550625370399,0.998176268048879,0.998301728152573,0.998268718133342,0.998210639929271,0.998313079230104,0.9984640894432,0.998550404360001,0.998738147968524,0.998393676492787,0.99824833677234,0.999304386355536,0.998062836879278,0.998540409009667,0.998719331328925,0.99919934991451,0.999553491987548,0.999612028114047,0.999921171416568,0.999431277264112,1.00016651970234,1.00047100657361,1.00040095028534,1.00092776015573,1.00129332204686,1.0012382185613,1.00184928782958,1.00190847241297,1.00210529964956,1.00241056392525,1.00259431633434,1.0024824836512,1.00261777617639,1.00407868848459,1.00259040820068,0.997398935485703,0.997907601508285,0.998037758650886,0.998004739631384,0.997946645420654,0.998043914368453,0.998195346930895,0.998281260861613,0.998466291516676,0.998127191355997,0.997987888848966,0.999049250630448,0.997802338410501,0.998273965102926,0.998452937620752,0.998763375686615,0.999115873763794,0.999173527580526,0.999480704674588,0.998992694014265,0.999591581842445,0.999850203709446,0.999780101860383,1.00023454955922,1.00059155021262,1.00047631864571,1.00096706819643,1.00093967419003,1.00109011831767,1.00136188469888,1.00153681244508,1.00142515635167,1.0016574566093,1.00305181081227,1.0016300605286
560,0.997386976092664,0.997886276784728,0.997992770072093,0.997959884255015,0.997901832421555,0.998003561673778,0.998134481863353,0.998217961794029,0.998386854277332,0.998045352969344,0.997848911134025,0.998862772032962,0.997663402179964,0.998192283171655,0.99837142704133,0.998786934676131,0.999134457243418,0.999189549786748,0.999490450323687,0.999008831882877,0.999669539722426,0.999948559558279,0.99987860983103,1.00036899477275,1.00072456434148,1.00064739771604,1.00120219162573,1.00121792439571,1.00139383099688,1.00168370329623,1.00186198697409,1.00174910090366,1.00194495836647,1.00337130300841,1.00191768283002,0.997267084070202,0.997674162120813,0.997785884317308,0.997752991455475,0.997694927050785,0.997791559960153,0.99792406412033,0.998007053471405,0.998172672934504,0.99783932992177,0.997654629258444,0.998678437188005,0.997469082442416,0.997986292150201,0.998165475004199,0.99843970903793,0.998789193567276,0.998845528050527,0.999148675942976,0.998664745106681,0.999205484925971,0.999446073929153,0.999376087317019,0.999806032593826,1.00015463504222,1.00002696930924,1.00048110243819,1.00042560682609,1.00056327322222,1.00082517921981,1.00099587946667,1.00088312357453,1.0011564930549,1.00252198349563,1.00112919446774
561,0.997797130361757,0.998598202767139,0.998751952565148,0.998734964562883,0.998682250787201,0.998781820856605,0.998995957647124,0.999089198493719,0.999287501611686,0.998992926062434,0.998905156329402,0.999957303200699,0.998727785729566,0.99915676736458,0.999354234778886,0.999751230239478,1.00015860425996,1.00023592402701,1.00055132038212,1.00006861097089,1.00078951940282,1.00111568211854,1.00106284894499,1.00160387713174,1.00197562942757,1.00194314355615,1.00258862171053,1.0026637100721,1.00286671804326,1.00317378085282,1.00336148744432,1.0032503313625,1.00338884312864,1.00488494288161,1.00337477003701,0.99756495305363,0.998186267306151,0.998343747729524,0.998326752686475,0.998274016586223,0.998366989827333,0.99857805894428,0.998670793754206,0.998865628150084,0.998572290083013,0.998477174273883,0.999523748860339,0.998299724866892,0.998736203472828,0.9989337576691,0.999090945488831,0.999489766550245,0.999562113641687,0.999867426165378,0.999394683606524,0.999934505126618,1.00019666986729,1.0001437859376,1.00058432859152,1.00094603049876,1.00082754076147,1.00130477179749,1.00125984754858,1.00141102357988,1.00168441556826,1.00186113533585,1.00175047845313,1.00199300862734,1.00342337584904,1.00197891398418
562,0.997820515077007,0.998640058289796,0.998795017210476,0.998777561535923,0.998724693933663,0.998824078627493,0.999038201356249,0.999131494944074,0.999331173768672,0.999034917901863,0.998950069027944,1.00000606160786,0.998772472508506,0.999198248658214,0.999395161434242,0.9998169837208,1.00022454658979,1.00030220474508,1.00061946977621,1.00013451344321,1.00087368245594,1.00120575923168,1.00115242843265,1.00170239550053,1.00207645001942,1.00204912174614,1.00270813831372,1.00279271017937,1.00300040621477,1.00331089486705,1.003499867327,1.00338895374379,1.00351597450556,1.00502147780377,1.00350151498242,0.997594000322945,0.998238077287802,0.998397800030182,0.998380337318803,0.998327447931091,0.998420545144801,0.998632751129927,0.9987258452328,0.998924054190925,0.99862720029872,0.998536271560263,0.999587722758939,0.998358598747333,0.998790600735518,0.998987597415075,0.999169332682212,0.999568403988333,0.99964104567906,0.999948303174113,0.999473239362502,1.00003330248552,1.00030182987308,1.00024844869274,1.00069828318125,1.00106304063902,1.00094899828152,1.00143984383435,1.00140427789139,1.00156057164891,1.00183803704145,1.00201629384084,1.0019060019,1.00213494349413,1.00357712307639,1.00212046208799
563,0.997761233524184,0.99853514056468,0.998684204261881,0.998666639099212,0.998613729576206,0.998712946441519,0.998920246930604,0.999012373483309,0.999204647701545,0.99891148767484,0.99881279925575,0.999857851077525,0.998635123743583,0.999074723875225,0.999271536619123,0.999665459946145,1.00007057229417,1.00014703338256,1.00046178837619,0.999979225547741,1.00068861210499,1.00101032758801,1.00095687054222,1.0014923769602,1.00186340718099,1.00182580209167,1.00246162551026,1.00253139584082,1.00273150998044,1.0030361034805,1.00322342583465,1.00311123321556,1.00325461050128,1.00474183049729,1.00324005776449,0.99754506720018,0.998151615812159,0.998305483330744,0.998287911411616,0.998234981096272,0.998327867242949,0.998533476741374,0.998625329986985,0.998815662208215,0.998523079260494,0.998419978373703,0.999461842917598,0.998242230379835,0.998686381815112,0.998883274464039,0.999047216519502,0.999444811936585,0.999516870248831,0.999822758410121,0.99934895268892,0.999885255829214,1.00014599833935,1.00009249299442,1.00053204147233,1.00089394123257,1.00077354400492,1.001248358304,1.00120345460107,1.00135421403768,1.00162688839383,1.00180381344107,1.00169217884476,1.0019331517451,1.00335793365947,1.00191857793443
564,0.997708413824273,0.998441615227878,0.9985877688466,0.998570157720977,0.998517228152631,0.998614913659585,0.998817802565649,0.998909540490009,0.999099340441493,0.998803928406001,0.998691882430592,0.999726172668673,0.998514162540719,0.998967135369448,0.999163918607108,0.99952655469073,0.999929462923032,1.0000048206651,1.00031713426343,0.999836951181298,1.000516944668,1.0008285388974,1.00077502422242,1.00129569893569,1.00166230065735,1.00161612459904,1.00222921968829,1.00228196762753,1.00247384383521,1.00277263306556,1.00295753354937,1.00284583785646,1.00301002091382,1.0044792562326,1.00299542765541,0.997498916245725,0.998070023898364,0.998220690500578,0.998203072802835,0.998150123068962,0.998241367420786,0.998442398552687,0.998533712463647,0.99872059528852,0.998427246967531,0.998311738992763,0.999343612957502,0.998133948923043,0.998590518273978,0.998787378999602,0.998928308863441,0.999324447923866,0.999395897915378,0.999700218892046,0.999227922335062,0.999739187570175,0.999991769206866,0.99993820771071,1.00036620765504,1.00072359957663,1.00059801220204,1.00105588123052,1.00099846890627,1.00114255301735,1.00141015066266,1.00158484123841,1.00147361506692,1.00173229931407,1.00313910284373,1.00171768562239
565,0.997662027302485,0.998359051201427,0.998498305113797,0.998481118662442,0.99842832634346,0.998526724378883,0.998724182435306,0.998815106120571,0.99899864927529,0.99870545504305,0.998577145118135,0.999596772768834,0.998399617364607,0.998869136709803,0.999066436861343,0.999410108407957,0.999811636528244,0.999886071966587,1.00019526510244,0.99971853660985,1.00037672514432,1.00068143773022,1.00062837239079,1.00113862996179,1.0015014114844,1.00145072172335,1.00204879220169,1.00209046618372,1.0022767012154,1.00257114956195,1.00275476494122,1.00264281416938,1.0028218375752,1.00428152727181,1.00280759500034,0.997477498243503,0.998031746506231,0.998177230370318,0.99816003831815,0.998107228400504,0.998199598229853,0.998397335552737,0.998488219794865,0.998671366244999,0.998378945838505,0.998251483690878,0.999272193905292,0.998073895835826,0.998542683502243,0.998740051063838,0.998877310520954,0.999273588851571,0.999344938906929,0.999647922168788,0.999177309448815,0.999679475005199,0.999929893395147,0.999876786340696,1.00030139659316,1.00065646885576,1.00053125187302,1.00098527964434,1.00092511200791,1.00106747735026,1.00133354639126,1.00150790496595,1.00139652622541,1.00165955695502,1.00306209227591,1.00164529617845
566,0.997632571434976,0.998306995946622,0.998443037846744,0.998425717818855,0.998372878260749,0.99847227719708,0.998666397515156,0.998756869265196,0.998937736898222,0.998644478684653,0.998508639851001,0.999522543152738,0.998331033201609,0.998808028241606,0.999005186347053,0.999333856421964,0.999733843936123,0.999807561895579,1.00011540738046,0.999639902497164,1.0002832757505,1.000582290142,1.00052907698356,1.001031732145,1.00139289544111,1.00133676181399,1.00192259381793,1.00195576157107,1.00213757239153,1.00242849772103,1.00261123141737,1.00249910817512,1.00268788528705,1.00414103050611,1.00267353065549,0.997442618188982,0.997970169751378,0.998111426629093,0.998094100762235,0.998041243008389,0.998134333181757,0.998327671093051,0.998417791813509,0.9985962318939,0.998305773607447,0.998169925592737,0.999184218402585,0.997992256400546,0.998469381187744,0.998666609154629,0.99878898961253,0.999183750805186,0.999254481072737,0.999556140756845,0.999086725387647,0.999571932693091,0.999816202361789,0.999762946554617,1.00017960932072,1.00053229379202,1.00040237267833,1.00084410954512,1.00077557161138,1.00091306559096,1.00117493704677,1.00134813169615,1.00123645343385,1.00151144555919,1.00290491929353,1.00149707237926
567,0.997531388262569,0.998127945465851,0.99825224174745,0.998234720929563,0.998181805125179,0.998281570427918,0.998464187829108,0.998553070444711,0.998723948467059,0.998431406670598,0.998267995898029,0.999260010495361,0.998090246402646,0.998594780216447,0.998791751768629,0.999078648523701,0.999473779719931,0.999545123571844,0.99984794763882,0.999377254214637,0.999975587625077,1.00025916314284,1.00020572018043,1.0006859358001,1.0010410349951,1.0009708824783,1.00152173383679,1.00152940994178,1.00169860714405,1.00198027688556,1.00215969647049,1.00204598066198,1.00226942792912,1.00369796696716,1.00225490310126,0.997374464925712,0.997849800307051,0.997980952073271,0.997963426421496,0.997910495690884,0.998004286190875,0.998188321063557,0.998277138079962,0.99844747073817,0.998157666840796,0.997999855573748,0.998996814296654,0.997822056426303,0.998321087333375,0.998518115410262,0.998622514978787,0.999014798164161,0.99908452618296,0.999383952924152,0.998916576471834,0.999374124607895,0.999609760578346,0.999556281272152,0.999960958298302,1.00030912671832,1.00017341458025,1.00059729454785,1.00051618356289,1.00064665231123,1.0009029283038,1.00107399557556,1.00096075954358,1.00125643038994,1.00263096266873,1.00124188936599
568,0.997453459845609,0.997989872784174,0.998105996677496,0.99808851704739,0.998035607843974,0.99813686950549,0.998311926644029,0.998399744858383,0.998563543349177,0.998272093621938,0.998089463238688,0.99906565816462,0.997911702857669,0.998435541271025,0.998632596463106,0.998876422140747,0.999268679491077,0.9993385311227,0.999637813778407,0.99917066223584,0.999727136852719,0.999996469014527,0.999943058449507,1.00040300480602,1.00075381651117,1.00066953860808,1.00118809166647,1.00117385682895,1.00133249857633,1.00160600014383,1.00178226126383,1.0016688991111,1.00191674182729,1.00332183328,1.00190224785781,0.997319038214561,0.997751730827131,0.997875561208746,0.997858077479727,0.997805155580495,0.997900574587762,0.998078236894085,0.998166101195086,0.998330098036868,0.998041837671184,0.997868284128837,0.998852243096789,0.997690482693516,0.998205324916499,0.998402427777069,0.998481664089244,0.998872732291525,0.998941947926574,0.999239777369479,0.998774009778386,0.99920217876224,0.999428502946624,0.999375060578204,0.999767152600824,1.00011193545226,0.999968479428741,1.00037281858586,1.00027943849707,1.00040337186196,1.00065399886011,1.00082270694043,1.00070980991842,1.00102024125345,1.00237485840204,1.00100573294182
569,0.997371692016548,0.997845135458429,0.99794982028734,0.997932235943369,0.997879284227782,0.997982700177,0.998148350555733,0.998234638601139,0.99838864045523,0.998100627550794,0.997897651382904,0.998857572350432,0.997719804872006,0.998263994682125,0.998460966044924,0.998671596185882,0.999060397707944,0.999128537544163,0.999424108451311,0.998960547298485,0.999480216624435,0.999736737979742,0.999683203568112,1.00012476397644,1.00046960648044,1.00037533828808,1.00086603902604,1.00083036815976,1.00097807524308,1.001243133775,1.00141694284212,1.00130310407176,1.00157986935927,1.00296675270444,1.00156528559889,0.99724229626534,0.997616083957502,0.997727743219147,0.997710154889441,0.997657190912237,0.997754494530437,0.997922166747143,0.998008184192128,0.998160328364436,0.997878287723751,0.997685460344861,0.998654021213551,0.99750757436302,0.998041693107501,0.998238710528055,0.998293669755804,0.998682241725565,0.998750415382305,0.999045652899829,0.998582358952972,0.998977152577443,0.999192569105316,0.99913900411716,0.999516106635835,0.999854452627734,0.99970504489508,1.00008778573327,0.999977955674,1.00009241772904,1.00033503623789,1.0005013460888,1.00038781041431,1.00072492000406,1.00205994700594,1.00071032247663
570,0.997337949223149,0.997785548727236,0.99788681512811,0.997869035943896,0.997816016192999,0.99791972763425,0.998081696412813,0.998167492049082,0.998318684036067,0.998030427275717,0.997819441395548,0.998773445459271,0.997641483656118,0.998193598125056,0.998390358021833,0.998585430185446,0.998971404844255,0.999038210480329,0.999331144401476,0.998870043256027,0.999376208264261,0.999627648793451,0.999573900314563,1.00000829785795,1.0003529243727,1.00025158056754,1.0007297031087,1.00068534793563,1.00082856750083,1.00109088119941,1.00126376395268,1.00114974404198,1.00143792450935,1.00281793151126,1.00142317774003,0.997234885948209,0.997603162174093,0.997713396696466,0.997695614367715,0.997642585004632,0.997740648228179,0.997906997400669,0.997993001207943,0.99814547001922,0.997861133556205,0.997664469916303,0.998630497428422,0.997486483190524,0.998024333644284,0.998221128738399,0.998275952499634,0.998663184614204,0.99873080064311,0.999025148202488,0.998562579482667,0.998957179063026,0.999172338899602,0.99911856469731,0.9994955850745,0.999835433843251,0.99968358096619,1.00006486509721,0.99995456949994,1.00006858703912,1.00031147431927,1.00047789656516,1.0003643231388,1.00070169879542,1.00203591201246,1.00068693999213
571,0.997677058839771,0.99837421532594,0.998516112047382,0.998511389725222,0.998462754204942,0.998562713304617,0.998793153739313,0.998887207535801,0.999064129609181,0.998811751463306,0.998687783447099,0.999671395887156,0.998516507867769,0.998988806922995,0.999200611159074,0.999382640176466,0.999818263084892,0.999903572791477,1.00020899520416,0.999746413901437,1.00030246523058,1.00059275040567,1.00055305838715,1.00102947319852,1.0013866227722,1.00132349534811,1.00187741358265,1.00188228686666,1.00204832398655,1.0023247866288,1.00250513458986,1.0023924897101,1.00263118782183,1.00406646030538,1.00262728277745,0.997505400725605,0.998068951792667,0.998218104849985,0.998213381202518,0.998164730796962,0.998260688346539,0.998492666774868,0.998587187340699,0.998767006819716,0.998511049662892,0.998386408756388,0.999369801707865,0.998215080121029,0.998688160290486,0.998900030440235,0.998877298767946,0.999310186733017,0.99939384049504,0.999695968794032,0.999236599309524,0.999638924890092,0.999877284845023,0.999837563279948,1.00023286486172,1.00058271554047,1.00044923739121,1.00086720727097,1.00079190122953,1.00091517276035,1.00116020021267,1.00133112857975,1.00121641777656,1.00151462833592,1.00288240040491,1.00151071771204
572,0.997716644950527,0.998442241574772,0.998588950835921,0.998586509708079,0.998538638347757,0.998637759567433,0.998877262326183,0.99897208933734,0.9991491353839,0.998906484799511,0.998793481623428,0.999778816210239,0.998623365159325,0.999085973409626,0.999300414901717,0.999472674142792,0.999916313468023,1.00000451905692,1.00031134658423,0.999849274915504,1.00040462208811,1.00069895053519,1.0006617110159,1.00114149856317,1.00150015510561,1.00144070311598,1.00200141398666,1.0020101813624,1.00217778225499,1.00245495774052,1.002636095684,1.00252358954273,1.00276245168779,1.00420355753645,1.00276043942057,0.99751851198679,0.998090043780393,0.998241911901919,0.9982394700344,0.998191581596123,0.998286108699148,0.998524546294201,0.998619331239177,0.998795941237281,0.998551764557691,0.998433321600489,0.999414559502288,0.998263142111599,0.998731319143977,0.998945839376354,0.998899030001309,0.999338500441302,0.999424304704367,0.999726145152728,0.999268967921638,0.999657562862345,0.999895285380147,0.999858014673475,1.00024986540399,1.00059947677426,1.00046534516128,1.0008794627731,1.00080036629628,1.00092135033358,1.00116418035604,1.00133489295866,1.00122016797656,1.00152894346983,1.00289643993895,1.00152692746288
573,0.997701267161888,0.998415214463288,0.998558372692029,0.998555698071841,0.998507747374694,0.998608596834576,0.998845227687138,0.998939902348053,0.999116448975346,0.998870684401748,0.998749385808319,0.999728650727577,0.9985791449112,0.99904992886227,0.999264106262337,0.999436381328986,0.999879106054495,0.999966964175082,1.0002735319054,0.999811519728992,1.00036327248266,1.00065599488377,1.00061850317068,1.00109610279149,1.00145446605915,1.00139299096872,1.00194987781421,1.00195631333934,1.00212263143773,1.00239948957839,1.00258047127119,1.00246793163889,1.00270753589358,1.00414748794132,1.00270532984704,0.997507252026856,0.998070352482723,0.998218880437232,0.99821620501234,0.998168237578885,0.998264617484425,0.998500562425408,0.99859523448874,0.998771605397746,0.99852440852182,0.998398697028918,0.999374703771232,0.998228394707958,0.998703717315773,0.998917971504148,0.998873610237744,0.999312331134493,0.99939788450672,0.999699660466595,0.999242349072697,0.999629591533168,0.999866500032271,0.999828977472646,1.00021983351175,1.00056932065348,1.00043411144486,1.00084635673213,1.00076617587222,1.00088652291097,1.00112949805418,1.0013001921317,1.00118546780303,1.00149372290172,1.00286076552298,1.00149151292862
574,0.997684341098506,0.998385334796234,0.998525343480231,0.998522555778996,0.998474565769381,0.998577498851963,0.998813507179926,0.998908109693996,0.999084417561407,0.998838317914023,0.99871615050698,0.999695092286034,0.998545847251874,0.999017447017041,0.999231499952513,0.99939332750863,0.999834578036816,0.999921746262297,1.00022697844117,0.999766200478307,1.00031050947038,1.00060043331285,1.00056281813871,1.00103677378121,1.00139352668062,1.00133058379379,1.00188219142646,1.00188549963567,1.00204995414528,1.00232503687571,1.0025051376826,1.00239243568222,1.00263696385653,1.00407037777919,1.00263466387083,0.997494614461876,0.998048121782149,0.998193663261357,0.998190874735429,0.998142868358377,0.998241368717812,0.998476907615411,0.998571531318688,0.998747821749366,0.998500319044973,0.998374289167917,0.999350418062569,0.998203925999709,0.998679510918027,0.998893638779929,0.998842237637297,0.999279643376883,0.999364603796427,0.999665232335901,0.999208968863225,0.999591388128572,0.999826415646007,0.999788770125703,1.00017737656163,1.0005254186925,1.00038989083939,1.00079915835815,1.00071730137104,1.00083654511596,1.00107828648467,1.00124825503985,1.00113341161838,1.00144517639319,1.00280644477514,1.0014428724316
575,0.997673863474004,0.99836687934019,0.998506509548964,0.99850360740527,0.998455578319523,0.998556728596001,0.998789495246713,0.998883654878191,0.999057320221468,0.998811220921253,0.998681669154934,0.999654906817072,0.998511302658899,0.998990232115656,0.999204157713506,0.9993686372862,0.99980944270973,0.999896441254708,1.00020154827775,0.999740796180343,1.00028095453675,1.00056929407301,1.00053155489182,1.00100381365332,1.00136042672505,1.00129586109337,1.00184449558106,1.00184476794181,1.00200819185856,1.00228312314734,1.00246315007038,1.00235042993617,1.00259880518682,1.00403167009651,1.0025964101908,0.997482750985364,0.998027260319528,0.998172126958335,0.99816922394165,0.998121178334766,0.998217943329108,0.998450078908443,0.998544181591362,0.998717320122864,0.998470467834132,0.998337191053976,0.999307732431656,0.998166764135426,0.998649542292078,0.998863543411321,0.998814328208388,0.99925113507995,0.999335861479195,0.999636184587726,0.999180126611633,0.999558012021187,0.999791300070121,0.9997535302772,1.00014026784715,1.00048793703044,1.00035093820097,1.00075708863545,1.00067189099681,1.00078998107232,1.00103144115731,1.00120125929718,1.00108640502656,1.0014029578782,1.00276298420087,1.00140055877884
576,0.997663845971767,0.998349299480662,0.998488331835284,0.998485249451049,0.998437159383612,0.99853762541378,0.998769391729825,0.998863433285636,0.999036712176229,0.998790086306163,0.998659152520926,0.999631843522617,0.998488691967325,0.998968907821659,0.999182628110115,0.999344015693222,0.999784113400927,0.999870843353761,1.00017574868191,0.999715044180225,1.00025295854759,1.00054023514026,1.00050230140454,1.0009731545212,1.00132953947855,1.00126369833769,1.00180987936452,1.00180793793999,1.00197011205441,1.00224392610077,1.00242383164979,1.00231108607849,1.002563440654,1.00399540409198,1.00256089606065,0.997477376654541,0.998017924530657,0.998162510732821,0.998159427438802,0.99811132125351,0.998207494197919,0.998439031068496,0.998533089668075,0.998706327012536,0.998458679221281,0.998324790281987,0.999295410301948,0.998154271047816,0.998637562205345,0.998851355878145,0.998801851432549,0.999238180521482,0.99932276149525,0.999623154228213,0.99916687445113,0.999544939880554,0.999778028392447,0.999740064513679,1.00012667045253,1.00047438320783,1.00033699262105,1.00074271349825,1.0006567366339,1.00077430727737,1.0010151932629,1.00118506859501,1.00107022161584,1.00138888421242,1.00274897816795,1.00138633540203
577,0.997660945439557,0.998344050362245,0.998483489035191,0.998480528346373,0.998432478613423,0.998532925109075,0.998765371347357,0.9988594943883,0.999033037510782,0.998786762782338,0.998656760161965,0.999629838334862,0.998486360016913,0.998965715713681,0.999179578615384,0.999334127880567,0.999773672533592,0.999860062256126,1.00016389424985,0.999704362618784,1.00023968365675,1.00052578515906,1.00048798148184,1.00095675214375,1.0013133049008,1.00124526904986,1.00178777636833,1.00178377815515,1.00194458275344,1.00221694261115,1.00239612583197,1.00228325058013,1.00253700936224,1.00396361031413,1.002534565644,0.99746423441642,0.997994593908701,0.9981384909543,0.998135529338731,0.998087462540291,0.998183387512495,0.998414391821451,0.998508248677998,0.99867989920102,0.998434069691528,0.998299306812538,0.999268847447679,0.998128843909932,0.998613088113018,0.998827029200847,0.99876633499554,0.99920145971054,0.999285386823741,0.999583939635794,0.999129595033002,0.999500629502748,0.999730929852495,0.999693094829262,1.00007535730935,1.00042235276674,1.00028175693505,1.00068048087802,1.00058967040068,1.00070452757251,1.00094289228015,1.00111162840238,1.00099661795577,1.00132144258773,1.00267344775298,1.00131899464807
578,0.997623624584578,0.998278828501163,0.998412275818575,0.998408347661515,0.998359971886852,0.998461558569699,0.99868601828686,0.998779135630112,0.998948199536974,0.998699442801106,0.998555518274316,0.99952026358003,0.998384616692539,0.998877372627092,0.9990901275715,0.999246825976372,0.999682550993648,0.999767494795092,1.00007022978826,0.999610975152825,1.00013757386472,1.00041947917639,1.00038063302254,1.00084427591059,1.00119810229914,1.00112778997628,1.00166250320683,1.00165408856061,1.00181284393636,1.00208386012352,1.0022623773344,1.00214937449713,1.00240767108858,1.00382934199058,1.00240442442262,0.997454117268294,0.997977591658009,0.99811765726738,0.998113728035036,0.99806533759904,0.998163020076735,0.998388732599339,0.998482110992786,0.99865273510613,0.9984022960173,0.998258543366212,0.999223761618746,0.998087589516864,0.998580280714621,0.998793101192309,0.998749183475195,0.999181929166271,0.999265154178905,0.999564308679965,0.999108553640185,0.999484353009589,0.99971528094083,0.999676406272604,1.00006056986108,1.00040665137084,1.00026822021581,1.00067010625523,1.0005828500732,1.00069965394862,1.00093969685689,1.00110881233481,1.00099383261663,1.00131224278278,1.00266558862236,1.00130899137183
579,0.997618615365555,0.998269805948455,0.998403795116185,0.998400029168144,0.998351707063763,0.998452552101606,0.998677918738723,0.998771144947616,0.998940561510792,0.99869227219654,0.998549588527627,0.999514852516216,0.998378767013596,0.998870377675922,0.999083323294719,0.999231799241109,0.999667135013749,0.999751799862209,1.00005351004375,0.999595412712076,1.00011971642546,1.0004006179351,1.0003619451728,1.00082436566906,1.00117841492585,1.0011067337209,1.00163927670032,1.0016290880735,1.00178740204328,1.00205865691404,1.00223729460927,1.0021243076224,1.00238274367487,1.00380530991137,1.00237963153185,0.997475160030393,0.998014633669903,0.998157657020855,0.998153890230705,0.99810555591789,0.998202961743458,0.99843221085284,0.998526311503502,0.99870129982008,0.998448146725842,0.998309539155761,0.999278439730534,0.998138675502495,0.998626297287634,0.998839296730799,0.998800651113628,0.999234536844644,0.999318237020449,0.99961816659979,0.999161780270357,0.999547705154492,0.999782095632685,0.999743397967907,1.00013273902998,1.0004810735409,1.00034479636577,1.00075424327116,1.00067278550644,1.00079288401365,1.00103606505331,1.00120636967911,1.00109152772825,1.00139841758845,1.00275943831126,1.00139530127201
580,0.997602119430657,0.998240815599829,0.998373976918021,0.998369961195317,0.998321554351707,0.998421730417231,0.998644680437337,0.998737374461826,0.998903856746543,0.99865760503685,0.99851300518651,0.999477516958977,0.998342052359387,0.998835448686776,0.999048111013987,0.99918971030913,0.999624068908532,0.999708362213961,1.00000979533763,0.999551760193646,1.00006744707359,1.00034544179749,1.00030649878554,1.00076467502944,1.00111693171272,1.001043295385,1.00156952284154,1.00155548920917,1.00171158903044,1.00198081602514,1.00215928976368,1.00204530968207,1.00230951551152,1.00372482017179,1.00230619591304,0.997446336298472,0.99796392810826,0.998104645259662,0.99810062853464,0.998052208283639,0.998148706616922,0.998374019147573,0.998467200608476,0.998636726991229,0.998387801420485,0.998245291281109,0.999211828725959,0.998074291330061,0.998565694877791,0.998778416688285,0.998728075508194,0.999160127450135,0.999243055648284,0.999541701232015,0.999086378689676,0.99945863068809,0.99968825622759,0.999649286540854,1.00003182855418,1.0003771895223,1.00023806263299,1.00063755395873,1.00054897817493,1.00066530524064,1.00090518470634,1.00107479725511,1.00095893700764,1.00127771040463,1.00262781980853,1.00127438623683
581,0.997610968242791,0.998256210852835,0.998390382183345,0.998386670283501,0.998338365541575,0.998438490004919,0.998663130284206,0.998756024891419,0.998923161575558,0.998677793654535,0.998535521954082,0.9995009710867,0.998364724987274,0.998855959951996,0.999068971836065,0.999210737855209,0.999646299022726,0.999731047036045,1.00003282673543,0.99957470152797,1.00009200665369,1.00037107262372,1.00033245672785,1.00079184842512,1.00114449886254,1.0010718434243,1.00160017452773,1.00158752820514,1.00174427320964,1.00201392475655,1.00219260929964,1.00207866830928,1.00234145090724,1.00375831708675,1.00233838348613,0.997486896270001,0.998035421197028,0.998178280767625,0.998174568149804,0.998126252915081,0.998223004358969,0.998451198822889,0.998544802058904,0.998716447769894,0.998467617357166,0.998329767540965,0.999299099115336,0.99815893454962,0.998645822376682,0.998858880491729,0.998834929027112,0.99926929997661,0.999353322745736,0.999653635207476,0.999196916766168,0.99959310464766,0.999831536954257,0.999792899411819,1.00018858101975,1.00053376511904,1.00040840228158,1.00083140784004,1.00075125794719,1.00087168854614,1.00111388442052,1.00128734355411,1.00117162011154,1.00150973295107,1.00284978173336,1.00150666210672
582,0.997625198155326,0.998280927200622,0.998416872579673,0.998413694226443,0.998365568671765,0.998465602721481,0.998693211834581,0.9987864589173,0.998954745218718,0.998710928717757,0.998572745160536,0.99953984275678,0.998402221486348,0.99888966205796,0.999103288325447,0.999243944632607,0.999681619334598,0.999767166194247,1.0000695556934,0.999611270540942,1.00013021219463,1.00041075722769,1.00037271556112,1.0008335976268,1.00118694171512,1.00111536065421,1.00164625406855,1.00163474355116,1.00179180961233,1.00206139553322,1.00223963786766,1.00212657861532,1.00238979062464,1.00380941024682,1.00238716601279,0.9974942446299,0.998047922559725,0.998192052940708,0.998188873946551,0.998140737307858,0.998237233610398,0.998467734694646,0.998561571424358,0.998733586862934,0.99848671351567,0.998351649661031,0.999321570088735,0.998181087329565,0.998665488291503,0.998879164018807,0.998850292775643,0.999286440361843,0.999371084115722,0.999671608601557,0.999215125210306,0.999609464986927,0.999848135655532,0.999810071744109,1.00020542288104,1.00055085799549,1.00042538450263,1.00084810118985,1.00076705555191,1.00088678112798,1.00112814272096,1.00130092152945,1.00118603502938,1.00152732964528,1.00286853131215,1.00152470188321
583,0.997610301874837,0.998254615239745,0.998387513271993,0.998384252849465,0.998336098502817,0.998437835857989,0.998663416376498,0.998756611729683,0.998924725776685,0.99867823321944,0.998532910933196,0.999494410931302,0.998362339266151,0.998856884530362,0.999070422491608,0.999206975886832,0.999644340280659,0.999729767220192,1.00003207301997,0.999573797290179,1.00008634086574,1.000364609185,1.00032647769186,1.00078450083727,1.00113775394815,1.00106335119834,1.00158922403379,1.00157479099573,1.00173087779839,1.00199954970169,1.00217693048312,1.00206466889828,1.00232758129528,1.00374081080649,1.0023248884579,0.997479822230555,0.998022511703303,0.99816344405939,0.998160182977795,0.998112017569649,0.998210252873456,0.998438679292541,0.998532410133219,0.998703901400362,0.998454897904035,0.998313031656219,0.999277631109676,0.998142421500872,0.998633590499411,0.998847177742806,0.998815017200879,0.999250753547958,0.999335238340139,0.999635561506235,0.999179205336548,0.999567842992364,0.999804449287608,0.999766295582487,1.0001591592785,1.00050444107998,1.00037659399486,1.00079496366798,1.00071135224233,1.00083031772231,1.00107090666137,1.00124276338203,1.00112869531374,1.00146934978782,1.002804309798,1.00146665375339
584,0.997590480765504,0.998219551876419,0.998349504737643,0.998346192578579,0.998298019131373,0.998401117831554,0.998625387640642,0.998718183196197,0.998883792451133,0.998639909576198,0.998494186534098,0.999455562140224,0.998323582224042,0.998818512548281,0.999031998860511,0.999156267980865,0.999592405978454,0.999677235685505,0.999978279150748,0.999521214299138,1.00002543945519,1.00030072561975,1.00026253617826,1.00071586840299,1.0010675952616,1.00099062187627,1.00150936907483,1.00148947981814,1.00164298515701,1.0019099149168,1.0020872752199,1.00197404210823,1.00224511135256,1.00365214010244,1.00224237541716,0.997444933395388,0.997960911249501,0.998097191388467,0.998093878462179,0.998045692520211,0.998144970658353,0.998370270611248,0.998463145983607,0.998629155689844,0.998385306289014,0.998240596523072,0.999203089902484,0.998069947687583,0.998563956403126,0.998777499001711,0.998726825007164,0.999160233962843,0.999243592658326,0.999541359379453,0.999087501734321,0.999461538302674,0.999692835101003,0.999654621472508,1.00003956655817,1.00038207701335,1.00025017382413,1.00065662822212,1.00056378824804,1.00067839440256,1.00091582907523,1.00108687440551,1.00097180236871,1.00132602507188,1.0026510931474,1.00132328569129
585,0.99756216696973,0.998169569615026,0.998296127327224,0.998292627813389,0.998244389298899,0.998346691084732,0.998565741628447,0.998658049094093,0.998820863480256,0.998574329429958,0.998414148491654,0.999364253729776,0.99824343651789,0.998752743380211,0.998966026007141,0.999087542107845,0.999521920784822,0.999605951020273,0.999905580009509,0.999449762302728,0.999942540841219,1.00021356413247,1.00017517027712,1.00062263613416,1.00097266526485,1.00089204330208,1.00140161206675,1.00137434512165,1.00152416925795,1.00178835732018,1.00196479157796,1.00185138186494,1.00213421297668,1.00354041154672,1.00213132134465,0.997414227316314,0.997906825345736,0.99803909100346,0.998035590653817,0.997987339374483,0.998085875852954,0.998305566163893,0.998397774472569,0.998559823132229,0.998314785064908,0.998155848031788,0.999107266872585,0.997985090599493,0.998493247087973,0.99870658712111,0.998652902022213,0.999084157319052,0.999166542811673,0.99946243326652,0.999010283456573,0.999372620404737,0.999599490996993,0.999561072549634,0.999940047581567,1.00028049928681,1.00014533140251,1.00054264263978,1.00044227794021,1.00055322536206,1.00078788357438,1.00095774260427,1.00084252516742,1.00120874051841,1.00253212728166,1.00120584526903
586,0.997588582371141,0.998214826072572,0.998344161594819,0.998342331411341,0.998294651830784,0.998398023271093,0.998625340190954,0.998718384825928,0.998882402937368,0.998643483592475,0.998496091257598,0.999451390675221,0.998326228311357,0.998823678186001,0.999038890830676,0.999144895729017,0.999584865486952,0.999670875367857,0.999971208952541,0.999516086478086,1.00000612975197,1.00027863862254,1.00024203924811,1.00068978796476,1.00103904546441,1.00096160639877,1.00147372547175,1.00144756203408,1.00159765052717,1.00186169467134,1.00203849304772,1.00192514464388,1.00220858414837,1.00361746454426,1.00220707792857,0.997452271847398,0.997972536976893,0.998108908250627,0.998107077714891,0.998059386612217,0.998159059271118,0.998388166788238,0.998481467688556,0.99864704089266,0.998407247337188,0.998262014468299,0.999219356272169,0.998092110629339,0.998587486045,0.998802751314853,0.998739548993212,0.999177249282268,0.999262016479822,0.999559613015272,0.999107162594281,0.999472020879743,0.999702299102377,0.999665677740982,1.00004761394582,1.00038830143771,1.00025758857244,1.00066144750902,1.00056539704134,1.00067813327081,1.00091386068064,1.00108474958045,1.00096962392115,1.00133173250561,1.00266085789009,1.00133022408234
587,0.997567581576718,0.998177563015654,0.998304352658098,0.998302590617051,0.99825493181873,0.998358554134124,0.998583651134642,0.998676376116644,0.998838149157324,0.998599754212104,0.9984463699837,0.999396555109823,0.998276532430207,0.998780030252836,0.998995332136792,0.999091351577976,0.999530574433223,0.999616167433861,0.999915378692473,0.999461426542185,0.999941330857044,1.00021086509197,1.00017433636067,1.00061720892254,1.00096510039397,1.00088480484845,1.00138945812764,1.00135959805401,1.00150734057278,1.0017689995322,1.00194504893194,1.00183155687145,1.00211738523311,1.00352071057231,1.0021159354303,0.997436866468849,0.997945254967488,0.998079307245788,0.998077544884424,0.998029875063732,0.99812991822778,0.998357190135566,0.998450212206795,0.998613810439886,0.998374620296063,0.99822440360564,0.999177450839231,0.998054527255832,0.998554938426548,0.998770290517251,0.998701060358473,0.9991381743584,0.999222620507972,0.999519285167056,0.999067817053896,0.999425916227528,0.999654385399383,0.999617835467788,0.999996662977532,1.00033627117346,1.00020404683538,1.00060329607799,1.00050550591435,1.00061692477872,1.00085102210807,1.00102130206044,1.00090608836878,1.00126799250871,1.00259291314638,1.00126654060927
588,0.997718510135747,0.99843941003605,0.998586124449514,0.998590352899741,0.998544705180049,0.998644791931452,0.998900618629293,0.998996934420106,0.999169222232067,0.998948575725906,0.998834589370815,0.99979794226366,0.998667814735881,0.999135221925443,0.999357426289797,0.999443999845554,0.999905918348526,0.999999958374726,1.00030480603314,0.999850264393861,1.00034924425495,1.00063550178581,1.00060541886584,1.00106651672458,1.00142072374548,1.00135609005241,1.00189324065402,1.00188295853674,1.00203935540801,1.00230691529322,1.00248632967051,1.00237345396751,1.00264411022664,1.00407233707924,1.00264763132557,0.997540765527762,0.998123401225934,0.998274584663536,0.998278814578784,0.998233152264299,0.998328471561927,0.998582316657203,0.998678324126664,0.998848455945941,0.998627993001573,0.998507747467097,0.99946628081122,0.998340916860623,0.998814701060674,0.99903697900122,0.998930101050456,0.999388008777748,0.9994798424618,0.999779886390508,0.999330068535485,0.999681946397887,0.999918232245387,0.999888126778841,1.00027189493625,1.00061511952943,1.00048919873525,1.00089982897548,1.00080682637082,1.00091927441492,1.00115363230297,1.00132591045409,1.00121094130003,1.00157767332086,1.00291693023265,1.00158119727295
589,0.997693914082864,0.998395850201544,0.998539753680887,0.998543970295768,0.998498316369135,0.998598668034698,0.998851831276749,0.998947774918353,0.999117646271074,0.998897291301096,0.998776701896718,0.999734697450848,0.998609911261747,0.999083934488562,0.99930613663593,0.999381315107952,0.99984217249647,0.999935676553639,1.00023931216703,0.999785962556253,1.00027320242042,1.0005554065811,1.00052530820823,1.0009805857413,1.00133332593811,1.0012649485077,1.00179298194968,1.00177739297862,1.00193127655624,1.00219634303147,1.00237495504677,1.00226192440123,1.00253655540319,1.00395278541704,1.00254006683595,0.997525563835678,0.998096552984926,0.99824545185851,0.998249669855496,0.99820400213913,0.998299775209162,0.998551687525339,0.998647437817454,0.99881590906161,0.998595470783627,0.998470205195966,0.999424667482204,0.99830336206153,0.99878217222394,0.999004443655974,0.99889231617589,0.999349521621801,0.999441016102019,0.999740272712224,0.999291226064621,0.999636694437956,0.999870785958994,0.999840666048505,1.00022139392308,1.00056369679445,1.00043602154518,1.00084197244254,1.0007467739095,1.00085831525,1.00109137243941,1.00126314140086,1.00114809540558,1.00151462617242,1.00284423653506,1.00151814031463
590,0.997667512444812,0.998349087423777,0.998490196917718,0.998494406739221,0.998448748132777,0.998548273511944,0.998797224506391,0.998892799873281,0.999060266377829,0.998837785310159,0.998704123742515,0.999651413796069,0.998537317116457,0.999024432438412,0.999246640079904,0.999315569575665,0.999775387224296,0.999868363094206,1.00017079329863,0.999718632799094,1.00019420085445,1.00047238364492,1.00044227512872,1.00089177545378,1.00124453876068,1.00117033475875,1.0016882070015,1.00166479813311,1.00181459413343,1.00207717607233,1.00225499067544,1.0021418046421,1.00242696073637,1.00383726715855,1.0024304666893,0.997496020107336,0.998044355513329,0.998189773104472,0.998193984332651,0.998148311629707,0.998243279083429,0.998490481572454,0.998585667962654,0.998750458997295,0.998529392763217,0.99839104879123,0.999334807408479,0.998224188456646,0.998716099484057,0.998938378006959,0.998819501999857,0.999275231177552,0.999366001418301,0.999663540669512,0.999216193792612,0.99954943053074,0.999779224997593,0.99974909464381,1.00012378205829,1.00046568431074,1.00033249747313,1.00072809168167,1.00062473955177,1.00073212298055,1.00096259010842,1.00113327588755,1.00101810202961,1.00139570601711,1.00271850167583,1.00139921470538
591,0.997638999682946,0.998298572252511,0.998434157500155,0.998438374739828,0.998392715881023,0.998495281441287,0.998741677065387,0.998836893666776,0.999001985939058,0.99877985019017,0.998639729434627,0.999581727335848,0.998472915300666,0.998966516234264,0.999188745578791,0.999243608933631,0.99970244622868,0.999794915748214,1.00009615879103,0.999645180017071,1.00010680911866,1.00038023897856,1.00035013525897,1.00079266340642,1.00114250714373,1.00106550476741,1.00157335189732,1.00154220600386,1.00168873814468,1.00194885763507,1.00212588642393,1.00201254554408,1.00230738979739,1.0037179079486,1.00231090207589,0.997471159124273,0.998001226999985,0.998143852839639,0.998148071490069,0.998102398838617,0.998193765179157,0.998436762399046,0.998530950844051,0.998689213765738,0.998474153913604,0.998331876166954,0.999272430835631,0.998165008559965,0.998660879772548,0.998883180260917,0.998767321240763,0.999220235430712,0.999309448172158,0.999603663709041,0.999159636764335,0.999488237113278,0.999714973016415,0.999684848091266,1.00005398910786,1.00039253581402,1.0002584271492,1.00064642412112,1.00053319848356,1.00064015519852,1.00087261934282,1.00104044401702,1.00092704156058,1.00130280301945,1.00264763110863,1.00130631793482
592,0.997603282939106,0.99823539138517,0.998367890328782,0.998372012661712,0.998326318928153,0.998428452091453,0.998670693189187,0.998765115219431,0.998925214316062,0.998705892734382,0.998558525736523,0.999494923553405,0.998391649998032,0.998892470809451,0.999114606249038,0.999151859145218,0.999609316818365,0.999701127918402,1.00000107075054,0.999551298366735,0.999995849575551,1.0002633009149,1.00023309129584,1.00066750543018,1.00101578510282,1.00093279153651,1.00142749701872,1.00138669773173,1.00152806636249,1.0017839003791,1.00195926208394,1.00184656473639,1.00215391028911,1.00355205077261,1.00215734402545,0.997431891574283,0.997931812808237,0.998070623919554,0.9980747476597,0.998029039794818,0.998119435640521,0.998357238719765,0.998450316000473,0.99860152347198,0.998391420105657,0.998241264739947,0.999175707770086,0.998074333894486,0.99857805963933,0.998800268186725,0.998668526068162,0.999120605775584,0.999209523347345,0.999503071969925,0.999059617112887,0.999369328766715,0.999590033303879,0.99955980215458,0.999921163909525,1.00025785610965,1.00011848476986,1.00049410867852,1.00037184999421,1.00047371988842,1.00070168481113,1.00086771381543,1.00075486514414,1.00114365180709,1.00247453360474,1.00114708812892
593,0.997527150406945,0.998101017206778,0.998223445667236,0.998227042302532,0.998181166258211,0.998285979254365,0.998520101063713,0.998613448925474,0.998767633576123,0.998547429187898,0.998382992833636,0.999307138463707,0.998215823664791,0.998733472437513,0.998955031000586,0.998960289592465,0.999412607050023,0.999502072561412,0.999797807627315,0.999351773965164,0.999764584393346,1.00002017805535,0.99998939564537,1.00040699011232,1.00075169753614,1.00065640333529,1.00112382675829,1.00106498175116,1.00119705519567,1.00144638658114,1.00161980352515,1.00150576877188,1.00183358231675,1.00321124487465,1.00183658011882,0.997374521616309,0.997830763401735,0.99796041019721,0.997964007935957,0.997918119329006,0.998010850910866,0.998241296432254,0.998333317902593,0.998478746967761,0.998268698138395,0.998104404953964,0.999028977432093,0.99793718727276,0.998454795739279,0.99867641897236,0.998528461250371,0.998977483771337,0.999065242195067,0.999357026010893,0.998914875207893,0.999202114267727,0.999415135488672,0.99938433335311,0.999735533338967,1.00006986167743,0.999923095965989,1.00028215233932,1.00014976426699,1.00024598114335,1.00046982919827,1.00063466432076,1.00052049969992,1.00092069815974,1.00223455819691,1.00092369786691
594,0.997463564232022,0.997988444984556,0.998102335563861,0.998105867888481,0.998059964511123,0.998165574583172,0.998391533145792,0.998483742680776,0.998630606482682,0.998411196751821,0.998226712745661,0.999134661014263,0.998059484255329,0.998597196609886,0.998818710893799,0.998801665841802,0.999251711542656,0.99934004573698,0.999633316743668,0.999189667991773,0.999572734224926,0.999818061728539,0.999787203271185,1.00019042055956,1.00053066828711,1.00042728541045,1.00087278947767,1.00079663914715,1.00092032291254,1.00116292862084,1.00133390454877,1.001220362449,1.00157270046428,1.00293828539608,1.00157564517975,0.997335783010303,0.997762265387192,0.997884980188406,0.997888513420049,0.997842599640502,0.997936170477968,0.998160188128468,0.998251327774054,0.998391125984814,0.99818148971989,0.99800134459174,0.998913129978782,0.997834076769188,0.998367534445876,0.998589102112594,0.998435953767451,0.998884683754539,0.998972398994457,0.999264044036383,0.998821963602425,0.999091944744217,0.999299694201906,0.999268818775422,0.999613296618494,0.999944820772812,0.999795242090577,1.00014452314218,1.0000038581081,1.00009600443405,1.00031615808314,1.00047955507884,1.00036596980792,1.00077919533779,1.00208612144167,1.00078214162645
595,0.997380236999245,0.997841677037066,0.997947034114866,0.997949669001714,0.997903458840321,0.998009748322723,0.998225512332986,0.99831640092624,0.99845654414571,0.998235171421435,0.998030756202117,0.998925286598297,0.997863044828223,0.998420240331206,0.99864074842802,0.998591222501742,0.999035694262683,0.999121648812827,0.999411501503845,0.998970489442702,0.999319418863107,0.999551962271202,0.999520130846075,0.999905659200205,1.00024184497573,1.00012559160373,1.00054233114247,1.00044641046405,1.00055999392675,1.00079556425846,1.00096433219454,1.00084940496643,1.00122643997883,1.00257564392821,1.00122863987525,0.997273169815656,0.997652283405269,0.997767463278116,0.99777009875186,0.997723879921445,0.997817793875555,0.998032499996314,0.998122346144513,0.998255620597234,0.998045036206767,0.997848286573352,0.998749357796346,0.997680543182886,0.998230142147894,0.998450694321629,0.998282282693782,0.998727721831428,0.998814356520444,0.999105260887775,0.998663148639106,0.998909187188802,0.999108733115659,0.999076886703792,0.999410971173058,0.999739776980522,0.999582676052919,0.999914918027624,0.999763175232464,0.999849225788492,1.00006497356487,1.00022699170081,1.00011204712336,1.00053990647935,1.00183418346437,1.00054210717871
596,0.997322378133589,0.997739242751946,0.997838888746706,0.997841474993685,0.997795243348509,0.997902067708665,0.99811235963608,0.998202487641932,0.998337739046067,0.998116872405404,0.997899032651156,0.998782764812205,0.997731274000096,0.998301911399714,0.998522389466881,0.998441644567251,0.998882857093994,0.998967177708637,0.99925336084587,0.998815953389389,0.999136741559271,0.999359056803677,0.999327166381402,0.999697701427071,1.00003092558837,0.999903840840492,1.00029646437337,1.00018326806566,1.00028768992014,1.0005165473899,1.0006828817445,1.00056844965079,1.00096590157327,1.00229703788242,1.00096806124785,0.997227598758687,0.997571684310619,0.997681566434263,0.997684153190406,0.997637913933698,0.997732034409687,0.997941532969658,0.99803056053962,0.998158576542428,0.997949578592324,0.997741165295193,0.998632866970191,0.997573378880068,0.998134650213917,0.998355167116569,0.9981671226075,0.998610806844246,0.998696676252522,0.998985673685431,0.998545409150229,0.998769642568825,0.998961915079682,0.998930011183042,0.999253908294862,0.999580516603179,0.999416276887264,0.999732211660611,0.999569007961067,0.999648534058456,0.999859241086637,1.00001933999727,0.999904882706762,1.00034670609687,1.00162501900536,1.0003488664517
597,0.99726694406615,0.997640450296269,0.997733971565577,0.997737219775315,0.99769120374402,0.997797611379656,0.998002201058994,0.998091672043395,0.998221167045503,0.998000766789849,0.997761912648946,0.998626326495882,0.997594461222905,0.998186538867252,0.998407814473716,0.998298528775078,0.998738269842506,0.998821499152749,0.999103616684106,0.998670802930719,0.998962926977062,0.999175966967849,0.999144781139137,0.999501332241588,0.999829565133494,0.999696327528635,1.00006876442179,0.999940363864793,1.00003718983641,1.00026039092221,1.00042479447259,1.00030998612449,1.0007289922455,1.00204578539785,1.00073170193164,0.997187420124795,0.99749997458716,0.997604492910148,0.997607741636751,0.997561719350684,0.997655277706284,0.997859846872719,0.997948262799329,0.998070830500674,0.997862938327976,0.997636173224374,0.998510722136371,0.997468699631839,0.998048737485251,0.998270045310168,0.99806554175471,0.998509307763401,0.998594965207684,0.998881718079268,0.998444233195837,0.998647420250008,0.998833739095572,0.998802541874527,0.999117710966092,0.999440330644758,0.999273743473592,0.999577915197067,0.999405783225577,0.999480626658309,0.999687614371404,0.999846399285166,0.999731590140454,1.00018751218496,1.0014543152081,1.00019022274295
598,0.997262746997175,0.997630956253564,0.997723605321103,0.9977290943513,0.99768382494821,0.997791731716658,0.998002565801599,0.998092421502285,0.998219563493305,0.998009094188558,0.997774372251475,0.998635090500807,0.997608043533805,0.998197272219022,0.998421157361166,0.998275278617006,0.998721885021791,0.998807435936792,0.999089727684749,0.998658603114145,0.99892618030165,0.999135125532556,0.999106345187696,0.999455259793243,0.99978203397988,0.999645646323108,1.00000776076994,0.999871413437682,0.999964803244327,1.00018456222437,1.00034813272968,1.00023315253285,1.00066304506509,1.0019736288891,1.00066761618988,0.997191534274568,0.997505200715099,0.997609363374014,0.997614853137387,0.997569578295159,0.997664715610794,0.9978760505642,0.997964987089015,0.998086092010621,0.997887321111611,0.997665267592996,0.998536580730221,0.997498919721157,0.998075523431126,0.998299437436127,0.998064332435684,0.998515214156439,0.998603314669943,0.998890537784289,0.998454449961909,0.998638360957279,0.998822363429318,0.998793573438775,0.999103772483948,0.999425506495846,0.999257617372333,0.999555707633534,0.999378806769215,0.999451774767201,0.999656458033772,0.999814794478012,0.999699857303362,1.00016237619788,1.00142506260532,1.00016694907044
599,0.997233482438392,0.997578263372465,0.997665694388143,0.997672119251839,0.99762715906412,0.997736407823459,0.997944635513691,0.998034011652239,0.99815598176034,0.997949217919019,0.997702101401398,0.998549688046673,0.997536228170652,0.998138412653919,0.998363401827418,0.998199244643611,0.998646486548941,0.998731876621706,0.999011620127847,0.998583811066915,0.998833260982153,0.999037041847868,0.999009263434692,0.999349673129423,0.999674757249256,0.999533276593273,0.99988256900296,0.999737268197412,0.999825194214186,1.00004042547777,1.00020305696044,1.00008788629543,1.00053220769611,1.0018358078638,1.00053755651867,0.997151546832694,0.997433571399329,0.997531197658047,0.997537623500465,0.997492656970006,0.997588464257982,0.997795495433478,0.997883481190835,0.997996339657923,0.997804237531853,0.997568228885381,0.99842514691845,0.997402332315772,0.997993461214476,0.998218484780073,0.997962748810638,0.998414427083303,0.998502536045014,0.998787390198963,0.998354434889807,0.998514850392786,0.998692375794217,0.998664587132311,0.998964803369866,0.999284054263492,0.999110704101813,0.999393938546509,0.999206680553186,0.999273233976707,0.999472378561283,0.999629365811087,0.999514102871589,0.999994410242507,1.00124670939726,0.999999761411966
600,0.997201707284835,0.997522097534333,0.997606348302002,0.997612652019643,0.997567648554906,0.99767646471083,0.997881414666155,0.997970346246896,0.99808965935356,0.997882866659372,0.997628287303322,0.998470169602278,0.997462340675377,0.998071943772818,0.998296806719084,0.998119105425849,0.998564854632285,0.998649544297849,0.998927949993295,0.998501364932322,0.998736088342965,0.998934628935055,0.99890671698385,0.999239588446887,0.99956306271711,0.999416205407879,0.999753379536854,0.999599718237774,0.999684090427073,0.999896666851642,1.0000584192471,0.999943076436399,1.00039524031586,1.0016862581262,1.00040048883661,0.997131669307257,0.997398509058168,0.997493686276846,0.997499990808932,0.997454982008038,0.997550347420419,0.997754864179603,0.997842516355897,0.997953450106183,0.997761171801098,0.997519567685686,0.998372297836544,0.997353602009414,0.997950273286015,0.998175165186235,0.997914420766701,0.998365584126932,0.998453532912717,0.998738198120832,0.99830532302106,0.998457047417995,0.998631768295883,0.998603847270693,0.998900276830278,0.999218701862812,0.999042598716068,0.999319685214333,0.999128457362854,0.99919354349628,0.999391484389397,0.999548069574611,0.999432673818225,0.999915427816251,1.00115770708122,0.999920678355341


==> data/v_opf_varsky.dat <==
tds,Vuc_1,Vuc_2,Vuc_3,Vuc_4,Vuc_5,Vuc_6,Vuc_7,Vuc_8,Vuc_9,Vuc_10,Vuc_11,Vuc_12,Vuc_13,Vuc_14,Vuc_15,Vuc_16,Vuc_17,Vuc_18,Vuc_19,Vuc_20,Vuc_21,Vuc_22,Vuc_23,Vuc_24,Vuc_25,Vuc_26,Vuc_27,Vuc_28,Vuc_29,Vuc_30,Vuc_31,Vuc_32,Vuc_33,Vuc_34,Vuc_35,V_1,V_2,V_3,V_4,V_5,V_6,V_7,V_8,V_9,V_10,V_11,V_12,V_13,V_14,V_15,V_16,V_17,V_18,V_19,V_20,V_21,V_22,V_23,V_24,V_25,V_26,V_27,V_28,V_29,V_30,V_31,V_32,V_33,V_34,V_35
1,0.996867081169694,0.996927387404586,0.996985871849735,0.996994450576722,0.996950175516843,0.997042282008162,0.997211869342234,0.997296460288266,0.997382315747651,0.997177585979485,0.996809784858013,0.997551759988843,0.996644834504663,0.99736924054324,0.997596913627461,0.997261056970295,0.997715221450184,0.99780287607696,0.998082949938583,0.997656458306875,0.997681422555018,0.99782159817442,0.997796094383627,0.998044840746449,0.998341995950715,0.998150990589493,0.998362435553703,0.998101627198367,0.998136420018991,0.998312306487245,0.998464501915621,0.998343422657862,0.998965668904982,1.00013708536313,0.998972812703012,0.996864320864215,0.996922498395483,0.996980766302528,0.99698934507509,0.996945069782745,0.99703712579565,0.997206461743678,0.997290999015337,0.997376502921895,0.997172022845182,0.996803804571238,0.9975454412987,0.996638853204038,0.997363678507858,0.99759135289745,0.997253909370353,0.997707929823895,0.997795510964974,0.998075414829556,0.997649092082498,0.997672646666315,0.997812320854933,0.997786816816468,0.998034831500552,0.998331798714934,0.998140329803755,0.998350633361117,0.998088982729015,0.998123352632939,0.998298918135904,0.998451002164278,0.998329906229427,0.998953337679403,1.00012409342348,0.998960481560811
2,0.996812787600852,0.996833303447042,0.996889884746296,0.996896221531159,0.996851194307466,0.996938825391546,0.997095915139712,0.997179021797651,0.997260030781234,0.997048779707737,0.9966637467379,0.997398740513556,0.996497649713752,0.99723804972051,0.997463138937531,0.997131676985409,0.99757590183821,0.997659669850369,0.9979359506901,0.997511362537461,0.997530626935602,0.997664049560883,0.997636130992286,0.997877108463465,0.99816984247602,0.997974968411922,0.998174142499162,0.997905592681383,0.997937190407784,0.998110719842028,0.998262158880569,0.998139976284154,0.998767854369195,0.999933675417093,0.998773134494295,0.996818209776872,0.99684290692345,0.99689991343947,0.996906250158017,0.996861223398555,0.996948953687141,0.997106537235359,0.997189749311993,0.997271448705159,0.99705970738196,0.996675493783666,0.997411152166198,0.996509398764185,0.997248975263761,0.997474061946665,0.997145716811235,0.997590224643892,0.997674137021392,0.997950751748323,0.997525831920967,0.997547864945092,0.997682272454174,0.99765435441718,0.997896768981176,0.998189872252627,0.997995908648347,0.998197324564635,0.997930429027129,0.997962857370151,0.998137017186951,0.998288675017394,0.998166525201014,0.998792075575695,0.999959194268502,0.998797355583383
3,0.996797667541412,0.996807520998727,0.996868854838179,0.996874112485811,0.996828724428485,0.996908899276077,0.997061004104248,0.997143764371154,0.997224843131493,0.997007683910388,0.996614365294373,0.997345982979811,0.996447719937724,0.99719580215949,0.997419642912499,0.997095640034233,0.997535572095518,0.997617719972754,0.997892755261603,0.99746850733819,0.997490435712063,0.997622858110181,0.997593778287774,0.997834279911786,0.998125590250275,0.997931114326779,0.998129575991052,0.997861335123744,0.997893125533877,0.998067627444358,0.99821993605311,0.99809598715887,0.998718658667891,0.999878809118021,0.998723041515545,0.996795620678993,0.996803895730267,0.9968650690911,0.996870326759553,0.996824938525599,0.996905075890895,0.997056994306052,0.997139714779732,0.997220532935573,0.997003558741483,0.996609930809715,0.997341297619161,0.996443284693896,0.997191677790029,0.99741551949424,0.997090340091083,0.997530165313117,0.997612258688331,0.997887167939459,0.997463045213561,0.99748392851714,0.997615979142356,0.997586899111078,0.997826858268588,0.998118029213141,0.997923209617739,0.998120825050259,0.997851959744548,0.997883436623248,0.998057700591987,0.998209926621407,0.998085965335601,0.998709515441068,0.999869176014392,0.998713898324624
4,0.996778466646151,0.996774800110251,0.996834277770141,0.996838142925596,0.996792288905639,0.996872432809,0.997020420860917,0.997102996193396,0.99718587084579,0.996961558483376,0.996564075554089,0.997296718492348,0.996396724889771,0.997148189141836,0.997370417264455,0.997052944149631,0.997489426489145,0.997570534044673,0.997846402972033,0.997420154219916,0.997441016537333,0.997570881450588,0.997540303125532,0.997779660094578,0.998069133034834,0.997874640027039,0.998071251675523,0.997800515785844,0.997831756046511,0.998005917912349,0.998158056922307,0.998034079651229,0.998659213912188,0.999812041821665,0.998662438843093,0.996741092365951,0.996708606199509,0.996765154213007,0.996769019649364,0.99672316237195,0.996802621919163,0.996947206596909,0.997029055471005,0.997107172803167,0.996886237659153,0.996483107767522,0.997211171005676,0.996315743185975,0.997072882795674,0.997295128156929,0.996956172979725,0.99739070451957,0.997470816985966,0.997744385071416,0.997320421703211,0.997322202924932,0.997445279805058,0.997414697473332,0.997644150082821,0.997931077894122,0.997730310067389,0.997911471256678,0.997629334183592,0.99765485001063,0.997824667556649,0.997975298822063,0.997851095310069,0.998492271237584,0.9996361539713,0.998495496625628
5,0.996745327302752,0.996717261933195,0.996769807583851,0.996772426798481,0.996726154235856,0.99681000194234,0.99695207804099,0.997034198631503,0.997116784823308,0.996886071929486,0.996479009623593,0.997207775299254,0.99631102092626,0.997071377936156,0.99729217076524,0.996976466677249,0.997406961649464,0.997485675879784,0.997758895374341,0.997334244969274,0.997354777754253,0.997481018174185,0.997449097498997,0.997684052428597,0.997971895021564,0.99777398449138,0.997963004654979,0.99768653132758,0.997715099496478,0.997887498224972,0.998038763499817,0.997914626360974,0.998543228348036,0.999689577196811,0.998545417215621,0.996694616700001,0.996627449369855,0.996676020378724,0.996678639853983,0.996632362832415,0.996715282419861,0.996852741167324,0.996933876266881,0.997010009107031,0.996783876704803,0.996369153193944,0.997091706058548,0.996201145546484,0.996969202210511,0.997190018271564,0.996845168015802,0.997273015821969,0.997350379844535,0.997620477799998,0.997198927819267,0.997193573629079,0.997310604449743,0.9972786781043,0.997500195477545,0.997784585139259,0.997578161002217,0.997746218976122,0.997454277208855,0.99747507885123,0.997641583550355,0.997790803160764,0.997666359064937,0.998316724561993,0.999450936779772,0.998318913809083
6,0.996844639364181,0.996890077769457,0.99695645090424,0.99696238695466,0.996917229331196,0.996998457373863,0.997160052596539,0.997244735687145,0.99733689151941,0.997113065277949,0.996731514468862,0.997470581990592,0.996565228732644,0.997301892651651,0.997526500434268,0.997209933548142,0.997652524402388,0.99773568362053,0.998011476437703,0.997587054508505,0.997627132503285,0.997764357582544,0.997736011673361,0.997983082067691,0.998275251429139,0.998086855824891,0.998296791477689,0.998034297011325,0.998069159697566,0.998245426646356,0.998398193411162,0.998275304863719,0.998891165741238,1.00006078619658,0.998896112363003,0.996823964173085,0.99685345867397,0.996918210611543,0.996924146899134,0.996878987500097,0.99695983692642,0.997119549175717,0.997203830287751,0.997293353507836,0.997071396580118,0.996686721354907,0.99742325466793,0.996520427964739,0.997260232061887,0.997484849488388,0.997156397778173,0.997597909320745,0.997680517928326,0.997955037350567,0.997531880360131,0.99756140153644,0.997694870949019,0.997666522981912,0.997908113320954,0.998198874393082,0.998007007183826,0.998208394182913,0.997939591337065,0.997971286588551,0.998145149676523,0.998297082137615,0.998174068508087,0.998798805699253,0.9999634778643,0.998803752737144
7,0.996850476562092,0.996900634193224,0.996971778317132,0.996977476397678,0.996932240165509,0.997010466922399,0.997173348437871,0.997258241595687,0.997352284801526,0.997127437112026,0.996750592979396,0.997494284613849,0.996584191481407,0.997316006112949,0.997540333348527,0.99722055866,0.997659058081065,0.997740282867684,0.998012133480007,0.997591456327989,0.997642218694174,0.997780207184348,0.997751606062014,0.998000290809944,0.998292138391606,0.998105563581415,0.99831836427923,0.998058684096161,0.998095472530378,0.998273036351894,0.998426446104793,0.998303674633913,0.998916550936126,1.00008487842986,0.998921299643638,0.996813625276828,0.996835364678429,0.996903619582925,0.99690931806948,0.996864078667069,0.99694163037712,0.997101155854833,0.997185332548145,0.997274683568938,0.997053167710427,0.996670755208462,0.997409930412163,0.996504340058798,0.997241751143172,0.997466095546274,0.997125136618972,0.997561711823969,0.997641954987884,0.997911535462714,0.997493113355952,0.997525060327044,0.997656354759602,0.997627749936719,0.997866667156052,0.998156004530568,0.997963242127679,0.998160805959848,0.997889882022032,0.997921025058566,0.998094304385391,0.998246227157255,0.998123232759424,0.99875192997736,0.999911437277259,0.998756679393137
8,0.99682181338574,0.996851619215487,0.996924796160912,0.996928598609053,0.996882728049805,0.996956536198498,0.997114078332171,0.997198452898813,0.997293204119563,0.997062179465881,0.996683832303143,0.997432361593318,0.996516470959105,0.997248723891163,0.997470856424734,0.997151449785914,0.997578227505535,0.997654505316872,0.997919285461641,0.997504086541164,0.997566629377823,0.997702727608044,0.997672086435477,0.99792021702534,0.998211052410182,0.998023329390393,0.998234249782768,0.997973753391628,0.998011407195716,0.998189614498921,0.99834249790367,0.998220595786997,0.998829161196968,0.999987529703359,0.998832333778179,0.996777269668298,0.99677272623198,0.996842411747016,0.996846214524983,0.996800340080787,0.996873331950939,0.997026817759226,0.997110326415535,0.997199407092362,0.996972408490694,0.99658733178916,0.997330403437128,0.996419953851975,0.997158970169411,0.997381123246722,0.997036111532764,0.99746056224953,0.997535653087007,0.997797688734987,0.997385215877301,0.997425019908853,0.997553027502263,0.99752238154352,0.997758707128134,0.998046508607484,0.997851307098413,0.998043812172491,0.997769726715906,0.997800557826563,0.997973587133307,0.998124673284056,0.998002501943069,0.998630187130749,0.999777893542065,0.998633360246128
9,0.996887088983584,0.996966538051754,0.997053286243789,0.997057824063945,0.997012204912349,0.997081278776321,0.997251302480581,0.997336894812318,0.997438033147153,0.997213377039573,0.996866816190071,0.997639091518324,0.996699854339218,0.997400683228407,0.997623638949735,0.997305572616068,0.997732083972508,0.997807880707007,0.998069812760842,0.997658098585663,0.997754603886997,0.997900525613912,0.997870681597829,0.998132672645175,0.998424423860755,0.998250062549292,0.998485256782845,0.998239879445486,0.998285625072402,0.998468176275673,0.998622360156028,0.998501678200082,0.999090503764233,1.00025853824915,0.999094287445568,0.996796597748747,0.996806263055001,0.996885918283607,0.996890456901267,0.996844829897785,0.996912244588947,0.997074027851606,0.997157860705907,0.997247476535091,0.997031004087309,0.996670775105121,0.997431965160655,0.996503779613555,0.997218345483722,0.997441343110929,0.997071253178645,0.997493035395658,0.997566419770145,0.997822773588086,0.997416600343979,0.997466911265484,0.997596395698722,0.997566542205519,0.99780454964118,0.998090135635026,0.997900582797808,0.998098364361685,0.997825378304834,0.997857262566798,0.998029293067428,0.998179825168328,0.998058596656674,0.998686268137318,0.999832639563339,0.998690053157676
10,0.996946050997336,0.9970704799548,0.997167281744256,0.997172334652184,0.997126892768983,0.997190767103443,0.997368329676967,0.99745536411665,0.997564816273872,0.997335799486522,0.996999753259184,0.997778942112463,0.996833072148421,0.997523636072636,0.997747164611847,0.997453309258229,0.997881814348771,0.997958375012458,0.9982208670982,0.997809045584109,0.997935801943391,0.998091902130676,0.9980626181868,0.998340055942277,0.998635404245041,0.998471920020297,0.998731954368547,0.998504394705356,0.998560078926485,0.998745797695609,0.998899489572247,0.998783552403809,0.999348971431596,1.00051943289689,0.999353182905271,0.996839539024087,0.99688182587723,0.996970277377151,0.996975331329658,0.99692988023625,0.996991800025727,0.997159660984533,0.99724462388652,0.997340509643987,0.997121128725418,0.996768990554546,0.997535127963198,0.996602269895449,0.997309006890858,0.997532584906608,0.997177498740923,0.997600435736439,0.997674156006841,0.997930079734191,0.997524782782146,0.997597166355093,0.997733918343102,0.997704623446529,0.997953830713779,0.998241921094451,0.998060556747249,0.998276553718571,0.998016496568838,0.998055865430573,0.998229198651185,0.998378590586007,0.998262012456413,0.998873156212523,1.00001811223365,0.998877369471639
11,0.996976838113988,0.997124777007895,0.997225164415855,0.997230460005197,0.997185101853168,0.997246489049149,0.997424848461317,0.99751240929926,0.997624784168684,0.997391275090102,0.997050588623485,0.997825115817658,0.996884037827497,0.997579361937141,0.997803160800752,0.997534650854088,0.997964090088094,0.998041009759492,0.998303762490778,0.997891895468392,0.998039312518097,0.998202323607065,0.99817330417893,0.998460753357398,0.998756388323365,0.998602780449496,0.998880376817201,0.99866829616271,0.998733454951411,0.998924476266276,0.999079130998838,0.998966258869512,0.999503234640976,1.00068086828807,0.999507647545625,0.996881003207507,0.996955031886639,0.997047904219692,0.997053200794354,0.997007834367877,0.997067461881514,0.997237089412502,0.997322785858968,0.997422950805751,0.997198113545445,0.996842942281808,0.997605721337621,0.996676355917023,0.997386237868435,0.997610081320047,0.997286486460361,0.997710914517094,0.997785277856408,0.998042118961593,0.997636124203316,0.997734621104415,0.997880223667217,0.997851194469789,0.998113243459205,0.998402346536634,0.998232653393004,0.998470628083171,0.998229309893485,0.998279790758519,0.998459668680563,0.998610454281766,0.998497006831896,0.999075116762189,1.00022980059347,0.999079531362219
12,0.997012245907772,0.997187529914471,0.997296082885247,0.997301326642958,0.997255954648252,0.997311903744529,0.997494160063783,0.997582049931675,0.997696708161769,0.997465167797247,0.997137153374969,0.9979222251819,0.996970591669433,0.997653185028365,0.997876906871313,0.997623864267061,0.998053058546987,0.998129893749516,0.998392562384104,0.997980750309788,0.998149555896735,0.998319203232126,0.998290132065349,0.998587638076281,0.998883165972595,0.998739726504012,0.999035002133821,0.998834427112161,0.99890600332394,0.999101072375277,0.999257296086794,0.999144720666145,0.999667272999219,1.00085050249456,0.999671642511217,0.996926877840647,0.99703632160356,0.997138179338116,0.997143423966095,0.997098044595812,0.997152424968171,0.997326901364376,0.99741312996277,0.997516908531872,0.997293096149291,0.996952177565522,0.997726783272281,0.996785584162436,0.997481146764532,0.99770490832785,0.997402799878343,0.997827528840467,0.997902086175313,0.998159487168312,0.997752907653848,0.997878136981564,0.998032276798219,0.998003196911683,0.998278076694924,0.998567784533929,0.998410018488663,0.998670000113992,0.99844338054106,0.998501882046363,0.998687024520634,0.998839801662332,0.998726713781608,0.999285908385712,1.00044869269287,0.999290279391094
13,0.997039815872494,0.99723719030042,0.997351055828117,0.99735539151909,0.99730971942555,0.997364702583775,0.997551307596435,0.997639696115243,0.997759589994033,0.997526863018269,0.997217993268574,0.998021680034765,0.997050991337181,0.99771389291992,0.997936542555474,0.997693941963462,0.998119480947685,0.998194945375618,0.998456538712325,0.998045056005027,0.998239164690976,0.998415254708636,0.998385211073487,0.998693875770831,0.998989649541601,0.998856055263464,0.999169922237764,0.99898225793606,0.999062529817339,0.999263746303927,0.999423378317183,0.999308548308928,0.999812771035871,1.00099707433435,0.999816385595729,0.99695171308678,0.997081136653908,0.997188091543347,0.997192427980813,0.997146748222992,0.997200112121076,0.997378687045309,0.99746536073274,0.997574024516168,0.997349275349418,0.997027089242858,0.997819976171215,0.996860054503084,0.997536339534651,0.997759029979212,0.997465793576275,0.997886722121279,0.997959834769633,0.998215990050692,0.997809909002884,0.99795904903519,0.998119135032558,0.998089082100105,0.998374396842888,0.998664162896956,0.998515785509117,0.998793229974431,0.998578688246409,0.99864546824486,0.998836441237187,0.998992517210853,0.998877157231704,0.999419193333641,1.00058239322798,0.999422809129463
14,0.997093089736162,0.997331115584592,0.997454848388654,0.997459644674289,0.997414131184898,0.997465399052429,0.997661365296814,0.997750789981032,0.997876473268656,0.99764687164049,0.997361125186662,0.998182311058666,0.997194378415041,0.997834373850012,0.998057533339608,0.997823419383284,0.998251787181703,0.998328459816948,0.99859177469902,0.998178975057866,0.998396045615645,0.998580717140886,0.99855117405358,0.998870858582825,0.999168677587019,0.999043689382261,0.999375753794572,0.999201052556315,0.999289058165624,0.999496062839028,0.999657619660156,0.999540279976659,1.00002530039024,1.00121179083666,1.0000292973815,0.997038139283028,0.997233780992997,0.997353202353616,0.997357999154037,0.997312480898375,0.99736273822783,0.99755369485179,0.99764204956601,0.997760725704547,0.997536103088758,0.997242050401965,0.998056499578746,0.997075283187594,0.997723626748381,0.997946811764584,0.997681115857825,0.998106607201406,0.998181812522591,0.998441734344434,0.998032305112381,0.998221327175706,0.998396016128871,0.998366467335713,0.998671587076335,0.998965658008876,0.998831449644293,0.999140795245905,0.998949329061533,0.999028919361682,0.999229534830857,0.999388873614555,0.999271202584946,0.999779808635774,1.00095313320903,0.999783806494528
15,0.997167460983889,0.997462855940047,0.997597601905793,0.997602370198071,0.997556854308685,0.997604227709397,0.997809433052954,0.997899934204666,0.998032745027863,0.997804525924162,0.997544681883349,0.998387167501223,0.997377952961917,0.997991968321972,0.998215059712177,0.998012379496993,0.99844159959522,0.998518741070302,0.998783192607164,0.998369263008967,0.998631210915205,0.998830107914604,0.998800543231578,0.999137824234445,0.999437010401292,0.999327658937483,0.99968954075629,0.999537689247531,0.999639156871595,0.999856425946322,1.00001790357872,0.999902518687279,1.00035333134635,1.00154533998031,1.00035730451038,0.997064251899804,0.9972800365577,0.997406683038961,0.997411452294058,0.997365927447727,0.997411401603622,0.997607195783057,0.997695686588774,0.997815331816457,0.997596469660375,0.997321024376837,0.998150856783894,0.997154257044314,0.997783952355587,0.998007091701802,0.99774509549874,0.998168910721935,0.998243295111963,0.998501371097159,0.99809377448748,0.998303042783215,0.998483189759874,0.998453614347756,0.998763537719479,0.999055681663899,0.998929014383025,0.99924822342413,0.999064882994171,0.999150545469714,0.999355814731861,0.999513124692708,0.999397118231902,0.999892228991392,1.0010595016916,0.999896203773868
16,0.997274282142022,0.997651378758039,0.997796856204551,0.997802349453924,0.997757084977207,0.997802839719256,0.998020921258533,0.998113363663817,0.998257322654415,0.998027475344107,0.997792792486067,0.998653508047871,0.997626469282041,0.998215654524156,0.998439540534472,0.998286169136811,0.998719210071225,0.998797945962334,0.999064386554855,0.998649115585724,0.998972052208801,0.999192273827538,0.999163500152283,0.999526549440727,0.999828065985106,0.999741967310968,1.00014794276901,1.00003152298949,1.0001537527958,1.0003872394401,1.00055077973972,1.00043965065019,1.00082669145699,1.00202802857896,1.00083126593367,0.997179453005124,0.997483396088854,0.997621426493179,0.997626920761575,0.997581648092647,0.997625656503601,0.997835085970164,0.997925679936889,0.998057533312588,0.997836291388391,0.997587266982663,0.998436350512306,0.997420908536791,0.998024507780937,0.998248438058994,0.998040575982746,0.998468647617055,0.998544848515163,0.998805426671256,0.998395979163663,0.998670514836631,0.998873507986278,0.998844724706043,0.999182635075392,0.999477677210051,0.999375671666053,0.999742436351788,0.999597084266887,0.999704793540868,0.999927255935494,1.00008696567979,0.999975267196152,1.00040300133566,1.00158160069086,1.00040757756234
17,0.99718243194813,0.997494662058306,0.997635235425635,0.997634244675723,0.997586810443109,0.997627412444983,0.997823450840182,0.997913807980006,0.998058166336331,0.997805041808017,0.997553219914779,0.998420572554157,0.997383612237773,0.997986295894217,0.998202674892739,0.998079975220699,0.998488264973769,0.998557790729939,0.998817963155974,0.998403523416448,0.99874827369962,0.998965350187804,0.99892960367196,0.99929242207087,0.999586871139227,0.999503673180747,0.999908858128487,0.999798259802809,0.999928037986233,1.000169768636,1.00033686942438,1.00022254496043,1.00057678129269,1.00174404270134,1.00057597018599,0.997097544001151,0.997344295113912,0.997478204335729,0.997477213445968,0.997429771531848,0.99746880946261,0.997657101906608,0.997745804706783,0.997879331068229,0.997633902250603,0.997369244032669,0.998226189373441,0.997199604199671,0.99781518840828,0.998031605687842,0.997860145873566,0.998263983073909,0.998331238247846,0.998586163253884,0.998176934788738,0.998478379461301,0.998680038756257,0.998644281594502,0.998984605318742,0.999273258648046,0.99917582833615,0.999545927361069,0.999409443480118,0.99952623211953,0.99975810191754,0.999921776689868,0.999806941366662,1.00019757447708,1.00134447486092,1.00019676283447
18,0.997258577308801,0.997629616350324,0.997783733325119,0.997782642198636,0.997735181713668,0.99777239689064,0.997983032899929,0.99807478560558,0.998228508156233,0.997981090170257,0.997774139911071,0.99867866187167,0.997604520489495,0.998162203380349,0.99837842596851,0.998266471374088,0.998674280972883,0.998743642095585,0.999003647267537,0.998589320762489,0.998979451757994,0.999211082668023,0.999175237343309,0.999558917053605,0.999860574901038,0.999787849096614,1.000224110745,1.00013807628127,1.00028322199573,1.00053638564156,1.00070906124078,1.00059192837641,1.00090352600294,1.00207592153319,1.00090263186094,0.997163556329128,0.997461295603806,0.997607950869091,0.997606859569029,0.997559390475443,0.997594854059603,0.997796818075308,0.99788671816437,0.998028310496672,0.997789514054967,0.997568198231086,0.998461073137951,0.997398542790115,0.997970663162526,0.998186928600261,0.998020391167385,0.998423213715534,0.998490031705496,0.998744159633996,0.998335669872683,0.9986773275608,0.998891700339416,0.998855843059359,0.999214342190642,0.99950951185173,0.999420854648641,0.999817840406382,0.999702830331391,0.99983343729598,1.00007556394326,1.00024440566386,1.00012669936081,1.00047903366273,1.00162862985991,1.00047813888383
19,0.997325691283995,0.997748610659883,0.997910594700525,0.997909368158586,0.997861868693123,0.997897988283511,0.998117254168879,0.998210011725507,0.998370622530148,0.998124268972821,0.99794235856754,0.998867823929069,0.997772700749227,0.998305209756147,0.998521242386523,0.998438444652594,0.99884668507397,0.998916354675067,0.999177375220039,0.998761948077909,0.999194460819188,0.999437678240588,0.999401695830577,0.999802848209073,1.00011760846544,1.00004349320175,1.00050040856482,1.00043224668007,1.00058782779433,1.00084911192459,1.00102489666772,1.00090643678996,1.0011863070454,1.0023576429417,1.00118530073557,0.997238686300519,0.997594485314739,0.997749634400191,0.997748407677767,0.997700900318584,0.99773541545348,0.997946738364173,0.99803779881287,0.998187297645057,0.997948843534832,0.997753777803451,0.998668577424497,0.997584086976437,0.99812981717874,0.998345889036085,0.998213116449596,0.998616788212324,0.998684128055953,0.998939764541121,0.998529684333133,0.998917814002389,0.999145227924527,0.999109234520927,0.999487329059822,0.999796150216034,0.999707443292939,1.00012839141524,1.00003369628751,1.0001759647604,1.0004271427859,1.00059941714274,1.00048043141358,1.00079760092493,1.00194805194015,1.00079659398619
20,0.997361375613642,0.997811617140793,0.99797986753206,0.997978856827236,0.997931432689549,0.997963048158967,0.998185081849203,0.998277976634611,0.998439043246873,0.998195764458949,0.998022030040722,0.998953482654606,0.997852494045274,0.99837692368146,0.998593191789236,0.998530524106157,0.998940631271342,0.999011143254318,0.999273609190869,0.998856931423865,0.99930943896,0.999557797004659,0.999522050807908,0.999929774413755,1.0002566527609,1.00017201655242,1.00063150950607,1.00056434284231,1.00072036499967,1.00098192157181,1.00115783635277,1.00103941774032,1.00131828249067,1.00249665905926,1.00131745547838,0.997264413034139,0.99763985027938,0.997800482903804,0.997799472038103,0.997752039115068,0.997781865350117,0.997995045657543,0.998086048694895,0.998234728819595,0.998000256410166,0.99781185980353,0.998731424836731,0.997642287038805,0.998181452308104,0.998397764191545,0.998279403191049,0.998684418276225,0.998752333555318,0.999008798382884,0.998598080392356,0.999001124136184,0.999231868698065,0.999196110326231,0.9995781349258,0.999898397790768,0.99979749295034,1.00021689580495,1.00012015398056,1.00026133724034,1.00051162904539,1.00068363099375,1.0005646262517,1.0008850668007,1.00204016730065,1.00088423916706
21,0.997366218545124,0.997820104776477,0.997983122007273,0.997982209224296,0.997934817902174,0.997972691546643,0.998195269289779,0.998288228340907,0.998449505278962,0.998206512528809,0.998033529794519,0.998965280830621,0.997864044784698,0.998387774963986,0.998604154804668,0.998545768773041,0.998957304716134,0.999028487433334,0.999292282389583,0.9988743599053,0.999327034293264,0.999574927170228,0.999539286781901,0.999947409513745,1.00027738011526,1.00018882571171,1.00064677223238,1.00057876480079,1.00073340709583,1.00099509996935,1.00117108229272,1.00105267665761,1.00133399384718,1.00251892657188,1.0013332481554,0.997275169705391,0.997658813472144,0.997814676204761,0.997813763287891,0.997766363721461,0.997802558344709,0.998016822373484,0.99810800497625,0.998257650326778,0.99802292735511,0.997836176183266,0.998756764196903,0.997666656655142,0.998204224250579,0.998420645220756,0.998309963178253,0.998716717793808,0.998785462260101,0.999043622241335,0.998631295939635,0.999037522055738,0.999268875021471,0.999233223233529,0.999617213698851,0.999940973184327,0.999837140483783,1.00025744021927,1.00016166014893,1.00030236752495,1.00055348240701,1.00072579045919,1.00060683443123,1.00092719418356,1.00209027287065,1.00092644794229
22,0.997362297066875,0.997813302897385,0.99797302267469,0.997971953940072,0.997924510129591,0.997966283249102,0.998188539789266,0.998281026344241,0.998439565989415,0.998201323115162,0.998033656322774,0.998970296143177,0.997864093327057,0.998382419007095,0.998598618306194,0.99853670844817,0.998948670145962,0.999020143659228,0.999284978944928,0.99886588495213,0.999313677073432,0.999560190546493,0.999524382137539,0.999930552404723,1.00026032142083,1.00016993249456,1.0006244676176,1.00055691522618,1.00071117731437,1.00097260380695,1.00114847877346,1.00103100839865,1.00130619395855,1.00249033376886,1.00130531872508,0.997287138424625,0.997680160583462,0.997833973920924,0.997832905053402,0.997785454429773,0.997825842184328,0.998041235899949,0.998132255943443,0.998281193420826,0.998049778048558,0.997870746780522,0.998798172725363,0.997701155277372,0.998230902360959,0.998447135583673,0.998342056145921,0.998750071070037,0.998819531930396,0.999079715903324,0.998665241173566,0.999074690395093,0.999307550301313,0.999271732438369,0.999657981731926,0.999982623595582,0.999879622428469,1.00030308038685,1.00021260296607,1.00035536220499,1.00060805689985,1.00078089886326,1.00066297451977,1.00097038583024,1.00213648557407,1.00096951009835
23,0.997376371490375,0.997839178978956,0.997998242654714,0.99799614428738,0.997948358400566,0.997992187404081,0.998212337533845,0.998304874347744,0.998465982408722,0.99822165790155,0.998052622202494,0.998991370811028,0.997882547629006,0.998401643612493,0.998616638301764,0.998579377552903,0.998989299704211,0.999060271043961,0.99932633523745,0.998905161476285,0.999367239987502,0.999616951126929,0.999580039123636,0.999991720615793,1.00032306773808,1.00023483360094,1.00069694072749,1.00063649299512,1.00079513889035,1.00106009015271,1.00123684404491,1.00111954652052,1.00137905829322,1.00256370820798,1.0013773282587,0.99731161544053,0.997724463911751,0.99787843762575,0.997876339016577,0.997828547216107,0.997871182637149,0.998085418461112,0.998176691522767,0.998329525299113,0.998091083527847,0.997912254314111,0.998843063189532,0.997742155099689,0.998271093581116,0.998486117342336,0.998411666524063,0.998818187271979,0.998887424164875,0.999149480415714,0.998732286826205,0.99916133066149,0.999399277925169,0.999362357527066,0.999756875417116,1.0000838048605,0.999984704204158,1.00042003551245,1.00033983636392,1.00048857205958,1.00074600056977,1.00092014131014,1.00080245267179,1.00108972695931,1.00225883224531,1.0010879962402
24,0.997423911845602,0.997923211198794,0.998088458569086,0.998086552484258,0.998038835079346,0.99808030565655,0.998305149617834,0.998398543988366,0.998564853535576,0.998318001495384,0.998156962747752,0.999101598115813,0.997987002483717,0.998498175723618,0.99871337292931,0.99870126907482,0.999116082935094,0.999189432131788,0.999460562322929,0.999034503146134,0.999497288864511,0.999750062149089,0.999713361483066,1.00012897687512,1.00046053242093,1.00037614870535,1.00084517103773,1.00078949367338,1.00095095513098,1.00121777488405,1.00139545226124,1.0012783368922,1.00153046832197,1.0027220060702,1.00152889802699,0.997365697173517,0.997820082065565,0.997980752837079,0.997978846556399,0.997931123840899,0.99797152093696,0.998191047016797,0.998283305044396,0.998442174447472,0.998200612333841,0.998030767810305,0.998968264139399,0.997860785401313,0.998380808476748,0.998596031852223,0.99855049470082,0.998962250725527,0.999034040647195,0.999301567605654,0.99887908671631,0.999312169070171,0.999554365163729,0.999517656991148,0.999917840106103,1.0002454232245,1.00015126964594,1.00059621724255,1.00052278087874,1.00067533194855,1.00093538782784,1.00111071574319,1.00099324873773,1.00127034185935,1.00244790389088,1.00126877099118
25,0.997541726727128,0.998130971482303,0.99830232468673,0.998301428390569,0.998254058074593,0.99829799479352,0.998534184384099,0.99862859821801,0.998799453502598,0.998560107427179,0.998426358553242,0.999390057841098,0.998256950225946,0.998741321092528,0.998957640810662,0.999009570103028,0.999442892181028,0.999525075469706,0.999814352696204,0.999371040506068,0.999841415455313,1.00010539149724,1.00006978813352,1.00050037608331,1.00083611241196,1.00076183302265,1.00125486420401,1.00121832151154,1.00139016317398,1.00166501142562,1.00184495714179,1.00172924968448,1.00195151001361,1.00315393056968,1.00195077833227,0.997498115920202,0.998053709739787,0.998221631859165,0.998220735501147,0.998173361231958,0.998216493558131,0.998448697089501,0.998542258995422,0.998707536126444,0.99847215738177,0.998331809191855,0.999290157959474,0.998162384312842,0.998653387576063,0.99886972702148,0.998896611998589,0.999327643934694,0.999408659340147,0.999695237485347,0.999254605779901,0.999702719444236,0.999958769153804,0.999923160328309,1.00034218355438,1.00067494258717,1.00059334246168,1.0010683324211,1.00101848183113,1.0011836465759,1.00145342642523,1.00163161149561,1.00151564076105,1.00175660535809,1.00294855188485,1.00175587341497
26,0.997598358110103,0.998233210862424,0.998414258487871,0.998411275241944,0.998363214508519,0.998402331243628,0.998638323930305,0.99873318262895,0.998911499403477,0.998662020635351,0.998538335764284,0.999516841840047,0.998367903351284,0.998840972768074,0.999054837360333,0.999163541774391,0.999605161867272,0.999692581519475,0.999998877976358,0.999536835938746,1.00001559779578,1.0002850495032,1.00024721210456,1.00068739588712,1.00102325909917,1.00095616676383,1.00146410068874,1.00144037311913,1.00162089871116,1.00190272884426,1.00208439783381,1.00196903969493,1.00216373594983,1.00336088731854,1.0021612722634,0.997554364658344,0.998155269550459,0.99833285531498,0.998329871830859,0.998281807049413,0.998320111633412,0.998552081634369,0.998646080607916,0.998818768577817,0.998573292823937,0.998442949080425,0.999416057001044,0.99827249986122,0.998752261431434,0.998966145708606,0.999049589625156,0.9994888997309,0.999575141499638,0.999878716348257,0.999419376942295,0.999875678132076,1.00013713269905,1.00009928944648,1.00052780551038,1.00086066426531,1.00078618653163,1.00127591862536,1.00123876523582,1.00141255522963,1.00168927250705,1.0018691652538,1.00175354152403,1.00196710534158,1.00315368613908,1.00196464103909
27,0.997678224713868,0.998374476216477,0.998564600540511,0.998561849258133,0.998513873182364,0.998550024830977,0.998795098638071,0.998891203208945,0.999077189786339,0.998827408740093,0.99872503155513,0.999720211331495,0.998554747736743,0.999006578983206,0.999220676772536,0.99937041153805,0.999828507865165,0.999924116757781,1.00024888501318,0.999768601202192,1.00025526386756,1.00053356609056,1.00049598700517,1.00094800694781,1.00128853460417,1.00122687595324,1.00175226494621,1.00174403585312,1.00193324960661,1.00222119444599,1.00240541162176,1.00228863052094,1.00246239320913,1.00366645079949,1.00246012247816,0.997645535676658,0.998316560507567,0.998504111449368,0.99850136000479,0.998453380924427,0.998488928715127,0.998731012401884,0.998826477854059,0.999008279943156,0.998761475277816,0.998654149068498,0.999645316763689,0.998483852764727,0.998940657786466,0.999154770229274,0.999285736404988,0.999742116955098,0.999836850936207,1.00015959757357,0.99968132129192,1.0001512903137,1.00042364912396,1.00038606571573,1.00082941424477,1.00116770893647,1.00110056153753,1.0016124228334,1.00159421606538,1.0017784242695,1.00206256942711,1.00224546663859,1.00212848786819,1.00231627226706,1.00351247309484,1.00231400110687
28,0.99775350451967,0.998507971413793,0.998705894233497,0.998702991574899,0.998654971914679,0.998689650725035,0.998942697868835,0.9990401624204,0.999235387079886,0.998981424284985,0.998897411756645,0.999908062003395,0.998727082398022,0.999160402845024,0.99937428956485,0.999566659462177,1.00003031423989,1.00012881875722,1.00046064984505,0.999973209931612,1.00049174192855,1.00078192063713,1.00074418841171,1.00121287166479,1.00155903238099,1.00150584312521,1.00205608941912,1.00206547732664,1.00226497549953,1.00256011274695,1.00274741285147,1.0026293084518,1.00278232849116,1.00399727903316,1.00277993275784,0.997744984587701,0.998492876000711,0.998690127761087,0.998687225057831,0.998639204613218,0.99867372594792,0.9989259934054,0.999023291292294,0.999217424754923,0.998964238195561,0.998878935319515,0.999888539515252,0.99870860270345,0.999143219951667,0.999357110490061,0.999544589251159,1.00000779670166,1.0001060731182,1.00043737715108,0.9999504606158,1.00046464132009,1.00075327078418,1.00071553742687,1.00118196034342,1.0015275389492,1.00147291901731,1.00201963906251,1.00202642609176,1.00222461953036,1.00251876633825,1.00270572240161,1.00258756640225,1.00274424156837,1.00395714392027,1.00274184571811
29,0.997852797731354,0.998684745016426,0.998896127808443,0.998892276907147,0.998843950353744,0.998872939591813,0.999135260592783,0.999233917933139,0.999439040844615,0.99918312337839,0.999130874973268,1.00017052944121,0.998960112345651,0.99936104506061,0.999573781269535,0.999827845905478,1.00029488779049,1.00039560578974,1.00073476453559,1.00023925049495,1.00081029020254,1.00111754650106,1.00107880927257,1.0015724963979,1.00192763780318,1.00188562627753,1.00247213861746,1.00250736747796,1.00272284072302,1.00302904577667,1.00322045926761,1.00310028331425,1.00321337725872,1.00443485238236,1.00321019580291,0.997877009459189,0.998727644678343,0.998940935665982,0.998937084935364,0.998888760627541,0.998918197895801,0.999182736029191,0.999281867370105,0.999490093591109,0.999231968094654,0.999183387885317,1.00022601589563,0.999012634547617,0.999409880737693,0.999622606141399,0.999890567461466,1.00035888136888,1.00046024796617,1.0008009052339,1.00030390318011,1.00088730869271,1.00119896815172,1.0011602342272,1.00166034542788,1.00201714139608,1.00197919593545,1.0025757304744,1.00261835144261,1.00283753259132,1.00314655247825,1.00333894369991,1.00321891472273,1.00332162100156,1.00454891935121,1.00331843996653
30,0.998021823817687,0.998984108885987,0.999220716343932,0.999216960635307,0.999168681656523,0.999187793112774,0.999472429629285,0.999574433485299,0.999801263639754,0.999540235733953,0.999540707409216,1.00062319027806,0.999370064132974,0.999718192368105,0.999930959165862,1.00025839600418,1.00073602374648,1.00084207213351,1.00119335404309,1.00068586756391,1.00133058065149,1.00166495842918,1.00162634416356,1.00215875901556,1.00252417289793,1.00250635962465,1.0031531690827,1.00323074752666,1.00347172238416,1.0037969691907,1.00399480087817,1.00387585458615,1.00391845806838,1.00514558053653,1.00391535716012,0.99804599385677,0.999026937506375,0.999265451335211,0.999261695792114,0.99921341905608,0.99923297854726,0.999519829976153,0.999622307474302,0.999852238616742,0.999589003523151,0.999593138601922,1.00067859113721,0.999422504606733,0.999766951117186,0.99997970710947,1.00032101482656,1.00079991323969,1.00090660954267,1.00125938841899,1.00075041546834,1.00140747476387,1.00174624906301,1.0017076380893,1.00224646726521,1.00261353372438,1.00259977971165,1.0032565962412,1.00334155565927,1.00358623232687,1.00391428936631,1.00411309720954,1.00399429762736,1.00402653096673,1.00525947167354,1.00402343047041
31,0.998147032174592,0.999206054365498,0.999458851896585,0.999454976334487,0.999406669027906,0.999421009732088,0.999718957848248,0.999823066762596,1.00006395686698,0.999798188820235,0.999830211062619,1.00093883532753,0.999659558622261,0.999975967952979,1.00018853692573,1.00058008889067,1.00106436643739,1.00117386053191,1.00153339731413,1.0010176094521,1.00171931070265,1.00207411219333,1.00203538494127,1.00259680809319,1.002969294498,1.00297029130589,1.00366256809561,1.00378015100783,1.00404535018536,1.00438932990916,1.00459182863887,1.00447854656382,1.00444630252142,1.00568418870237,1.00444310348241,0.998150163477059,0.999211603192734,0.99946464784407,0.9994607723041,0.999412465288542,0.99942686410018,0.999725099334247,0.999829269654676,1.00007056179094,0.999804507534595,0.999837004575893,1.00094601372418,0.999666353339245,0.99998228549598,1.00019485306856,1.00058820178261,1.00107264403496,1.00118222211274,1.0015419529308,1.00102597239439,1.00172927325362,1.00208464440465,1.00204591758067,1.00260817183581,1.00298087242384,1.00298239511786,1.00367596852216,1.00379450766758,1.00406018636438,1.00440453010907,1.00460715531371,1.00449389216767,1.0044603049864,1.00569894532227,1.00445710600225
32,0.998482092778044,0.999793367058982,1.00008573185914,1.00008878810626,1.00004282266592,1.00005444415793,1.0004064332947,1.00051729307093,1.00078737629174,1.00053979874999,1.00066372539653,1.00182545677566,1.00049668369362,1.0007248845404,1.00094536371024,1.00139679237855,1.00191557103451,1.00203903773659,1.00241482112623,1.00188869133621,1.00268427637494,1.00308372568752,1.00305246999906,1.00367012113367,1.00406025738979,1.00409977614303,1.00488352854106,1.00506511958895,1.00536360615186,1.00573109783916,1.00594311995317,1.00583163725648,1.00571779179633,1.00700273824352,1.00572033747199,0.998519644018112,0.999859919243,1.00015525242595,1.00015830843397,1.00011234632322,1.0001246656236,1.00048010162784,1.00059169909244,1.0008666132389,1.00061559267007,1.00074521829043,1.00191157123705,1.00057819075567,1.00080066379246,1.00102112549501,1.00149410491509,1.00201485963817,1.00213933432124,1.0025174482641,1.00198900367218,1.00280378320456,1.00321006804295,1.00317881651647,1.00380644113162,1.00419914864774,1.00424497612319,1.00504428813308,1.00523735450612,1.00554159531332,1.00591345555271,1.00612699520924,1.00601573957515,1.00588577522252,1.00717977313332,1.00588832055712
33,0.998613356180368,1.00002628681301,1.00033686542921,1.00033958531839,1.00029352000734,1.00030300517028,1.00066966697624,1.00078285030775,1.00106889107908,1.00081561280872,1.00097584916021,1.0021683186297,1.00080869386958,1.00100028501377,1.00122030990816,1.0017262347676,1.00225077872659,1.0023773567345,1.00276112274941,1.00222678431644,1.00307898072411,1.00349794159724,1.00346633975857,1.00411190639881,1.00450880506535,1.00456625105596,1.00539360042106,1.00560628193597,1.00592357728957,1.00630534765912,1.00652186890821,1.00641125407065,1.00624042342451,1.00752290016688,1.00624269007885,0.998633164932167,1.00006139563576,1.00037354094379,1.00037626071921,1.00033019717019,1.00034005070423,1.00070853175627,1.00082210449544,1.00111069537258,1.00085559923465,1.00101884280769,1.00221375092463,1.00085169500387,1.00104026371048,1.00126027939918,1.00177757194394,1.00230315890041,1.00243026892769,1.00281526498516,1.00227970483957,1.00314202776069,1.00356459513617,1.00353299551895,1.0041838242481,1.00458207986178,1.00464285400642,1.00547841277782,1.00569714873688,1.00601747974477,1.00640155473925,1.00661887661193,1.00650838154978,1.00632904813793,1.00761630346065,1.00633131463811
34,0.998685085285719,1.00015355181088,1.00047464084016,1.0004772000921,1.00043108795217,1.00043993128569,1.00081761959457,1.00093215132953,1.00122737541973,1.00097473599715,1.00116613699866,1.00238467042675,1.00099893458485,1.00115920555348,1.00137900736831,1.00190362671349,1.00243263461475,1.0025615606016,1.00295114069743,1.00241088383229,1.00328700474771,1.00371424524449,1.00368247877558,1.0043389774154,1.00474147767172,1.00480168953492,1.00564385799692,1.00587926152136,1.00621005756183,1.00660227255708,1.00682266526789,1.00671181552633,1.00650424683269,1.00779154789792,1.00650638026367,0.998735117954936,1.0002422322492,1.00056727992038,1.00056983889965,1.00052373121779,1.0005335052331,1.00091578989326,1.00103130563875,1.00133297367747,1.00107573947226,1.00127473643848,1.00249942959614,1.00110755295284,1.00126018951296,1.00147996808247,1.00203330024775,1.00256494335069,1.0026952135122,1.00308790132958,1.00254455781069,1.00344625924091,1.00388261050878,1.00385084968264,1.00452064150987,1.00492656969401,1.00499518935247,1.00585809695675,1.00610879266949,1.0064472555757,1.00684529108186,1.00706770576712,1.00695715872998,1.00672811583046,1.00802749036531,1.00673024890324
35,0.998751388116831,1.00027245961568,1.00060505174504,1.00060608494586,1.00055947037216,1.00056378078106,1.00094694462982,1.00106265323352,1.00136889472017,1.00110741988809,1.0013195382296,1.00255986064141,1.00115160004067,1.00129022502919,1.0015082187472,1.00207709686629,1.00260512589754,1.0027343492783,1.0031281573396,1.00258243088162,1.00349890810742,1.00393752394972,1.00390412946002,1.00457811568608,1.00498735146954,1.00505380623036,1.00592024193175,1.00617988767494,1.00652532813282,1.00692852675035,1.0071518094984,1.00704247086398,1.00679074597141,1.00808164475001,1.00679161582384,0.998808210019036,1.00037317634496,1.00071026570382,1.00071129876207,1.00066468930987,1.00067005756838,1.00105844361963,1.00117527025923,1.00148883300796,1.00122213767876,1.00144288455531,1.00269020340295,1.00127496797161,1.00140492083994,1.00162288835683,1.00222437110534,1.00275539467502,1.00288614539865,1.0032834841083,1.00273425114047,1.00367977961008,1.00412874328883,1.00409535553575,1.00478443956783,1.00519756875837,1.00527357299654,1.0061635638968,1.00644057630022,1.0067947229775,1.00720453118348,1.00743011028979,1.0073211151244,1.00704500654144,1.00834962172801,1.00704587632134
36,0.998917367145224,1.00056481008451,1.00091492014016,1.00091791605498,1.00087197109569,1.00087562223736,1.00127999105866,1.00139843848504,1.00171839008134,1.00146131736012,1.0017142771872,1.00298171394906,1.00154738896831,1.00164616347505,1.00186636372702,1.00249328118639,1.00303410068557,1.00316882499334,1.00357080722304,1.00301860806272,1.00399817133241,1.00446224480493,1.00443097268622,1.00513993145667,1.0055574339718,1.00564920206561,1.00657251590313,1.00686439436718,1.0072276942319,1.0076441656985,1.00787272750302,1.00776344670026,1.00746531479616,1.00877169366535,1.00746780898272,0.998978303624565,1.00067282721038,1.00102776451476,1.0010307600425,1.00098482050397,1.00098960698751,1.00139958019894,1.00151922780547,1.00184703913517,1.00158435956723,1.00184657805407,1.00312152303692,1.00167971289229,1.00176918181072,1.00198935363667,1.00265123413737,1.00319526660118,1.00333162983886,1.00373740145767,1.00318143853897,1.00419216265839,1.0046673358199,1.00463607047872,1.00536122419317,1.00578290449443,1.00588491379951,1.0068334943466,1.00714400374721,1.00751664310012,1.00794020497819,1.00817122998078,1.00806231783891,1.00773802843308,1.00905912590998,1.00774052208149
37,0.998974678085141,1.00066639805624,1.00102196304069,1.00102494447674,1.00097899994853,1.00098390269498,1.00139177249184,1.00151093240837,1.00183559975366,1.00157541631382,1.00183471494857,1.00310730379045,1.00166784066574,1.00176022513594,1.00198038258884,1.00263904798154,1.00318180665155,1.00331753304871,1.00372186380506,1.00316732778875,1.00417790107016,1.00465252669705,1.00462124573848,1.00534583996853,1.00576618490083,1.00586953272292,1.0068181345137,1.00711889982989,1.00748694582629,1.00790658440894,1.00813669251702,1.0080267704066,1.00771548839195,1.00902746805394,1.0077179703962,0.999004732481716,1.00071967392795,1.00107762033331,1.00108060157899,1.00103465972536,1.00104012252694,1.00145075724421,1.00157050927457,1.0018990542518,1.00163610461093,1.0018999709387,1.00317626390588,1.00173310803155,1.0018209016566,1.00204104508613,1.00271695334124,1.00326129707248,1.0033978320074,1.00380403219232,1.00324763939276,1.00427358146533,1.00475368173045,1.0047224041167,1.00545498602949,1.0058773918322,1.00598579045372,1.00694685427365,1.00725681004982,1.00762946307948,1.00805259932115,1.00828392244094,1.00817418231472,1.00784999720883,1.00916923766845,1.00785247894938
38,0.998922229282366,1.00057186952781,1.00091928635924,1.0009239690962,1.00087858679033,1.00088161641849,1.00128390363917,1.00140273803832,1.0017215537721,1.00146035630796,1.00168734019524,1.00292798925951,1.00152129040872,1.001647014287,1.00186917986526,1.0025075184477,1.00305193508478,1.00318762348521,1.00358791745209,1.00303881223109,1.00401848828179,1.00448479672189,1.00445533319164,1.00516639976396,1.00558465217606,1.0056792690495,1.00660720313371,1.00689227423818,1.00724933123161,1.0076607193244,1.00788804903324,1.00777854543992,1.0075024750584,1.0088297441273,1.00750636514514,0.998933456816976,1.00059177151896,1.00094007772173,1.00094476035066,1.00089937903118,1.00090261789187,1.00130593772283,1.0014249932229,1.00174525698559,1.00148302675696,1.00171171720533,1.00295375032874,1.00154567164524,1.00166968029531,1.00189184059016,1.00253662081965,1.00308162928194,1.00321761959897,1.00361861175341,1.00306881302256,1.00405423045562,1.00452258392126,1.00449312156826,1.00520717198346,1.00562619408221,1.00572269784859,1.00665528717909,1.00694379151759,1.00730256970997,1.0077152645339,1.00794304816852,1.00783361251544,1.00755272110438,1.00888270084419,1.00755661101894
39,0.998856836931051,1.00045621530623,1.00079725635504,1.00080167637535,1.00075620049031,1.00075694255033,1.00115158974694,1.00126916124551,1.00158027359677,1.00132171965248,1.0015337635901,1.00276306295881,1.00136755566141,1.00150812180765,1.00173001274852,1.00234464404523,1.0028849857759,1.00301873564841,1.00341515144822,1.002869679115,1.00382513810776,1.00428215856918,1.00425240651017,1.00495031875912,1.00536684025069,1.00545047440294,1.00635639307454,1.00662202155374,1.00696637671533,1.00736762659168,1.0075932183935,1.00747767328881,1.00724599637556,1.00857824616778,1.00724966944114,0.998878502912411,1.00049461961694,1.00083737633692,1.00084179616014,1.00079632218152,1.00079746799714,1.00119410731805,1.00131210533986,1.00162601103693,1.00136546501538,1.00158080144524,1.00281277105852,1.00141460167591,1.00155185861785,1.0017737393815,1.00240080148307,1.0029422850211,1.00307661737152,1.00347438012288,1.00292756987518,1.00389410729483,1.00435507371297,1.00432532394677,1.005028993654,1.00544699996785,1.00553427541107,1.00644917670479,1.00672143029424,1.00706910716967,1.00747287894416,1.00769934659056,1.00758393321984,1.00734295104371,1.00868042914393,1.00734662379896
40,0.998645180441744,1.00008936929666,1.00040623896128,1.0004017018374,1.00035322026456,1.00035786266913,1.00071526882284,1.00082803154064,1.00112707942986,1.00084876369761,1.00103131503377,1.00226514733723,1.00086054257289,1.00102563384593,1.0012371952858,1.00184403152687,1.00235310297875,1.00247556108062,1.00286664059835,1.00231896860553,1.0032377082305,1.003667698161,1.00362832236029,1.00429634109464,1.0047056922599,1.00476002037189,1.00561098570312,1.00583476537499,1.00615947614349,1.00654434743836,1.00676618349255,1.00663661713881,1.00647491729546,1.00777294259716,1.00647117510869,0.99866588343429,1.00012606340143,1.0004445709562,1.0004400340041,1.00039155437056,1.00039658212538,1.00075589081323,1.00086906071426,1.00117077444537,1.00089055890162,1.00107625331079,1.00231263334804,1.00090548884822,1.00106742130822,1.00127897349138,1.00189768541734,1.00240784827389,1.00253086286995,1.00292322804341,1.00237427945317,1.0033035999737,1.00373735913855,1.00369798622539,1.00437150398592,1.00478227279794,1.00484008009747,1.00569962531594,1.0059297332864,1.00625761683611,1.00664489712277,1.00686756959968,1.00673813047943,1.00656754071764,1.00787056000318,1.00656379894837
41,0.99889016858953,1.00051698283951,1.0008629710772,1.00086555614702,1.00081947166318,1.00082096834047,1.00122204233496,1.0013398552276,1.0016565444009,1.00140102903213,1.00165086298839,1.00291708630771,1.00148375838487,1.00158544527561,1.00180518048973,1.00243334326254,1.00297151939083,1.00310511312466,1.00350543009393,1.00295454440509,1.00393067952517,1.00439197054764,1.00436025563551,1.0050654299703,1.00548684755689,1.00556878274996,1.00648213662464,1.0067498616296,1.00709681260861,1.00749801467866,1.00772550861491,1.00760178091434,1.00738309155719,1.00872351226069,1.00738524581572,0.998931175567197,1.00058967147988,1.00093890762987,1.00094149247227,1.00089541164639,1.00089767240762,1.00130251719472,1.00142113759133,1.00174311486069,1.00148382725097,1.00173989050822,1.00301116529671,1.00157280143652,1.00166822747278,1.00188794360416,1.00253963455079,1.003079972619,1.00321466913034,1.00361753573218,1.00306411769462,1.00406122136824,1.00452998157821,1.00449827128997,1.00521434356535,1.00563857134711,1.00572739971815,1.0066577568404,1.00693802324838,1.00729126196238,1.00769723819321,1.00792638976407,1.00780291317501,1.00756660558831,1.00891692208683,1.00756875954974
42,0.998897078460852,1.0005278315283,1.00087055525382,1.00087465615718,1.00082907746492,1.00083752129129,1.00124026704477,1.00135835132316,1.00167352992332,1.00142065928288,1.00166263985486,1.00291755845145,1.00149629481117,1.00160669993953,1.00182819673117,1.00244095204761,1.00298204742039,1.00311634940061,1.0035147821671,1.00296704300359,1.00393804495566,1.0043999225085,1.00436983248387,1.0050754041483,1.00549587592646,1.00558118910652,1.0064972900748,1.00677698852844,1.00712956891045,1.0075376883823,1.00776382311276,1.00765409846463,1.00739267973583,1.00873507530883,1.0073960884769,0.99892334763841,1.00057439608443,1.00091920059002,1.0009233012704,1.00087772489561,1.00088665784295,1.00129181910764,1.00141042065653,1.00172898688098,1.00147369967133,1.00171967131553,1.0029778266442,1.00155333617618,1.00165972997436,1.00188121444387,1.00250904288906,1.00305152300617,1.0031865313837,1.00358659760647,1.00303723596581,1.00402167074566,1.00448833300025,1.0044582457875,1.00517079861072,1.00559307074435,1.00568279927704,1.00660979221104,1.00689752314291,1.00725413071323,1.00766530760397,1.00789250441341,1.00778293873481,1.00751023952465,1.00885897433905,1.00751364792178
43,0.998855310861523,1.00045405557849,1.00079035495304,1.00079418302818,1.0007485094518,1.00075680669461,1.00115286743415,1.00127004455029,1.00157987557666,1.00132687311807,1.00155383015339,1.00279731160297,1.00138732982692,1.00151263848885,1.00173383860817,1.0023412423702,1.00287922649285,1.0030120881198,1.00340781807769,1.00286253831345,1.0038232152533,1.00428053819183,1.00425015162357,1.00494952149017,1.00536821016713,1.00544956837037,1.0063558885339,1.00662775724433,1.00697488549691,1.00737933146368,1.00760368941498,1.00749553469085,1.00724542906095,1.00858658747272,1.00724861219014,0.998903650663095,1.00053974126768,1.00087986940429,1.00088369709495,1.00083802779102,1.00084722508286,1.00124773065542,1.00136585953515,1.0016819236326,1.00142447535261,1.0016587770241,1.00290821483362,1.00149229493607,1.0016102217039,1.00183139918438,1.00246653790568,1.00300707009306,1.00314123153938,1.00353996708095,1.00299170196456,1.00397709542974,1.00444322231018,1.00441284096552,1.0051250562495,1.0055470575264,1.00563654016836,1.00656290168785,1.0068495504541,1.00720408924149,1.00761416113563,1.00784047353422,1.00773261088942,1.0074617485358,1.00881457006259,1.00746493108285
44,0.998773575414332,1.00030928573612,1.00063700415009,1.00064073696141,1.0005950241078,1.00060092362865,1.00098925970705,1.00110492075091,1.00140502516321,1.00115790467944,1.00137120686928,1.00260390357646,1.00120462696293,1.00134359983191,1.00156472725901,1.00213731495842,1.00267087300854,1.00280153002811,1.00319237756925,1.00265186754236,1.00357894565846,1.00402402657206,1.00399352900178,1.00467603606642,1.00509028763671,1.00516099941722,1.00604098499186,1.00629044739916,1.00662524101218,1.00702059201333,1.00724172487289,1.00713295903874,1.00691593773686,1.0082510292395,1.00691904240939,0.998791444437629,1.00034095861195,1.0006700915783,1.00067382425124,1.00062811297708,1.00063434513864,1.00102432343059,1.00114033610457,1.00144274331821,1.00119398042407,1.00140999628846,1.00264489372104,1.00124342312184,1.00137966855479,1.00160078762339,1.00218362863335,1.0027181281985,1.00284926550021,1.00324122358806,1.00269961049319,1.00363582447823,1.00408415940646,1.00405366377293,1.00474091861383,1.00515639431971,1.00523010924682,1.00611750226245,1.00637242781198,1.00670996067702,1.00710739124423,1.0073292465514,1.00722058869306,1.00699589471744,1.00833529604689,1.00699899918128
45,0.998949330532953,1.00062165078314,1.00096825208017,1.00097103235997,1.00092501817772,1.00093113308019,1.00133584765313,1.00145414452625,1.00177361078973,1.00151835062191,1.00177612557671,1.0030481557454,1.00160914065775,1.00170295404335,1.00192288986402,1.0025899187136,1.00312982440842,1.00326421155683,1.00366590262251,1.00311383066979,1.00412999887604,1.00460510467505,1.00457360650842,1.00529994870355,1.00572447312533,1.00582337557796,1.00677171426681,1.00706759568719,1.0074319633745,1.00784885644513,1.00807721630255,1.00796888315423,1.00768051986285,1.00903358746671,1.00768283548788,0.998970472871374,1.00065912823596,1.00100740495765,1.0010101851118,1.00096417281361,1.00097068163739,1.00137734118616,1.00149605458835,1.00181824859254,1.00156104246879,1.00182203037561,1.00309666602457,1.00165505346323,1.00174563761626,1.00196556358331,1.00264472078466,1.00318574157381,1.0033206975233,1.00372370369156,1.00317032554094,1.00419730375296,1.00467626035968,1.00464476456182,1.00537672514385,1.00580269881687,1.00590515439055,1.00686225888791,1.00716460549202,1.00753221420219,1.00795156785353,1.00818078255032,1.00807257723795,1.00777513512498,1.00913330541226,1.00777745058087
46,0.998948309047841,1.00061986230078,1.00096363511369,1.00096639754179,1.00092037715777,1.00093746364041,1.00133947890132,1.00145739563102,1.00177443027832,1.00151945977786,1.00177062070335,1.00303724570071,1.0016036258035,1.00170404394913,1.00192395887691,1.00257329251083,1.00311105822653,1.00324437690073,1.00364362774892,1.00309397795382,1.0041048171358,1.00457747318013,1.00454595488967,1.00526905052993,1.00569208945915,1.00578984608389,1.00673359120913,1.0070228886133,1.00738238244207,1.00779678049582,1.0080243304435,1.00791584957648,1.00764730814166,1.00902438607017,1.0076496090188,0.998965745805508,1.00065077112807,1.00099592568458,1.00099868800971,1.00095266917961,1.00097008014341,1.00137369945469,1.0014919596905,1.00181124386692,1.00155466864504,1.00180847945006,1.00307725331441,1.00164149115329,1.00173924599398,1.0019591527968,1.00261849016267,1.00315717557488,1.00329096337797,1.00369129887799,1.00314057177534,1.00416032652465,1.00463615852617,1.00460464219045,1.00533237158894,1.00575660579379,1.00585729283304,1.00680826751168,1.00710289738111,1.00746506452906,1.00788149205993,1.00810974707061,1.00800137164381,1.00772534096208,1.00910662485051,1.00772764170095
47,0.998978283615578,1.00067305291059,1.00102210445543,1.00102479426319,1.00097875254532,1.00099138910138,1.00139660327873,1.00151520043495,1.0018368430424,1.00157857847974,1.00183564706415,1.00310731342796,1.00166862734185,1.00176307333634,1.001982890166,1.00265325206476,1.00319276197187,1.00332700458989,1.00372856416024,1.00317655846844,1.00420400230516,1.00468270802499,1.00465111562529,1.0053833761716,1.00580774379861,1.00591270183778,1.00687146823211,1.00716934821671,1.00753190900492,1.00794863011517,1.00817690188884,1.00806856961717,1.00779690279083,1.00919743725319,1.00779914349751,0.998990004694146,1.000693830204,1.00104381068436,1.00104650042446,1.00100045975191,1.00101331456992,1.00141960718193,1.00153843528616,1.00186159030769,1.00160224683911,1.00186109696311,1.00313420802485,1.00169408168132,1.0017867371105,1.00200654847929,1.00268363440839,1.00322376262642,1.00335832063836,1.00376060941193,1.0032078794566,1.00424131634781,1.00472215698414,1.00469056590173,1.00542594128679,1.00585111249276,1.00595804023589,1.00692166635171,1.00722313098812,1.00758748893541,1.00800557437647,1.00823432013878,1.00812605874867,1.00784935688423,1.0092527177044,1.00785159750124
48,0.998994038312144,1.0007002669664,1.0010490756126,1.00105252688755,1.00100674042402,1.00101416905735,1.00142258772484,1.00154132081105,1.00186221028963,1.00160891251359,1.00187179340968,1.00314581379378,1.00170516066676,1.00179421929522,1.00201491617343,1.00270525034966,1.00324672652638,1.00338158296725,1.0037827911285,1.00323177880206,1.00427518601594,1.00476003187881,1.00472925818459,1.0054694570984,1.00589627146348,1.00600649773168,1.00697802361097,1.00728926693477,1.00765419484344,1.00807194631132,1.00830073078101,1.00819250032665,1.0079066225583,1.00931101726494,1.00790949317914,0.998988429097609,1.00069032380371,1.00103868782659,1.00104213914224,1.00099635218118,1.00100367629087,1.00141157882168,1.00153020136896,1.00185036693988,1.00159758563536,1.00185961390508,1.00313294284129,1.00169297904172,1.00178289462132,1.00200359412378,1.00269071082681,1.00323189109319,1.00336659658715,1.00376745572526,1.00321679006779,1.00425732942113,1.00474115365287,1.00471037934435,1.00544908768478,1.00587551749414,1.00598480120866,1.00695400152024,1.00726352955261,1.00762759738462,1.00804469589573,1.00827325352309,1.00816498914676,1.00788152080735,1.00928456288001,1.00788439148759
49,0.999205225727247,1.00107463648535,1.00145358240657,1.00145697877572,1.00141119388494,1.00140682931895,1.00184176930546,1.00196445932619,1.00231138988146,1.00205188501812,1.00237896478039,1.00370567298365,1.00221239352527,1.00223704841758,1.00245758063964,1.00324736238179,1.00380077814019,1.00394173691612,1.00435720344082,1.00379197638646,1.00493149492388,1.00545051054777,1.00541970213143,1.00620891506687,1.00664712105484,1.0067900909486,1.00783901322834,1.00820795497157,1.00860265792271,1.00904231002967,1.00927810109399,1.00917123048332,1.00880270019534,1.01022953042333,1.00880552449793,0.999237401498239,1.00113167802161,1.00151317734808,1.00151657348525,1.00147079145393,1.00146702781462,1.00190493169598,1.00202825667464,1.00237934552042,1.00211687259734,1.00244884660249,1.00377952382981,1.00228228753056,1.00230202333371,1.00252254048058,1.00333077371163,1.00388588860291,1.0040277141276,1.00444518477147,1.00387796712361,1.0050339388624,1.00555881645029,1.00552801156696,1.00632577701748,1.00676619069723,1.00691456722128,1.00797683298842,1.00835561623451,1.00875525372952,1.00919865215575,1.00943574481714,1.00932906880081,1.00894671556731,1.01038131090084,1.00894953953626
50,0.99931437611333,1.00126820020185,1.00166336201749,1.00166666362224,1.00162085745256,1.00160958782787,1.00205585908827,1.00217992931915,1.00253613868318,1.00227747350117,1.00263610822601,1.0039889191271,1.00246953476604,1.00246249208376,1.00268286257176,1.00352776285082,1.00408686907008,1.00423077375855,1.0046532805729,1.00408098056431,1.00527091590017,1.00580768586438,1.00577678843167,1.00659201998426,1.00703729278927,1.00719611556117,1.00828529752067,1.00868706797367,1.00909764884858,1.00954850789034,1.00978814762458,1.00968202030645,1.00926256399971,1.01069421838753,1.00926530950223,0.999363478782284,1.00135525400287,1.00175431473945,1.00175761599776,1.00171181419826,1.00170146283536,1.00215226003711,1.00227730003192,1.00263986029777,1.00237666087541,1.00274276744634,1.00410163765822,1.00257621259826,1.00256166012602,1.00278200759897,1.00365506197376,1.00421676261555,1.0043619907488,1.00478755764648,1.00421221822035,1.0054272641498,1.00597298116575,1.0059420891443,1.0067703740797,1.00721901716318,1.00738609098702,1.00849563876178,1.00891242902918,1.00933054098342,1.00978711783087,1.01002874413225,1.00992291377596,1.00948236328363,1.01092587438077,1.00948510829513
51,0.999265176478026,1.00118103436555,1.00156499876793,1.00156825210819,1.00152242501343,1.00152113068157,1.00196041479445,1.00208372984977,1.00243508926706,1.00217452315436,1.00251341323963,1.00385018874265,1.00234679414491,1.00235950954344,1.00257984723705,1.00339892650928,1.00395376217348,1.00409552743488,1.00451318653881,1.00394567255389,1.00511655449717,1.00564601478797,1.005615059998,1.00641995107214,1.0068622923411,1.00701489808646,1.00808809682446,1.00847788632582,1.00887871702343,1.00932301388834,1.00956025097345,1.00945367435208,1.00905819341467,1.01049590118076,1.0090608992103,0.999313904895276,1.00126742294735,1.00165525604502,1.00165850904663,1.00161268628888,1.00161230206311,1.00205607671492,1.00218035383627,1.00253801372519,1.00227295016689,1.0026192547813,1.00396204310411,1.00245265415366,1.00245791738397,1.00267823225223,1.00352525246251,1.0040826624496,1.00422574089582,1.00464643633996,1.00407590652307,1.00527170607505,1.00581004449702,1.00577909508509,1.00659693901376,1.00704262434034,1.00720341791395,1.00829682557013,1.00870151940725,1.00910982417704,1.00955979537069,1.0097990039482,1.00969272205657,1.00927630692275,1.01072577603529,1.00927901224011
52,0.999335868828803,1.00130537212113,1.00169836090992,1.00170267620326,1.00165720970357,1.00166126572757,1.00210899775828,1.00223336878754,1.00258936235531,1.00233156351712,1.00268498596726,1.00403022561553,1.0025189273634,1.00251766070919,1.00273920005159,1.00355990215273,1.00412095299641,1.0042653313966,1.00468657657812,1.00411638625904,1.00530039796422,1.00583672425698,1.00580691355228,1.00662041894552,1.00706554873597,1.00722393532379,1.00831108770558,1.00871088760583,1.00911796086178,1.00956694966386,1.00980649743511,1.00969940209072,1.00928791087948,1.01073087746715,1.00929149433926,0.999373792634972,1.00137260750521,1.00176860777489,1.00177292272578,1.00172745957634,1.00173222362317,1.00218345112526,1.00230857111359,1.00266946972352,1.00240816893029,1.00276736273746,1.00411728296234,1.00260131846407,1.00259425110462,1.00281577257736,1.00365822330425,1.00422127776253,1.00436667828476,1.00479028707833,1.00421774901829,1.00542115665712,1.00596439360576,1.00593458693513,1.00675817485504,1.007205907764,1.00737066752188,1.0084735505386,1.00888495197341,1.00929784281446,1.0097512483405,1.00999233052809,1.00988546474326,1.00945767889159,1.01090980113842,1.00946126182365
53,0.999403858686193,1.00142350284898,1.00182233437301,1.00182924838082,1.00178465441585,1.00179459984966,1.00225674517143,1.00238282787772,1.00274439009401,1.00249413572439,1.00286735795513,1.00422054207672,1.00270262937474,1.00268299295292,1.00290752273086,1.00371339373248,1.00428367185588,1.00443140598991,1.00485438720882,1.00428464736211,1.00547430566217,1.00601693446607,1.00598991323179,1.00680990314627,1.00725838891812,1.00742125962633,1.00851955216435,1.00892467176176,1.00933473551635,1.0097856442594,1.01002617705775,1.00992021364855,1.00950733717666,1.01096968234264,1.0095130684226,0.999431688602501,1.00147284404014,1.00187388606237,1.00188079967754,1.00183620812481,1.00184667282331,1.00231138324899,1.00243801566898,1.00280317837292,1.00255035264175,1.00292781022649,1.00428442974246,1.00276309208226,1.00273919868153,1.00296371516341,1.00378554956754,1.0043572978194,1.00450578202979,1.00493049824146,1.00435903488242,1.00556292965882,1.00611063057629,1.00608361202923,1.00691100231227,1.0073613986436,1.0075289469917,1.00863878546164,1.00905242074582,1.00946675464046,1.00992090532859,1.01016256436777,1.01005676931195,1.0096319314852,1.01110099481274,1.00963766206438
54,0.999372050249191,1.00136707666241,1.00175776051853,1.00176471430431,1.0017201304534,1.00173407653341,1.00219025483639,1.00231526982515,1.00266977304212,1.00242305442864,1.00278366708848,1.00412639207929,1.00261894384113,1.00261196784461,1.00283656003049,1.00363701264882,1.00420334153129,1.00434906106428,1.00476727440788,1.00420232250858,1.00538883096373,1.00592880620955,1.00590182459969,1.00671814297086,1.00716377743338,1.00732709109487,1.00842112533492,1.00881979185287,1.00922425870697,1.00967111828446,1.00991009206747,1.00980478884618,1.00941651899632,1.01090321852162,1.00942228332054,0.999424824659943,1.00146064254774,1.00185551855517,1.00186247159237,1.00181789231414,1.00183282268702,1.00229386547159,1.00241992289881,1.00278125382841,1.00252965935425,1.00289830441198,1.00424754468852,1.00273360095158,1.00271855154946,1.0029431185183,1.00377384030788,1.00434295729844,1.0044900993554,1.00491160313416,1.00434338256401,1.00555688499488,1.00610647777973,1.00607950125743,1.00690985187042,1.00735910945696,1.00753129205546,1.00864721886493,1.00906203329957,1.00947459803838,1.00992760558325,1.01016871519174,1.01006373099523,1.00965277489479,1.01115220542502,1.00965853794659
55,0.999505776446794,1.00160396494032,1.00201381858779,1.00202152175615,1.00197718038212,1.0019862171834,1.00246167992099,1.00258978853965,1.00296270447928,1.00271088357772,1.00310965118242,1.00448175532186,1.00294527016183,1.00290063586902,1.00312614213604,1.00397296404918,1.00454968804405,1.00470021654429,1.00512789787999,1.00455405850025,1.00579160490348,1.0063520190719,1.00632582390462,1.00717106106426,1.00762372038131,1.00780674061641,1.00894691168911,1.00937129015921,1.00979215883263,1.01025099136244,1.01049462161085,1.01038911221426,1.00997977701911,1.01152497340003,1.00998615000009,0.99956820892865,1.00171466828961,1.00212948417426,1.0021371865021,1.00209285025967,1.00210305263363,1.00258427395456,1.00271361685696,1.00309461395879,1.0028370217238,1.00324529485821,1.00462511669345,1.00308093607929,1.00302675027366,1.0032522282888,1.00413486954032,1.00471489795299,1.00486711105256,1.00529868982068,1.00472097733065,1.00599047753295,1.00656227770671,1.00653608810537,1.00739793845403,1.00785489085285,1.00804840622384,1.00921449514994,1.00965798707889,1.01008844328234,1.01055455733104,1.01080071849821,1.01069558503279,1.01025939513202,1.01181966881252,1.01026576644221
56,0.999529590157194,1.00164589611614,1.00205399177528,1.0020620028755,1.0020177660522,1.00202952145956,1.00250565368936,1.00263359436979,1.00300477090218,1.00275660869132,1.00315771352283,1.0045307244437,1.00299349438128,1.00294668338738,1.00317253845679,1.00403869748208,1.00461661203246,1.00476759331095,1.00519560439424,1.00462170132518,1.00587652973562,1.00644284721641,1.00641698460124,1.00727117791512,1.00772714790994,1.00791473339038,1.00906840107302,1.00949181596822,1.00991494142611,1.01037502062458,1.01061884021944,1.01051337928438,1.01013167468637,1.01175029031913,1.01013830155919,0.999571470358619,1.00172015721604,1.00213158230774,1.0021395928205,1.00209535943151,1.00210789663879,1.00258789240764,1.00271666122073,1.00309325978715,1.00284122509345,1.00324870721614,1.00462689606842,1.00308450298022,1.00303128383656,1.00325711992507,1.00414730489015,1.00472743631695,1.00487954777795,1.00531017369403,1.00473367207799,1.00600993457625,1.00658388974685,1.0065580308191,1.00742336811382,1.00788221787817,1.00807684338308,1.00924789663517,1.00968413512999,1.01011369253059,1.01057865674646,1.01082417433371,1.01071896560127,1.0103192379115,1.011947953733,1.01032586361699
57,0.99957421808288,1.00172461440361,1.00213689675293,1.00214534284575,1.00210125493713,1.00211373406572,1.00259225295669,1.00272047269867,1.00309255976124,1.00284567717819,1.00325007565163,1.00462433481361,1.00308608928819,1.00303620290359,1.00326254543568,1.00415080008384,1.00473038616496,1.00488200445156,1.00531047339151,1.00473649124854,1.00601364920078,1.006588176035,1.0065627838009,1.00742942147189,1.00788589737612,1.00808569124788,1.00926120911141,1.00969028537048,1.01011506280145,1.01057647747998,1.01082136619953,1.01071516859928,1.01036021206448,1.01206475645122,1.01036719758338,0.99964058938425,1.00184230541513,1.00225986613546,1.00226831124492,1.00222422876037,1.00223794723102,1.00272259140852,1.0028521241214,1.00323280768774,1.00297978506407,1.00339429414168,1.00477676271908,1.00323033136565,1.00317028545103,1.00339659784143,1.0043229246345,1.00490602517996,1.00505943519366,1.00549204972572,1.00491394773017,1.00622507439758,1.00681170581726,1.00678631932317,1.00767061825629,1.0081316594683,1.00834260862761,1.00954567906772,1.00999508174358,1.01043005470903,1.01089921282353,1.01114679292012,1.01104099533258,1.01065745921389,1.01237798651753,1.01066444277988
58,0.999759092475037,1.00205239589829,1.0024866697362,1.00249511108823,1.00245103795578,1.00245749540291,1.00295296653815,1.00308334355045,1.00346962646925,1.00322319438596,1.00367268914429,1.00508380140703,1.0035087709081,1.00341364671701,1.00363990215935,1.00462901552312,1.00521661931831,1.00537233222133,1.00581028640633,1.00522688851402,1.00659933849116,1.00720658424957,1.00718120581519,1.00809511301445,1.00856011987961,1.00879505627215,1.01004712462183,1.01052630735404,1.01097843890746,1.01145932875418,1.0117104604649,1.01160547038128,1.0111984024082,1.01297345937347,1.01120538082155,0.999820963066464,1.00216211455931,1.002601313948,1.00260975438657,1.00256568630798,1.00257330091223,1.00307448806292,1.00320609060017,1.00360039738267,1.00334823234454,1.00380715919573,1.00522593020307,1.00364326293412,1.00353866107407,1.00376488843971,1.00478948233373,1.00538036565221,1.00553775046101,1.00597957302409,1.0053923307289,1.00679644804008,1.00741497978398,1.0073896066994,1.0083199804665,1.00878924651684,1.00903458014014,1.01031233680132,1.01081047208532,1.01127210953228,1.01176021947878,1.01201386088292,1.01190924363816,1.0114755233866,1.01326547489023,1.0114824999875
59,1.00002300336449,1.0025202113485,1.00299077038124,1.00299937015604,1.00295537339789,1.00295375287197,1.00348200418948,1.00361719449401,1.0040346633486,1.00378197418942,1.00430999093568,1.00578485136061,1.00414625793144,1.00397249551373,1.00419881473527,1.00529674275493,1.0059001558694,1.00606382115444,1.00651983067918,1.00591861261454,1.00740113818807,1.00804874209075,1.00802355915365,1.00899413553213,1.00947512533654,1.00974413809669,1.01108378436917,1.01162302661854,1.01211091044801,1.01261878457646,1.01287861375315,1.01277529397923,1.01228030435236,1.01409624067954,1.01228740984189,1.00006993692965,1.00260345039808,1.00307775024019,1.00308634931109,1.00304235637924,1.00304161523513,1.00357420733435,1.00371032864483,1.00413389301191,1.00387684640806,1.00441202266436,1.00589269683417,1.00424830630453,1.00406734983338,1.00429364776254,1.00541848776555,1.00602439130441,1.00618932618179,1.00664827330159,1.0060441357922,1.00755069061054,1.00820685934242,1.00818168043508,1.00916475315171,1.00964897655019,1.00992587809011,1.01128501930886,1.01183864506404,1.01233374200807,1.01284709487583,1.01310882865946,1.01300579166314,1.01249057711116,1.01431782026395,1.01249768120522
60,1.00002902004322,1.00253099112222,1.00300115605105,1.00300963892843,1.00296560367933,1.00296899148165,1.00349658473264,1.00363169530789,1.00404890545537,1.00379588307325,1.00432300071563,1.00579747386722,1.00415921148324,1.0039862763321,1.00421245636777,1.00530569154214,1.00590863412494,1.00607212275373,1.00652799278899,1.00592681833832,1.0074090160291,1.00805630419476,1.00803099641228,1.00900125914911,1.00948209090005,1.00975089050427,1.01109000238305,1.01162132369878,1.01210974468086,1.01261745365825,1.01287720024548,1.01277386688017,1.01230057904967,1.01415178129441,1.01230758795097,1.00010045157815,1.00265767954698,1.00313353847667,1.00314202029839,1.00309799087765,1.0031027164642,1.00363691691395,1.00377344458639,1.00419993275328,1.00394027794521,1.00447829319451,1.00596161551147,1.00431452930192,1.00413064398249,1.0043567916338,1.00549098691363,1.00609772024086,1.00626314133582,1.00672348268071,1.00611786456139,1.0076366349992,1.00829695904485,1.00827165742523,1.00926093982498,1.00974669333242,1.01002749962859,1.01139628318315,1.0119494991234,1.01244889845955,1.01296494627128,1.01322759175024,1.01312468877797,1.01262061049173,1.01448900943385,1.01262761730031
61,1.00000163399892,1.00248282711263,1.00294882321985,1.00295687832841,1.00291269800851,1.00292248765969,1.00344772127963,1.00358255331658,1.00399885746637,1.00374458696525,1.0042684609644,1.00574166374555,1.00410444894041,1.00393453009305,1.0041602228917,1.00522856961444,1.00582881608944,1.00599115408213,1.00644535190936,1.00584548209433,1.00731177437667,1.00795288929883,1.00792712050175,1.00888883651786,1.00936768352882,1.00963030207991,1.01095552787482,1.01147352090186,1.0119562486756,1.0124601398669,1.01271800991018,1.01261527828671,1.01216446594216,1.01401964795129,1.01217112215101,1.00008846361055,1.0026368237378,1.00310974045153,1.00311779434483,1.0030736211329,1.00308503555899,1.0036182993219,1.00375485359925,1.00418243346351,1.00392010284156,1.00445722132956,1.00594117871381,1.00429324014897,1.00411001295741,1.00433566647502,1.0054538076639,1.00605866172476,1.0062233485541,1.00668298084984,1.00607771025133,1.00758845933505,1.00824542016186,1.00821965898896,1.00920449450907,1.0096893237524,1.00996653782406,1.01132783136904,1.01187244010937,1.012368513054,1.01288254062577,1.01314393467635,1.01304172589942,1.01255348179089,1.01442956198832,1.01256013558995
62,0.999921291677237,1.00234605304477,1.00280264140603,1.00280453317095,1.00275829101265,1.00277556561365,1.00327535724608,1.00340757708709,1.00382016976758,1.00354428447892,1.00404056685217,1.00551070131033,1.00387343803806,1.0037276453575,1.00394620241486,1.00504044419821,1.00562039729756,1.00577560137982,1.00622757785142,1.00562477466681,1.00709381701675,1.00772594821812,1.00769357403082,1.00864905990066,1.00912427083322,1.0093792387441,1.01069084016981,1.01121151839836,1.01169184929354,1.012195373468,1.01245215912357,1.01234830189782,1.01187118518813,1.01367049014203,1.01187275207531,1.00000351408934,1.00249187312768,1.00295501274739,1.00295690429432,1.00291066918003,1.00292948110432,1.00343687748442,1.0035707277778,1.00399399309938,1.00371048322586,1.00421930656931,1.00569962077853,1.00405220752227,1.0038938139199,1.00411233494755,1.0052537178045,1.00583803633799,1.00599546513595,1.00645258576773,1.00584467145032,1.00735579890314,1.00800293242101,1.0079705672618,1.00894794002405,1.009428814317,1.00969760115738,1.01104334807589,1.01158921843291,1.01208218208118,1.01259530092873,1.01285542261786,1.01275206077204,1.01223952372261,1.01405863249566,1.01224109017218
63,0.999592437900914,1.001765449783,1.00216350749932,1.00216270327199,1.00211553231183,1.0021594067951,1.00261228045135,1.00273911644857,1.0031222509432,1.00283215110218,1.00321763334256,1.00460556451075,1.00304901981097,1.00301274503863,1.00322831491893,1.00422435986676,1.00478054460982,1.00492504950452,1.00535851000774,1.00477185293194,1.00612360128513,1.00671118390868,1.0066758882963,1.00757280611288,1.008031692099,1.00824844415109,1.00946715733971,1.00992512839384,1.01036447077953,1.01084073651447,1.0110878718411,1.01098406424335,1.01059397763388,1.01233935168665,1.010593317298,0.999692232834411,1.00194241017941,1.00234841120916,1.00234760720747,1.00230044497062,1.00234617837658,1.00280827204475,1.00293708347566,1.00333314786819,1.00303382034655,1.00343451708718,1.00483479566102,1.003265940025,1.00321437817166,1.00342990488808,1.00448315947292,1.0050446372816,1.00519183936425,1.00563153478477,1.00503868352586,1.00644148549387,1.00704726542695,1.00701198174127,1.00793544623767,1.0084011981568,1.00863471595241,1.00989484435789,1.01038336975354,1.01083803791959,1.01132594172984,1.01157712353683,1.01147391629563,1.01104086787221,1.01281025965413,1.01104020797586
64,0.999563646251736,1.00171347666978,1.00211490538275,1.00211510693609,1.00206826905948,1.00210306262473,1.00255486118111,1.00268053635899,1.00305391960171,1.0027780776161,1.00316479553177,1.00455062120646,1.00299667568596,1.00295976150311,1.00317651471054,1.00414620464688,1.00470228783109,1.00484622760988,1.00527604086007,1.00469385517869,1.00602871364363,1.00661034165466,1.00657611973936,1.00746248951368,1.00791833862314,1.00812994780021,1.00933331947939,1.00978160288347,1.01021496363408,1.01068532079326,1.01093078553894,1.01082571214952,1.01045257135253,1.01219749013805,1.01045274218261,0.999633694999067,1.00183768772498,1.00224468955343,1.00224489113453,1.00219805933828,1.00223415861464,1.00269242689682,1.00281948838306,1.00320194580614,1.0029196267566,1.00331702023195,1.00471151011537,1.00314892591128,1.00310128514005,1.00331800788001,1.00432785991268,1.00488765728462,1.00503348980967,1.00546767882502,1.00488114582109,1.00625184014999,1.0068462409847,1.00681202719049,1.00771703083614,1.00817769885121,1.00840107670131,1.00963351860274,1.01010324849844,1.01054736695467,1.01102589372565,1.01127419884197,1.01116954723893,1.01076624927867,1.01252802338797,1.01076642015872
65,0.999667214588165,1.00189719903895,1.00231756537628,1.00231765946175,1.00227079523207,1.00229342551463,1.00275907643867,1.00288649197191,1.00327151361244,1.0029961266884,1.00342074443578,1.00483797373237,1.00325261378717,1.00317765582545,1.00339423685965,1.00441383840425,1.00497557240694,1.00512244047354,1.00555928463647,1.00497002062429,1.00635104366622,1.00694858539445,1.00691425999578,1.00782242631033,1.00828533430839,1.00850856663924,1.00974478521871,1.01020715927253,1.01065553966728,1.01113547822832,1.01138398741553,1.01127950610684,1.0108969899146,1.01269453739778,1.01089707198557,0.999713507099628,1.0019792885101,1.00240333901716,1.00240343313098,1.00235657292152,1.00238006746636,1.00284999551632,1.00297832771045,1.00336934936962,1.00308967849201,1.00352135194609,1.00494430766102,1.00335323816491,1.0032711907925,1.00348775171157,1.00453389359689,1.00509808316806,1.00524620256898,1.00568593962236,1.0050938015197,1.00649850963552,1.0071044938155,1.00707017380019,1.0079906566531,1.00845675011034,1.00868776098093,1.00994319451047,1.01041974645302,1.01087523691356,1.01136057541803,1.01161096211296,1.01150675954817,1.01110430477122,1.01291298596515,1.0111043868949
66,0.999355018743034,1.00134321686923,1.00172483935282,1.00172491646382,1.00167803826344,1.00170182639602,1.00213577319437,1.00225915622309,1.00261791922219,1.0023413529717,1.00268179668238,1.00402971960786,1.0025136205243,1.00252289600976,1.00273949531587,1.00362701032789,1.00417424964642,1.00431382210963,1.00473375522324,1.0041613620512,1.00540192972247,1.00595047208344,1.00591612628167,1.00675487272567,1.00720021597911,1.00737903211118,1.00850660410069,1.00889007049518,1.00929455690189,1.00974317807782,1.00998128443852,1.00987589410334,1.00960372949441,1.01135984340873,1.00960381002688,0.999421659295004,1.00146187860202,1.00184889086791,1.00184896888247,1.00180207736441,1.00182711108945,1.0022673261054,1.00239206513633,1.00275950231,1.00247674278198,1.00282739218856,1.00418414671967,1.00265915403403,1.00265834838019,1.00287502263596,1.00380107455424,1.0043521258112,1.00449355591104,1.00491785066773,1.00434102721635,1.00561629174319,1.00617725474142,1.0061428856286,1.00699979682322,1.00745000167615,1.00764003670638,1.00879582996099,1.00919973507428,1.00961467516626,1.01007137599082,1.01031236953211,1.0102072722755,1.0099065743071,1.01168009923268,1.00990664295974
67,0.99932415282768,1.00128858390201,1.00166715120229,1.00166713549227,1.00162022352733,1.00163967058566,1.00207107437162,1.00219366869531,1.00254747496066,1.00227613704174,1.00261589440643,1.00396361691304,1.00244766035015,1.00245759269185,1.00267409854654,1.00355645672712,1.00410025254332,1.00423813174264,1.00465435224987,1.00408558248207,1.00532331007957,1.00586918721196,1.00583473908184,1.00667001345944,1.00711527322046,1.00729063027713,1.00841208793226,1.00879258182213,1.00919529139262,1.00964220530322,1.00987946294627,1.00977391126918,1.00950652582409,1.01126232857594,1.00950652963276,0.999363765461036,1.00135881288956,1.00174052759258,1.00174051185855,1.00169360350521,1.0017137892513,1.00214884647625,1.00227222344226,1.00263115456436,1.00235615911825,1.00270194761837,1.00405456015572,1.00253372873042,1.00253759946795,1.00275408707574,1.00365915115222,1.00420504220436,1.00434399000933,1.00476268050103,1.00419145773088,1.0054494357373,1.00600252932464,1.00596808605668,1.0068138878673,1.00726186701126,1.00744387721587,1.00858175946079,1.00897437662091,1.00938316436908,1.00983469260294,1.01007355362776,1.00996824144367,1.00968380297035,1.01144910445351,1.00968380689078
68,0.99919021257382,1.0010522777485,1.00141583622764,1.00141461100883,1.0013672834109,1.00138441658554,1.0017988154541,1.00191916848106,1.00226089583844,1.00198735058879,1.0022920778122,1.00361502724836,1.00212318254687,1.00216756197254,1.00238272414049,1.00322660016287,1.00376161152504,1.00389563689764,1.00430574868922,1.00374202723104,1.00493011391961,1.00545645193503,1.00542069316134,1.00622793276939,1.00666737376884,1.00682167228485,1.00789723833331,1.00824793202335,1.00863682639169,1.00907395482743,1.00930806801558,1.00920189534762,1.0089677492396,1.01069415688438,1.00896675281248,0.999247456466125,1.00115375989909,1.0015218638344,1.001520638717,1.00147331637911,1.00149151676881,1.00191119256554,1.00203267578093,1.00238180344695,1.00210297847146,1.00241641823711,1.00374643129307,1.00224754495463,1.0022831679215,1.00249830391429,1.00337499175288,1.00391302963881,1.00404859848496,1.00446227741311,1.00389501350478,1.00511235940397,1.0056491239335,1.0056133724447,1.00643582248023,1.00687919131985,1.00704310435561,1.00814240155682,1.00851061060477,1.00890828625664,1.00935208092871,1.00958851042428,1.00948268377601,1.00922390193282,1.01096403467162,1.00922290593379
69,0.999415147391252,1.00145092596373,1.00183874702365,1.00183815629898,1.00179104132806,1.00180812990266,1.00224683359707,1.00237054898498,1.0027327700642,1.00245833587317,1.0028197059104,1.00418744957205,1.00265113230333,1.00263922654981,1.00285512570079,1.00379912789452,1.00434601513929,1.00448568568117,1.004907453378,1.0043325998074,1.00562459555697,1.00618823538018,1.00615315031344,1.00701457982031,1.0074651593542,1.00765847060902,1.00882133363585,1.00923291214689,1.00965092714294,1.01010966431915,1.01035066398512,1.0102456893372,1.00994282755771,1.01173245227638,1.00994234339554,0.999441292951151,1.00149728413753,1.00188718360164,1.00188659292483,1.00183948023723,1.00185705674292,1.00229817340919,1.00242240576985,1.00278801067331,1.00251116162908,1.00287651364429,1.00424748881554,1.00270794959275,1.00269204282389,1.00290793064305,1.00386692182295,1.00441519456947,1.00455557114652,1.0049789709601,1.00440249594172,1.0057078636899,1.00627626949247,1.00624118753216,1.00710956996617,1.00756194698923,1.00775965036606,1.00893336055279,1.00935294271607,1.00977497199521,1.01023675767302,1.01047881726452,1.01037399994195,1.0100598807111,1.01185578563258,1.01005939664198
70,0.999432809046122,1.00148237163328,1.00187245315457,1.00187171365272,1.00182455065268,1.00183889235985,1.00227778127871,1.00240176144924,1.00276604002158,1.00248842662349,1.00284864924418,1.00421588429102,1.00268000614683,1.00266915207526,1.00288487141114,1.00384933610002,1.0043966416209,1.00453660351346,1.00495938990567,1.00438340169555,1.00568859982048,1.00625690529882,1.00622166325967,1.0070901660848,1.00754198851967,1.00774044750904,1.00891466016183,1.00932318433996,1.00974325284115,1.01020335940238,1.01044503918793,1.01034019667247,1.01005727630655,1.01189391239043,1.0100566692256,0.999478000929159,1.00156250135201,1.00195617602455,1.0019554366181,1.00190827756857,1.00192346307345,1.00236652372777,1.00249139766,1.00286152627508,1.0025797381864,1.00294684531192,1.00431966735275,1.00277821873757,1.00276044726515,1.00297614703174,1.00396651680629,1.00451621759123,1.00465740006719,1.0050830080015,1.0045042167027,1.00583252747583,1.0064090708163,1.00637383417004,1.00725435484025,1.00770928451258,1.00791533468087,1.00910829617859,1.00953065680255,1.00995766432561,1.01042304052311,1.01066655245663,1.0105619818706,1.01025959639523,1.01210707852466,1.0102589895002
71,0.999615449222756,1.00180060433187,1.00221346509594,1.00221877053255,1.00217363903796,1.00218739807316,1.00266239317716,1.00279071830511,1.00317032389816,1.00290992982763,1.00332265414248,1.00471366012134,1.00315711079086,1.00309707123168,1.00331974153788,1.00427918897537,1.0048513811699,1.00500087526222,1.00543170575455,1.00485276905051,1.00618564286447,1.00677385697826,1.00674510668416,1.00763559790932,1.00809665827102,1.00831041778602,1.00952158916625,1.00995236909576,1.01038505218715,1.01085345394021,1.01109927478562,1.01099519642024,1.01068943802179,1.01256276973813,1.01069382653939,0.999644935573659,1.00185289057918,1.00226809724579,1.00227340241663,1.00222827338864,1.00224258317484,1.00272030080481,1.00284920946736,1.00323263527056,1.00296951305929,1.00338673035195,1.00478138384438,1.00322119757957,1.00315664340622,1.00337930053841,1.00435565648523,1.00492941122876,1.00507970179886,1.0055123745653,1.00493160722529,1.00627956884936,1.00687316012596,1.00684441271251,1.00774274905463,1.00820583782122,1.00842455218749,1.00964796251173,1.01008777522888,1.01052498812967,1.01099683011189,1.01124384689454,1.0111399459827,1.01082147927723,1.01270188916393,1.01082586726654
72,0.999697869497629,1.00194759156898,1.00236561350584,1.00236999381122,1.00232456097068,1.00234947124561,1.00282859046672,1.00295738129173,1.00334209201273,1.0030804640283,1.00351192435782,1.00492114853091,1.00334595041643,1.00326658105937,1.00348813686133,1.00448234144466,1.00505488673343,1.00520504877564,1.0056395662709,1.00505620431976,1.00643103227312,1.00703249360223,1.0070027609392,1.00791341368785,1.00837754054047,1.00860611802083,1.00984955895058,1.01030547747312,1.01074829937872,1.01122434394729,1.01147264755525,1.01136811168902,1.01103234808885,1.01291815996855,1.01103597149555,0.999673277123875,1.0019039824734,1.00232004717516,1.00232442765997,1.00227899274853,1.00230344406476,1.00278029184134,1.00290859578014,1.00329011912732,1.00303076756562,1.00345848005907,1.00486466176964,1.00329249727159,1.00321689376742,1.00343846050114,1.00441856308982,1.00498980458076,1.00513930207478,1.00557228259018,1.00499044786414,1.00635269192415,1.00694966822357,1.00691993307704,1.00782404241593,1.00828647703714,1.00851092224063,1.00974415505459,1.01019253981761,1.01063158336125,1.01110475838421,1.01135206441773,1.01124738044071,1.01092221661163,1.01280212394862,1.01092584037527
73,0.999964424177764,1.00241948396029,1.00287043284267,1.0028756225819,1.00283048321952,1.00285413359879,1.00336447435222,1.00349777663138,1.00391030365767,1.00364498724534,1.00414702585241,1.00561137012462,1.00398156229763,1.00383187150806,1.00405424834756,1.0051501814186,1.00573802331143,1.00589555395969,1.00634525300138,1.00574748623879,1.00723196997517,1.00787363176203,1.00784479292658,1.0088120858683,1.0092915876451,1.00955578147774,1.01088778207221,1.01140262377447,1.01187847262343,1.01237909172924,1.01263575368052,1.01253282299255,1.0121234446554,1.01407137113969,1.01212773457026,0.999988550770341,1.00246227237409,1.00291514424082,1.00292033376949,1.0028751964251,1.00289929765447,1.00341186979951,1.00354565054658,1.003961309871,1.00369375521981,1.00419947417969,1.00566680641865,1.0040340192729,1.00388063045517,1.00410299653763,1.00521276265342,1.00580188526572,1.00596006870174,1.00641127765938,1.00581201049586,1.00730884356545,1.00795490738378,1.00792607091358,1.00889978613592,1.00938094969304,1.00964919819343,1.01099121802638,1.01151345451549,1.01199301170185,1.01249644726372,1.0127540883851,1.01265130298427,1.01223152000729,1.01418524110916,1.01223580950401
74,1.00013920704208,1.00272965750894,1.00320448871583,1.00320941907129,1.00316420882068,1.00317483460794,1.00370171012748,1.00383736590457,1.00426590542988,1.00399754068532,1.00454264515484,1.00604299887257,1.00437711802703,1.00418408287193,1.00440608168704,1.00560968035884,1.00620451976595,1.00636575712924,1.00682463309837,1.00621754449749,1.00779917711975,1.0084737369578,1.00844463967412,1.00945992114594,1.00995053715632,1.01024662817683,1.01165427762796,1.01222433434734,1.01272938318808,1.01325153104897,1.01351504144085,1.01341342183558,1.01293122897005,1.01492410425508,1.0129353029828,1.00014356807262,1.00273739231642,1.00321257142918,1.00321750174884,1.00317229186353,1.00318299933129,1.00371027859188,1.00384602095824,1.00427512733073,1.00400635742335,1.00455212761393,1.00605302181937,1.00438660204968,1.00419289798179,1.00441489485641,1.00562099312583,1.00621606426418,1.00637741973733,1.00683656889246,1.00622920882669,1.00781307370931,1.00848842936353,1.00845933251124,1.00947577500063,1.00996669157171,1.01026351541765,1.01167297614139,1.0122443696609,1.01275008885731,1.01327274586597,1.01353643328535,1.01343483993502,1.01295076615427,1.0149446890459,1.01295484009596
75,0.999456813701737,1.00151970028503,1.00189821326728,1.00190314631802,1.00185787590905,1.00189484224255,1.00235021369103,1.00247649143891,1.00284345407721,1.00257635456965,1.002934591101,1.00428213713546,1.00276879681146,1.00276315633334,1.00298546484194,1.00387743470318,1.00444005844866,1.00458487832933,1.00500574847599,1.00443639979752,1.0057054675775,1.00627121535799,1.00624204994197,1.00710232765645,1.00755429315262,1.00775039550629,1.00891505735383,1.0093200519803,1.00972690075918,1.01017761746478,1.0104176789672,1.0103134586849,1.01004581538289,1.01188236686267,1.01004989737433,0.999446336111717,1.00150112244723,1.00187880229298,1.00188373543135,1.00183846414301,1.00187523537183,1.00232964015845,1.0024557107834,1.00282131745813,1.00255518582216,1.00291182642978,1.00425807691912,1.00274602837417,1.00274199150953,1.0029643046937,1.00385026580743,1.00441233473029,1.00455687180043,1.00497708782717,1.0044083891213,1.00567209677963,1.00623593444716,1.00620676799316,1.00706425895011,1.00751550409868,1.00770984615008,1.00887016049855,1.00927194682889,1.00967718608689,1.01012668052345,1.01036631715229,1.01026203385106,1.00999890459726,1.01183294143984,1.01000298676302
76,1.00005122647897,1.00257402783461,1.00303366453162,1.0030381621837,1.00299279968334,1.00300093829632,1.00351518199822,1.00364800410359,1.00405897427772,1.00380376490618,1.00433274410695,1.0058213567491,1.00416696582812,1.00398987742732,1.00421141401603,1.00540743476043,1.0059944475721,1.00615194283945,1.00660314645813,1.00600333843227,1.00757096467649,1.00823739190964,1.00820782375363,1.00921141934804,1.00969717002966,1.00998804855905,1.01137846945668,1.01193887969738,1.01243824303005,1.01295501480688,1.01321668242574,1.01311375972234,1.01264666887418,1.01462585500545,1.01265038611177,1.00004904434589,1.00257015771509,1.00302962036764,1.00303411803592,1.00298875535215,1.00299685309204,1.00351089481817,1.00364367360671,1.00405436021542,1.00379935352497,1.00432799970845,1.00581634198989,1.00416222064596,1.00398546685911,1.00420700441699,1.00540177462962,1.00598867150425,1.00614610768113,1.00659717463085,1.00599750241036,1.00756401196975,1.00823004108897,1.0082004727137,1.00920348749709,1.00968908782092,1.00997959974594,1.01136911454651,1.01192885607119,1.01242788406015,1.0129444011269,1.01320598018564,1.01310304433589,1.01263689441655,1.01461555644923,1.01264061168632
77,1.00058609339959,1.00352351067918,1.00405966306636,1.00406321063299,1.00401757920303,1.00401750673121,1.0045947454833,1.00473743164869,1.0052150700621,1.00493783808556,1.00562026186269,1.00723739202825,1.00545422354001,1.00512272607257,1.00534291201721,1.00674341656713,1.007357978756,1.00752996754558,1.00801694567046,1.00738078096343,1.00916446633187,1.00990774196942,1.00987721178076,1.01099007585441,1.01150748779964,1.01186153007626,1.01341910032323,1.01408617663135,1.01465803701324,1.01522839329921,1.01550730222113,1.01540769471931,1.01478643255984,1.01687589186029,1.01478936282381,1.00059458029507,1.00353856609023,1.00407539696533,1.00407894448478,1.00403331377199,1.00403340071446,1.00461142681011,1.0047542819397,1.00523302638116,1.00495500315592,1.00563872391643,1.00725690708391,1.00547268864383,1.00513988800607,1.00536007020911,1.00676543797041,1.0073804521511,1.00755267128478,1.00804018212753,1.00740348807141,1.0091915194417,1.00993634490971,1.00990581560156,1.01102094069206,1.01153893842099,1.01189440732981,1.01345550503664,1.01412518510284,1.01469835049931,1.01526969808849,1.01554895175244,1.01544939536389,1.01482447013544,1.01691596960211,1.01482740030561
78,1.00076590577629,1.0038424668517,1.00439777415533,1.00440132008765,1.00435570385849,1.00436337743693,1.00495899904713,1.00510493258422,1.00560384892622,1.00531640694065,1.00603724573395,1.00768570386656,1.00587127596493,1.00550122508709,1.00572132780566,1.00718846206047,1.00781309781959,1.00799020722729,1.00848905004583,1.00784108839534,1.00969398302557,1.01046311562331,1.01043260187099,1.0115830626055,1.01211190831591,1.01248726108146,1.01410222787014,1.01480408801616,1.0153999165257,1.01598877647079,1.0162739053995,1.01617548226669,1.01550945740846,1.01764515027468,1.01551238539293,1.00075181588373,1.00381747012241,1.00437165004964,1.00437519605973,1.00432957864047,1.00433698758284,1.00493130104072,1.00507695381168,1.00557403229349,1.0052879053441,1.00600658958286,1.00765329841277,1.00584061475324,1.00547272869422,1.00569283761993,1.00715189812953,1.00777578297509,1.00795250970964,1.00845046751333,1.00780338528872,1.00964906306373,1.01041562189367,1.0103851066799,1.01153181265312,1.01205968537502,1.01243266923108,1.01404177804408,1.01473931379347,1.0153329752992,1.01592018917393,1.01620474563026,1.01610623765346,1.01544629660121,1.01757860211399,1.01544922474025
79,1.00087883999497,1.00404117317141,1.00461053834181,1.0046158510235,1.0045708337751,1.00458096407437,1.00519404351691,1.0053422190047,1.0058519895933,1.00556867990897,1.00632215520067,1.00799170976446,1.00615711495671,1.00575534957458,1.00597745563954,1.0074587073129,1.00809227961527,1.00827303035849,1.00877620292253,1.00812542137387,1.01001240301118,1.01079622388666,1.01076761016112,1.01193679633992,1.0124707281025,1.01285945998816,1.01450503088078,1.0152262213637,1.01583205537028,1.01642811076841,1.01671597552865,1.01661807529043,1.01593368396903,1.01810161565337,1.01593806738028,1.00088681211269,1.00405531719024,1.00462532058638,1.00463063319836,1.00458561661444,1.00459589665987,1.00520971655026,1.00535805099221,1.00586886212866,1.00558480766133,1.00633950235702,1.00801004708275,1.00617446495966,1.00577147435426,1.00599357687643,1.00747939718533,1.00811339450867,1.0082943618629,1.00879803547526,1.00814675600799,1.01003782181925,1.01082309927257,1.01079448632373,1.01196579749104,1.01250028001653,1.01289035239958,1.01453923856633,1.01526287650179,1.01586993695161,1.01646692398351,1.01675511274326,1.01665726051309,1.01596942570267,1.01813927393668,1.01597380897585
80,1.00087278279879,1.00403000559811,1.00459813848808,1.00460390811802,1.00455904265011,1.00456901183989,1.00518361648611,1.00533173114605,1.00584011209583,1.0055608655417,1.00631783233964,1.00798883322327,1.00615301952248,1.00574802718966,1.00597066705704,1.00744291101099,1.00807831151336,1.00825974990171,1.00876345961468,1.0081125184438,1.0099925314834,1.01077482591005,1.01074670009759,1.01191268922267,1.01244577123097,1.01283300538181,1.01447400497897,1.01519217447016,1.01579733919911,1.01639240033529,1.01667979565785,1.01658274768195,1.01589985005552,1.01806429094475,1.01590461011657,1.00089482909358,1.00406911984355,1.00463901772965,1.00464478714828,1.00459992351176,1.00461030679391,1.00522695897896,1.00537551321137,1.00588677173901,1.00560546536735,1.00636580407299,1.00803954303048,1.00620099911681,1.00579261877311,1.00601524881987,1.00750012737386,1.00813670310523,1.00831874046067,1.00882383572139,1.00817151763548,1.01006282546695,1.01084914800355,1.01082102430321,1.01199289007601,1.01252749520928,1.01291843647319,1.01456860441851,1.01529354226625,1.01590209860189,1.01649973612854,1.01678802747051,1.01669111216188,1.0159986919592,1.01816843314019,1.01600345160192
81,1.00079208495046,1.00388654254534,1.00445033363417,1.0044564339857,1.00441167190906,1.00440749265907,1.00501417980764,1.00516180585256,1.00566621897856,1.00538134559346,1.00610874375645,1.00775446937045,1.00594406143282,1.00556889472452,1.00579195842925,1.00725089925739,1.00788359548978,1.00806348426211,1.00856284050841,1.00791649813512,1.00976919326944,1.01054208888306,1.01051430928835,1.01166661611509,1.01219732966115,1.0125745970558,1.01419364558506,1.0148979103291,1.0154934146976,1.01608170416383,1.01636701039411,1.01626955452106,1.01560449682192,1.01775340553112,1.01560953008131,1.0008243880704,1.00394385242236,1.00451022853562,1.00451632855736,1.00447156915813,1.004467997411,1.00507768384895,1.00522595367833,1.00573458128417,1.00544669187917,1.00617903067831,1.00782876823714,1.00601435986556,1.00563422890589,1.00585727819091,1.00733472981116,1.0079691474123,1.00814991351935,1.00865129930258,1.00800294002147,1.00987218255922,1.0106509793401,1.0106232028025,1.01178411895086,1.01231706348957,1.01269976229898,1.01433224257414,1.01504642279652,1.01564689616453,1.01623896017129,1.01652557906473,1.01642831757814,1.01574930961138,1.01790598358601,1.01575434221803
82,1.00054803434384,1.00345374857161,1.00398699033962,1.00399297023786,1.00394814642026,1.00394083705614,1.00452125655904,1.00466520541468,1.00514575363556,1.00486381814529,1.00552616144773,1.00711909209611,1.00536132220832,1.00505133116451,1.0052743659104,1.00664535122186,1.00726758446984,1.00744219643383,1.00792962307424,1.0072950172604,1.00906401290987,1.00980682036492,1.0097788885285,1.01088894521276,1.01140815793253,1.01175941611918,1.01331283942022,1.01397307648895,1.01454125986863,1.01511012901966,1.01538918604908,1.01529051199081,1.01468595634098,1.01679436720236,1.01469089229962,1.00053707610438,1.00343430948736,1.00396667538336,1.0039726553917,1.00392783066433,1.00392031534484,1.00449971854624,1.00464344932549,1.00512256991336,1.00484165562061,1.005502324123,1.00709389485331,1.00533748097328,1.00502917274818,1.0052522123883,1.00661691835252,1.00723856836452,1.00741288306102,1.00789962204662,1.00726569959577,1.00902908423654,1.00976989090739,1.00974195802877,1.01084909572304,1.01136755232461,1.01171696862669,1.0132658379353,1.01392271328988,1.01448921175677,1.01505680109957,1.01533541309081,1.01523667309496,1.01463684727548,1.0167426254489,1.01464178345215
83,1.00055903400538,1.00347332424093,1.00401458405704,1.00402048653114,1.00397563818341,1.00395347250045,1.0045146559472,1.0046596545485,1.00514719249812,1.00482305963891,1.00539453583885,1.00691271456966,1.00522963642002,1.00501049728925,1.00523345107967,1.00668434746364,1.00730935429064,1.00748540348941,1.00797634744487,1.00733816644885,1.0091280987383,1.00987852021951,1.00985050775521,1.01097160391926,1.01149360806358,1.01185184879376,1.01342248513749,1.01409394481006,1.01466918715619,1.01524282364495,1.01552339780676,1.01542500545992,1.01480473806124,1.01692443434437,1.01480960977537,1.00056959404682,1.00349205711508,1.00403416103069,1.00404006340029,1.00399521592971,1.00397324922049,1.00453541288083,1.0046806216672,1.00516953558621,1.00484441953346,1.00541751265377,1.00693700430947,1.0052526170058,1.00503185322599,1.0052548023013,1.0067117466768,1.00733731558973,1.00751365127408,1.00800525793894,1.00736641837057,1.00916175704169,1.00991410639928,1.00988609494212,1.01101000371236,1.01153273650877,1.01189275188841,1.01346777626376,1.01414247518344,1.0147193409963,1.01529421065232,1.01557521364267,1.0154768848256,1.01485205996069,1.01697429297195,1.01485693146794
84,1.00046829945904,1.00331241202844,1.00384259536523,1.00384846477382,1.00380359738548,1.0037677449354,1.00430231553893,1.00444622155641,1.00492663335231,1.00457443531873,1.00504897596648,1.00648747332624,1.00488400284346,1.00476188261562,1.00498485177168,1.00648296824368,1.00710382277581,1.00727777572355,1.00776394281047,1.00713048002662,1.00889828448806,1.0096404052912,1.00961234972396,1.01072212319247,1.01124127400114,1.01159221554772,1.01314509198807,1.01380616394475,1.01437420346391,1.01494300796245,1.01522203179764,1.01512332875688,1.01451557078235,1.01662374798613,1.01452041572463,1.00047205264954,1.00331906968693,1.00384955292617,1.00385542229778,1.00381055522136,1.00377477361852,1.00430969268031,1.00445367336821,1.00493457399357,1.00458202701144,1.00505714298096,1.00649610748986,1.00489217119938,1.00476947290105,1.00499244038055,1.00649270538149,1.00711375961635,1.00728781434995,1.00777421689043,1.00714052012412,1.00891024565856,1.0096530514855,1.00962499627668,1.01073576913214,1.01125517881944,1.01160675097791,1.01316118659085,1.01382340949381,1.01439202588341,1.01496126855369,1.01524044475777,1.01514176429332,1.01453238700917,1.01664146557699,1.01453723187825
85,1.00033190498555,1.0030705734476,1.0035813200455,1.0035871242664,1.00354222296286,1.00350893684967,1.00402929963236,1.00417099865068,1.0046370816796,1.00428905149407,1.00473092520964,1.00614295588823,1.00456586656631,1.00447648021133,1.00469943485793,1.00614262194346,1.00675513454497,1.00692488401591,1.00740146353152,1.00677748126376,1.00846888456592,1.00918365098756,1.00915551123119,1.01022541095349,1.01073591346021,1.01105921036157,1.01254853151072,1.01316433020835,1.01370495748579,1.01425265495942,1.01452538141915,1.01442265995163,1.01388345871179,1.0159507730421,1.01388825148746,1.00038530238849,1.00316528878678,1.00368029972511,1.00368610342474,1.00364120656244,1.00360892751893,1.00413424473698,1.00427700528745,1.0047500376647,1.00439704769683,1.00484710285314,1.00626577652455,1.00468206330623,1.00458445638965,1.00480738718022,1.00628114578285,1.00689649800501,1.00706769480977,1.00754762229936,1.00692031300492,1.0086390486529,1.00936356059569,1.0093354259523,1.01041954374675,1.01093372778543,1.0112659981556,1.01277750149654,1.01340967458435,1.0139585100306,1.01451244220004,1.01478733639525,1.0146849369711,1.01412269583153,1.01620283401869,1.01412748757463
86,1.00033698579921,1.00307967570696,1.00358737958414,1.00359310122755,1.003548172675,1.00353523155926,1.00406817509443,1.00420944675526,1.0046729475189,1.00434914773946,1.00484847802656,1.00630815368091,1.00468339746478,1.00453647661744,1.00475932179216,1.00612590315936,1.00673706150387,1.00690616971858,1.00738145211311,1.00675869564258,1.00842380126484,1.00912991844666,1.0091016888524,1.0101598024872,1.01066729045299,1.01098300548795,1.01245383100975,1.01305751508363,1.01358986502785,1.01413169274612,1.01440278304461,1.01429976180014,1.01377651603762,1.01583166339092,1.01378124118816,1.00043576364912,1.00325488827274,1.00377048103275,1.00377620172701,1.00373128139447,1.0037201981732,1.00426230265238,1.00440553798177,1.00488189390169,1.00454891330588,1.00506336207604,1.00653531327381,1.00489831683212,1.00473620516948,1.00495900624539,1.00638216845306,1.00699857991679,1.0071703655944,1.00765184145051,1.00702293028495,1.00873860836227,1.00946275698516,1.0094345368785,1.01051895699779,1.01103325621261,1.01136557456892,1.01287744187729,1.013511421445,1.01405895893337,1.01461232248944,1.01488742347653,1.01478499810021,1.01421912474994,1.01629799955331,1.01422384801951
87,1.00046806319314,1.00331227845835,1.00382495384103,1.00383054311625,1.00378558150549,1.00379797374106,1.00435921178463,1.00450072223813,1.00496619091731,1.00468272998992,1.00529704658167,1.00685174386183,1.00513197421932,1.00486985619832,1.00509247495492,1.00643673664293,1.00704925660536,1.00721915676464,1.00769655908002,1.00707161967225,1.00879293286625,1.00951699490521,1.00948863606638,1.01057251071513,1.01108549309945,1.01141901579786,1.01293081691604,1.01356839555282,1.01411888388718,1.01467424519035,1.01494912107796,1.01484872147666,1.0142739520169,1.01635129768626,1.0142785669053,1.00050866444777,1.00338430033338,1.00390022053897,1.00390580943481,1.00386085120517,1.00387400491507,1.00443900815837,1.00458132634202,1.00505208275657,1.00476484087734,1.00538536411899,1.00694510096529,1.00522030626666,1.00495195189329,1.00517455254803,1.00654208061365,1.00715676134678,1.00732776280583,1.00780771260177,1.00718024165423,1.00892234473605,1.00965381990824,1.00962546498774,1.01072015477365,1.01123593807327,1.01157628589753,1.01310496003504,1.01375499283986,1.01431172443949,1.01487182793559,1.01514835274924,1.01504819769548,1.01445590566819,1.0165430068808,1.01446051980473
88,1.00019591132698,1.00283365006041,1.00331264696445,1.00331386313648,1.00326741952708,1.00328741367112,1.00381163273227,1.00394847173874,1.00439279717492,1.00409826824938,1.00464724642923,1.00616244489783,1.00447988149686,1.00428080385959,1.00449845479569,1.00575937275256,1.0063476253603,1.00650743306827,1.00697161407542,1.00635615545985,1.0079820633335,1.00866623901446,1.00863317328117,1.00966478991142,1.01016362048401,1.01046034375242,1.01188720517784,1.01247048387069,1.01298949937434,1.01352354746205,1.01378999071182,1.01368988923818,1.01317934022848,1.01520003215064,1.01318034863947,1.00024315120704,1.00291743829768,1.00340020578511,1.00340142189352,1.00335498234805,1.00337586083971,1.00390445608077,1.00404223347196,1.00449270117387,1.0041937833648,1.00474997653568,1.00627103162398,1.00458262872643,1.00437630172058,1.00459393205222,1.00588192071627,1.00647268571301,1.00663377369259,1.00710091487494,1.00648251510825,1.00813260245444,1.00882539948461,1.00879233904847,1.00983653289037,1.01033861926549,1.01064328212014,1.01208976587925,1.01268752671937,1.01321380291729,1.01375336536957,1.01402172622326,1.01392190887114,1.01339098567612,1.01542302350705,1.01339199395768
89,1.00033943001586,1.00308507773665,1.00358342701018,1.00358800008651,1.00354268838988,1.00355776153718,1.00410521818608,1.00424425233202,1.00469570929379,1.00441818347189,1.00501198385015,1.00655323459,1.00484635646337,1.00460426615307,1.00482575823448,1.00610894699591,1.00671139966785,1.00687670725744,1.00734582892963,1.00672827454029,1.0083969869549,1.0091006199941,1.00907116064239,1.01012717672888,1.01063316104751,1.01094769494628,1.01241496045328,1.0130285243997,1.01356247492165,1.01410593595499,1.01437621834966,1.01427683853529,1.01373278819645,1.01578198540864,1.01373656593653,1.00040084628276,1.00319401744148,1.0036972720208,1.00370184463653,1.00365653809445,1.00367276208736,1.00422591088022,1.00436616603996,1.00482561604588,1.00454237554631,1.00514555895139,1.00669442776939,1.00497995358933,1.0047284353686,1.00494990020011,1.00626828687033,1.0068740068578,1.00704097966838,1.00751395286106,1.00689257121458,1.00859272732226,1.00930757193314,1.00927811873213,1.01035049135139,1.01086071071705,1.01118556817308,1.01267835205689,1.01331074928961,1.01385414212583,1.01440477502444,1.01467755128264,1.01457854086694,1.01400799307094,1.01607194459073,1.01401176989684
90,1.00056060759337,1.00347741166264,1.00400024435882,1.00400476116304,1.0039594501329,1.00397429590761,1.00454553141876,1.00468813614501,1.00516312440248,1.00487972841754,1.00553089512867,1.00711920803179,1.00536532600727,1.00506566755499,1.00528699481767,1.00667311023426,1.00728743234805,1.00745880615121,1.00794210678254,1.007310414032,1.00907924638808,1.00981839086756,1.00978889445971,1.01089548264816,1.01141422468798,1.01176111472722,1.01330751255118,1.01397098204443,1.01453605906575,1.01510285843732,1.01538088024678,1.01528203723716,1.01466961468897,1.01677037277957,1.01467334432031,1.00060215820957,1.00355112051243,1.00407727565576,1.00408179215471,1.00403648461122,1.00405210973862,1.00462720022335,1.00477063208112,1.00525103486202,1.00496376633759,1.00562128551205,1.00721475615763,1.00545573128211,1.00514969002991,1.0053709988791,1.00678092324933,1.00739745801544,1.0075699594862,1.00805586832555,1.00742158377216,1.00921169323028,1.00995842518181,1.0099289329417,1.01104659038631,1.01156819974874,1.01192207470995,1.0134857421464,1.01416195827733,1.01473342490868,1.01530507758175,1.01558478713626,1.0154861941821,1.01485583827128,1.01696658097079,1.01485956729704
91,1.00058525149584,1.00352119729164,1.00404922773622,1.00405365326671,1.00400831408454,1.00400833950013,1.00457587411516,1.00471951412267,1.00520144452701,1.0048999089923,1.00552457135949,1.0070912637352,1.00535895570927,1.00508574665363,1.00530696344088,1.00675866725786,1.00737464506796,1.00754690774414,1.00803247899067,1.00739845296549,1.00919522332397,1.00994377127526,1.00991418118035,1.01103470260786,1.01155765663643,1.01191238161809,1.01347998963847,1.01415811277709,1.01472854143613,1.01529919294437,1.01557870482306,1.01548014811297,1.01485108630379,1.01696292922163,1.01485474024473,1.00062629352828,1.00359400465315,1.00412531755128,1.00412974278752,1.00408440705142,1.00408520386679,1.00465654804388,1.00480100524272,1.00528828507965,1.00498292496858,1.00561386707066,1.00718565814787,1.00544826613578,1.00516874738201,1.0053899459899,1.0068651588869,1.00748332272134,1.00765669948326,1.00814484750429,1.0075082609144,1.00932604598431,1.01008208813737,1.01005250217208,1.01118395668938,1.01170974299366,1.01207136674263,1.0136560320719,1.01434674525408,1.01492348542098,1.01549893095746,1.01578010994725,1.01568180020923,1.0150350247857,1.01715672995525,1.01503867814307
92,1.00055627577185,1.00347057995126,1.00399856665484,1.00400214203603,1.00395651703126,1.00394099003005,1.00448922793058,1.00463268093688,1.00511519833396,1.0047843427637,1.00533807188366,1.00684899955383,1.00517200073907,1.00496928856205,1.00518954022982,1.00671081097261,1.00732550288085,1.00749753860928,1.00798456445762,1.0073483701569,1.00914926694457,1.00989875076685,1.00986824983905,1.01099101593365,1.01151286768834,1.01187050624542,1.01344214033383,1.0141226578357,1.01469211009224,1.01526238822549,1.01554130742965,1.01544359234141,1.01481446349304,1.0169278830668,1.01481741645005,1.00058933277331,1.00352922122003,1.00405985141395,1.00406342660976,1.0040178043981,1.00400290007793,1.00455420778561,1.00469831894357,1.00518514456964,1.004851211366,1.00541000418563,1.00692504301972,1.00524394493002,1.00503614493931,1.00525638202539,1.00679657917553,1.00741303168625,1.00758596465279,1.0080750655543,1.00743680931911,1.00925462964748,1.01001014873329,1.00997965123157,1.01111122190955,1.01163535475598,1.01199854878886,1.01358391931409,1.01427457582512,1.01484911118983,1.01542325023747,1.01570351213755,1.01560599581429,1.01496260131639,1.01708396313807,1.01496555390521
93,1.00074330335616,1.00380305020201,1.00435578449396,1.00435855144285,1.00431267351961,1.00427290632915,1.00483452568673,1.00498105843759,1.00548550266375,1.00513697262571,1.00571659712965,1.00725109307845,1.00555018525052,1.0053209870328,1.00554022145647,1.00722778785161,1.00785033321069,1.00802678762548,1.00852591641456,1.0078770271031,1.00979781209155,1.01058718391337,1.0105558409297,1.01173678980533,1.01227332625908,1.01266738362269,1.01432940793819,1.01507531579949,1.01568150299301,1.01627893459971,1.01656664374696,1.0164696559861,1.01575468908708,1.01792751482402,1.01575697444469,1.00079647264964,1.00389737741931,1.0044543688843,1.00445713561701,1.00441126221028,1.00437250043334,1.00493906453322,1.00508665743324,1.005598041077,1.0052445537768,1.00583233399634,1.00737345144983,1.00566594127681,1.00542854862887,1.00564775971665,1.00736574682639,1.00799112755946,1.00816902683472,1.0086714969312,1.00801928748676,1.00996729078004,1.01076637100201,1.01073503367891,1.01193014528213,1.01247035308256,1.01287334441013,1.01455746487794,1.01531968186305,1.01593404466147,1.01653768636276,1.01682755539389,1.01673088742712,1.01599297344282,1.0181785744604,1.01599525837032
94,1.00085907196474,1.00400923070224,1.004583710024,1.0045855801964,1.00453941387107,1.00447969084019,1.00506157597785,1.00521041133793,1.0057318689769,1.00538531707593,1.00602887445998,1.00761874053476,1.0058620666065,1.00556832388841,1.00578646048276,1.00754200181621,1.00817009505659,1.00834982691167,1.0088586298682,1.00819937013331,1.01018399974148,1.01099456451661,1.01096227627419,1.01217416544457,1.01271954949064,1.01313098955635,1.0148398885132,1.01561649250652,1.01624475960608,1.01685788417116,1.01715041545049,1.01705435025956,1.01629661309465,1.01850529632419,1.01629815916514,1.00088513565251,1.00405547210225,1.00463203920903,1.00463390931917,1.00458774522152,1.00452851618674,1.00511282612455,1.00526218152533,1.00578704307569,1.00543805842893,1.00608561312629,1.00767872446129,1.0059188146853,1.00562105571064,1.00583918092575,1.0076096325944,1.00823911656504,1.00841955707204,1.00892999868256,1.0082691107197,1.01026708348674,1.01108240801449,1.0110501226292,1.01226895528644,1.01281613961541,1.01323195936268,1.01495169143489,1.0157362916449,1.0163685664007,1.01698473528191,1.01727832547366,1.01718241701808,1.01641342936707,1.01862837515581,1.01641497531278
95,1.00071703263021,1.00375840289578,1.00432352061767,1.00432419550714,1.0042776185353,1.00423471752427,1.00483028299826,1.00498055600631,1.00551384859212,1.00516892953177,1.00586151430358,1.00749587870508,1.0056940815683,1.00535069152211,1.00556748216607,1.00713553070298,1.00776118507849,1.00794023553282,1.00845027305528,1.00778872440668,1.00964980645479,1.0104228873629,1.01038930200863,1.01154885678391,1.01208712698084,1.01245503032353,1.0140763254819,1.01478369776267,1.0153726898724,1.01596144538954,1.01624535102525,1.01615144548945,1.01547871816682,1.01764114422306,1.01547927970251,1.00075653783839,1.0038284878154,1.00439676613336,1.00439744101371,1.00435086744846,1.00430871243041,1.00490794626972,1.00505900621231,1.00559744953324,1.00524884799375,1.00594747747516,1.00758674886504,1.00578005905595,1.00543059563428,1.00564736913514,1.00723803973443,1.00786579947107,1.00804592268718,1.00855844051369,1.00789442747886,1.00977574049974,1.01055603646461,1.01052245561054,1.01169253564628,1.01223353248676,1.01260807793772,1.01424579516524,1.01496529021526,1.01556035892052,1.0161537293176,1.01643924015732,1.01634557161134,1.01565578905622,1.01782770680414,1.01565635057035
96,1.00125981720258,1.00472103425836,1.00534723118406,1.00534818710592,1.00530175144062,1.0052392991098,1.00589537045549,1.00605079907923,1.00661747183981,1.00630496945013,1.00718559552996,1.00897315788962,1.0070185233686,1.00648682958841,1.00670370427365,1.00855340921059,1.00920100430471,1.009391124508,1.00992610463174,1.00924006503869,1.0113985366312,1.01227019594424,1.0122369733681,1.01353675315392,1.01410655587771,1.014570150553,1.01641419121658,1.01727338143845,1.0179529757787,1.01860407404741,1.01891068785152,1.01881167257693,1.01795578287887,1.02026317585834,1.01795657556317,1.00131722052552,1.00482289592623,1.00545370064107,1.00545465652799,1.00540822579542,1.00534686238453,1.00600827990786,1.00616485668732,1.00673904427017,1.00642116021297,1.00731058213295,1.00910528563532,1.00714353071163,1.00660299952031,1.00681984931961,1.00870240128067,1.00935306557572,1.00954474955009,1.01008334539675,1.00939371311816,1.01158158616037,1.01246373594471,1.01243051984227,1.01374560261188,1.01431937581359,1.01479261993026,1.01666053678821,1.01753735414281,1.01822578072216,1.01888358857155,1.01919253603784,1.01909386741702,1.01821317397235,1.02053436584623,1.01821396658233
97,1.00131960031946,1.00482810752094,1.00546718107177,1.00546705500838,1.00542026414971,1.00535145765966,1.00601487576114,1.0061710303871,1.006744819207,1.00643266053426,1.00734352362856,1.0091593442618,1.00717593751638,1.00661333611085,1.00682892340536,1.00870651392664,1.00935487147993,1.00954593612046,1.01008561240405,1.00939400161491,1.01158294661408,1.01246346752963,1.01242909546948,1.01374164156065,1.0143157557943,1.01478481685636,1.01664707519516,1.01752095833388,1.01821509080923,1.0188768255718,1.01918579733102,1.01908911692665,1.01820045382508,1.0205194649228,1.01820035606766,1.00136023258464,1.00490021070846,1.00554254622735,1.00554242022054,1.00549563287983,1.0054275977678,1.00609480084802,1.00625176845538,1.00683087813659,1.00651490825609,1.0074319967677,1.00925287142058,1.00726442537965,1.00669556918588,1.0069111389719,1.00881197975501,1.00946251058817,1.00965468245734,1.01019691859036,1.00950276435153,1.01171252172235,1.01260046894312,1.01256610162055,1.01388948079895,1.01446640588762,1.01494229787993,1.01682145854514,1.0177078198029,1.01840820324285,1.01907468675802,1.01938531045578,1.01928887503159,1.01838265617527,1.02071143586872,1.01838255852484
98,1.00119321510444,1.00461082607433,1.00523599004594,1.00522833283876,1.00517902011149,1.00511041538825,1.0057382393484,1.00589162119076,1.00646357101707,1.00611313951437,1.00696684640586,1.00875962572123,1.00679543723505,1.00628578542108,1.00649266937148,1.00841997361939,1.00904371764133,1.0092261465501,1.00976328669331,1.00906791086949,1.01125765623312,1.01212628410747,1.01208385341885,1.0133877161848,1.01395793809936,1.01441580128197,1.01625911401239,1.01712245682227,1.0178138548878,1.01847583334562,1.0187820030122,1.01868859555195,1.01780015467316,1.02010438520026,1.01779385810815,1.00123202581843,1.00467969282855,1.00530797109681,1.00530031448013,1.00525100529358,1.00518313739255,1.00581457714898,1.00596873517187,1.00654576379043,1.00619169803941,1.00705135256965,1.00884895831265,1.0068799577884,1.00636433057247,1.00657119846808,1.00852069994478,1.00914652087975,1.00933000753465,1.0098695913287,1.00917178816826,1.0113814034976,1.01225712241821,1.01221469729101,1.01352890301749,1.01410180853427,1.01456619465922,1.01642564547027,1.0173009016402,1.01799826725798,1.0186647787253,1.01897252580739,1.01887935160523,1.01797415211379,1.02028771014454,1.0179678567048
99,1.00144608920304,1.0050550728756,1.0057069303118,1.00570406319794,1.00565636951904,1.00558723091583,1.00623408593801,1.00639131049605,1.00697808835863,1.00662172708573,1.00747292639817,1.00924794466087,1.00730399313286,1.00679942568524,1.00701178016952,1.00904625854894,1.00969278805532,1.00988435011616,1.01043152189534,1.00973019102386,1.01200872100859,1.01291580726066,1.01287852270343,1.01423301597708,1.01481493826301,1.01531192625323,1.01723956581591,1.01816174963553,1.01887797559092,1.01955753816109,1.0198707721671,1.01977776460894,1.01882104028026,1.02117182798646,1.01881868784429,1.00143083178563,1.0050279969839,1.00567862873821,1.00567576152583,1.00562806650064,1.00555863779804,1.00620406949777,1.00636098851954,1.00694576687699,1.00659083646419,1.00743969341344,1.00921281030407,1.00727075457312,1.00676854047263,1.00698090143266,1.00900665501676,1.00965236763671,1.0098435135791,1.01038972356855,1.00968934823972,1.01196006425779,1.01286436188666,1.01282707540293,1.0141775010159,1.01475836739037,1.01525279093787,1.01717408392491,1.01809158250001,1.01880546119645,1.01948324065907,1.01979585422839,1.01970275489887,1.01875262209387,1.02109974118718,1.01875026946612
100,1.0014787137764,1.00511441214108,1.00576930026289,1.00576487144904,1.00571665994418,1.00565656667162,1.00629877932143,1.0064564182445,1.00704930082715,1.00667747876629,1.00751671868406,1.00928674159216,1.00734701289079,1.00685349048718,1.0070640141493,1.00912083829046,1.00976317246163,1.00995341785848,1.01050115219384,1.00979797273177,1.01209908900433,1.01301121654171,1.01297226720026,1.01433611785181,1.01492030753956,1.01542175669881,1.01736274795126,1.01829430510153,1.01901441436786,1.01969741319892,1.02001110143163,1.01991914276092,1.01895173742976,1.02131186783695,1.01894810055545,1.00150256621115,1.0051567417415,1.00581354658095,1.00580911798983,1.0057609086122,1.00570126861728,1.00634570742381,1.00650382414456,1.00709983338772,1.0067257744733,1.00756867828135,1.00934167506425,1.00739898124311,1.00690177781983,1.00711229144687,1.00918275402063,1.00982636594773,1.01001726217228,1.01056650056421,1.00986182689172,1.01217515872426,1.01309164603318,1.01305269983496,1.01442290972134,1.0150087503856,1.01551420858626,1.01746512194797,1.01840400391526,1.01912778294035,1.01981356947469,1.02012822778598,1.02003641248128,1.01905870195128,1.0214245677282,1.01905506551151
101,1.00060947710077,1.00359347516862,1.0041371472592,1.00410979724691,1.00405386692065,1.00402143263551,1.00451653604544,1.00465516599615,1.00517332034096,1.00475055451137,1.00537781149243,1.00704736111525,1.00519629818203,1.00490229037852,1.00508652063581,1.00700203507689,1.00754209524829,1.00769215259278,1.00819999456476,1.007517325299,1.00960384273265,1.01040213679141,1.01033858736725,1.01156381788794,1.01210463949901,1.01250466528132,1.01421470823606,1.01499487901958,1.0156354249955,1.0162635467151,1.01655402974791,1.01645774259873,1.01566288075254,1.01785669877487,1.01564035249997,1.00063981937504,1.0036473011486,1.00419340252694,1.00416605407315,1.00411012688663,1.00407826608868,1.00457619452919,1.00471542983188,1.00523754273455,1.00481195244879,1.00544385852539,1.00711717638355,1.00526235714291,1.00496367911128,1.00514789817305,1.00708074927699,1.00762243386957,1.00777331774436,1.0082830654954,1.00759850455165,1.00970053204494,1.01050436265955,1.01044081971071,1.01167412372877,1.01221703940264,1.01262215958998,1.01434480011063,1.01513426900264,1.0157794736335,1.01641113336131,1.01670284807265,1.01660674324365,1.01579880395314,1.01799990690922,1.01577627876404
102,1.00138868103105,1.00495253930456,1.00559311139717,1.00559097506398,1.00554351976747,1.00550302975981,1.00616028199067,1.00631690645207,1.00689816733841,1.00656653277447,1.00746194742086,1.00927122659052,1.00729337734398,1.00674502602928,1.00695824355749,1.00885354589319,1.00949691070067,1.00968649213932,1.01022738008289,1.00953290981413,1.01178885609667,1.01268818971276,1.01265167775845,1.01399510746614,1.01457227757508,1.01506575810214,1.01697819407111,1.01789658329973,1.0185991983465,1.01926851567232,1.01957835053671,1.01948470905162,1.0185416591929,1.02087314225083,1.01853990756643,1.00140893527696,1.00498848198082,1.00563068094622,1.00562854471641,1.00558109119824,1.00554098484477,1.0062001251238,1.0063571550341,1.00694106934769,1.00660753487173,1.00750605525655,1.00931785553355,1.00733749256266,1.0067860209146,1.00699922981207,1.00890612044913,1.00955056947616,1.00974070323475,1.01028286786338,1.00958712917258,1.01185344730526,1.01275648231767,1.0127199728688,1.01406880166518,1.01464737337109,1.01514425757793,1.01706511735176,1.01798972468511,1.01869545601512,1.01936714062915,1.01967779917704,1.01958427954596,1.01863248076937,1.0209688341249,1.01863072934375
103,1.00100410865771,1.00428479598968,1.00489253101316,1.00487460583275,1.00482185337418,1.0047608600224,1.00533744253237,1.00548551756928,1.00604502700874,1.0056562703449,1.00643848234856,1.00820519241792,1.00626185668613,1.0058179700437,1.00601298990131,1.00796289879598,1.00855021125558,1.00871941518728,1.0092497375325,1.00855257542283,1.01078938725333,1.01165549692986,1.01160207636277,1.01291417206757,1.01347988666019,1.01394144327725,1.01579358134003,1.01667477622812,1.01735931454102,1.01801621798629,1.01832007388516,1.01821969476291,1.01731792379721,1.01959917552736,1.01730317391735,1.00102118590622,1.00431509552451,1.0049241999927,1.0049062753942,1.00485352460207,1.0047928552529,1.00537102918916,1.00551944560831,1.00608118808566,1.00569083538977,1.00647566498461,1.0082444979399,1.00629904584965,1.005852529574,1.00604754276858,1.00800721194072,1.0085954391132,1.00876510866472,1.00929650562432,1.00859827647025,1.01084382165479,1.01171304888221,1.01165963138445,1.01297627365279,1.01354316829112,1.01400759233172,1.01586682451735,1.0167532555593,1.01744041794889,1.0180993146506,1.01840386420531,1.01830358821869,1.0173944505575,1.01967980479226,1.01737970181904
104,1.00094411545407,1.0041799236703,1.00479304356783,1.00477340009683,1.00472007004888,1.00461921888772,1.00515038166775,1.00529844081802,1.00586149011484,1.00539931148803,1.00600752966053,1.00763628232634,1.00582997082737,1.00555920865095,1.00575227839084,1.00786364317008,1.00844831793416,1.00861704311455,1.00915025774674,1.00844876098486,1.01072434790144,1.01160130076913,1.01154604308463,1.01287638843433,1.01344425158832,1.01391917666562,1.01580024031208,1.01671027195013,1.01740330283141,1.01806757775131,1.01837260973989,1.01827527511196,1.0173292575911,1.01961934006819,1.01731309505891,1.00097032305075,1.00422642161405,1.00484164281032,1.00482200031525,1.00476867285271,1.00466832175965,1.00520193015483,1.00535051323247,1.00591698944362,1.00545236640778,1.00606461390938,1.00769663409043,1.00588706515457,1.00561225519856,1.00580531481093,1.00793163971778,1.00851771837467,1.00868715812424,1.00922202165062,1.00851888771131,1.01080786966095,1.01168960457038,1.01163435175517,1.01297167083876,1.01354134455799,1.01402066726031,1.01591261217199,1.01683067428203,1.01752773032165,1.01819506265229,1.01850115880325,1.01840398202979,1.01744666723625,1.01974304352684,1.01743050661772
105,1.00099696228181,1.0042735327602,1.00488980527526,1.00487029883861,1.00481701898149,1.00469756147103,1.00521064197623,1.00535988154522,1.00593033698525,1.00542662561545,1.00594560698694,1.00750021606586,1.00576810472132,1.00558666366123,1.00577988566034,1.0080415027128,1.00862971383317,1.00880016972042,1.00933706772729,1.00863203035268,1.01095214260754,1.0118449548654,1.01178985494155,1.01314412037606,1.01371787137813,1.01420849007058,1.01612725170274,1.01706649688958,1.01776690765759,1.01843691950434,1.01874434170278,1.01864559304102,1.0176731119511,1.01998098334483,1.01765706617564,1.00104443136634,1.00435775542961,1.00497783629789,1.00495833161766,1.00490505643872,1.00478650767299,1.00530402345029,1.00545421254468,1.00603087866719,1.00552274184679,1.00604903780753,1.00760957867967,1.00587155379724,1.00568276471489,1.0058759683553,1.00816466024584,1.00875541524963,1.00892716594593,1.00946705182514,1.00875904777742,1.01110341966158,1.01200489314614,1.01194980201556,1.013316697987,1.01389372899887,1.01439231150745,1.01633078089499,1.0172845701452,1.01799227254065,1.0186678229225,1.01897717278932,1.0188787104461,1.01788576598495,1.02020503780609,1.01786972365145
106,1.00101819033144,1.00431155071049,1.00493204471468,1.00491215667736,1.00485875154125,1.00474418944412,1.00526185038717,1.0054115605881,1.00598592473518,1.00548286111686,1.0060182353715,1.00758752773949,1.00584055484737,1.00564247945011,1.00583524509358,1.0080827682507,1.00867253452139,1.00884396793187,1.0093840214231,1.00867551831719,1.01100018439846,1.01189460038447,1.01183909457741,1.01319526947721,1.01376995109679,1.01426074398919,1.01618182116959,1.01711241885891,1.01781844641208,1.01849200767696,1.01880074590577,1.01870129561777,1.01774513313865,1.02007463224598,1.01772877383102,1.001020740515,1.00431607540777,1.00493677398114,1.00491688603997,1.00486348115578,1.00474896784726,1.00526686702772,1.00541662823559,1.00599132600629,1.00548802463663,1.00602379173284,1.00759340267002,1.0058461121904,1.00564764215661,1.00584040681612,1.00808938475764,1.00867928768207,1.00885079064664,1.00939100463332,1.00868234217305,1.01100831161156,1.0119031929217,1.01184768759052,1.0132045410705,1.01377939889954,1.01427061966739,1.01619275565814,1.01712413485919,1.01783055410473,1.01850441289762,1.01881325467889,1.01871381978294,1.01775655766071,1.02008666900119,1.01774019854151
107,1.00131824106901,1.00484389427303,1.00548894387459,1.00546908606702,1.00541571689087,1.00533853122687,1.00591093516432,1.00606458958163,1.00666481401342,1.00619926064034,1.00691473639399,1.00863188133998,1.00673722356517,1.00635878641692,1.00655143756894,1.00879795755247,1.00939977903404,1.00957734637884,1.01013151136907,1.00940903504777,1.0118315997117,1.01276132049652,1.01270588287718,1.01411221822651,1.01470104050839,1.01522190934902,1.01722045933958,1.0182056594229,1.01894571120962,1.0196463200169,1.0199627301858,1.0198704098345,1.01882293623369,1.02119762912377,1.01880661027705,1.00135286593309,1.00490533645418,1.00555316819265,1.00553331169005,1.00547994593084,1.00540342027756,1.00597906065917,1.00613340878156,1.00673817049616,1.00626937826124,1.00699018252599,1.00871164877962,1.00681268300054,1.0064288930144,1.00662153082826,1.00888781552733,1.00949149509136,1.00967000813299,1.01022635534798,1.00950171227426,1.01194198313822,1.01287802616201,1.01282259499517,1.0142381499486,1.01482936733031,1.01535604834048,1.01736898416227,1.01836480238476,1.01911017499899,1.01981482533452,1.02013264246033,1.02004053016497,1.01897811944343,1.02136113151544,1.01896179604168
108,1.00132920742096,1.00486344853999,1.00549994233816,1.00548000345563,1.00542660775936,1.00538889255813,1.00599359652048,1.00614608590016,1.00673894405019,1.0063366993687,1.00719946815833,1.00903834625983,1.00702196492726,1.00649611610394,1.00668864629571,1.0087755273372,1.00937187461756,1.00954673009742,1.01009478403026,1.00937834616762,1.01177507198337,1.01269461974663,1.01263909160874,1.01403183126927,1.0146147392487,1.01513035925762,1.01710941670897,1.01808503571061,1.01881609140774,1.01951009151676,1.01982408416767,1.01973226636668,1.01869739412661,1.02106006632915,1.01868099924682,1.00136735848404,1.00493114844806,1.00557070785338,1.00555077041423,1.00549737848468,1.00546038652012,1.00606865228189,1.00622190594488,1.00681976298224,1.00641394397329,1.0072825677818,1.00912619412487,1.0071050791984,1.00657334857458,1.00676586408365,1.00887454454472,1.00947293947259,1.00964883712636,1.01019929588616,1.00948047025365,1.01189671028621,1.01282322573769,1.01276770472171,1.01417060512964,1.01475615276625,1.01527817810533,1.01727308960684,1.01826040970001,1.01899732961936,1.01969578395628,1.02001132725195,1.01991973860504,1.01886840575746,1.02124024623015,1.01885201370453
109,1.00129314588684,1.00479909149852,1.00542870874371,1.00540917566445,1.00535591197465,1.0053120951543,1.00589841309891,1.00604935713161,1.00663124793675,1.00621984761037,1.00702147223114,1.00880870151242,1.00684414099709,1.00637972010203,1.0065727469374,1.00870142130236,1.00929426754551,1.00946715166275,1.01000968727908,1.00929909255625,1.01167178592098,1.01258182618141,1.01252672683563,1.01390484411007,1.01448543536312,1.0149901523304,1.016945626758,1.01790908798687,1.01863226728073,1.01932043217588,1.01963236823315,1.01954016523893,1.01851403488983,1.02084954359884,1.01849797200824,1.00134735719325,1.00489528949338,1.00552926231689,1.00550973124782,1.00545647289733,1.00541368478355,1.00600506525989,1.00615709521913,1.00674608875583,1.00632961244144,1.00713956339061,1.00893354519091,1.00696225295519,1.00648946763875,1.0066824735532,1.00884211679932,1.00943787236327,1.00961223724547,1.01015818987162,1.00944420232998,1.01184462595825,1.01276456739562,1.01270947809259,1.01410203414999,1.01468637574441,1.01520019575116,1.01717819945862,1.01815828717214,1.01888979956372,1.01958429389903,1.0198984334145,1.01980655608273,1.01875703828627,1.02110557893645,1.0187409793424
110,1.00146702536116,1.00510721562969,1.00575728113598,1.00573815742158,1.00568504548347,1.00560025347679,1.00615941605579,1.00631351783807,1.00691517065579,1.00642539566901,1.00707546707055,1.00873604493848,1.00689834656029,1.00658566855541,1.00677912561591,1.00921995939786,1.00982339783332,1.01000146491926,1.01055503784772,1.00983382920828,1.01230564027694,1.01325173419769,1.01319710178051,1.01462723196373,1.01521964387563,1.015760014552,1.0177983066765,1.01882475473414,1.0195723770009,1.02027850994809,1.02059684027757,1.02050493666592,1.01940776851996,1.02179086594681,1.01939205128478,1.00149046887767,1.00514881902233,1.00580077008362,1.00578164722169,1.00572853758573,1.00564419353627,1.00620555077044,1.00636012274371,1.00696485096178,1.00647288216748,1.00712656944528,1.00879007991178,1.00694945792462,1.00663314755644,1.00682659554937,1.00928080274568,1.00988550036696,1.0100642083422,1.01061926025817,1.00989658306201,1.01238038608317,1.0133307621953,1.01327613408406,1.01471250884349,1.015306543552,1.01585085010603,1.01789888578691,1.01893252417722,1.01968375100967,1.02039262190991,1.02071190540067,1.020620142703,1.01951285890306,1.02190159289775,1.01949714333584
111,1.00199257828555,1.00602418920322,1.00673836918717,1.00673621255903,1.00668880358471,1.00658634483056,1.00722467544816,1.00739135813678,1.00803852748335,1.00755838607415,1.00825992655684,1.0099081186934,1.00809147824758,1.0077366801579,1.00794966207328,1.01049734904968,1.01117051173969,1.01137528895934,1.01195138656125,1.01122194414623,1.01380918370076,1.0148245636865,1.01478810496077,1.01630165777456,1.01691691674983,1.01752636202303,1.01970891557563,1.02083805086706,1.02162165050123,1.02235188735551,1.02268153777336,1.02259363221769,1.02139705465502,1.02388790070934,1.02139529012328,1.00206188590391,1.00614721460067,1.00686698259991,1.00686482633972,1.00681742344131,1.00671629430183,1.00736112580903,1.00752920198742,1.00818549059167,1.00769883789826,1.0084110999863,1.01006799657365,1.00824267693757,1.00787710735939,1.00809005980213,1.01067729194409,1.01135417760254,1.01156085119403,1.01214133234704,1.01140753457335,1.01403026921118,1.01505832189582,1.01502187173477,1.01655390794942,1.01717397414709,1.01779506053452,1.02000645209092,1.02115686893295,1.02195114239774,1.02268948808043,1.02302196058211,1.02293447122377,1.02170794172981,1.02421546466503,1.02170617791019
112,1.00144961839564,1.00507632826052,1.00572920845886,1.00571009564024,1.00565698603443,1.00557075459695,1.00611854053395,1.00627302220045,1.00687710407858,1.00636535921536,1.00696404200628,1.00858221707731,1.0067869076205,1.00652565388667,1.00671913576042,1.00916542170659,1.00976687309085,1.00994392961946,1.0104951347448,1.00977629384955,1.01222717386852,1.01316605842371,1.01311143356636,1.01453191810661,1.01512147520863,1.01565627566326,1.01767978560429,1.01870172414666,1.01943731788788,1.02013451985412,1.02044970209929,1.02035817253311,1.0192704111459,1.02164200852446,1.01925470115095,1.00150002925269,1.0051657883695,1.00582272215036,1.00580361116355,1.00575050650766,1.00566523868116,1.00621774463049,1.00637323714468,1.00698393073835,1.006467472201,1.00707393580087,1.00869842137337,1.00689682074954,1.00662775074731,1.00682121311935,1.00929625479851,1.00990041365241,1.01007884820767,1.01063323342204,1.00991123486698,1.01238790305957,1.01333599609031,1.01328138049058,1.01471529334285,1.01530833995481,1.0158516042687,1.01789606666017,1.01893346588552,1.01967681242041,1.02037990319546,1.02069713551174,1.02060590882846,1.01949639577526,1.02188011459064,1.01948068936512
113,1.00197180567971,1.00598667882109,1.00668676143628,1.00668532563437,1.00663815462049,1.00657797032392,1.00725777226455,1.0074227356085,1.0080571787536,1.00766278364022,1.00854972209567,1.01034862859137,1.00838168214177,1.00784183331871,1.0080556327894,1.01039008918758,1.01106103449108,1.01126432344579,1.0118352972151,1.01111156005701,1.01364784443272,1.01464607199675,1.01461037631121,1.01609717057648,1.01670912281867,1.01729725736176,1.01943592335719,1.02052963454122,1.02130206976746,1.02202372190878,1.02235079156295,1.02226238881489,1.02110370595796,1.02356939550387,1.02110253313232,1.00203405086743,1.00609716691781,1.00680226730965,1.00680083175481,1.00675366617064,1.00669466841085,1.00738029835016,1.00754651272819,1.00818914306338,1.00778888948575,1.00868542115902,1.01049211621607,1.00851740381879,1.00796791696288,1.00818168987021,1.01055170759767,1.01122599544756,1.01143098707139,1.0120058969044,1.01127824891128,1.01384642146401,1.01485603310744,1.01482034495717,1.01632374373878,1.01694001265074,1.01753860726007,1.0197031801776,1.02081601088689,1.02159803364855,1.02232696937331,1.0226565737628,1.02256854490504,1.02138295575148,1.02386362650607,1.02138178340235
114,1.00135589036628,1.00489369125399,1.0055174422661,1.00551603964835,1.00546882548336,1.00544781669027,1.00609214826679,1.00624707519416,1.00681567990905,1.0064858043425,1.00734185592973,1.00911639230541,1.00717363218175,1.00666509978787,1.00687918903327,1.00876407096488,1.00940111727104,1.00958714598418,1.01011807868894,1.00943415783664,1.01165335515606,1.01253903319563,1.01250329986857,1.01382814436338,1.01439759634459,1.0148842824249,1.0167705424076,1.01768649717102,1.01836481331802,1.01901631426373,1.01932033565356,1.01922846685231,1.01829685997548,1.02060301809017,1.01829571176337,1.00139846942846,1.00496925032006,1.00559642153909,1.00559501908077,1.00554780863543,1.00552760481366,1.00617590555448,1.00633168469165,1.00690586675936,1.00657199867641,1.0074345813259,1.00921441952631,1.00726637306821,1.00675127889102,1.00696534991699,1.00887459471096,1.00951392026671,1.00970111011179,1.01023472695398,1.00954813926871,1.01178914345519,1.01268260346127,1.01264687529106,1.01398307094567,1.01455546973478,1.01504931150184,1.01695328143118,1.01788230593278,1.01856717662648,1.01922365660457,1.01952941033209,1.01943779728172,1.01848779923887,1.0208041984437,1.0184866513355
115,1.00181961365321,1.00571663029846,1.00638917279282,1.00638768317868,1.00634048043767,1.00630769545648,1.00700259036867,1.0071635368837,1.00777186741315,1.0074481722761,1.00844411530747,1.01033343928073,1.00827603118333,1.00762720256193,1.00784098523451,1.00997738592576,1.01063601456921,1.01083308887287,1.01138978167599,1.01068021603015,1.01314232754494,1.01411270101154,1.01407692939796,1.01552426589054,1.0161262630172,1.01668904076254,1.01876584907185,1.01981067033331,1.02056257594744,1.0212699181719,1.0215923941777,1.02150309230258,1.02041063315613,1.02285397528594,1.02040941543902,1.00184952285098,1.00576971657911,1.00644466833635,1.00644317884255,1.00639597871279,1.00636376111536,1.00706145108334,1.00722299815264,1.00783525893043,1.00750874737555,1.00850928494373,1.01040233899745,1.00834121168483,1.00768776699206,1.00790153689933,1.01005503999631,1.01071527376103,1.01091316571602,1.01147174866298,1.01076030500946,1.01323773767768,1.01421358034076,1.0141778123551,1.01563312612073,1.01623719628718,1.01680500032754,1.01889425497995,1.01994826246182,1.02070477392979,1.02141561498171,1.021739308525,1.02165018631564,1.02054479940962,1.02299533638405,1.02054358192493
116,1.00124868919779,1.00471768436603,1.00532062138441,1.0053038258172,1.00525146991908,1.00522889241075,1.0058265051512,1.00597562151338,1.00653966717767,1.00617321667312,1.00702151622411,1.00883867455592,1.00684555297294,1.00633603849384,1.00653226530542,1.00859242492108,1.00918487062487,1.00935617013834,1.00988866863051,1.00919036713207,1.01150733095033,1.01240264833435,1.0123504659715,1.01370693715694,1.01427954874433,1.01477692152102,1.01670280376407,1.01765178818718,1.01834939706545,1.01901939330765,1.01932614834077,1.01923392679596,1.01824982550611,1.02057650754395,1.01823601247857,1.00129108577249,1.00479291554515,1.00539925932679,1.0053824651179,1.00533011332507,1.00530833793238,1.00590990662975,1.00605987200107,1.00662947128629,1.00625904855005,1.00711385129437,1.00893628433016,1.00693790418105,1.00642185659494,1.00661806677312,1.00870245564034,1.00929717560951,1.00946963282506,1.01000480352853,1.00930384848692,1.01164250398189,1.01254556538216,1.01249339046437,1.01386115481369,1.01443669951334,1.01494119188638,1.01688469461286,1.01784668184309,1.01855081117274,1.01922575978853,1.01953423863804,1.01944227173685,1.01843987525416,1.02077674758,1.01842606488789
117,1.00136778791687,1.00492838882984,1.00554719726665,1.00553106896114,1.00547894608115,1.00545635208017,1.00607246960046,1.00622455398307,1.00680655956892,1.00643489591814,1.00732020408398,1.00916553466239,1.00714462423188,1.00659838804134,1.0067953367614,1.0088856416189,1.0094867523117,1.00966210914823,1.0102024564843,1.00949690717979,1.01185477604742,1.01276640837702,1.01271495354213,1.01409393047948,1.01467451715003,1.015183750052,1.01714373619295,1.01811237659596,1.01882484103049,1.01950612454859,1.01981640581173,1.01972579620938,1.01871447292122,1.02107329184145,1.01870121207275,1.00141708088198,1.00501586213549,1.00563863363304,1.00562250684729,1.00557038871858,1.00554872762002,1.0061694463767,1.00632251841454,1.00691098465768,1.00653469890779,1.00742756997633,1.00927903514007,1.00725200884195,1.00669817495426,1.00689510427059,1.00901358133526,1.00961733727939,1.00979404069382,1.01033749642345,1.00962886034709,1.01201195438891,1.0129325924882,1.01288114619021,1.01427325638607,1.01485725439182,1.01537476654856,1.01735524451191,1.01833900759179,1.01905905443988,1.01974609693276,1.02005838289163,1.01996806912509,1.01893546829275,1.0213061355659,1.01892221042025
118,1.00219301810489,1.00637800322945,1.00709353793483,1.00709351730681,1.00704683698136,1.00701296223549,1.00775468513384,1.00792160517795,1.00856592296326,1.00824664864609,1.0093556869738,1.01133292682238,1.00918848704061,1.00842711367426,1.00864243688334,1.0109208754254,1.01160121659652,1.01180858822532,1.01238571303152,1.01165708066493,1.01428129309029,1.0153109967322,1.01527683418185,1.01680797052098,1.01743011894745,1.01804961771498,1.02025974322773,1.02140135147913,1.02220192127197,1.02294377206137,1.02327793162785,1.02318993636202,1.021977503274,1.02450179981047,1.02197749343724,1.00219253266309,1.00637714147397,1.00709263700183,1.00709261637313,1.00704593600578,1.00701205203701,1.00775372949892,1.00792063977463,1.00856489363013,1.00824566516559,1.00935462885402,1.01133180809791,1.00918742874551,1.00842613036813,1.00864145378571,1.01091961477753,1.01159992985532,1.01180728819177,1.01238438226567,1.01165578043627,1.01427974409624,1.01530935892106,1.01527519631438,1.01680620310716,1.01742831784186,1.01804773502077,1.02025765841345,1.02139911749055,1.02219961248784,1.02294140645251,1.0232755462434,1.02318754805964,1.02197532492357,1.02449950461319,1.02197531508553
119,1.00271445808036,1.00730373748915,1.00808987296838,1.00808977664229,1.00804311711829,1.00799847939158,1.00880332335535,1.00897914593531,1.00968196942193,1.00935414424351,1.01062159453578,1.01272874180155,1.01045456593561,1.00953433103226,1.00974933068958,1.01223875046516,1.0129446648903,1.01316509446459,1.01377262269552,1.01301372681923,1.01587056006191,1.01698279540628,1.01694860878271,1.01859884742429,1.01925039907524,1.01994711413196,1.02234426269215,1.0236215186086,1.02448699084147,1.02527767678468,1.02562774736988,1.02554282941905,1.02415578645633,1.02679254656674,1.02415571526515,1.00272373142869,1.00732020340662,1.0081070892047,1.00810699289436,1.00806033417012,1.0080158731791,1.00882158717799,1.00899759694237,1.00970164542801,1.00937294072475,1.0106418188447,1.01275012556473,1.01047479358744,1.00955312419285,1.00976811987913,1.01226284052597,1.01296925469747,1.0131899388328,1.01379805562156,1.01303857490797,1.01590016280338,1.01701409620144,1.01697991065555,1.01863262593205,1.01928482241418,1.01998309638293,1.02238410906114,1.02366421677068,1.02453111906312,1.02532289151567,1.025673340285,1.02558847806858,1.02419742121053,1.02683641546777,1.02419735004883
120,1.00240058157407,1.00676277307524,1.00751281851489,1.0074951460695,1.00744259936129,1.00740108170386,1.00813133706108,1.00829923306982,1.0089882858751,1.00860140360324,1.00978717872731,1.01188323029869,1.00961124099941,1.00876285472049,1.00895754703119,1.01151968503761,1.01216550624907,1.01236443704489,1.01296289025874,1.01219836872779,1.01505141413082,1.01613357594206,1.01608061168033,1.01770680139974,1.0183459563765,1.01901751014299,1.02136628973929,1.0226210473051,1.02347116698964,1.0242533892935,1.02459619856398,1.02451094702212,1.02313584985566,1.02571888706271,1.02312135451376,1.00241162076787,1.00678237157864,1.00753330921814,1.00751563714652,1.00746309150988,1.00742178409654,1.0081530750675,1.00832119367458,1.0090117024359,1.0086237764939,1.00981125045136,1.0119086801609,1.00963531691746,1.00878522406623,1.00897991209254,1.01154835450864,1.01219477133879,1.01239400527612,1.01299315818033,1.01222794181778,1.01508664086609,1.01617082245462,1.01611786015923,1.01774699506618,1.01838691688775,1.01906032509424,1.02141370010702,1.02267184857326,1.02352366883936,1.02430718301028,1.02465044216153,1.02456525689837,1.02318538795973,1.0257710833849,1.02317089334629
121,1.00305096532741,1.00790208357841,1.00873134654007,1.00873031015809,1.00868336677439,1.00863687450982,1.00947707079869,1.00965798702734,1.0103962583102,1.01006038796037,1.01142220724566,1.01360952625877,1.01125484162895,1.01023944047208,1.01045319593997,1.01309058652006,1.01381068132455,1.01403881580237,1.01466635588201,1.01388679889019,1.01692798358477,1.01810382260337,1.01806867189406,1.01981355245329,1.0204834635077,1.02124775904044,1.02379655045526,1.02520133481861,1.02610600045734,1.02692506531934,1.02728425040548,1.02720114452569,1.02566567856589,1.02837038321415,1.02566483750694,1.00304624786927,1.00789370593449,1.00872258650186,1.00872155010327,1.00867460631038,1.00862802397982,1.00946777687424,1.00964859767059,1.01038624444298,1.01005082272936,1.01141191481018,1.01359864329726,1.01124454749026,1.01022987691796,1.01044363439245,1.01307832926345,1.01379816935221,1.0140261740945,1.0146534142431,1.0138741552826,1.0169129210729,1.01808789600591,1.01805274473306,1.01979636509673,1.02046594767083,1.0212294504287,1.02377627568592,1.02517960938096,1.02608354701985,1.02690205873364,1.02726105126012,1.02717791702492,1.02564449336359,1.02834806059901,1.02564365227297
122,1.00283072485685,1.00751129540889,1.00830959352331,1.00830824376785,1.00826117644315,1.00823217481455,1.0090473216146,1.00922518719576,1.00994411454637,1.00960520453059,1.0109012217387,1.01303566128904,1.01073361388439,1.00978400144355,1.00999748858585,1.01251298474242,1.0132219581769,1.01344458665706,1.01406011097352,1.01329222113639,1.01628578557174,1.01744326126822,1.01740775390009,1.0191287616576,1.01978706101206,1.0205437010946,1.02305903307079,1.0244518165258,1.02533318212455,1.02613528990915,1.02648896050628,1.026404793945,1.02489727539231,1.02756693379012,1.02489617687035,1.00286823766853,1.00757790762264,1.00837924454108,1.00837789493749,1.0083308308757,1.00830254374878,1.00912121401267,1.00929983769858,1.01002372609828,1.00968125392195,1.01098305240094,1.01312218640487,1.01081545811406,1.00986003751247,1.01007350871108,1.01261043954104,1.01332143707975,1.01354509651223,1.01416300416659,1.01339274613697,1.01640553287723,1.01756987500079,1.01753437215634,1.01926539372871,1.01992630362276,1.02068924273771,1.0232201977404,1.02462450629474,1.02551165852077,1.02631816293897,1.0266733639823,1.0265894228716,1.02506567664743,1.02774437532413,1.02506457841646
123,1.00259099072034,1.00710103899181,1.00787184611946,1.00785388131831,1.00780125370337,1.00778604863249,1.00853289795226,1.0087027194556,1.00940509817672,1.00902021443411,1.01025449798642,1.01239109132591,1.01007849246346,1.00918127835657,1.00937554245682,1.01195648386215,1.01261010641316,1.01281315897412,1.01342182694844,1.01264691642443,1.01567800144498,1.01682019894792,1.01676695219793,1.01848414543663,1.01913407715573,1.01988110156715,1.02238142701152,1.02378081036725,1.02465743021202,1.02545792450023,1.0258064920636,1.02572240539357,1.02418841876269,1.02681453760067,1.02417369375474,1.00263368841344,1.0071768495395,1.00795111300149,1.0079331496713,1.00788052620646,1.00786613323436,1.00861699427911,1.00878767828888,1.00949569829485,1.0091067692952,1.0103476313233,1.01248956145738,1.01017164202321,1.00926781954984,1.00946206712628,1.01206738472048,1.01272331465802,1.0129275415163,1.01353891987548,1.01276131777233,1.01581425652535,1.01696426339771,1.01691102429152,1.01863960392841,1.01929250483647,1.0200466928994,1.02256478359028,1.02397726898658,1.02486046874667,1.02566596198217,1.02601627055231,1.02593244022264,1.02438000902774,1.02701641485945,1.02436528688183
124,1.00299994404936,1.00781177712105,1.00862076270157,1.00861939215637,1.00857233224781,1.00856389698327,1.0093894635248,1.00956834937763,1.01029410424853,1.00995898506796,1.01128639847324,1.01344646322836,1.01111884375284,1.01013769695805,1.01035108493709,1.0129269259722,1.01363964090907,1.01386421367356,1.01448426599448,1.01371189357205,1.01679558093835,1.01798317503656,1.0179476640821,1.01971384280033,1.02037901428987,1.02117107255207,1.02376059073907,1.02522189192291,1.02611945550998,1.02693319898791,1.02729055644274,1.02720620645299,1.02561886675753,1.02831015470228,1.02561775190127,1.0030193933891,1.00784631619175,1.00865687899845,1.00865550853362,1.00860845031634,1.0086003850678,1.0094277802593,1.00960705962946,1.01033538965181,1.00999842099039,1.01132883410101,1.01349133471813,1.01116128641144,1.01017712597971,1.01039050569968,1.01297745888497,1.01369122437936,1.01391633221937,1.01453762152149,1.01376401996634,1.01685767382326,1.01804882851851,1.01801331991034,1.01978469111987,1.02045121711091,1.02124654052627,1.0238441595732,1.02531143543835,1.02621200048355,1.02702802452357,1.02738617587636,1.02730194288097,1.02570618956988,1.02840216742955,1.02570507486747
125,1.00297049373224,1.00777649695952,1.00857933866922,1.00855960398848,1.00850641886253,1.00849809388901,1.00926791039429,1.00944116565952,1.01017002192331,1.00977577957141,1.01107880910627,1.01327697601258,1.01090205748636,1.00993481016752,1.01012685397865,1.01294814407989,1.01360947451488,1.01381741110246,1.01444143563448,1.01364985491275,1.01682900976454,1.0180200562223,1.01796497260421,1.01975516450596,1.02042085880664,1.02121661841928,1.02383178673861,1.02532189088012,1.02623443277618,1.0270621763158,1.02742007617801,1.0273350416217,1.02569043182155,1.02837423983763,1.02567426814051,1.00294844244168,1.00773733833038,1.00853839154072,1.00851865602736,1.00846546873618,1.00845672386446,1.00922446434177,1.00939727315654,1.01012320960357,1.00973106169973,1.01103068868572,1.0132260953644,1.01085392865494,1.009890099259,1.01008215149954,1.01289085686048,1.01355099316097,1.01375832209742,1.01438094433181,1.01359075612466,1.01675861791481,1.01794562800503,1.01789054030571,1.01967484731297,1.02033900593752,1.02113106437047,1.02373705099852,1.0252203843976,1.02612952497283,1.02695468439207,1.02731168422973,1.02722651695968,1.02559143983388,1.02826992961947,1.02557527453474
126,1.00384663795207,1.00931717814506,1.01021781961708,1.0102146677638,1.01016708740039,1.01015432937069,1.01105583049496,1.01124561749704,1.01204683217488,1.01169530922573,1.01322406654224,1.01555424038615,1.01305594214299,1.01187180235169,1.01208274968495,1.01511411487451,1.01585720941229,1.01609821872996,1.01676040258637,1.01594475507021,1.01937375105265,1.02067987177205,1.02064255643895,1.02258086921955,1.02328827233681,1.02419055163009,1.02704918409686,1.02870956603243,1.02970188666031,1.03058574919074,1.0309659441603,1.03088606351859,1.02904315610581,1.03189267120605,1.02904058715198,1.0038699452602,1.00935858446358,1.01026112448071,1.01025797280514,1.01021039448915,1.01019808178638,1.0111017839009,1.01129204494787,1.01209636141626,1.01174260810033,1.01327497113543,1.01560807309982,1.01310685518014,1.01191909308057,1.01213003065219,1.01517470397045,1.01591906312854,1.01616071642403,1.0168243888043,1.01600726222557,1.01944821620531,1.02075861102148,1.02072129864203,1.02266584397919,1.02337487549276,1.02428107092494,1.02714942705563,1.02881697974409,1.0298129033791,1.0306995038345,1.03108065216597,1.03100091175799,1.02914790562233,1.03200305160068,1.02914533700946
127,1.00371003540277,1.0090749525398,1.00996061086693,1.00995701541296,1.00990927532685,1.00990180212193,1.01078976137553,1.01097857500326,1.01177430601361,1.01141258210774,1.01290006985795,1.01519785409552,1.01273167098641,1.01158864900103,1.01179913954986,1.01475616462262,1.01549365557142,1.01573202477973,1.01638913604415,1.01557813884756,1.01892739623757,1.02020723934557,1.0201694349364,1.022071400846,1.0227698616814,1.02364802818275,1.02644912696017,1.0280666547066,1.02903547610983,1.02990301755652,1.03027760304291,1.03019759100903,1.02841398021289,1.03123350310811,1.02841104701542,1.00372036693569,1.00909330569153,1.00997980484668,1.00997620947938,1.00992847030397,1.00992119424902,1.01081012832314,1.01099915185084,1.01179625628252,1.01143354519121,1.0129226304379,1.0152217118995,1.01275423531625,1.01160960848071,1.01182009471,1.01478302020964,1.01552107125226,1.01575972567476,1.0164174961676,1.01560584394917,1.0189604018841,1.0202421392992,1.02020433621565,1.02210906441735,1.02280824670605,1.02368814918641,1.0264935575274,1.0281142634784,1.02908468187791,1.0299534368007,1.0303284448167,1.03024849491215,1.02846040803426,1.03128242621732,1.02845747500346
128,1.00350591042824,1.00872584466815,1.00958539294037,1.00956726466688,1.0095146615212,1.00950488241833,1.01032994355538,1.01051099726833,1.01128754022622,1.01088928659401,1.01231805670472,1.01461382053423,1.01214231252724,1.01104984636302,1.01124352701706,1.01431865999067,1.01500799733881,1.01522937678799,1.01588077234134,1.01506336873377,1.01845243629513,1.01972089485397,1.01966759372165,1.02156793836179,1.02226069034444,1.02312987858004,1.02591965496683,1.02753487643859,1.02850563054915,1.02937601035003,1.02974770880324,1.02966723205053,1.02787135781336,1.03066963075003,1.02785652798477,1.00351328681864,1.00873894694093,1.0095990952527,1.00958096723685,1.00952836480718,1.00951872652605,1.01034448398697,1.01052568753482,1.01130321044562,1.01090425324901,1.01233416387212,1.01463085308549,1.01215842248987,1.01106481067041,1.01125848848505,1.01433782985153,1.0150275676422,1.01524915086482,1.0159010167564,1.01508314604965,1.01847599424083,1.01974580438438,1.01969250457383,1.02159481974385,1.02228808648526,1.0231585133342,1.02595136416437,1.02756885276734,1.02854074596666,1.02941199125286,1.02978399119824,1.02970355878463,1.02790449212084,1.030704545703,1.02788966279166
129,1.00376693337096,1.0091751478962,1.01006380694035,1.01006113929504,1.01001371330698,1.01000643674992,1.01089998401254,1.01108903000581,1.01188431075235,1.01153040734166,1.01303116900792,1.01533686214782,1.01286325439137,1.01170744920266,1.01191899496178,1.01490576669471,1.01564785876514,1.01588809556673,1.01654738005694,1.01573500192401,1.01912415986219,1.02041827470485,1.0203814658822,1.02230226369458,1.02300469073859,1.02389704882893,1.02672907511977,1.02836682239425,1.02934613831236,1.03022124254838,1.030597949756,1.03051927058673,1.02871391403153,1.03156097246453,1.02871174073116,1.00369606375499,1.00904925261655,1.0099321427335,1.00992947461322,1.00988204241841,1.00987341320153,1.01076027255149,1.01094787833221,1.01173373520282,1.01138660667895,1.01287640927289,1.01517320277699,1.01270846900569,1.0115636733979,1.0117752489366,1.01472154935638,1.01545979914173,1.01569807927081,1.01635284081557,1.01554495691825,1.018897758198,1.02017887959017,1.02014206190466,1.0220439121879,1.02274138990259,1.02362184134269,1.02642430710841,1.02804025334773,1.02900861468969,1.02987539495594,1.03024920359483,1.03017009857748,1.02839544799978,1.03122539368744,1.02839327378866
130,1.00273510584138,1.00735878884332,1.00812266686226,1.00810268435988,1.00804939553356,1.00805436751059,1.00879178066797,1.00896203832608,1.00967173437721,1.00926266031854,1.01046843988491,1.01258761750864,1.01029146247577,1.00942151481055,1.00961337766532,1.01235704721757,1.01300546424395,1.01320696147691,1.01381665636105,1.01303910629944,1.01609829028483,1.01724744427667,1.01719206391695,1.01892375930054,1.01957511674777,1.02033248785575,1.02285544795336,1.02427819682989,1.02515254560738,1.02595300548852,1.02630157334506,1.02621757075229,1.02466497030861,1.02730294866856,1.02464859425896,1.00258859485666,1.00709864982967,1.00785066217543,1.00783067408272,1.00777737083623,1.00777955962405,1.00850319837261,1.00867049553989,1.0093608296108,1.00896563259036,1.01014881909235,1.0122496699608,1.00997178569143,1.00912453334614,1.00931645220981,1.01197649389397,1.01261698864533,1.01281445442994,1.01341484615578,1.01264653409121,1.01563069780663,1.01675304328141,1.01669763565317,1.01839024493848,1.01903140988392,1.01976418978787,1.0222261674755,1.02360394498071,1.02445569956907,1.02523899514359,1.02558158512362,1.02549670241974,1.02400742177941,1.02661008788251,1.02399103484915
131,1.002951510226,1.00772774935672,1.00851878640641,1.00851530730929,1.00846753964819,1.00846690404317,1.00926335034377,1.00943903152313,1.0101484601074,1.00980180644167,1.01106215408912,1.01317365785398,1.01089351034008,1.00997828286224,1.01018924916498,1.01283235554419,1.01353161806249,1.01375047413455,1.01436214359143,1.01359638847639,1.01662924933599,1.01779517410719,1.01775740882416,1.0194948440109,1.02015301393079,1.0209240315025,1.02346645837322,1.02489679528082,1.02577493486139,1.02657534959695,1.02692816545961,1.02684299635681,1.02529733982476,1.02796075925161,1.02529449611908,1.00280793098103,1.00747278929077,1.00825219112351,1.00824871088501,1.008200930549,1.00819756563305,1.00898051593757,1.00915329409769,1.00984372669455,1.00951070701052,1.01074890756892,1.01284242967736,1.01058021155211,1.00968723377157,1.00989826039176,1.01245933924844,1.01315084875856,1.01336575637876,1.01396829973946,1.0132116120892,1.01617088429425,1.01731052090016,1.01727273722882,1.01897183625366,1.01962001060128,1.02036691477881,1.02284953266657,1.02423575931562,1.02509173719642,1.02587531413699,1.02622226868377,1.02613623552721,1.0246526977012,1.02728149356819,1.02464985179021
132,1.0025353920668,1.00698913624295,1.00772784542078,1.00772417296322,1.00767630432641,1.00767675011253,1.00841605354511,1.00858700778255,1.00926575194077,1.00888687076516,1.00996739454584,1.01193195734887,1.00979847315063,1.00906330168903,1.00927423659361,1.01178533177444,1.0124660247019,1.01267551183967,1.01326595427845,1.01252110461892,1.01535850472236,1.0164567488786,1.01641873011681,1.01805939753881,1.01869346201381,1.01940177334076,1.02179216613687,1.02311317219902,1.02393368794034,1.02469196281386,1.02503015207486,1.02494499481932,1.02353958925579,1.02611786199967,1.0235365836367,1.00239229765499,1.00673508474077,1.00746222278544,1.00745854915528,1.00741066785507,1.00740839738935,1.00813427288262,1.00830234181939,1.00896220555167,1.0085968540461,1.00965531010414,1.01160195719267,1.00948633648652,1.00877333519626,1.00898433027982,1.01141367545621,1.01208665834506,1.01229221874296,1.01287358555947,1.01213775292734,1.01490183941276,1.0159739005448,1.01593586334601,1.01753834708731,1.01816246461899,1.01884674752266,1.02117756963688,1.02245464037625,1.02325308097091,1.0239945851972,1.02432693678065,1.0242409200191,1.02289738441384,1.02544117925026,1.02289437652263
133,1.00222648483754,1.00644087268714,1.00715488120798,1.00715110882231,1.00710318038145,1.00707635598503,1.00775046092694,1.00791707746391,1.00856754468927,1.0081395404573,1.00900182248287,1.01078725473062,1.0088326907828,1.00831599645681,1.00852697323075,1.01102474229968,1.01169216070885,1.01189492954613,1.01247006176053,1.01174032211848,1.01443835616469,1.01548719666749,1.01544903691872,1.0170176479303,1.01763618029965,1.01829439050693,1.02056979838609,1.02181190169962,1.02259457500656,1.02332429887305,1.02365329549824,1.02356542569764,1.02224732523509,1.02473359163928,1.02224423505785,1.00207985246667,1.00618057604867,1.00688275012367,1.006878976521,1.00683103508417,1.00680141988633,1.00746177234387,1.00762543786605,1.00825659435236,1.00784240006683,1.008682038412,1.01044908842656,1.00851285307781,1.00801890760247,1.00822994612215,1.01064398205267,1.01130351283204,1.01150226434323,1.01206811175417,1.01134759676576,1.01397052761428,1.01499255058908,1.01495437188576,1.01648387251194,1.01709222470346,1.01772581301419,1.0199402038399,1.02113730760058,1.02189737254435,1.0226099210332,1.02293293980717,1.02284418858068,1.02158944462742,1.02404038188833,1.02158635208723
134,1.00228266080094,1.0065422178687,1.00726668479531,1.00726111538985,1.00721259292661,1.00714442588156,1.00776798323576,1.00793449692757,1.00858819567258,1.00807962012151,1.00874832516889,1.01037965044312,1.00857825320148,1.0082541564574,1.00846305215319,1.01124634822104,1.01191162754811,1.01211424889752,1.01269319071247,1.01195818380279,1.01474730794372,1.01582242682276,1.01578236231342,1.01739092407598,1.01801707027723,1.01870250191367,1.02104078538899,1.02232888997884,1.02313550382446,1.02388193396803,1.02421586349756,1.02412893704924,1.02275517509355,1.02528408435366,1.02275061138929,1.00215373882802,1.00631335392652,1.00702740874393,1.00702183783949,1.00697330380989,1.00690266603473,1.00751410232307,1.00767801882307,1.00831472324708,1.0078182742295,1.00846698488363,1.01008207985071,1.00829686545841,1.00799285539231,1.00820180485284,1.01091160167375,1.01156993970339,1.01176902608663,1.01233979930573,1.01161290762722,1.01433602716766,1.01538757286957,1.01534749088508,1.01692167520626,1.01753886859727,1.01820266297645,1.02048731344233,1.02173586469261,1.0225226067746,1.02325393953426,1.02358261383662,1.02349491277513,1.02217684254093,1.02467469993848,1.02217227592281
135,1.00276636671803,1.00740133126235,1.00818965843715,1.00818363617335,1.00813500534457,1.00803984420939,1.00868885820561,1.00886513742565,1.00958371433036,1.00899760557305,1.00966222409353,1.01129064192546,1.0094920770336,1.00917149224714,1.00937966521439,1.01250861639024,1.01320005769515,1.0134162126396,1.01402753987967,1.01325996812361,1.01628433366393,1.01744365088815,1.01740316250496,1.01913347835871,1.01979144323988,1.02055289758572,1.02308073032421,1.02450492608569,1.02537719517688,1.02617349827898,1.02652386581819,1.02644010163382,1.02489200303473,1.02753139360486,1.02488707414351,1.00264897975399,1.00719289875128,1.00797172094768,1.00796569720673,1.00791705582804,1.00781963139414,1.00845757134353,1.00863147883278,1.00933453727712,1.00875949349474,1.00940583246966,1.01101941098986,1.00923564218687,1.00893342078236,1.00914164248169,1.01220374350826,1.01288884943713,1.01310177825979,1.0137056507691,1.01294548514463,1.01590973142025,1.0170475713341,1.01700706687002,1.01870606313588,1.01935586311207,1.0200976147914,1.0225765839427,1.02396474432159,1.0248189072295,1.02560145403163,1.02594703239771,1.02586256314824,1.0243652057767,1.02697630061529,1.02436027402113
136,1.00256893982862,1.00705136444351,1.00780503491309,1.0077984340059,1.00774959248212,1.00768092619421,1.00832872400183,1.00850030026997,1.00918939424505,1.00865587252768,1.00937412407138,1.01104902069922,1.00920364075163,1.00882919884918,1.00903677073976,1.01199005373258,1.01266926401326,1.01287949614366,1.01347845116444,1.01272269086792,1.01565028956709,1.01677512479956,1.01673399499389,1.01841632781142,1.01906088149679,1.01979281176611,1.02224593209776,1.02361290265115,1.02445662064447,1.0252332283089,1.02557713909733,1.02549213298951,1.02402533019416,1.02663437651808,1.02401992412413,1.00246390419932,1.00686487905563,1.00761005129062,1.00760344895549,1.00755459794949,1.00748391539322,1.00812182048634,1.0082912768368,1.00896650013749,1.00844287704773,1.00914481324086,1.01080646599583,1.00897429117582,1.0086162396059,1.00882385498883,1.01171728399062,1.01239083027272,1.01259817817575,1.01319046891164,1.01244132924338,1.01531514087437,1.01642076316475,1.01637961874997,1.0180339342275,1.01867118642264,1.0193854882371,1.02179489748044,1.02312963038401,1.02395715063708,1.02472145303501,1.02506108010359,1.0249754430458,1.0235540368041,1.02613777977137,1.02354862796119
137,1.00290441470412,1.00764160741983,1.00842795896077,1.00842718036686,1.00838030894303,1.00834266330959,1.00908554410909,1.00926122878895,1.0099647556382,1.00954145610107,1.01056001245596,1.01246356120191,1.01039263298313,1.00972087730419,1.00993504282428,1.01277010883273,1.01347397461269,1.01369378587389,1.0143014103045,1.01354193130646,1.01656196759623,1.01772563917422,1.01769075044618,1.01942207469988,1.02008093794092,1.02084772379131,1.02338126325063,1.02480598724361,1.02568023104903,1.0264763851811,1.02682795546869,1.02674346991892,1.02520473580666,1.02785887753252,1.02520410579707,1.00278356648636,1.00742701531574,1.00820357429817,1.00820279534199,1.00815591344816,1.00811595733565,1.00884746151383,1.00902070296311,1.00970824102968,1.00929638996968,1.01029623014128,1.0121845806306,1.01012880696149,1.00947585427376,1.0096900713583,1.01245618007498,1.01315352313335,1.01337001205763,1.01396995555664,1.01321810885625,1.01617621483269,1.01731776367416,1.01728286061701,1.01898192199038,1.01963237434983,1.02037886636727,1.02286207187561,1.02424967410559,1.02510526675288,1.02588724957067,1.02623388689613,1.02614867464206,1.02466221720044,1.02728721822667,1.02466158650066
138,1.00373006466994,1.00910727091659,1.00998531713782,1.00998521438743,1.00993864000163,1.00992280609669,1.0107962638768,1.01098412192784,1.01176608036461,1.01140085037361,1.01281273180293,1.01503704564086,1.01264606043356,1.01158066774719,1.01179522656066,1.01483363265481,1.0155767278805,1.01581617866213,1.01646768986721,1.01566520018757,1.01903973309687,1.02033000776848,1.02029592746604,1.02220892735644,1.02291334113362,1.02379777815001,1.02661685136198,1.02824592849328,1.02921952476613,1.0300901766251,1.03046635649166,1.03038754926201,1.02859619730414,1.03143929138318,1.02859612276853,1.00363524376743,1.00893883141123,1.00980915966596,1.00980905672588,1.0097624741827,1.00974482786613,1.01060933456702,1.01079526594938,1.01156461638945,1.01120844431998,1.01260564489976,1.01481803516077,1.01243893944955,1.01138829548612,1.01160289472417,1.01458717179623,1.01532512796731,1.01556196136536,1.01620742089417,1.01541094500198,1.01873683751211,1.0200097293377,1.01997563802771,1.02186328878015,1.02256108303617,1.02342958874358,1.02620911368855,1.02780902387968,1.02876796380274,1.02962747882879,1.02999978110744,1.02992040414387,1.02817013411952,1.03099033553388,1.02817005923088
139,1.00415713583491,1.00986801779034,1.01079552272611,1.01079317427324,1.01074588829526,1.01073690595409,1.01166737491332,1.01186267534669,1.01269826421163,1.01232770996161,1.01390629042337,1.016274417931,1.01373867854128,1.01250495384898,1.01271670313521,1.01591753341319,1.01667552756791,1.01692372518663,1.01760067641308,1.01677105011562,1.02035144157839,1.02171130528049,1.02167488122176,1.02369115604103,1.0244191417102,1.02537097995686,1.02835183754082,1.03009786725623,1.03112811491257,1.03204103723123,1.032430755131,1.03235364333359,1.03041530100714,1.03335915049829,1.03041339140264,1.00403934873858,1.00965874112235,1.0105766371008,1.0105742879139,1.01052699165293,1.01051575641323,1.0114350871002,1.01162798830549,1.01244787824963,1.01208861436736,1.01364894916772,1.01600225849693,1.01348129474714,1.0122658995705,1.01247769835046,1.01561129377343,1.01636288881977,1.01660782782153,1.01727724629026,1.01645510519158,1.01997505305544,1.02131330957796,1.02127687092759,1.02326163849623,1.02398138823293,1.02491343438255,1.027845135799,1.02955491347134,1.03056694305705,1.03146602145289,1.03185091836494,1.03177309841437,1.02988582185627,1.03280121642469,1.02988391084957
140,1.00458121142496,1.01062147631709,1.01160321652772,1.01160090533682,1.01155366878682,1.01153827713161,1.01251885633405,1.01272056083452,1.01359807695905,1.01322877901757,1.01494006447228,1.01741674700916,1.01477264047796,1.01340590442678,1.01361750759482,1.01699538179046,1.01777319677655,1.0180314728047,1.01873166162983,1.01787899290978,1.02165489051302,1.02308281705543,1.02304648001473,1.02516052754022,1.02591212682497,1.0269282337819,1.03006319862192,1.03192237889223,1.03300990103951,1.03396493630136,1.03436817154308,1.03429365892386,1.03220834486069,1.03524692640219,1.03220646829718,1.00446903179242,1.01042212295551,1.01139469165685,1.01139237975959,1.01134513343,1.01132759109069,1.01229754110196,1.01249695457184,1.01335948009774,1.01300097306216,1.01469486195017,1.01715741479028,1.01452739751759,1.013178137736,1.01338978794726,1.01670363995768,1.01747534719685,1.01773051313746,1.01842351244599,1.01757798803837,1.0212962951212,1.02270362903746,1.02266727812095,1.02475129864826,1.02549504160406,1.02649229535818,1.02958041330488,1.0314050463389,1.03247520702924,1.03341704834811,1.0338156881504,1.03374050119173,1.03170385262823,1.03471531424646,1.03170197471962
141,1.00462006193685,1.01069083066206,1.01167410511344,1.01167145197617,1.01162410465474,1.01161311276596,1.01259889917188,1.01280072381557,1.01367979586037,1.01331632377483,1.01505034078665,1.0175467883061,1.014882764388,1.01349306691381,1.0137042537354,1.01709539582471,1.01787382492214,1.01813259305633,1.01883470932751,1.01797984490663,1.02177703230723,1.02321170403808,1.02317500770818,1.02529853290156,1.02605392319108,1.02707374296079,1.0302222080516,1.03209081218864,1.03318221335876,1.03414062352714,1.03454512977557,1.03447086330427,1.03237264658886,1.03541483159186,1.03237049100247,1.00450678559608,1.0104895247531,1.01146353544195,1.01146088151938,1.01141352430012,1.01140036145119,1.01237541312764,1.0125749236739,1.01343885439756,1.01308628389505,1.01480273564024,1.01728491660871,1.0146351183752,1.01326306659087,1.01347430081565,1.01680079426042,1.01757305430328,1.01782868119994,1.01852353617284,1.01767588732742,1.02141491961973,1.02282879613519,1.02279208565958,1.02488528841872,1.0256327451005,1.02663352587756,1.02973468254802,1.03156839904737,1.03264226723227,1.03358735330696,1.03398721881837,1.03391227142484,1.03186319940004,1.03487799467421,1.03186104231642
142,1.0043711327771,1.01024889609851,1.0112065843389,1.01120352664631,1.01115602303224,1.01114892107269,1.01211193264418,1.01231103969509,1.01317310730075,1.01280599594105,1.01448044255987,1.01692949464195,1.01431257123866,1.01298239462681,1.01319321780874,1.01644719437401,1.01721427072652,1.01746745359263,1.01815758783771,1.01731427161132,1.02097939464922,1.02236849098398,1.02233133483967,1.02438998196936,1.02512957589706,1.02610652675407,1.02915249012182,1.03094935192553,1.03200362636648,1.03293502890576,1.03333023656551,1.03325512808184,1.03124443484698,1.03422330659031,1.03124194676375,1.00426604173225,1.0100621578415,1.01101126462752,1.01100820613733,1.01096069330896,1.0109515807153,1.01190464765581,1.01210161158326,1.01294965651381,1.01259263684878,1.01425080478409,1.01668663617157,1.0140828954712,1.01276907219096,1.01297993930611,1.01617391820923,1.01693527910281,1.01718555165959,1.01786895872146,1.01703232712141,1.02064350403124,1.02201331359288,1.02197614417274,1.02400666810897,1.02473890822954,1.02569819543931,1.0287002816674,1.03046478691498,1.03150280006172,1.03242184563871,1.03281274957166,1.03273700967229,1.03077189219943,1.03372536135239,1.03076940259075
143,1.00409703753192,1.00976231483806,1.01067786324064,1.01067436559493,1.01062669104363,1.0106275712649,1.01155484720422,1.01174940500125,1.01258260441829,1.01221346779713,1.01379624144335,1.01617158193736,1.01362803853076,1.01238949862006,1.01259993436361,1.01576443060709,1.01651592710744,1.01676141437035,1.01743474652402,1.0166077629543,1.02016623398059,1.02151654114061,1.02147888708734,1.02348296695429,1.02420668987391,1.02515117592932,1.0281128022073,1.02984650127945,1.03086982448274,1.03177813854759,1.03216556598784,1.0320889584896,1.03016718041852,1.03310575343303,1.0301643308543,1.00399607000078,1.00958292648272,1.01049023914672,1.01048674066139,1.01043905722341,1.0104380089322,1.01135574045787,1.01154824231183,1.01236798947915,1.01200852762702,1.01357566869444,1.01593831412141,1.01340742919011,1.01218459362708,1.01239507153741,1.01550192902454,1.01624794051788,1.01649063479259,1.01715751126727,1.01633694234724,1.01984360525325,1.02117539224434,1.02113772527704,1.02311479979257,1.02383146375254,1.02475898517065,1.02767847906422,1.02938110661464,1.03038881486452,1.03128526344491,1.03166855855621,1.03159134443198,1.02971333485319,1.03262752196411,1.0297104836785
144,1.00452754030046,1.01052756346623,1.01150144230242,1.01149756539555,1.01144980213018,1.01144097432051,1.01241705489094,1.01261810187011,1.01349468835553,1.01312288372183,1.01483518206394,1.01731775675734,1.01466696038416,1.01329834768292,1.01350815079751,1.01685793026047,1.01762963689106,1.01788560787351,1.0185840837431,1.017731809363,1.0214863408095,1.02290479734755,1.02286678840803,1.0249681793692,1.02571786147428,1.02672235398415,1.02983513401101,1.03168126424495,1.03276018492208,1.03370998992635,1.03411064647966,1.03403751694741,1.03196235282909,1.03498179683958,1.03195919688744,1.00441121591916,1.01032084997918,1.01128522108917,1.01128134311969,1.01123356960105,1.01122251397625,1.01218757660375,1.01238624882085,1.01324729754922,1.01288667709212,1.01458094470864,1.01704887601603,1.01441268089644,1.01306218139249,1.01327203287998,1.01655541836498,1.01732079235286,1.0175735389517,1.0182645622003,1.0174196931599,1.02111450966453,1.02251161410515,1.02247359014169,1.02454384690866,1.02528538461469,1.02627032602483,1.02933453100253,1.03114484109623,1.03220575961041,1.03314188449751,1.03353777588408,1.03346394803418,1.03143923869322,1.03443055934846,1.03143608071698
145,1.00468395909478,1.0108052355443,1.01179901602802,1.01179543771096,1.01174778762074,1.01173387393922,1.01272669401571,1.01292896818426,1.01381302107077,1.01345301374696,1.01521797309288,1.01774275873947,1.01504996292308,1.01362874017558,1.01383882153044,1.01725984959419,1.01803652914673,1.01829490141899,1.01899822753037,1.01814141098822,1.02198110122893,1.02342739625699,1.02338972332835,1.02553087526644,1.02629066661494,1.0273208736967,1.03049619589133,1.03238667582476,1.03349017231069,1.03445676051806,1.03486365203121,1.03478892240321,1.03266102856764,1.03572099010021,1.03265811798181,1.00458337230505,1.01062647468667,1.01161202628863,1.01160844710213,1.01156078816796,1.01154494565882,1.01252823007206,1.01272844830352,1.01359904949047,1.01324872936899,1.01499809034095,1.01751020741573,1.01483004379505,1.01342449071104,1.01363461392801,1.01699823885988,1.01776943696851,1.01802501828559,1.01872189336408,1.01787148706382,1.02165953747915,1.02308736521673,1.02304967940412,1.02516390383358,1.02591664861546,1.02692994949054,1.03006325968915,1.03192275911039,1.03301068659822,1.03396544272343,1.03436821291452,1.03429287824351,1.03220862490388,1.03524426325512,1.03220571265633
146,1.0047963871149,1.01100261902704,1.01200761135436,1.01200663677085,1.01195986438615,1.01194941313195,1.01296307837761,1.01316885346229,1.01407013530863,1.0137064309748,1.01549711080879,1.01803465484155,1.01533044418214,1.01388490666672,1.01409796512906,1.01753165022879,1.01832356727605,1.01858833012187,1.01930044646833,1.01843703967512,1.02229710766998,1.02375730421957,1.02372241193887,1.02588102087981,1.02664542001679,1.02768931229583,1.03089414034974,1.03280535268075,1.03391624277102,1.03488845872576,1.03529779530333,1.03522445331026,1.03307387811808,1.03615785440129,1.03307309400819,1.00471105823672,1.01085096556553,1.01184897312972,1.01184799821085,1.01180121846125,1.01178913103484,1.01279470465247,1.01299873491402,1.01388859974308,1.01353311909526,1.01531056154901,1.01783735282608,1.01514386431685,1.01371162485611,1.01392471932032,1.01730970214101,1.01809696916103,1.01835936410487,1.01906600590797,1.01820803955356,1.02202428749051,1.02346881401779,1.02343391158155,1.02556967118476,1.02632808992872,1.02735763844552,1.03052681759352,1.03241174153243,1.03350941939406,1.03447159432181,1.03487743359216,1.03480357864965,1.03269003632095,1.03575337553217,1.03268925158025
147,1.00482861805165,1.01106032939417,1.01205547662109,1.01205402968274,1.01200710198418,1.01201090788014,1.01302846616988,1.01323682030945,1.01415592252389,1.01376670852866,1.01554732974588,1.0180779943966,1.01538043583842,1.01394466686955,1.01415716299183,1.01762501568261,1.01841907877682,1.01868516740921,1.01940145212613,1.01853350008486,1.02241531947204,1.02388519956835,1.02384980934,1.02602473575787,1.02679274613263,1.02784732495118,1.03107770513048,1.03300139533615,1.0341143881057,1.03509214345005,1.03550343516049,1.0354313868583,1.03327868434631,1.03640056176466,1.0332775148855,1.00475307792336,1.0109260709865,1.01191503089694,1.01191358359541,1.01186664935545,1.01186900840358,1.01287940124388,1.0130862105839,1.01399520475419,1.01361326931846,1.01538216531181,1.01790330569147,1.01521524427291,1.01379125419785,1.01400378210399,1.01742852732278,1.0182184728412,1.01848246476684,1.01919390214813,1.01833076717894,1.02217379438724,1.02362980243498,1.02359440309232,1.02574910259895,1.02651181805306,1.0275537003325,1.03075252294841,1.03265293961405,1.03375423396085,1.03472310009605,1.03513129566998,1.03505879365111,1.03293888214784,1.03604249914879,1.03293771200061
148,1.00426505641407,1.01006216226385,1.01100555949,1.01100062632097,1.01095248815006,1.01094552986559,1.01188817137461,1.0120824375532,1.01291699257259,1.01257170346366,1.01423227087612,1.01667602773116,1.01406342380618,1.01274613078507,1.0129548202576,1.01619148803024,1.01694619123263,1.01719406138651,1.01787622196982,1.01703928491811,1.02068110404165,1.02205539689746,1.02201623393206,1.02405352137443,1.02479089169759,1.02574761147592,1.02875604815508,1.03053432921683,1.03158585378978,1.03251191826963,1.03290517997595,1.03282598309869,1.03081718373205,1.03374646113874,1.03081316194755,1.00418034127758,1.00991163717047,1.0108481194509,1.01084318535112,1.01079503965369,1.01078646101708,1.01172108763618,1.01191362649048,1.012736880115,1.01239972470637,1.01404717582743,1.01648028157071,1.01387829795081,1.01257418125495,1.01278290579336,1.01597121370557,1.01672130986334,1.01696683430634,1.01764357375146,1.01681202317393,1.02041036593622,1.02176911423419,1.02172994001193,1.0237445608681,1.02447600622489,1.02541848634625,1.02839155818422,1.03014376354573,1.03118218590849,1.03209829277209,1.03248808640563,1.03240837912264,1.03043629928423,1.03334509107055,1.03043227571143
149,1.00452303332558,1.01051699630792,1.01148912747913,1.01148801520337,1.01144117318948,1.01143782937672,1.01242308982586,1.01262597424074,1.01350852571039,1.01313515311775,1.01484296771152,1.01731309367138,1.01467612560231,1.01331358142819,1.01352659966054,1.01682563256915,1.01760526267208,1.01786383017627,1.01856193187781,1.01771231858721,1.02143227089491,1.02284483519762,1.02280976543259,1.02490038184447,1.02564940323941,1.02664698916404,1.02974375336271,1.03157576714297,1.03264465511799,1.03358708212553,1.03398656582482,1.03391227067986,1.03186401055364,1.03488638296664,1.03186311285272,1.00444108289144,1.01037136585439,1.01133679901211,1.01133568640125,1.01128883730211,1.01128392522725,1.0122614257713,1.01246263764088,1.01333424488199,1.0129687502906,1.01466386239591,1.01712367068182,1.01449699084963,1.01314720749881,1.01336026032967,1.01661250685271,1.01738767769601,1.01764397437525,1.01833682607622,1.01749242996892,1.02117030473404,1.02256782513754,1.02253274557734,1.02460142532431,1.0253447092254,1.02632851926772,1.02939105830059,1.0311978327448,1.03225403508659,1.03318682218658,1.03358294858289,1.03350816104186,1.03149545520005,1.03449801747116,1.0314945568664
150,1.00379066850874,1.00922751731191,1.01010963031,1.01009594319206,1.0100448450158,1.01004866667898,1.01092043321008,1.01110797150924,1.0119173160335,1.01152378426182,1.01303649009216,1.01538687450824,1.01286308051695,1.01168900050305,1.01188771946979,1.01502301533412,1.01573358069252,1.01596349708949,1.01662435446411,1.01580128183091,1.0192922226524,1.02060210332897,1.02055356745116,1.02250998295047,1.02322244030549,1.02412438702394,1.02700175905644,1.02867897357362,1.02967481007884,1.03056574230151,1.03094567308269,1.03086767924305,1.02900579249806,1.0318887432336,1.02899460496663,1.0037263420461,1.00911324449858,1.00999011742087,1.00997642857486,1.00992532433284,1.00992791874508,1.01079360872823,1.01097983885675,1.01178062654133,1.01139324278276,1.0128959978678,1.01523830620495,1.0127225642496,1.01155848007498,1.01175722442987,1.01485581221328,1.01556288279707,1.01579102047242,1.0164477705346,1.015628777617,1.01908673483754,1.02038482328541,1.02033627688597,1.02227549945639,1.02298346492619,1.02387460614566,1.02672515311414,1.02838258600463,1.02936848165245,1.03025186113947,1.03062916119178,1.03055078095969,1.02871675479299,1.03158417840854,1.02870556391785
151,1.0041499630443,1.00986577208363,1.01079674830425,1.01078308611149,1.010732027785,1.01072644439731,1.01163818564616,1.0118306964854,1.01267262885315,1.0122816762892,1.01390183867062,1.01634010250851,1.01372858452465,1.01244678649065,1.01264537562781,1.0159356955086,1.01666311607182,1.016901604694,1.01758223644991,1.01673955181457,1.02039221156116,1.0217585027976,1.02171003884766,1.02374742363477,1.02448078494895,1.02543402172251,1.02843798140441,1.03020751219819,1.0312498177573,1.0321750671371,1.03256628468475,1.03249046098439,1.03050547437075,1.03346065955545,1.03049431647593,1.00408747674924,1.00975474971872,1.01068062690148,1.01066696302743,1.01061589881545,1.01060912038492,1.01151494876947,1.0117061860043,1.01253978779278,1.01215482526114,1.01376531191386,1.01619572235341,1.01359203444773,1.01231995587347,1.01251856962986,1.01577323735221,1.01649725700901,1.01673401475722,1.01741064962476,1.01657193511436,1.02019254245368,1.02154737194646,1.02149889778939,1.02351957184717,1.02424856423391,1.02519130222926,1.02816918888538,1.0299194933059,1.03095213691152,1.03187004506123,1.03225870526723,1.03218250626859,1.03022459778662,1.03316468869086,1.03021343664422
152,1.00402162217513,1.00963754010633,1.01055312215129,1.01053971353557,1.01048872858948,1.01048999156139,1.01139361776843,1.01158561771517,1.01242357356423,1.01202682029893,1.01361743589987,1.01603076083178,1.01344426137835,1.01219224741644,1.01239118528953,1.01559591697211,1.01631947129429,1.01655584745266,1.0172310156892,1.01639395240046,1.01997131945211,1.02131272329581,1.02126451148342,1.02326471427519,1.02399005730159,1.02491776309139,1.02786262803028,1.029593901767,1.03061583747508,1.03152507731869,1.03191038872322,1.03183345405315,1.02988743238267,1.03279285597713,1.02987647759319,1.0039619146028,1.00953146105846,1.01044217458009,1.01042876438766,1.01037777382517,1.01037789660371,1.01127587789557,1.011466662159,1.0122966661482,1.01190562920165,1.01348700508501,1.0158928305945,1.01331380828744,1.01207107586788,1.0122700373151,1.01544069293489,1.01616100034036,1.0163957239469,1.01706707608178,1.01623380333982,1.01978054364314,1.02111099680186,1.02106277528598,1.02304701199313,1.02376818245314,1.02468585524535,1.02760580891219,1.02931871413077,1.03033141873273,1.03123364460036,1.03161651260502,1.03153921922442,1.02961906425651,1.0325100624194,1.02960810641915
153,1.00402546247739,1.00965064474224,1.01056005360535,1.01053985079526,1.01048660067588,1.01048857129825,1.01137138255273,1.0115610511987,1.01239854939989,1.01198254949166,1.01356621333668,1.01599531126941,1.01338964180887,1.0121406917243,1.01233172878989,1.01565521979843,1.01635996282875,1.01659028818331,1.01726714996863,1.01642276851744,1.02007786402651,1.02143392296767,1.02137848494064,1.02340817543499,1.02413753222885,1.02508180346784,1.02806950715751,1.02983186123137,1.03087121804023,1.03179498591581,1.03218413094091,1.03210701761398,1.03012190131482,1.0330559155952,1.03010539435451,1.00393697309534,1.00949343179937,1.01039562204285,1.01037541579669,1.01032215698655,1.01032243679247,1.01119687534606,1.01138474126127,1.0122104502745,1.01180292168945,1.01337288577952,1.01579086832567,1.01319628058579,1.01196109161749,1.01215216223494,1.01542518511433,1.01612511020035,1.01635298423879,1.0170241890353,1.01618542539402,1.01979515235854,1.0211349857821,1.02107953127683,1.02308556763889,1.0238087403226,1.02473814846413,1.02768894485008,1.02942408509203,1.03044976627079,1.03136314363996,1.03174866848134,1.0316710234028,1.02972423081893,1.03263687400141,1.02970771721254
154,1.00457971520603,1.01063015781888,1.01160404557251,1.01158950110598,1.01153818557123,1.01153174756847,1.01248537348436,1.01268367423628,1.01356552822289,1.0131684195184,1.01490145373757,1.01743480480061,1.01472792443836,1.01333242790275,1.013529804611,1.0170541968648,1.01779878175848,1.01804647655422,1.01875043855572,1.01788386577513,1.02176687205346,1.02321099683999,1.02316165214624,1.02531207283554,1.02607209009595,1.02709956952511,1.03028137668822,1.03218217979324,1.03328998759504,1.03426241031336,1.03466879431585,1.03459403076098,1.03244047067543,1.03549683633668,1.03242860516398,1.00449662465965,1.01048249804493,1.0114495877052,1.01143504085954,1.01138371746249,1.01137568682069,1.01232143136389,1.01251803367895,1.01338877886549,1.01299966333665,1.01471981022711,1.01724270082335,1.01454624988729,1.01316369864226,1.01336110784704,1.0168381178989,1.01757816934206,1.01782355708409,1.01852219205769,1.01766091062272,1.02150128664298,1.02293016217172,1.02288080366323,1.02500899260132,1.02576319124753,1.02677671070317,1.02992383045281,1.03179905655655,1.03289401054009,1.03385666563884,1.03425964642166,1.03418438324689,1.03206684738515,1.03510312724424,1.03205497728819
155,1.00490082150615,1.01120119849701,1.01221691517305,1.0122019468801,1.01215051805486,1.01214020385361,1.01313119904934,1.01333526238937,1.01425578080494,1.01384697533351,1.01567105200779,1.01828023182892,1.01549743814413,1.01401041061268,1.01420715246187,1.01786891864262,1.01862858694362,1.01888417459651,1.01960738250171,1.01872133898225,1.02275011817158,1.02424534648445,1.02419559198241,1.02641987779323,1.0271973035341,1.0282734808849,1.0315716598829,1.03355592179387,1.03470428147626,1.03570624917742,1.03612201556287,1.03604999870697,1.03379222093965,1.03692427972565,1.03378001849625,1.00482158007787,1.01106035757826,1.01206958057903,1.0120546099493,1.01200317361212,1.01199133797943,1.01297480553648,1.01317724608947,1.01408715081198,1.01368598611741,1.01549776023628,1.01809695387682,1.01532411677189,1.01384944695131,1.01404621966031,1.01766280488218,1.01841814273009,1.01867152676079,1.01938964660784,1.01850865709059,1.02249676685022,1.02397744459254,1.02392767680783,1.02613075002498,1.02690261992216,1.02796548205113,1.03123056369645,1.03319042119177,1.03432651567368,1.03531916245888,1.03573168082664,1.03565918784155,1.03343578502636,1.03654867953446,1.03342357808576
156,1.0045706810845,1.01061298127302,1.01158818252698,1.01157485057531,1.01152393861814,1.01151577932614,1.0124710387535,1.01266942180069,1.01354917969293,1.01315624861899,1.01488578391297,1.01741242755577,1.01471285655887,1.01332156036363,1.01352035102004,1.01702226943199,1.01776861856225,1.01801659056305,1.01871838791779,1.01785497957487,1.02172587803861,1.02316653379602,1.02311847694712,1.02526262743189,1.02602138012663,1.02704567595231,1.03021847865756,1.03211223852831,1.03321705165472,1.03418638525578,1.03459207035779,1.03451716669591,1.03237575972096,1.03543275555337,1.03236488378634,1.00448141007809,1.01045433907524,1.01142223786125,1.0114089035514,1.01135798321278,1.01134811273794,1.012294905992,1.01249146454009,1.01335928864043,1.01297494474964,1.01469063525726,1.01720604058105,1.01451767466851,1.01314028564994,1.013339111472,1.01679011783901,1.01753159733465,1.01777709104898,1.01847316534691,1.01761544195636,1.02144053765771,1.02286480969812,1.022816738383,1.0249370027739,1.02568950430603,1.02669880117321,1.02983433546908,1.03170061489922,1.03279161785472,1.03375045677782,1.03415248550558,1.03407704502873,1.0319743444851,1.03500976270725,1.03196346400607
157,1.00421408678701,1.00998024554347,1.01091461753519,1.01090036106389,1.01084910998345,1.01084804827662,1.0117666078079,1.01196015330712,1.01281015498609,1.01241614154199,1.01405706858607,1.01651421945725,1.01388354377329,1.01258059050712,1.01277845979556,1.01610385691176,1.01683289231057,1.01707251032367,1.017757128636,1.0169099909238,1.02060134831071,1.02197999323862,1.02193090572499,1.02398654242775,1.02472474594937,1.02568871826311,1.02872058919318,1.0305133318858,1.03156605337463,1.03249832726402,1.03289137719705,1.03281591863747,1.03079683207428,1.03376569543285,1.03078519043764,1.00414011959489,1.00984882097687,1.01077715435317,1.01076289581016,1.01071163773707,1.01070916166247,1.01162071966134,1.01181275695115,1.01265289373029,1.01226597425506,1.01389544588343,1.01634329904761,1.01372189342521,1.01243044727948,1.01262834559973,1.01591154335048,1.01663655133843,1.01687411969622,1.01755400525387,1.01671156852816,1.02036498421066,1.02173006059895,1.02168096085119,1.02371681541269,1.02444984632255,1.02540139085768,1.02840239636297,1.0301723798593,1.0312136635665,1.03213724660725,1.03252726882177,1.03245136600359,1.03046433209337,1.03341532527676,1.03045268645584
158,1.0040674228827,1.00971944287683,1.0106219493111,1.01060793143144,1.01055674647728,1.01056487477529,1.01146098569127,1.01165111149145,1.01247822936101,1.01209067164428,1.01367654961099,1.01608782032137,1.01350308083385,1.01225543363741,1.0124536488028,1.01575197849732,1.01647300139179,1.01670842987972,1.01738279136546,1.01654605348536,1.02019247410718,1.02155470137769,1.02150585165144,1.02353854845784,1.02427014439526,1.02522082547293,1.02821756549597,1.02998213281977,1.03102156655303,1.03194493599708,1.03233520099899,1.03225918379669,1.03028402870735,1.03324387225103,1.03027257950653,1.00400194442247,1.0096031087754,1.01050027091793,1.01048625123471,1.0104350600972,1.01044193779926,1.01133185282991,1.0115206442638,1.01233903419744,1.01195775084785,1.01353348831065,1.01593652864,1.01335999506075,1.01212253419032,1.01232077511223,1.01558175648742,1.01629921598966,1.01653283092896,1.0172030047672,1.01637042643101,1.01998326997007,1.02133349013196,1.02128462962763,1.02329982082266,1.0240268400653,1.0249665228513,1.02793594968336,1.02968037606167,1.03070968814405,1.03162536718367,1.03201295312752,1.03193654272519,1.02998975499031,1.03293378927385,1.02997830230524
159,1.0050159061754,1.01138944767552,1.01240588482214,1.01240846285858,1.01236289320955,1.01236236253179,1.01340553804613,1.01361503895815,1.01453304704477,1.01417829445172,1.01602060590755,1.01858909017384,1.01585579530156,1.01436049884871,1.01457759252166,1.01809213513264,1.01890077991763,1.01917224647381,1.01989165445487,1.01902398403891,1.02298055468696,1.02447833226929,1.02444724164218,1.02665724302688,1.02743729305977,1.02851410085145,1.03180060479841,1.0337676162116,1.0349072367118,1.03590046721685,1.03631741221439,1.03624549657197,1.03403111666369,1.03717748603018,1.03403323233677,1.00496034661131,1.01129069168086,1.0123025734385,1.01230515161177,1.01225957728998,1.01225798120582,1.01329588225802,1.01350424544151,1.0144148082243,1.01406542129264,1.01589910507089,1.01846057942419,1.01573427476522,1.0142476456613,1.01446476320242,1.01794759893823,1.01875321321431,1.0190231363476,1.01973897475598,1.01887485215628,1.0228028837933,1.02429045491556,1.02425935836287,1.0264544768979,1.02723063022196,1.02829809749821,1.0315613815198,1.03351126934426,1.03464228381947,1.03562897364818,1.03604364053878,1.0359713909486,1.03378113577585,1.03691406599318,1.03378325172528
160,1.00486761229694,1.01113623418266,1.0121487246799,1.01214017057397,1.01209087737868,1.01208460194692,1.01309029017595,1.01329608487573,1.01421395730043,1.01382125694961,1.01563686252357,1.01821881334546,1.01546644057475,1.0139915798002,1.01419579287202,1.01774362400797,1.01851860600218,1.01877867049203,1.01949742296929,1.01862113095759,1.02257281469432,1.0240519080446,1.02400896587153,1.02620326719456,1.02697626856045,1.02803555398541,1.03128998369422,1.03324186183757,1.03437222130621,1.03536007963557,1.03577259390448,1.03569992099871,1.03348877583956,1.03660238914689,1.0334818057367,1.00481255195692,1.011038372683,1.01204635288543,1.01203779780043,1.01198849960006,1.01198116809941,1.01298162992334,1.01318629778549,1.01409679870515,1.0137094064968,1.01551646662968,1.01809147865304,1.01534602449129,1.01387974785524,1.01408398318583,1.01760040324976,1.01837237982768,1.01863091447539,1.01934613249711,1.01847335203887,1.0223967671863,1.02386574887978,1.02382279870361,1.02600235737533,1.02677149888381,1.02782152963674,1.03105295725872,1.03298787445924,1.03410970927648,1.03509108922287,1.03550134644467,1.0354283426017,1.03324108882308,1.03634138560451,1.03323411683963
161,1.00523627647545,1.01179073209984,1.01284074300982,1.01283297352861,1.01278397354482,1.01276671134716,1.01380471341032,1.01401233450649,1.01494069076969,1.01457756417431,1.01649949317632,1.01916600406353,1.01632960344132,1.01474859682096,1.01495356501257,1.01871465404795,1.0195001719252,1.01976526272664,1.02049378220073,1.01960852006967,1.02378427676026,1.02533537139714,1.02529331120339,1.02758988678275,1.02838597578667,1.02951560155329,1.03293314944105,1.03500379552972,1.03620055990862,1.03723386185511,1.03766192381792,1.03758849471765,1.03523045358878,1.03844221832856,1.03522413109096,1.00518877835181,1.0117062964127,1.01275240706892,1.01274463680504,1.01269563253032,1.01267745639704,1.01371093929403,1.01391758538052,1.01483956338395,1.01448103427845,1.01639558075513,1.01905609643991,1.01622567366693,1.01465208293632,1.01485707037822,1.0185910794957,1.0193739982137,1.01963776599281,1.02036322857756,1.01948100369213,1.02363237395325,1.02517474231214,1.02513267534843,1.02741652834642,1.02820928279067,1.02933092658196,1.03272862440735,1.03478463427492,1.03597404370225,1.037001754997,1.03742786905802,1.0373541538133,1.03501673150438,1.03821700330311,1.03501040750772
162,1.00623841189783,1.01356112356225,1.01474516973316,1.01474953460778,1.01470466920035,1.01467840679362,1.01587052172291,1.01610061640432,1.01714974425872,1.01678398753957,1.0189901440558,1.02185081188536,1.01882671185042,1.01696763787911,1.01718625236983,1.02117927534259,1.02205161886556,1.02235459693552,1.02314286045882,1.02220828204226,1.02669928301269,1.02838732638545,1.02835825038905,1.03083875397667,1.03168839886757,1.03293874217608,1.03665002782806,1.03892839862951,1.04021854214283,1.04132223157746,1.04177579313293,1.04171004691476,1.03909516349903,1.04250255719695,1.03909871807112,1.0061685024107,1.01343679049231,1.0146150693436,1.01461943477559,1.01457456360736,1.01454695051118,1.01573239102834,1.01596104330671,1.01700073137437,1.01664179613178,1.01883705782169,1.02168887126647,1.01867360103125,1.01682547214203,1.01704411720593,1.02099726262772,1.02186577085955,1.02216679561536,1.02295053975331,1.02202045380521,1.02647549295475,1.02815066686184,1.02812158415837,1.0305833224157,1.03142804200193,1.03266662339007,1.03634863121026,1.03860541244924,1.03988470337006,1.04098014332258,1.04143083096246,1.04136466356761,1.03878020129505,1.04217064898404,1.03878375693842
163,1.00606007827929,1.01325537258069,1.01440991766007,1.01440202998254,1.01435306390064,1.01433470877502,1.01547607305971,1.01570137070352,1.01674565740724,1.01633200494091,1.01847780780033,1.02132775851179,1.0183081887017,1.01650259199959,1.01670704564143,1.02079244582899,1.02162674825201,1.02191667396136,1.02270302109198,1.02176015670429,1.02627028050926,1.02794731293845,1.02790521512576,1.03038538352363,1.03122941940598,1.03247440595765,1.03617857513201,1.03845056292551,1.03973469671816,1.04083933217796,1.04129003528672,1.04122749596525,1.03862021320161,1.04204138213872,1.03861379572415,1.00603784170498,1.01321582821355,1.01436853907575,1.01436065107537,1.01431168299334,1.01429289849918,1.01543213889295,1.01565697786405,1.01669826393488,1.01628677728413,1.01842911400192,1.02127624963161,1.01825948678404,1.01645737193013,1.01666183467014,1.02073456209705,1.02156764327482,1.02185694736575,1.02264185792092,1.02170042094871,1.02619911517552,1.027872056388,1.02782995548781,1.03030415953524,1.03114662953704,1.03238787736332,1.03608274058924,1.03834786597767,1.03962854992455,1.0407305635963,1.04118035300565,1.04111768015805,1.03852006692241,1.04193585154597,1.03851364882333
164,1.00530589733279,1.01193871724871,1.01301072310791,1.01297675363952,1.0129190266016,1.01290847016369,1.01391196432579,1.01412099919187,1.01511533104148,1.01462555558942,1.01658961315796,1.01937357725834,1.0164066849784,1.01476845309178,1.0149429055013,1.01896781804439,1.01970227216487,1.01995481266442,1.0207148985784,1.01977641005035,1.02417689282798,1.02577255459815,1.02570266887378,1.02809251423405,1.02891000904498,1.03007461095036,1.03361701901891,1.03578627071543,1.03702553637021,1.0381015272797,1.03853754953136,1.03846953117555,1.0359548300012,1.0392322303896,1.03592715146151,1.0052786287276,1.01189024205123,1.01296000600961,1.0129260348382,1.01286830490635,1.01285722335883,1.01385811735549,1.01406659159327,1.01505725874391,1.01457012143679,1.01652993709051,1.01931046128923,1.01634699816064,1.01471302674221,1.01488748868281,1.01889687914278,1.0196298353806,1.01988161436012,1.02063994477764,1.01970319892673,1.02408969744696,1.02568035177542,1.02561045976078,1.02799300729202,1.02880858757159,1.02996861071821,1.03349963099149,1.03566048680331,1.03689553262966,1.03796831733891,1.03840322166495,1.03833503941615,1.03583216293301,1.0391029688947,1.03580448111054
165,1.00531139168011,1.01193646319946,1.01302425348029,1.01300324431283,1.01294983954204,1.01293040419708,1.01397212454675,1.01418432134798,1.01517118021525,1.01473100600623,1.01671706819393,1.01947816651549,1.01654062138098,1.01488779471806,1.01507731242061,1.01889511461104,1.01966263157904,1.01992530860498,1.02067892048322,1.01975763065059,1.0240578153134,1.02563769413242,1.02558157018669,1.02793324306739,1.02874477916209,1.02989343954935,1.0333845995564,1.03551574199568,1.03673560992874,1.03779225710826,1.0382241053668,1.03815522849553,1.0356952931654,1.03894147429075,1.03567817108898,1.00528702747325,1.01189315082755,1.01297893962497,1.01295792951612,1.0129045223534,1.01288461790139,1.01392401812624,1.01413571440936,1.01511930015093,1.01468148445786,1.01666375968162,1.01942178491012,1.01648730360706,1.01483828081684,1.01502780776756,1.01883172577362,1.01959790707484,1.01985990462028,1.02061194821151,1.01969221590013,1.02397989823843,1.0255553018167,1.02549917335583,1.02784432270637,1.02865414818288,1.0297987156931,1.03327969668362,1.03540333427964,1.03661943020582,1.03767321092356,1.03810406001842,1.03803503662616,1.03558567155904,1.03882595833881,1.03556854766653
166,1.00539975584769,1.01209460139345,1.01317009754389,1.01314791409596,1.01309412445428,1.01308560521057,1.01412423468585,1.01433525406124,1.01531706438411,1.01488341167826,1.01687929298184,1.01965205028255,1.01670228766233,1.01503891361424,1.01522703265461,1.01916595487821,1.01993064270478,1.02019251818376,1.0209469580067,1.02002390959199,1.02441824441018,1.02602619404616,1.02596884068358,1.02836305099014,1.02918135762147,1.03036173093833,1.03392157037517,1.03609660033631,1.037340308533,1.03841560720385,1.03885344601153,1.03878569824148,1.03628717018937,1.03960121115502,1.03626909871004,1.00536696310928,1.01203630327685,1.0131091019825,1.0130869171968,1.01303312431257,1.01302397371548,1.01405947701938,1.01426982194279,1.0152472219041,1.01481674744978,1.01680752726085,1.01957614491842,1.0166305094351,1.01497225959453,1.01516039099128,1.01908063775175,1.01984352589613,1.02010448590777,1.02085681298784,1.01993586274826,1.02431337473424,1.02591530152099,1.02585794195045,1.02824337314368,1.02905937633598,1.03023424323895,1.03378038435801,1.03594531382609,1.03718394565794,1.03825538670987,1.03869188077176,1.03862393586827,1.0361396370081,1.03944574974867,1.03612156295056
167,1.00496571189358,1.0113365106886,1.01235144345682,1.01231489761457,1.01225627982843,1.01225215266977,1.01319989123043,1.01340048647793,1.01434519978994,1.01386393733962,1.01571484107439,1.01841432014106,1.01553047687539,1.01400421056246,1.01417582920386,1.01814926261155,1.01885380333585,1.01909249682669,1.01982643890337,1.01891182474049,1.02321413455883,1.02476586407428,1.02469319895649,1.02702421514458,1.02782198163011,1.02895306281579,1.03240461855497,1.03450174056717,1.03570802787311,1.03675867883782,1.03718569703771,1.03711592502771,1.03471607024865,1.03797886213165,1.0346862833352,1.00493796570332,1.01128719378849,1.01229984869608,1.01226330094307,1.01220468016315,1.01220001955835,1.01314511536741,1.01334514119898,1.01428613287209,1.01380754680431,1.01565413721458,1.0183501190077,1.01546976201113,1.01394782769904,1.01411945575988,1.01807709857965,1.01878011644373,1.01901803583045,1.01975019413161,1.01883735053051,1.02312544083293,1.0246720787541,1.02459940691149,1.0269230028949,1.02771882354534,1.02884524802891,1.03228522520303,1.03437381003318,1.03557580681254,1.03662319775597,1.0370490791762,1.0369791406626,1.03459131199303,1.03784740404009,1.0345615214026
168,1.00538532749967,1.01208211941328,1.01314328321492,1.01310692830913,1.01304841190299,1.01304210506092,1.0140337501913,1.01424117083355,1.01523022397715,1.0147360227918,1.01668806822655,1.01946953100187,1.01650396664528,1.01487634001862,1.0150479915777,1.01922810126668,1.01995289194613,1.0202017996792,1.02095893733715,1.0200214619591,1.02447970719787,1.02608930307335,1.02601690029672,1.02843112227727,1.02924954087412,1.03043472743507,1.03401722290428,1.03620884409009,1.03746006713458,1.03854593767129,1.03898403181444,1.03891829288271,1.03639344611149,1.03973288139725,1.03636383242602,1.00538016120435,1.01207293494108,1.01313367351479,1.01309731826374,1.01303880130185,1.01303239490726,1.01402354683962,1.01423086115388,1.01521921931309,1.01472551833664,1.01667675923295,1.01945756965407,1.01649265560161,1.01486583701523,1.01503749035117,1.01921466112195,1.01993916766266,1.02018793095922,1.02094473572649,1.02000759078462,1.02446318656201,1.0260718335797,1.02599942956881,1.02841226877584,1.02923032442359,1.03041464362281,1.03399498140355,1.03618501162075,1.03743543504752,1.03852069805604,1.03895858033307,1.03889281039292,1.0363702048125,1.03970839155179,1.03634059046193
169,1.0055821902235,1.01243125556085,1.01352511228117,1.01348966632489,1.01343147051649,1.01341361400935,1.01442979302479,1.01463881623928,1.01563649195685,1.01516294672438,1.01719082585666,1.02003160404183,1.01700726149899,1.01530416566863,1.01547678707038,1.01972121155076,1.02045532748915,1.02070852840593,1.0214734835303,1.02052902130534,1.02507261070281,1.02671022242335,1.02663881423357,1.0290902333849,1.0299208312674,1.03112686564224,1.03476639087223,1.03700568042562,1.03828470608848,1.03938795452177,1.03983260019394,1.03976441771242,1.03716336557102,1.04051079607749,1.03713450292191,1.00560515834604,1.01247209165465,1.01356784045513,1.01353239599509,1.01347420264322,1.01345678954844,1.01447516315639,1.0146846597352,1.01568542953092,1.01520965571323,1.01724111266334,1.0200847921411,1.01705755739016,1.01535086816352,1.01552348162316,1.01978097227233,1.02051635268568,1.02077019638829,1.02153663312604,1.0205907001457,1.02514607160502,1.02678790348641,1.02671650070605,1.02917407007755,1.03000628261731,1.03121617433616,1.03486529656571,1.03711166161487,1.03839424303907,1.03950019346427,1.03994578137183,1.03987773714457,1.03726671933596,1.04061970640217,1.03723785956721
170,1.00568929999115,1.01262132050425,1.0137271956418,1.01369214381335,1.01363408868724,1.01361786036537,1.01464917505307,1.01486203661365,1.01588391053862,1.01538911203296,1.0174321800144,1.02028402127323,1.01724885212838,1.01553071488175,1.01570374834063,1.01999021596656,1.02073281688292,1.02099011715346,1.02176365718944,1.02081097995903,1.02539344928537,1.02704752343397,1.02697654972506,1.0294518822347,1.03028845847294,1.03151034042523,1.03518776305958,1.03745260898822,1.03874138729031,1.0398526735515,1.04029974515779,1.04023388398825,1.03760653983996,1.04098948648362,1.0375780046554,1.00570391036186,1.0126472982442,1.01375437761503,1.01371932672768,1.01366127316029,1.01364532696965,1.01467803824883,1.01489120103488,1.0159150438999,1.01541882732298,1.01746417245089,1.02031786034742,1.01728085033579,1.01556042603,1.01573345442517,1.020028233443,1.02077163897291,1.02102934826655,1.02180383113777,1.02085021796375,1.02544018331282,1.02709694245524,1.02702597216579,1.0295052175964,1.03034282132771,1.03156715714259,1.0352506856258,1.03752003329189,1.03881107413544,1.03992407964534,1.04037175081682,1.04030597747599,1.03767229218456,1.0410587732021,1.03764375881101
171,1.00513426503013,1.01163436971156,1.01267445167795,1.01263980594057,1.01258183653502,1.0125758217438,1.01355006412576,1.01375438797323,1.0147193808128,1.01423887463159,1.01614161043317,1.01887750290067,1.01595826480217,1.01438112306129,1.01455487683466,1.01855784317602,1.01927572825323,1.01952022878195,1.02026321724874,1.01934119600132,1.02364231236463,1.02519958689911,1.02512895955397,1.0274639377376,1.0282652872933,1.02939724829546,1.03285473187283,1.03495931849473,1.03616748646324,1.037219530969,1.03764689588433,1.0375781556036,1.03515906999433,1.03841859836743,1.03513083561679,1.00514368949868,1.01165112253754,1.01269197858184,1.01265733346099,1.01259936506089,1.01259353153692,1.01356867185457,1.01377318922722,1.01473944699462,1.01425803077151,1.01616223185851,1.0188993125447,1.01597888994309,1.01440027656026,1.01457402709625,1.01858235916428,1.01930076164121,1.01954552519616,1.02028911986912,1.01936649686178,1.02367244681587,1.02523145200725,1.02516082688344,1.02749832735059,1.02830033829652,1.02943388221282,1.03289530161047,1.03500279004273,1.03621241645798,1.03726556912572,1.0376933204703,1.0376246367382,1.03520146386554,1.03846327005444,1.03517323067419
172,1.00548312366392,1.01225455380664,1.01333705452096,1.01330224110203,1.01324424760156,1.01322900562316,1.01423613791721,1.01444490040899,1.0154394283464,1.01495648564433,1.01694517431303,1.01975180243338,1.01676188409329,1.01509841916214,1.0152718196055,1.0194601537812,1.02019392804744,1.02044660924299,1.02120892008917,1.02026758505065,1.0247443521392,1.02636276290585,1.02629200936731,1.02871599799196,1.02954052724222,1.03072840973002,1.03432482144179,1.03652908489041,1.03778869262108,1.03888040111701,1.03932099764256,1.03925480390009,1.03670439083016,1.04003329175602,1.0366760359768,1.00547505169734,1.01224020306117,1.01332203930399,1.01328722536852,1.01322923100761,1.0132138333225,1.01422019488068,1.01442879116751,1.01542223270162,1.01494007224059,1.01692750389401,1.01973311267349,1.0167442104859,1.01508200805246,1.01525541129992,1.01943915266894,1.02017248293458,1.02042493841582,1.02118672896726,1.02024591041692,1.0247185367249,1.0263354645478,1.02626470912494,1.0286865365757,1.02951049862405,1.03069702543559,1.03429006478561,1.03649184175205,1.03775019985279,1.03884095889095,1.03928122432415,1.0392149820947,1.03666807135308,1.03999502008659,1.03663971550479
173,1.00453010270499,1.01057930156229,1.01155911704573,1.01150435989278,1.0114396329499,1.01143008205076,1.01229144833574,1.01248230978857,1.01340277927721,1.01286437301325,1.01461067338973,1.0172823573697,1.01441704232772,1.0129852642153,1.01313587978386,1.01709706082119,1.01773426186441,1.01794808344794,1.01866658068298,1.0177521469079,1.02191724115847,1.02339379375729,1.02330169435385,1.02554164194651,1.02631812192381,1.0273689241602,1.03066036491239,1.03265822419512,1.03381496349333,1.03483311982086,1.03524503199501,1.0351743720446,1.0328494872989,1.03596520896392,1.03280480489135,1.00455170310986,1.01061768712292,1.01159927153779,1.01154451658822,1.01147979221778,1.01147065624121,1.01233407757717,1.01252538136715,1.01344874031657,1.01290825968551,1.01465791298855,1.01733231267341,1.014464290929,1.01302914573588,1.01317975486253,1.01715322422501,1.0177916110873,1.01800603494661,1.01872591761259,1.01781010956405,1.02198626640026,1.02346678077426,1.02337468798016,1.0256204081705,1.02639840048096,1.02745282856943,1.03075327785155,1.03275777769637,1.03391785424364,1.03493854572057,1.03535134226331,1.03528081177398,1.03294657842829,1.03606751782077,1.03290190027136
174,1.00480864860366,1.01107398842975,1.01207069203023,1.01201624151848,1.01195164022124,1.01194188240416,1.01282281848461,1.01301485663667,1.01394253984712,1.0134207950726,1.01523193614956,1.01795561497284,1.0150385622648,1.01354192013624,1.01369277851891,1.01784718613399,1.01849321736296,1.01871141280276,1.01943926416241,1.01851585379504,1.0228642446401,1.0244007406342,1.02430902843798,1.02663454091077,1.02742790864568,1.02854068202002,1.03197013221996,1.03406149948934,1.03527217217701,1.03632894427761,1.03675385405154,1.03668286712339,1.03425414457146,1.03747235264248,1.03420975075263,1.00483698408272,1.01112434941679,1.01212337866611,1.01206893102987,1.01200433309953,1.01199512060871,1.01287875798772,1.01307137781234,1.01400286062769,1.01347838645754,1.01529393248792,1.01802117938515,1.01510057039276,1.01359950475737,1.01375035468364,1.01792087070503,1.01856846052469,1.01878744755359,1.01951711992159,1.01859190314438,1.02295480460281,1.02449649870133,1.02440479513383,1.02673788148797,1.02753323551333,1.02865076351418,1.03209203299245,1.03419211344187,1.03540716416996,1.03646726241694,1.0368933325863,1.03682251575541,1.03438152419412,1.03760657583425,1.03433713591181
175,1.00591397499395,1.01301496135387,1.01414126632547,1.01411249538964,1.01405655362475,1.01404407971799,1.01511379326588,1.01533108645744,1.01636837687971,1.01589379277891,1.01799612998349,1.02087656287446,1.0178160261463,1.01604204921951,1.01622228988193,1.02054049966222,1.02130958120017,1.02157712143225,1.02235984689924,1.02140327287162,1.02604350384608,1.02772843816154,1.02766416409741,1.03017761694078,1.03102757349995,1.03227522929503,1.03601512590779,1.03831973755761,1.03962686959296,1.04075229420657,1.04120570648255,1.04114193727384,1.03847241341723,1.04190823296162,1.03844900180161,1.00593855572733,1.01305867162495,1.01418700511062,1.01415823547427,1.01410229623571,1.01409029714877,1.01516236197571,1.01538016254499,1.01642077003797,1.01594379509378,1.01804996594474,1.02093350887666,1.01786987164273,1.01609204424112,1.01627227603234,1.02060447199911,1.02137490756352,1.0216431363046,1.02242744980903,1.02146929899188,1.02612214781505,1.02781160148762,1.02774733263145,1.03026737211209,1.03111905855485,1.03237084412087,1.03612101868212,1.03843320865699,1.03974414971119,1.04087246870021,1.04132689020204,1.04126326866809,1.03858306879797,1.04202483611346,1.03855965968123
176,1.00628330261501,1.01367177256962,1.01484902942034,1.01482021804456,1.01476429515973,1.01474318820124,1.01585711582548,1.01608000426267,1.01715408238214,1.01668111303528,1.01890177320712,1.0218792444915,1.01872179946977,1.01682918978163,1.01700922042466,1.02147746118935,1.02226393903589,1.0225403560348,1.02334370776283,1.02236662136924,1.02717492034543,1.02891761840575,1.02885335449843,1.03144831359224,1.03232014920121,1.03361819962124,1.03748492655995,1.03988353969892,1.04124000066441,1.04240138212519,1.04286577722694,1.04280412940232,1.04000630290264,1.043512275984,1.03998287665455,1.00630584075224,1.01371185775119,1.01489097788024,1.01486216769715,1.01480624712706,1.01478557652779,1.01590166367948,1.01612501838425,1.01720214476253,1.01672697650251,1.01895115494823,1.02193148060352,1.01877118994367,1.01687504657204,1.01705506909331,1.0215361326031,1.02232385424742,1.02260090368005,1.02340571414066,1.02242717931517,1.02724705254871,1.02899389714239,1.02892963800599,1.03153064035606,1.0324040641683,1.03370590242922,1.03758205956594,1.03998762556255,1.04134758100918,1.04251161803002,1.04297693927539,1.04291542686933,1.0401078059611,1.0436192373642,1.04008438200347
177,1.00624041807298,1.01358321492183,1.01476096429457,1.01474539479301,1.01469388334984,1.0146738742264,1.01581956536758,1.01604619681668,1.01711593205943,1.0166764001936,1.01888355171014,1.02180806846282,1.01871017223389,1.01683868593075,1.01703412871635,1.02128670133408,1.022107470722,1.02239449033747,1.02319183163872,1.02223168851247,1.02688811138979,1.0286014204041,1.02855119349997,1.0310894695785,1.03195162954279,1.03322077607525,1.03700672205494,1.03934535541298,1.04066694138657,1.04180008547231,1.04225832585014,1.04219543653956,1.03948196550624,1.04293613436995,1.03946930186803,1.00626689400603,1.0136303028876,1.01481023901606,1.01479467027208,1.01474316133355,1.0147236641215,1.01587188801896,1.01609906647267,1.01717237931447,1.01673026522029,1.01894154678625,1.02186941657046,1.01876817719001,1.01689254236394,1.01708797479511,1.02135562780346,1.0221778546254,1.02246561578498,1.02326466959941,1.0223028252999,1.026972854921,1.02869103631573,1.02864081379423,1.0311861923855,1.0320502176681,1.03332381639294,1.03712084494498,1.03946764971305,1.04079334315338,1.04192960882223,1.04238893739823,1.04232620726482,1.03960122463482,1.04306180834747,1.03958856245327
178,1.00595119217462,1.01308165015244,1.01423344959918,1.01420415424994,1.0141480418325,1.01412173573451,1.01520172183496,1.01541900823685,1.016457427822,1.01599757663185,1.0181464297034,1.02106683125168,1.0179660898825,1.0161452524642,1.01632486136922,1.0206073915516,1.02137433388952,1.02164107003437,1.0224231371895,1.02146679623073,1.0261072191145,1.02778852166713,1.02772369185042,1.03022901144123,1.03107967462315,1.03231760816467,1.03604219700429,1.0383422327961,1.03965139053521,1.04077462606036,1.04122687661908,1.04116015543884,1.0384831252091,1.04189291679126,1.03845928490021,1.00597875936519,1.01313067194641,1.01428474521601,1.01425545135051,1.01419934177472,1.01417356873357,1.01525619116297,1.01547404662489,1.01651618647309,1.01605365264125,1.01820680204948,1.02113068890477,1.01802647293384,1.01620132032732,1.01638091931947,1.02067914107476,1.02144760224297,1.02171511067661,1.02249895901982,1.02154084951834,1.02619542594077,1.02788179814938,1.02781697422402,1.03032968276391,1.03118228612398,1.0324248530951,1.03616097203882,1.03846950852112,1.03978293834686,1.04090942060003,1.04136280329399,1.04129624814072,1.03860724431092,1.04202371063083,1.03858340685616
179,1.00590506948288,1.01299958777861,1.01413798818225,1.0141087411821,1.01405264051962,1.0140332781141,1.0151069866,1.01532468963556,1.0163656727835,1.01589137907316,1.01800913372279,1.02090380671429,1.01782879502417,1.0160391251719,1.01621881233177,1.02049785072145,1.02126609745495,1.02153345064855,1.02231685113272,1.02135920075852,1.02597430684569,1.02764972573342,1.02758494141186,1.03008389710125,1.03093186754361,1.0321673221442,1.03588279349725,1.03817312830366,1.03947314176781,1.04059251160656,1.04104330860705,1.04097906951041,1.03832200372414,1.04173840314236,1.03829820130923,1.00595666728465,1.01309134087347,1.01423399748297,1.01420475325547,1.01414865791077,1.01413029252951,1.01520893516381,1.01542770300763,1.01647564743184,1.01599633573095,1.0181221340975,1.02102333236355,1.01794181543762,1.01614406657437,1.01632373517143,1.02063214044196,1.02140322909424,1.02167202734558,1.02245876068531,1.02149780112063,1.02613939777986,1.02782430471546,1.02775953141317,1.03027231543314,1.03112391698309,1.03236804284173,1.03610509250879,1.03841133698982,1.03971934695956,1.04084479328871,1.04129770918975,1.04123378016949,1.03855430316212,1.04198319102509,1.03853050608072
180,1.00624578751452,1.01358339978468,1.01476739446899,1.014761906102,1.0147137563706,1.01468999372762,1.01586259114402,1.01609048283098,1.01714660963235,1.01675546385668,1.01898193478501,1.02189050960959,1.01881359338964,1.01692855055264,1.01713570737474,1.02124349740536,1.02208794878457,1.02238183494181,1.02317178616514,1.02222737178262,1.02680397084271,1.02850433167011,1.02846480046398,1.03097286655465,1.0318325077816,1.03308569684433,1.03682925599781,1.03913464767523,1.04043961270687,1.04155819493131,1.04201417720414,1.04194987248067,1.03928645822682,1.04272365211828,1.03928199487084,1.00627451016483,1.01363448387168,1.01482084973419,1.01481536165761,1.01476721446598,1.01474400697254,1.01591934945665,1.01614783428869,1.01720784169733,1.01681389263908,1.01904484110454,1.02195705301911,1.01887651011325,1.01698696939435,1.01719411431314,1.02131827761027,1.02216430781233,1.02245899767026,1.0232508067036,1.02230454618333,1.02689591399149,1.02860156184692,1.02856203438428,1.03107780860147,1.03193947322104,1.03319749440496,1.03695308080111,1.0392673408078,1.04057676360188,1.04169873387594,1.04215589684916,1.04209176499209,1.03941585651819,1.04286001073038,1.03941139372129
181,1.00611426652673,1.01335784495099,1.01451768920694,1.0145032229608,1.01445206826751,1.01443299556281,1.01556428856651,1.01578700374108,1.01682877634939,1.0164158134052,1.01860023635861,1.02150276728953,1.01842736006571,1.01657932827914,1.01677610927753,1.02096668248642,1.02178088386894,1.02206401355157,1.02284978824837,1.02190207496749,1.02650610995542,1.02819980609393,1.02815073461529,1.03065885611225,1.03151563182937,1.03276341810885,1.03650135151942,1.03880624323464,1.04011413314195,1.04123422088595,1.04168878083804,1.04162333277701,1.03895434748058,1.04238109957428,1.03894257819276,1.00615514579607,1.01343054537477,1.01459376414037,1.0145792989813,1.01452814812887,1.01450986534765,1.01564506676968,1.01586862610145,1.01691591999105,1.01649897146928,1.01868976767055,1.02159747299861,1.01851690658933,1.01666247297324,1.01685923787355,1.0210730971156,1.02188954754631,1.02217382162038,1.02296223941497,1.02201190045535,1.02663694100277,1.02833815859857,1.02828909373259,1.03080817967629,1.03166783392466,1.03292249442054,1.03667753654917,1.03899504275823,1.04030927288423,1.04143417953621,1.04189041919671,1.04182521725794,1.03913846114301,1.04257511567991,1.03912669394634
182,1.0070269948454,1.01496494743039,1.01622765351491,1.01623073967359,1.01618551557164,1.01616127409986,1.01743393840211,1.01767512675507,1.01879983056698,1.0184236769829,1.02084431445682,1.02388450802443,1.02068054591934,1.01860566729776,1.01882244977203,1.0232287955766,1.02413299521037,1.02445287869586,1.02528322022621,1.02430581179324,1.0292078226391,1.03103652493552,1.03100617464809,1.03369206112926,1.03459651698982,1.03597301510068,1.04000310736013,1.0425058006707,1.04390475713422,1.04509225827892,1.04557296725282,1.0455142683197,1.04262647352751,1.04627071002459,1.04262898266354,1.0070468017425,1.01500018798759,1.01626453665784,1.01626762270512,1.01622240024699,1.01619854292364,1.01747310708681,1.01771470640656,1.01884209956812,1.01846399999731,1.02088773436158,1.02393044500673,1.02072397279862,1.01864598310971,1.01886275700037,1.0232803901696,1.02418568167322,1.0245061211568,1.02533774900009,1.02435906190827,1.02927126734654,1.03110362009077,1.03107327178273,1.03376448054328,1.03467033575361,1.03605016701345,1.04008856357438,1.04259738086431,1.04399941616009,1.04518925761069,1.04567078213895,1.04561220234012,1.04271577629302,1.04636481595681,1.04271828521609
183,1.00639201683338,1.0138465391266,1.01503272618648,1.01502388892067,1.01497463468141,1.01495157413048,1.01612107561447,1.01634849231428,1.01740889056166,1.01701120401138,1.01925603122157,1.02219007347297,1.01908606637983,1.01718065339893,1.01738386000132,1.02167166609296,1.02251063792262,1.02280349540996,1.02359877176136,1.02264632449155,1.027368354746,1.0291116294566,1.02906856660235,1.03164467852738,1.03251518542117,1.03381749247543,1.03766961922394,1.04004547992179,1.04138575894315,1.04253304091288,1.04299800047096,1.04293632187162,1.04020669155606,1.04375129454429,1.04019950778898,1.00642031325471,1.01389686867058,1.01508539549356,1.01507655868771,1.0150273070077,1.01500479417214,1.0161770045572,1.01640500659223,1.0174692339037,1.01706878139656,1.01931802566232,1.02225565534423,1.01914807117036,1.01723822119599,1.01744141629443,1.02174533828877,1.02258586829639,1.02287951882663,1.02367662779474,1.02272235960543,1.02745893401994,1.02920741682443,1.02916435798508,1.0317480621932,1.03262056393206,1.03392762840948,1.03779160147174,1.04017619818915,1.04152086851084,1.04267148779631,1.04313761053304,1.04307610202237,1.0403341602085,1.04388561333114,1.04032697732532
184,1.00643613710815,1.01393106297074,1.01513377006675,1.0151184447533,1.0150670317655,1.01504069233695,1.01620459302101,1.01643310724163,1.01751472170081,1.01708135887102,1.01934011434562,1.02230606656301,1.01916693139236,1.01724383582409,1.01743947825078,1.02179108496622,1.02261952412722,1.022910339083,1.02371588610813,1.02274781672932,1.02750517456346,1.02925304513998,1.0292031031038,1.03179146305961,1.03266628471568,1.03396779852243,1.03783250828934,1.0402313333289,1.04158304547527,1.04273718419047,1.04320222215421,1.04314063234503,1.04034651286349,1.04383970270732,1.04033405367661,1.00644451170215,1.01394595869899,1.01514935819473,1.01513403311711,1.01508262091991,1.01505644367379,1.01622114635603,1.01644983383449,1.01753258145752,1.01709840040117,1.01935846318172,1.02232547680027,1.01918528334964,1.01726087463315,1.01745651378168,1.0218128896149,1.02264179028132,1.02293284004909,1.02373892936495,1.02277032127521,1.02753198358567,1.02928139574075,1.02923145508245,1.03182206217015,1.03269747423734,1.0340003963395,1.03786861248395,1.04027002269777,1.04162303433093,1.04277816070745,1.04324354300006,1.04318200353679,1.0403842421937,1.04387946204069,1.04037178345992
185,1.00694133773618,1.01482957070384,1.016086147837,1.01607095451481,1.01601962899732,1.01599380703985,1.01721564353879,1.01745232608086,1.01858720118293,1.01814646118061,1.02054922392399,1.02363261178459,1.02037630495822,1.01830889437239,1.01850446893596,1.02309167644501,1.02394393974286,1.02424682177748,1.02507998247972,1.02408460903155,1.029091931816,1.030926720097,1.03087698396752,1.03359093229106,1.03449738445795,1.03587972747605,1.03994163129702,1.04247768802938,1.04389681845321,1.04510128189102,1.04558330755903,1.04552497077578,1.04257243402879,1.04622100811204,1.04256009702541,1.00698521506328,1.01490763436436,1.01616785057808,1.01615265848015,1.01610133709567,1.01607636680261,1.01730241656421,1.01754000989604,1.01868084176205,1.01823579658707,1.02064542143265,1.02373438118187,1.02047251878649,1.01839821553237,1.01859377293423,1.02320595689349,1.02406064492913,1.02436476059556,1.02520077045997,1.02420256655326,1.02923245201069,1.03107532350567,1.03102559455704,1.03375132510919,1.03466087649266,1.03605059917712,1.04013088798764,1.04268050045134,1.04410644535843,1.04531608835069,1.04579991995558,1.04574184693815,1.04277020878637,1.04642942022374,1.04275787412981
186,1.00719592679619,1.01526598409896,1.01655388984472,1.01655646927729,1.0165110910825,1.01648736410735,1.01778367054653,1.01802913784219,1.0191829122066,1.01879140065822,1.0212642010581,1.02434870757938,1.02110024813766,1.01897278298484,1.01918889895327,1.02364630607021,1.02455931381216,1.02488392818527,1.0257264033425,1.02473650507365,1.02970019468807,1.03155106239659,1.03152019111055,1.03423813235782,1.03515291960161,1.03654624208584,1.04062448316365,1.04316562196479,1.04458386459806,1.04578507278917,1.04626979256783,1.04621279859662,1.04326746151399,1.04693001566353,1.04326955845984,1.00723695428812,1.01533898689056,1.0166302976266,1.01663287686656,1.01658750208762,1.01656457118983,1.01786481552257,1.01811113477329,1.01927048418062,1.01887493774848,1.02135415563028,1.02444387813474,1.02119021716937,1.01905630520902,1.01927240345591,1.02375319305349,1.02466846421553,1.02499423111123,1.02583937255024,1.02484682388805,1.02983163689853,1.03169006900533,1.03165920188821,1.03438817174426,1.03530585918185,1.03670608799309,1.04080153726115,1.04335536533541,1.04477998754827,1.04598604524115,1.04647245515323,1.04641570781851,1.04345248764989,1.04712499747685,1.04345458422797
187,1.00693644233869,1.01480423127319,1.01605761536995,1.01606029920119,1.0160149332027,1.01599192927207,1.01725444416231,1.01749468409491,1.01861401450883,1.01823263561773,1.02062537750434,1.02364399217544,1.02046137320459,1.01841422804458,1.01863058258991,1.02299391408284,1.02389265761938,1.02420997035404,1.0250352884396,1.02406253539589,1.02892001467447,1.03073267497706,1.03070188851369,1.03336516903629,1.0342650786272,1.03562498557305,1.03961838244736,1.04209807822311,1.0434881035099,1.04466914725284,1.04514742695934,1.04508825417605,1.04222000935042,1.04583461047465,1.04222219218072,1.00697145736334,1.01486652768151,1.0161228141137,1.01612549777385,1.01608013469062,1.0160578095127,1.01732368155561,1.01756464756855,1.01868872938459,1.01830391326142,1.02070212855856,1.02372519172763,1.0205381366071,1.01848549298279,1.01870183238298,1.02308511925217,1.02398579225911,1.02430408750246,1.025131678547,1.0241566661108,1.02903216621393,1.03085127904934,1.03082049613594,1.03349318431469,1.03439556680296,1.03576136621704,1.0397694418634,1.04225996186701,1.04365542860503,1.04484060848069,1.04532032957537,1.04526136738238,1.04237786854456,1.04600096103223,1.04238005104773
188,1.00708976682074,1.01507705529035,1.01635995027374,1.01636259096785,1.01631722436358,1.01628598530405,1.01757023371719,1.01781290128417,1.01894824622518,1.01857144877376,1.0210262799819,1.02409597519665,1.02086231906405,1.01875293542477,1.0189691687571,1.02336977875681,1.02427514131676,1.02459584905518,1.0254291253555,1.02444843468355,1.02936512989139,1.03119711610507,1.03116629863763,1.03385504451345,1.03476307853274,1.03613685279801,1.04016887698713,1.04268053329214,1.04408469159229,1.04527470055795,1.04575579622755,1.04569536121833,1.04278529867982,1.04642089717456,1.04278744594516,1.00711650228706,1.01512462473547,1.01640973669352,1.01641237725911,1.01636701288043,1.01633629267743,1.01762310561618,1.01786632801233,1.01900530367685,1.01862587849595,1.02108488898295,1.02415798096374,1.02092093748878,1.01880735545309,1.01902357722995,1.02343942655506,1.02434626335018,1.02466772177321,1.02550273472966,1.02452031775681,1.02945077627737,1.03128769104266,1.0312568762879,1.03395280805421,1.03486273118405,1.03624100608081,1.04028424256858,1.04280416636729,1.04421248107732,1.04540564963023,1.04588784642198,1.04582757248569,1.04290585890496,1.04654794397464,1.04290800592471
189,1.00701840526534,1.01495126578182,1.01621646749127,1.01621784062183,1.01617204484398,1.01614626757706,1.01741453522107,1.01765531257597,1.01878104300109,1.01839926853372,1.02081961316325,1.02386499421765,1.02065498769496,1.01857942608326,1.01879422105087,1.02320868362248,1.02410815028448,1.02442650692058,1.02525726748135,1.02427801970343,1.02918350574125,1.031010222719,1.03097805517492,1.03366227083278,1.03456881503056,1.03593882883122,1.03996289594,1.04246555795768,1.04386493685862,1.04505328760369,1.0455336018477,1.04547575759758,1.04257917770677,1.04621473946529,1.04258029549484,1.00706171986073,1.01502833146188,1.01629712505661,1.01629849807963,1.01625270594187,1.01622776889222,1.01750019161183,1.01774186772295,1.01887347925602,1.018487449681,1.02091456671068,1.02396545170848,1.02074995657418,1.01866759163855,1.0188823680073,1.02332151322685,1.02422336816543,1.02454294085066,1.02537651431642,1.02439447053302,1.02932224982807,1.03115694990495,1.0311247869481,1.03382064162818,1.03473024558595,1.03610754931651,1.04014977714263,1.04266583080734,1.04407194227627,1.04526541052766,1.04574750827319,1.0456899243631,1.04277447190941,1.04642053895107,1.04277558949258
190,1.00611477999192,1.01334375274093,1.01438496540998,1.0143865576259,1.01434075129261,1.01442717075284,1.01557276853973,1.01581014169953,1.01691247085524,1.0163832192119,1.01833454614047,1.02099387153516,1.01816962647089,1.01656396624049,1.01677943923627,1.0210063023344,1.02188206762121,1.02218812400561,1.02298998470082,1.02203949042623,1.02658375545928,1.02828725623469,1.02825523325626,1.03077073824317,1.03158946791453,1.03291617733893,1.03670998831266,1.03905752059066,1.04035906520038,1.04145396350129,1.0418922113721,1.04183672327134,1.03919519860792,1.04273904391619,1.03919649619192,1.00612187214324,1.01335636550307,1.01439816536916,1.01439975756462,1.0143539518282,1.01444050706136,1.01558678310691,1.015824302525,1.01692758879586,1.01639764779332,1.01835008508149,1.02101031275268,1.01818516793133,1.01657839225754,1.01679386219474,1.02102476240894,1.02190091677064,1.02220717128494,1.02300949027581,1.02205854047873,1.02660645042975,1.02831125579183,1.02827923356229,1.03079664044902,1.03161587059883,1.03294377038866,1.03674054801457,1.03909026772084,1.04039291266695,1.04148864795597,1.04192718782682,1.04187174209154,1.03922713281482,1.04277269228204,1.03922843035966
191,1.00509248496598,1.01152672852364,1.01250022662194,1.01250145860611,1.01245544441437,1.01246395572952,1.01346496072521,1.01368045397879,1.01464036500966,1.01414691826995,1.01575631425884,1.01813669256808,1.01559078960098,1.01432768457107,1.01454321889727,1.01841710338692,1.0192201581363,1.01948953042265,1.02020716068213,1.01934019984068,1.0234724006755,1.02501665197933,1.0249841477885,1.02726457750377,1.02805540248521,1.02918595963794,1.03258700925115,1.03466247629972,1.03584910077575,1.03686895399536,1.03728850874797,1.03722457101188,1.03483867870624,1.0380691146569,1.03483969585729,1.00512322696363,1.01158137482051,1.01255740044613,1.01255863243249,1.01251262085125,1.01252172315388,1.01352565553206,1.01374177902254,1.01470581413893,1.01420940392029,1.01582360103954,1.01820788009301,1.01565808733865,1.01439015925988,1.01460568047529,1.01849706905675,1.01930180370848,1.01957203147466,1.0202916400129,1.01942271300997,1.02357069153916,1.02512058800364,1.02508808723461,1.02737674799196,1.0281697304789,1.0293054504982,1.03271934164475,1.0348042750029,1.03599565820088,1.03701912943023,1.03743994532872,1.03737619129309,1.03497696597806,1.03821483309024,1.03497798312697
192,1.0052189067121,1.01175204303789,1.01286315943153,1.01286387137431,1.01281770042685,1.012725939373,1.01373563340731,1.01394999766536,1.01490381019085,1.01443582390264,1.01609809770526,1.01852349395875,1.01593236967528,1.0146159811888,1.01483084938912,1.01860349086908,1.01941864344432,1.01969437640142,1.02042798121996,1.01954464555785,1.02356674588827,1.02508118905265,1.02504813435565,1.02727461889823,1.02807919226839,1.02913545676403,1.03243076550097,1.03442020686413,1.03557447987138,1.03657763378069,1.03700009032132,1.03691722884785,1.03464263846738,1.03775997367125,1.03464323160673,1.00526237786001,1.0118293212941,1.01294399958959,1.01294471157611,1.01289854433057,1.01280762668892,1.01382145802479,1.01403671335503,1.01499635668059,1.0145241780486,1.01619323316093,1.01862413885511,1.01602752063586,1.01470431989165,1.01491916961586,1.01871659913966,1.01953412523295,1.01981106687193,1.02054746661226,1.01966135320818,1.02370579378558,1.02522822809281,1.02519517831262,1.02743331640807,1.02824093829562,1.02930452082653,1.03261801382678,1.03462086157052,1.03578187179654,1.03679014635599,1.03721438600873,1.03713178829331,1.03483831685067,1.03796618483401,1.03483891006424
193,1.00714209046948,1.01517063791695,1.01647326953704,1.01647532355447,1.01642976650639,1.0163137401032,1.01749311515784,1.01774227884593,1.01892110078644,1.01830471794477,1.02025595418714,1.02291175421949,1.02009157723464,1.01848562295821,1.01870123049181,1.0236354584375,1.02455045921672,1.02487633506978,1.02572296075601,1.02472847632918,1.02973824733977,1.03160803736418,1.03157661062412,1.03432640005094,1.03526479273855,1.03665571505495,1.04077169899409,1.0433335408317,1.04476064639217,1.04597569909125,1.04646620528701,1.04641481365976,1.04343311273067,1.04712709719235,1.04343478265071,1.00718718207624,1.01525087020168,1.01655724329535,1.01655929714451,1.01651374386561,1.01639860450475,1.01758232349857,1.01783242344049,1.01901737201681,1.01839658002068,1.02035493350562,1.02301651814179,1.02019057251991,1.01857746872187,1.01879305680457,1.02375290713964,1.02467039539939,1.02499753783236,1.02584709352503,1.02484969660196,1.02988266881061,1.03176076741548,1.03172934533797,1.03449124761276,1.03543282372241,1.03683133431907,1.04096622035506,1.04354200182021,1.04497611588016,1.04619649467801,1.04668885692113,1.04663773510421,1.04363639092749,1.04734130924899,1.04363806052683
194,1.00760322177572,1.01599133152218,1.01733557872916,1.01733735790225,1.0172917484759,1.01711258611645,1.01823249720907,1.01849213291756,1.01973996127117,1.01890731060975,1.02049434202616,1.0228495449617,1.02032986747697,1.01908781549527,1.01930297748716,1.02497109978631,1.02592137670358,1.0262652818519,1.02715433705952,1.02611739787757,1.03145735142351,1.0334354460078,1.03340378573175,1.03630728275568,1.03725497274639,1.03878644067888,1.04316568772841,1.04592698775681,1.0474497221243,1.04872176270796,1.04922479928792,1.04917684138698,1.04597105299488,1.04985671887044,1.04597249755783,1.00761958421364,1.01602045196294,1.01736606173012,1.01736784085037,1.0173222327929,1.01714339658688,1.01826489415526,1.01852487078134,1.01977492996742,1.01894068107557,1.0205303228804,1.02288764759236,1.02036585413849,1.01912118005086,1.01933633499432,1.02501372180159,1.02596490346906,1.02630926926747,1.02719939011047,1.02616139164182,1.03150976118733,1.03349087125713,1.03345921268303,1.03636710578546,1.03731595455503,1.03885017192995,1.04323627783923,1.04600263536035,1.04752791292466,1.04880188743439,1.04930559854537,1.04925773852575,1.04604481999869,1.04993445128369,1.04604626446149
195,1.00731273738736,1.01547379852667,1.01690549837286,1.0169079731382,1.01686257606227,1.01645567792977,1.01734854101088,1.01760741818937,1.0188484270391,1.01767679675657,1.01833022316047,1.01991343080453,1.01816574583928,1.01785826592566,1.01807449739731,1.02434271626767,1.02530343017457,1.02565215051109,1.02655084732989,1.0255047522254,1.03067595504118,1.03259929222425,1.03256834240225,1.03537191817307,1.03633855652397,1.0377434543302,1.04193310121742,1.04457659237251,1.04605848698452,1.04729262368088,1.04778670196431,1.04772604524957,1.0445819770306,1.04832611464013,1.04458398717692,1.00733147918984,1.01550704912347,1.01694097503325,1.01694344971277,1.01689805422349,1.01649166911137,1.01738710217811,1.01764655249372,1.01889130522263,1.01771688353414,1.01837449667578,1.01996112157277,1.01821002651609,1.01789834555615,1.01811456850748,1.02438958867199,1.02535170020925,1.02570110909878,1.02660144868305,1.02555371786194,1.0307330225995,1.03265945648333,1.03262850846935,1.03543651313971,1.036404704608,1.03781186403357,1.04200822683255,1.04465737850491,1.04614213941619,1.04737848460139,1.04787335918675,1.04781286334595,1.04465888604463,1.0484042370415,1.0446608960447
196,1.00760643393982,1.01599626762469,1.0174271095736,1.01742954617937,1.01738416013794,1.01691303408525,1.01771501740469,1.01797847352292,1.0192494967079,1.01788350596317,1.01810957711734,1.01933978833002,1.01794504586082,1.01806489847849,1.01828104283335,1.02531489099679,1.02627962241568,1.0266305056653,1.02753423207458,1.02648321768188,1.03203367790007,1.03408556877223,1.03405462450916,1.03706105017837,1.03805037100625,1.03962619096556,1.04415573390714,1.04702554811365,1.04860927922573,1.04993310690313,1.05045777840188,1.05040732748321,1.0470400260171,1.0509942977941,1.04704200163415,1.00757675763444,1.01594293153182,1.0173748758213,1.01737731255107,1.01733192417768,1.01686086722708,1.01766390107116,1.01792771090379,1.01920101346939,1.01783268961648,1.01806008320565,1.01929144392242,1.01789554394599,1.01801409117733,1.01823024631599,1.02522744328724,1.02619247699446,1.02654339122083,1.02744745455977,1.02639609073024,1.03192329041116,1.03396787555181,1.03393692776143,1.03693223625116,1.03792071623692,1.03948682938288,1.04399798297975,1.04685663300568,1.04843477291373,1.04975444757009,1.05027780541121,1.05022743060342,1.04686910757696,1.05080307648534,1.04687108351288
197,1.00769220001137,1.01614762154969,1.01758551716489,1.01758931903496,1.01754439540809,1.01707383301374,1.01788625387261,1.01815274127852,1.0194405917984,1.01805776254755,1.01828148461571,1.01950525283602,1.01811766376944,1.01824059102358,1.01845828960872,1.02553420719898,1.02650920478942,1.02686459387939,1.02777561747535,1.02671846760544,1.03229919305953,1.03436611679997,1.0343366262798,1.03736439024975,1.03835806296266,1.03995050613237,1.04451552218402,1.04740752184757,1.04900053920313,1.05033205246217,1.05085980282516,1.05081083796214,1.04742542909067,1.05141408012066,1.04742850960484,1.00744003029408,1.01569624741203,1.01713039691747,1.01713420048076,1.01708925672912,1.01661672153251,1.01742349544326,1.01768941127616,1.01897335044553,1.01758979801241,1.017802132483,1.01901700328127,1.01763823440794,1.01777271050399,1.01799050917742,1.02482872944046,1.02579919677172,1.02615167160635,1.02705726329985,1.02600544370425,1.03141906932859,1.0334310593198,1.03340154206629,1.03634699541291,1.03732904940251,1.03885676438288,1.04328839511749,1.04609234339664,1.04764112271813,1.04893943120831,1.04945624357376,1.04940705464192,1.04611669076934,1.04998629709103,1.0461197751093
198,1.00785654553925,1.01644036199579,1.01790142025196,1.01790494516793,1.017859943557,1.01737376581965,1.01818683809716,1.01845559113204,1.01975890283858,1.01834957624981,1.01855200260789,1.01975876041714,1.01838808750163,1.01853205607779,1.01874937090367,1.02597512508429,1.02695874939456,1.02731866653781,1.02824081830859,1.02717237719028,1.03284114409807,1.03493895287649,1.03490918692233,1.03798141032898,1.03898841619336,1.04060607897866,1.04523903831479,1.04817958611239,1.04979589992863,1.05114506679401,1.05167842703891,1.05163145117398,1.04818293758715,1.05222487384237,1.04818579271544,1.00746216870748,1.01573448993565,1.01718767702069,1.01719120439737,1.01714617117279,1.01665634155633,1.01745818147779,1.01772547503547,1.01901899032904,1.01761150731347,1.01779270909972,1.01898273844335,1.01762867159238,1.01779411939359,1.01801159179514,1.02487842500531,1.0258539448014,1.02620879674878,1.0271212654391,1.02606234901978,1.0314784718029,1.03349282668051,1.03346301899834,1.03641053728134,1.03739903884527,1.03891997198144,1.04335163407704,1.046163201051,1.0477150806342,1.04901607271145,1.0495335580053,1.04948632746263,1.04616760971928,1.05002091690012,1.04617047030413
199,1.00770054130738,1.01616279369836,1.01760493442006,1.01760838216784,1.01756334135142,1.01708380363432,1.01788598460053,1.01815259778127,1.01944203301943,1.0180411748216,1.01822392990143,1.01941500822958,1.01805992281492,1.01822362592585,1.01844091549794,1.02556595578729,1.02654155067986,1.02689742010723,1.02781037679122,1.02675100605643,1.03233912266463,1.03440852548164,1.03437866147255,1.03741035638465,1.03840638123198,1.03999902556053,1.04456887169254,1.04746278239079,1.04905576155659,1.05038749678249,1.05091497356976,1.05086688228593,1.04748183687705,1.05148573650974,1.0474846305998,1.00728055586803,1.01541048308518,1.01684597783416,1.01684942814055,1.01680435367161,1.01632104732269,1.01711299945655,1.01737850874897,1.01866044293675,1.01725912940284,1.01742247567971,1.01859837926887,1.0172583392931,1.01744172064489,1.0176591771956,1.02439415116702,1.02536218665901,1.02571307259562,1.02661697104192,1.02556648933186,1.03088717960544,1.03286868551096,1.03283877690233,1.03573906168901,1.03671656959042,1.03820617454784,1.04256383245674,1.0453244016998,1.04685095404133,1.04813317124602,1.0486444106499,1.0485964582197,1.04533963828854,1.04913931613023,1.04534243769056
200,1.00757521060871,1.01594002671115,1.01736518575661,1.01736834589289,1.01732319827783,1.01685117664082,1.01764534460569,1.01791002244921,1.0191873927855,1.0177965371231,1.01797074941349,1.01915593797721,1.01780655729928,1.01797872223532,1.01819572797402,1.02523897340698,1.02620765182019,1.02656014788311,1.0274659568301,1.02641344737972,1.03194007814046,1.03398734669567,1.0339571651948,1.03695687165599,1.0379458064209,1.03951620761775,1.04403484971281,1.04689192179873,1.04846639369095,1.04978496356012,1.05030865691966,1.05025801196547,1.04691789777797,1.05088211051934,1.04692045942673,1.00723501860245,1.01533015955586,1.01674998182035,1.01675314385568,1.01670796889848,1.01623261842435,1.01701829620752,1.0172820600292,1.0185532265093,1.01716210058673,1.01732093980812,1.01849413062426,1.01715664274441,1.01734439921391,1.01756154023024,1.02429102493526,1.02525378326117,1.02560224629035,1.02650095872144,1.02545540866296,1.03077264047189,1.03275116493828,1.03272094725336,1.03561801896178,1.03659278629442,1.03808256812402,1.04243589963147,1.04518852668553,1.04671099547866,1.04799080767571,1.04850178629531,1.04845162583256,1.04521633268295,1.04902840792638,1.04521889846604
201,1.00787549899128,1.01647438830143,1.01791295289903,1.01791627514154,1.01787120646522,1.01751592557549,1.01849383725453,1.01875948707277,1.02004319203754,1.0189239077238,1.01984368030689,1.02164287735198,1.019679871719,1.01910606732715,1.01932302383981,1.02583447437551,1.02680628200189,1.02716034591609,1.0280693704139,1.02701386655126,1.03257427127091,1.0346329785725,1.03460298930908,1.03761905306871,1.03861328660847,1.04019268943236,1.04473625069142,1.04761554240497,1.04920022936035,1.0505260590981,1.05105105003223,1.05100345954447,1.04762270688,1.05159087365168,1.04762539944297,1.00760629338746,1.01599141388647,1.017425964644,1.01742928846568,1.01738419820045,1.01702614205639,1.01799743873119,1.01826239369483,1.01954137561804,1.01842185950722,1.01933041543764,1.02112091007105,1.01916652432015,1.01860410880283,1.018821172194,1.02508493297952,1.02605231299382,1.02640322881867,1.02730694003999,1.02625664133332,1.03165690289956,1.03366314314788,1.03363312570525,1.03657095846924,1.03755472335927,1.03907245104665,1.04349032545721,1.04628977798781,1.04783473412883,1.04913095989225,1.04964623656301,1.04959935305934,1.04630226601456,1.05016046241478,1.04630496194786
202,1.00837469009135,1.0173599882298,1.01880307991174,1.01880976946939,1.01876586391516,1.01865860891842,1.02000798965387,1.0202751253248,1.02156185555853,1.02100406188156,1.0234145456008,1.02643232020728,1.02325298706847,1.02118946496591,1.02140989998787,1.02675250807182,1.02773576911139,1.02809402872171,1.02900493373651,1.02795046647558,1.03351194552839,1.03557659410683,1.03555019917192,1.03857120162385,1.03956606879009,1.04115310343025,1.04570781573158,1.04859202618437,1.05017913384765,1.05150528208886,1.05203134743735,1.05198222680431,1.04860567636382,1.05258171775079,1.04861109510132,1.00813913886104,1.01693713639,1.018377803808,1.01838449614909,1.01834057224739,1.0182310736135,1.01957591257222,1.0198427227991,1.02112715720557,1.02056788675105,1.02297118367924,1.02598352104995,1.02280955509518,1.02075336897036,1.02097389812607,1.02609428633545,1.02707434453183,1.02743011096442,1.0283371449915,1.02728645589834,1.03270849857374,1.0347277411929,1.03470132457025,1.03765456949191,1.03864099711693,1.04017389767566,1.04461968639946,1.04743550606198,1.04898863523577,1.05028951680597,1.05080733234718,1.05075906512651,1.04745287536027,1.05133278766126,1.04745830003682
203,1.00838780010733,1.01738352775107,1.01880968647787,1.01881620002176,1.01877223607602,1.01873770156074,1.02017377488316,1.02043894840993,1.02171337335198,1.02131192050768,1.02410456024592,1.0274383113042,1.02394302305775,1.02149707914076,1.02171724315717,1.0266943622587,1.02767090605443,1.02802587138063,1.02892952920182,1.02788215421771,1.03339930514898,1.03544771026426,1.03542112576285,1.03841884849332,1.03940934858016,1.04097909982986,1.04549597417934,1.04835159593235,1.04992460077124,1.05124123379635,1.05176420464832,1.05171542602066,1.04837979482599,1.05234427055323,1.04838507221754,1.00792421013751,1.0165527384074,1.01797140562376,1.01797792451493,1.01793392433116,1.01789527183448,1.01932017321219,1.01958404740221,1.02084966401863,1.02044904233264,1.02322268615376,1.02654171280514,1.02306100963756,1.02063435737937,1.02085470747105,1.02540251265715,1.02637085628069,1.0267202917783,1.02761410907415,1.02657639171307,1.03180650032694,1.03376060040059,1.03373397243328,1.03659082932257,1.03756182882853,1.03902092667698,1.04331076314211,1.04601645460476,1.04751432691095,1.04877465627189,1.04927909083585,1.04923080324723,1.04606399424754,1.04983915973863,1.04606928327356
204,1.00784188509074,1.01641136448727,1.01777781977289,1.01778480232795,1.01774094791134,1.01771400547083,1.01909691080315,1.01935473362345,1.02057988435596,1.02018482837814,1.02283904975513,1.02605811824371,1.02267754254944,1.02037068733282,1.0205916324436,1.02527155661064,1.02622490892988,1.02656780717,1.02744245046899,1.0264242676916,1.0316541825798,1.03360441641643,1.03357827423221,1.03643435869028,1.03738873365286,1.03886862661916,1.04316391866635,1.04586073651949,1.04735439253751,1.04861113540642,1.04911473134799,1.04906225566863,1.0459259765928,1.04975204635502,1.04593164129825,1.00735657480786,1.01554144710033,1.01689929423481,1.01690628280374,1.01686239046663,1.01683088277933,1.01820114417015,1.01845739078005,1.01967191327885,1.01927885517713,1.02191195645988,1.02511459442115,1.02175030263257,1.01946487915222,1.01968602053203,1.02392155085212,1.02486597429732,1.02520288936272,1.02606682650038,1.02505915863641,1.02999321391689,1.03184610591273,1.03181991910127,1.03453076083722,1.0354647444375,1.03683103176664,1.04089260728768,1.04343718038726,1.04485474238264,1.04605456570769,1.0465394219669,1.04648760232737,1.04351809298787,1.04714501895616,1.0435237707143
205,1.00702975022657,1.01496662408195,1.0162382282344,1.01624480799123,1.01620074921027,1.01618028412655,1.01747172451124,1.01771667188216,1.01885827405662,1.01847421427582,1.02090226603589,1.02393751205355,1.02074024622475,1.01865994200749,1.01888077744464,1.02318802323627,1.0240999946194,1.02442203649736,1.02524930895898,1.02427785408926,1.02912539958956,1.03093969616348,1.03091304788745,1.03357202675351,1.03447972458719,1.03582832088821,1.03981167850329,1.04228569056842,1.04367020858454,1.04484686324616,1.04532465297925,1.04526539120247,1.04240125055684,1.04601795842758,1.04240659853052,1.00664435712742,1.01427505249748,1.0155401643717,1.01554674863455,1.01550265954632,1.01547831919895,1.01675980665588,1.0170035646972,1.01813713295681,1.01775427787671,1.02016637568051,1.02318926034275,1.02000423893801,1.01794013682119,1.01816112835142,1.02211591102488,1.02302117608275,1.02333853877658,1.024157761054,1.02319420361875,1.02781388142489,1.02955334493946,1.02952666072252,1.0320740989214,1.03296661670897,1.03422760443599,1.03803182647662,1.04038866625988,1.04171465646654,1.04284755035752,1.04331093630817,1.04325264830592,1.0405211780747,1.04399240513924,1.04052653567255
206,1.00653311387877,1.01408362212996,1.01527004840279,1.01527612908606,1.01523185974595,1.01522871186975,1.01644746008897,1.01668218557025,1.01775795987047,1.0173819939582,1.01963156932374,1.02252207245667,1.01946909571102,1.01756737898852,1.01778786360959,1.02196403082181,1.02284862180536,1.02315699944268,1.02395377100394,1.02301222054816,1.02767605336962,1.02942394654924,1.02939672278174,1.03196364276138,1.03284047900581,1.03414038826151,1.03798466571227,1.04035286025225,1.04168996093212,1.04283132105346,1.04329716212143,1.0432355671465,1.04052048889258,1.04405982933876,1.0405254356055,1.00624680400464,1.01356889214543,1.01475234895076,1.01475843272242,1.01471414078482,1.01470815409428,1.01592126846205,1.01615558481857,1.01722847883251,1.01685081668821,1.01909194485731,1.02197608652597,1.01892938518578,1.01703629841596,1.01725689809998,1.02116320222104,1.02204401499468,1.0223493559839,1.0231415566779,1.02220446266782,1.02670253934726,1.02839647959591,1.02836922859141,1.030855684139,1.03172276234412,1.03295816644288,1.03667321274275,1.03895736590837,1.04025254687563,1.04136262448382,1.04181822573887,1.04175790985721,1.03913925778594,1.04257684077251,1.03914421104577
207,1.00811308511162,1.01689464425743,1.01828283724661,1.01828918509395,1.01824514199512,1.01821831146388,1.01962536879894,1.01988624506301,1.0211328507851,1.02073733004167,1.0234609547668,1.02673879751005,1.02329923171654,1.02092241162386,1.02114250300018,1.02599420011704,1.02695654921516,1.02730437628794,1.02819188392757,1.02716041833352,1.03255487334319,1.03456038066598,1.0345335942884,1.03747138929208,1.03844685257848,1.03997784044837,1.0444004528203,1.04718538693884,1.04872371030896,1.0500160626838,1.0505317560244,1.05048156000437,1.04723555140602,1.05115159699435,1.04724069755336,1.00789735560503,1.01650652076151,1.01789403990656,1.01790039016717,1.01785633023991,1.01782736819636,1.01923165421638,1.01949260835617,1.02073955933277,1.020340710522,1.02306089606697,1.02633637007373,1.02289910977324,1.02052586392482,1.02074604074962,1.02538882574138,1.02634933492599,1.0266952502408,1.02758049379157,1.02655120686021,1.03182445185781,1.03379094173189,1.03376413539299,1.03664372303115,1.03761314626106,1.03909638312132,1.0434256140303,1.04615031421875,1.04765864347328,1.04892866818564,1.04943710023115,1.04938831838109,1.04621236608206,1.05005750127896,1.04621751724017
208,1.00814354900069,1.01694929862069,1.01834135638802,1.01834725255211,1.01830306150854,1.01827927991986,1.01969084694604,1.01995176720853,1.02119966451978,1.02080956592458,1.02355477570311,1.02685180231488,1.02339284290378,1.02099415055043,1.02121370150954,1.0260673863027,1.02703092186091,1.02737957915824,1.02827005556306,1.02723525885699,1.03263729204349,1.03464527928655,1.03461801723192,1.03755865037587,1.0385363002063,1.04006652697468,1.0444920831983,1.04728333163933,1.04882295655748,1.05011694974271,1.05063305696568,1.05058294905885,1.04732040680944,1.05122805317327,1.04732518684684,1.00786704008096,1.0164528835482,1.01784059159095,1.01784649064352,1.01780227784446,1.01777550861694,1.01918004135277,1.0194401564411,1.02068260604579,1.02029313487938,1.02302769495782,1.02631651914636,1.02286567869348,1.02047781280894,1.02069747480122,1.02529927196762,1.02625832046677,1.0266036935527,1.02748877902057,1.0264592641208,1.03170391575299,1.03366035928203,1.03363307121189,1.03649698837561,1.0374646050034,1.03893427936182,1.04323699909424,1.04594662819283,1.04744544662001,1.04870890053399,1.04921494307526,1.04916588742014,1.04600179904325,1.04981841622049,1.04600658507859
209,1.00820595930973,1.0170596161165,1.01846246082649,1.0184691909185,1.01842528342025,1.01839771394182,1.0198182753986,1.02008079932935,1.02133737453633,1.02094394432771,1.02370141763922,1.02700580905654,1.02353992339181,1.02112939947293,1.02134989211492,1.0262206648537,1.02718735925547,1.02753720806161,1.02842851133501,1.02739359951746,1.03282268456079,1.03484037554097,1.03481400232433,1.03776826361628,1.03874823478709,1.04028969315808,1.04473821571944,1.04754371765919,1.04909248464234,1.05039207978015,1.05091018506617,1.05086045248376,1.04758793016584,1.05152192166646,1.04759338517573,1.00791354190905,1.01653479451692,1.01793298206303,1.01793971564302,1.01789578529039,1.01786512944988,1.01927826535421,1.01953993281468,1.02079071336823,1.02039797254107,1.02314400076251,1.02643956291395,1.02298241849075,1.02058352678733,1.02080413731118,1.02540813123304,1.02636998947276,1.02671634886234,1.02760184178187,1.02657262543841,1.03183323498429,1.03379571586114,1.03376931595154,1.03664137409487,1.03761044668665,1.03908714056501,1.04340393957105,1.04612362003851,1.04762958194357,1.04889720643394,1.0494047929371,1.04935606788208,1.04618152684159,1.05001073888983,1.04618698915495
210,1.00840465528681,1.01741384079782,1.01882797026904,1.01883414991066,1.01879007546609,1.01877344625181,1.02021669457047,1.02048379746545,1.02177150953212,1.02135758965062,1.0241601657505,1.02750313270311,1.02399847126653,1.02154238216742,1.02176214819337,1.02674205544621,1.02771925918721,1.02807472837915,1.02898032612579,1.02793074233001,1.03346144950777,1.03551560686813,1.03548867081527,1.03849681136405,1.03948965665744,1.04106614519871,1.04559929346409,1.04846383072491,1.05003596178362,1.05135500953055,1.05187924411804,1.05183252116237,1.04849545562492,1.05250382157789,1.04850046215254,1.00797727652135,1.01664760497135,1.01805483873996,1.01806102305828,1.01801691511343,1.0179962724845,1.01942903731606,1.01969492203163,1.02097438301986,1.02056132779631,1.02334663338723,1.02667623354514,1.02318481027446,1.0207462643369,1.020966201728,1.02555230640392,1.02652210525603,1.02687247694262,1.02776918723351,1.02672832219002,1.03200033123445,1.03396956050074,1.03394258410152,1.03682398691234,1.03779952417484,1.03927634939611,1.04360558352286,1.04633507929481,1.04783955605017,1.0491079167121,1.04961546263021,1.0495695049552,1.04638769395276,1.05023130829422,1.04639271052056
211,1.00864049629747,1.01783316670246,1.01928408650272,1.01929087625185,1.01924702590649,1.01921974219557,1.0206894975742,1.02095940555685,1.02226423971955,1.02185914109057,1.02473418904145,1.02813459623295,1.02457289017608,1.02204449992493,1.02226487069286,1.02733756926374,1.02832574207748,1.02868649448417,1.02960291103548,1.02854310041453,1.03417984260291,1.03627035055694,1.03624408269251,1.03930280039381,1.04031136770251,1.04191673492966,1.04652756414626,1.04944937990796,1.05105418282837,1.05239667966436,1.05292934835586,1.0528814855004,1.04946535621608,1.05350768825811,1.04947085417115,1.00806502145328,1.01680186339202,1.01824324228894,1.01825003895819,1.01820614374648,1.01817362715359,1.01962918374239,1.01989740447915,1.02119082116169,1.02078715946075,1.02363831391557,1.02702018630576,1.02347684223794,1.02097271275866,1.02119331483435,1.02573528478892,1.0267131870554,1.02706700978011,1.02797110411412,1.02692338941896,1.03220652485086,1.03418083547444,1.03415451443843,1.03703975682419,1.03802423527006,1.03949351515811,1.04382498614287,1.04656505600758,1.04807899268718,1.04935352340153,1.04986383572033,1.04981671343286,1.04659818399679,1.05040001058932,1.04660369695296
212,1.00864053029366,1.01783340355327,1.01928914750218,1.01929575357075,1.01925184221089,1.01922022925714,1.02068950358413,1.02095784877731,1.0222529180837,1.02186513527199,1.02475764108103,1.02817304551956,1.02459625454104,1.0220502961527,1.02227045208934,1.02733391227845,1.02832237438745,1.02868336299581,1.02960075376321,1.02853981679999,1.03416874246423,1.03625721280323,1.03623075027101,1.03928586339566,1.04029563399099,1.04189546999161,1.04649888066558,1.04941519980193,1.05101817122452,1.0523604667198,1.05289225104645,1.05284605028361,1.04942672348512,1.05345676097767,1.04943207299677,1.00801598166014,1.01671405371092,1.01815922974924,1.0181658431264,1.01812188298999,1.01808444524217,1.01953797715415,1.01980442052368,1.02108663938937,1.02070078891934,1.02356708059867,1.02696214013264,1.02340550620502,1.02088616080548,1.0211065677494,1.02559616533461,1.02657341038568,1.02692681528621,1.02783075258056,1.02678302335895,1.0320311744301,1.03399450265526,1.033967982109,1.03683636420358,1.0378201444282,1.0392736707238,1.04357662575897,1.04630029347515,1.04780718184953,1.04907775260224,1.04958596436055,1.04954070793797,1.04632377735434,1.05008801079589,1.04632914266439
213,1.00834568773898,1.01730819526905,1.0187249045387,1.01873181607538,1.01868798098134,1.01866669772826,1.02010558194406,1.02037067682602,1.021643700253,1.02124840423436,1.0240505186331,1.02739090890603,1.02388917065598,1.02143400048544,1.02165464038973,1.02657111895746,1.02754833891472,1.02790342988975,1.0288064698016,1.02776002391904,1.03323733133101,1.0352737758968,1.03524760766031,1.03822797820707,1.03921775120606,1.04077156354192,1.045258789899,1.04809324647473,1.04965565031788,1.050964358133,1.0514846374701,1.05143717535765,1.04811951528008,1.05208125502716,1.04812511589814,1.00780762168326,1.01634298661216,1.01775267249414,1.0177595906114,1.01771571361031,1.01768945915833,1.01911676022927,1.01938074842999,1.02064616165582,1.02024963116385,1.02303297115632,1.02635899049556,1.0228714626066,1.0204354088877,1.02065626463555,1.02506977755115,1.02603868622747,1.02638774127865,1.02728077167923,1.02624412339977,1.03139752640335,1.03332806733617,1.0333018497426,1.03612415104736,1.0370932275307,1.03852176817348,1.04275468245173,1.04542752584705,1.04690945245192,1.0481581860683,1.0486588275673,1.04861278790678,1.04546366871357,1.04920111679308,1.04546928350249
214,1.00801314412896,1.01671676601918,1.01809973437847,1.01810607593299,1.01806202242005,1.01803295426161,1.01943418431953,1.01969294033049,1.02092569075174,1.02054630682632,1.02327037626454,1.02654880289577,1.02310861934136,1.02073141508322,1.02095153903229,1.02572576364486,1.0266792094213,1.02702253255452,1.02789960728302,1.02687852888268,1.0322265519139,1.03421234819969,1.03418554491151,1.03709164636155,1.03806316797671,1.03956800557095,1.04393780415439,1.0466869723389,1.04820803462734,1.04948906009208,1.05000112008637,1.04995022695027,1.04673931986708,1.05062257706375,1.04674446241944,1.0075962606167,1.01596802664619,1.01734696697441,1.01735331320213,1.01730922707323,1.01727614923869,1.01866958068389,1.01892781706373,1.02015687130328,1.01977468453842,1.02248695026689,1.02575652178296,1.0223250693624,1.01995993266223,1.020180223018,1.02456039507276,1.025508413197,1.02584738627882,1.02671789302035,1.02570321756859,1.03080751602741,1.03271404007946,1.03268719784639,1.03547503167284,1.03643216945608,1.03784218821889,1.042021977314,1.04465034302479,1.04611130729089,1.04734760052718,1.04784505415884,1.04779589719331,1.0447148849443,1.04843771337691,1.04472003741859
215,1.00784103676134,1.01641613990003,1.01778457511279,1.01778479237998,1.01773868257198,1.01770748603737,1.01907324323569,1.01932729802588,1.02054257719712,1.02015095675268,1.02282965174182,1.0260903088887,1.02266477597302,1.02032956794584,1.02054265215857,1.02530501201467,1.02623561640862,1.02657046015321,1.02744203309897,1.02642133000026,1.03175220934041,1.03372097437786,1.03368766927465,1.03657691366901,1.03754091271297,1.03903310094276,1.04337354168702,1.04610458695769,1.04762071051385,1.04889561324989,1.04940370430014,1.0493520918388,1.04616021561623,1.05002560951948,1.04616039425776,1.00749586488435,1.01579576162982,1.01716074112063,1.01716095850507,1.01711482040375,1.01708002195785,1.01843894231598,1.01869250352133,1.01990431898956,1.01951068353211,1.02217960608723,1.02543295218432,1.02201462544166,1.01968940672827,1.01990262462765,1.02434156692578,1.02526775234875,1.02559895234561,1.02646519685328,1.02544968087639,1.03058551060203,1.03249088173127,1.03245753690658,1.03525235939528,1.03620512355215,1.03762151878426,1.04181068412373,1.04444482886371,1.04591277016032,1.04715180458967,1.04764816840273,1.04759831739651,1.04451542618547,1.04826061880763,1.04451560507505
216,1.00798074494663,1.01666540226262,1.01805032014859,1.01804986671855,1.0180035453595,1.01797301596405,1.01935697353903,1.01961303724047,1.02084295222145,1.02045407178519,1.0231899121677,1.02649958455685,1.02302476079155,1.02063191085377,1.02084415177862,1.02566331415879,1.02660108077626,1.02693990217498,1.02782224154728,1.02679027158466,1.03223867515403,1.03424635091395,1.03421235258648,1.03715764644958,1.03813738459102,1.03966255022259,1.04408916256253,1.04688351556828,1.04843168155042,1.04973173221435,1.05024827963762,1.05019733153522,1.04691986252988,1.0508309033611,1.04691949760194,1.00769302438396,1.01614802063659,1.01753009170334,1.01752963802782,1.01748329297697,1.01744957216585,1.01882769273878,1.01908333081194,1.02031026789689,1.0199197809165,1.02264771098652,1.02595149092443,1.02248247203623,1.02009771299739,1.0203100649825,1.02486124012233,1.02579545926664,1.02613124746693,1.02700930798778,1.02598149892684,1.03127223809595,1.03322874546817,1.03319471362481,1.03606390042901,1.03703483765732,1.03849876866898,1.04280376911474,1.04551976100081,1.04702898270244,1.0483000474797,1.04880711316139,1.04875788295985,1.0455719395054,1.0493918070891,1.04557157408056
217,1.00735594471839,1.01555296517309,1.01686502804035,1.0168651497711,1.01681896628743,1.01680396399669,1.01813336215467,1.01838469792869,1.01958210106542,1.01916680630865,1.02172741343463,1.02489182653751,1.02156231191329,1.01934548728137,1.01955866596037,1.02403451777351,1.02494659477015,1.02527201573364,1.02612202084024,1.02512261730009,1.03025399988867,1.03215378366666,1.03212032643642,1.03491009283802,1.03585116205145,1.03727629104725,1.04145890814082,1.04407908539645,1.04553820599381,1.04677160132438,1.04726506726531,1.04721339007572,1.04415249846535,1.04790916331136,1.04415259972427,1.00713837260595,1.01516085802869,1.01647261572463,1.01647273749128,1.01642653617512,1.0164092043313,1.01773598684008,1.01798747851863,1.01918573863518,1.01876662595217,1.02132459930282,1.02448732856628,1.02115943267211,1.01894537698148,1.01915863928479,1.02342343293099,1.02433399466816,1.02465756032801,1.0255056937787,1.02450807229953,1.02952246329153,1.03138475355982,1.03135127136423,1.03408519897744,1.03502098289124,1.03639987279266,1.04049318901181,1.04305642571103,1.0444872966568,1.04569972791952,1.04618639535804,1.04613650048987,1.04314276064339,1.04683469237389,1.04314286198164
218,1.00700837198724,1.01493584687334,1.01619497142091,1.01619369344411,1.01614701274214,1.01613197210169,1.0174043336503,1.01764624338601,1.01878507048134,1.01839050282288,1.02083500480769,1.02390871566181,1.02066906184616,1.0185678187827,1.01877953169015,1.02318825353638,1.0240741887699,1.02438706620455,1.02521123002748,1.02423638104157,1.02925746628231,1.03110924912529,1.03107427382472,1.03379415272229,1.03471289103613,1.03609839705878,1.04017368031642,1.04272092396164,1.04415161690071,1.0453625622249,1.04584791297027,1.04579099931234,1.0428086463926,1.04647026874518,1.04280761103909,1.00679297830753,1.01454808594758,1.01580444782185,1.01580316934327,1.01575647068895,1.01573876749915,1.01700591949905,1.01724732648942,1.01838272631375,1.01798790716825,1.02042552332792,1.02349403224711,1.0202595137703,1.01816529313568,1.01837708967333,1.0225895135667,1.02347254752566,1.0237829912974,1.02460366696468,1.02363221720502,1.02854043365227,1.0303554916849,1.03032049077668,1.03298589587713,1.03389826040189,1.03524019516121,1.03922880967134,1.04171928479414,1.04312176636974,1.04431169221718,1.04479013767512,1.04473468412422,1.04182320160129,1.04542672359599,1.0418221652504
219,1.00826443544498,1.01717144377711,1.01860087654387,1.01859929526233,1.01855262283991,1.01851179959312,1.0199302406365,1.02019045830911,1.02145007027981,1.02106256684137,1.0239015741848,1.02729941244797,1.02373597643192,1.02123909045465,1.02144989294325,1.02638269262772,1.02732648703308,1.0276689900029,1.02856243164961,1.02751853368618,1.03310360213379,1.03515624444551,1.03512108185734,1.03813109683753,1.03913272264711,1.04069028610307,1.04521328266028,1.04807409122603,1.0496589216582,1.05098842116213,1.05151521227714,1.05146529809505,1.04810113749258,1.05207109336654,1.0480998593767,1.00811974965328,1.01691036303667,1.01834081739853,1.01833923570545,1.01829255136651,1.01825015037288,1.01966796875156,1.01992858933364,1.0211907209976,1.02079907649161,1.02363863771686,1.02703726993073,1.02347299745229,1.02097564556453,1.0211865023679,1.02597482052246,1.02691841767016,1.0272599791994,1.0281531281626,1.02710946299656,1.03262052329118,1.03464981564213,1.03461463583753,1.037589881925,1.03858912743302,1.04011695075074,1.04458448296799,1.04741019488737,1.04897766726705,1.05029433415835,1.05081700456554,1.05076866947203,1.04744761435509,1.05138099678075,1.04744633543117
220,1.00834220542443,1.01730992514006,1.0187309445469,1.01872934500159,1.01868267238822,1.01865382518404,1.02007342225404,1.02033683519176,1.02161732521718,1.02119376069916,1.0240008031405,1.02737215456094,1.02383521226781,1.02137024184542,1.02158099577526,1.02660567273757,1.02755729394966,1.02790376605319,1.02880645659313,1.02775332888322,1.03331521771953,1.03536449124888,1.03532931619701,1.0383365364904,1.03933222888995,1.0408954627087,1.04541800493674,1.04828368040128,1.04986340574595,1.05118785645465,1.05171220635542,1.05166371785387,1.04829370997065,1.05226860315493,1.04829241713695,1.00798809154662,1.01667453317882,1.01809099131408,1.0180893907484,1.01804268877592,1.01801048208826,1.01942242526461,1.01968510936237,1.0209605997776,1.02053622440903,1.02333112658986,1.02669321839829,1.02316542729592,1.02071281912708,1.02092370875117,1.02561790092441,1.02656414189606,1.02690666085037,1.02780289783895,1.0267560775189,1.03210716511726,1.03408752971228,1.03405231116937,1.03695668719069,1.03793915477558,1.03942062295818,1.04377773773476,1.04653162874312,1.04805523014039,1.04933756052655,1.04984804249554,1.04980056296079,1.0465673612603,1.05041960164891,1.0465660662569
221,1.0078827916347,1.01649355232495,1.01786174787265,1.01785865249403,1.01781144166427,1.01778467594357,1.0191501919278,1.01940527357595,1.02063443168275,1.02022310737243,1.02291433548039,1.02619571943456,1.02274782468551,1.0203981539579,1.02060737032976,1.02543301305196,1.02635952026592,1.02669397136369,1.02757228625409,1.02654212161057,1.03189319405342,1.03386475374772,1.03382794469807,1.03672392970889,1.037692045164,1.03918158663291,1.04352786560926,1.04627086642839,1.04779009369509,1.04906741551732,1.04957545406943,1.04952296747347,1.04630258183486,1.05015040151538,1.0463000749649,1.00751413747485,1.01583192175359,1.01719542122039,1.01719232379825,1.01714508202063,1.0171148202028,1.01847241286307,1.01872675229489,1.01995081455155,1.01953853256229,1.02221720009973,1.02548901285577,1.02205057569069,1.01971369653927,1.01992305328735,1.02440420658123,1.02532514077703,1.02565548237726,1.02652711615858,1.02550347878403,1.03063514727483,1.03253499408951,1.03249813757953,1.03528710160209,1.03624146791048,1.03764591387341,1.04182004667579,1.04444884105823,1.0459108730939,1.04714536036348,1.04763930554578,1.04758794851576,1.04450157272371,1.04821492154055,1.04449906149303
222,1.00730255305669,1.0154800395714,1.01678146766206,1.01675789476533,1.01670380680474,1.01668136849984,1.01794161952452,1.01818303495766,1.0193671316952,1.0189112183255,1.02148224492348,1.02473027574389,1.021305307067,1.0190645309488,1.01925019808569,1.02404012582545,1.02487565370641,1.02517442283308,1.02601732733939,1.02500542071615,1.03026899207292,1.0321728414491,1.03211427400669,1.03492946421824,1.03587822009295,1.03729266657258,1.04149339304636,1.04412988277966,1.04560530270666,1.04686547904969,1.04736579604079,1.0473081751518,1.04419698368436,1.0479470089369,1.04417785788444,1.0070114650576,1.01495695483816,1.01625537607516,1.01623179096321,1.01617767498712,1.01615234339833,1.01740684703554,1.01764783767554,1.01882898355517,1.01837137440394,1.02093390033674,1.02417558795279,1.02075686741451,1.0185247681904,1.0187105336687,1.02322667359798,1.0240582947337,1.02435396236219,1.02519222617138,1.02418482482305,1.02928026805442,1.03112936272528,1.0310707359775,1.03380428467241,1.03474318150613,1.03609209452358,1.04016169193218,1.04271117381947,1.04414307481831,1.04537071302984,1.0458603409102,1.04580402362498,1.04279731964063,1.04644941680699,1.04277816814397
223,1.00742376106673,1.01569410113474,1.01701731977044,1.01699547077835,1.01694196838677,1.01689526162763,1.01814460979881,1.01837989483748,1.01952048655317,1.01912378544401,1.02170731001948,1.02496000932621,1.02153126674356,1.01927890925455,1.01946653686745,1.02436796404602,1.02522018529947,1.0255265224204,1.02638299353471,1.02535899895551,1.0306646263698,1.03258787507849,1.03253115204965,1.03537601949833,1.03632947681414,1.03776879382627,1.04201971351665,1.04468941307058,1.04618302569513,1.04745121280079,1.04795322426864,1.04790053116797,1.04475012660545,1.04854170069202,1.04473240495544,1.00718837332259,1.01527075227147,1.01659195267504,1.01657009453177,1.01651656974388,1.01646739034847,1.01771235213046,1.01794737861189,1.01908613588911,1.01868760694309,1.02126511565303,1.02451339759674,1.02108899613732,1.01884279707563,1.01903050494806,1.02371002750451,1.02455943905598,1.02486336542389,1.02571649013964,1.02469573352556,1.02986948320586,1.03174993673646,1.03169316761624,1.03447428759283,1.03542046574426,1.03680824708397,1.0409569949473,1.04355884965882,1.04501856440433,1.04626142287839,1.0467551228039,1.04670378416281,1.04363686222496,1.04735580285845,1.04361912165349
224,1.00749724418273,1.01580771261109,1.01711028952508,1.01710684075769,1.01705947793402,1.01704459896058,1.01835193493326,1.01859903837516,1.01977674155824,1.01936958144594,1.02191524679592,1.02507836836027,1.0217483982364,1.01954439804172,1.01975338122662,1.02448317633238,1.02538275228018,1.02570372937833,1.02655162732613,1.02555144260449,1.03078021982503,1.03270102906387,1.03266380645105,1.03548500402058,1.0364294756466,1.03787746574778,1.04210968754852,1.04477539651484,1.04626714288378,1.04752368644187,1.04802521930497,1.04796683857608,1.04483081139859,1.04860710293284,1.04482801615064,1.00732278532583,1.01549332162412,1.01679610443123,1.01679265458993,1.01674527712882,1.01672865512111,1.01803442368668,1.01828177692939,1.01946098154918,1.0190500986412,1.02159440068913,1.02475679221817,1.02142749973444,1.01922496994237,1.01943401855729,1.02399181618812,1.02489040512226,1.02521001071003,1.02605667973838,1.02505765059385,1.03019075360929,1.03208096925652,1.03204372426688,1.0348192705473,1.03575960066662,1.03716949528937,1.04132850095197,1.04394613882471,1.04541391001577,1.04665258461346,1.04714831042231,1.04709136744069,1.04401498483647,1.0477409562642,1.04401218739025
225,1.00763805814656,1.01605797039295,1.01741880992421,1.01741578161552,1.0173685730087,1.01733594646389,1.01868622014388,1.01894001935795,1.02016049484313,1.01974119606224,1.02238374483788,1.02562519727129,1.02221718154213,1.01991639874863,1.02012579363118,1.02476139142506,1.025673549991,1.02600067403208,1.02686186340322,1.02584877804948,1.03104289420455,1.0329583955171,1.03292162660128,1.03573242552667,1.0366886726915,1.03810983881966,1.04231521310097,1.04497266699959,1.04645224711075,1.04770015945647,1.04819956332299,1.04814357606806,1.04497697632901,1.04865669061363,1.04497452175911,1.00748037082653,1.01577390558337,1.0171341148887,1.01713108572488,1.01708386390183,1.01704947425426,1.01839740163847,1.01865119878107,1.01987154871885,1.01945011479628,1.02209006437028,1.02532972894095,1.02192345321951,1.01962536741652,1.01983482200786,1.02431980971187,1.02523064460701,1.02555632866501,1.02641590295211,1.0254043668651,1.03051455416303,1.03240306398094,1.03236627527406,1.03513690448998,1.03608919708723,1.03747729180351,1.04161848632262,1.04423337159196,1.04569171934518,1.04692379157578,1.04741802068571,1.04736331409935,1.04425126853267,1.04788943761213,1.04424881224422
226,1.00836703547763,1.01735544666854,1.01877435367482,1.01877132121081,1.0187241727944,1.01869010157588,1.0201047837044,1.02036615512404,1.0216364842886,1.02122633490034,1.02404761124255,1.0274352070226,1.02388131492,1.02140127400046,1.02161035468109,1.02670007599367,1.02764087673731,1.02798263870356,1.02887768533637,1.02783102931239,1.03346018035629,1.03552338624095,1.03548669992057,1.03851358809932,1.03951295069599,1.04108913727006,1.04564227142504,1.04853482330477,1.05013392407639,1.0514705055164,1.05199837548619,1.05194781278063,1.04853451092738,1.05251839666441,1.04853205813694,1.0082461620892,1.01713738341078,1.01855751342479,1.01855448030912,1.01850732185709,1.01847206255127,1.01988668716684,1.02014850207923,1.02142163236818,1.02100745608492,1.02382978350148,1.02721852733475,1.02366345181742,1.02118243260285,1.0213915580264,1.02635804930809,1.02729885811208,1.02763992983946,1.02853493500658,1.02748826990229,1.0330533754319,1.03509641042332,1.03505970896523,1.0380564778765,1.03905384724712,1.04060410037753,1.04510897490207,1.04797043446433,1.04955408051055,1.05087919387697,1.05140337594485,1.05135411620037,1.04797936318224,1.05193099797669,1.04797690908382
227,1.00746479994006,1.01574961474012,1.0170618049918,1.0170587667009,1.01701153853321,1.01699152957336,1.0183077682043,1.01855696097862,1.01974734275143,1.01933014388054,1.02188533000999,1.02505506311708,1.02171868096573,1.01950540760497,1.01971487653585,1.02437188867878,1.025274203104,1.0255963371353,1.0264459851602,1.02544437383378,1.03061600960653,1.03252404083973,1.03248724698717,1.03529230254546,1.03623462229099,1.03766993949193,1.04187573780934,1.04451537786106,1.04598522633472,1.04722405902648,1.04771978798773,1.0476658426848,1.04458770189548,1.0483900971186,1.04458523917391,1.00709489321174,1.01508610905641,1.01639279811976,1.01638975781322,1.01634249853469,1.0163190906862,1.01762674202452,1.01787500304624,1.01905905295464,1.01864192359876,1.02118297359514,1.02434182912534,1.02101620986418,1.01881730560052,1.01902691596225,1.02334023831289,1.02423641271216,1.02455425488191,1.02539655556433,1.02440213691399,1.02934920501777,1.03118358057765,1.03114673883628,1.03384178259029,1.03476945924142,1.03611773599132,1.04014628599166,1.04266183639588,1.04406906359338,1.04526069584499,1.04574085030724,1.04568759416892,1.04277057240762,1.04645103446746,1.04276810535564
228,1.00748949958741,1.01579480483249,1.0170806179634,1.01707621958431,1.01702853878381,1.01703159623089,1.01834069186239,1.01859186163067,1.01979805631979,1.01934354203679,1.02185682704926,1.02499621997262,1.02168949625463,1.0195173448693,1.01972522894122,1.02447602476707,1.02537489428137,1.02569598835878,1.02654635687072,1.0255429156036,1.0307714980913,1.03269801455202,1.03265978578982,1.03549800634801,1.03644552069707,1.03790521659659,1.04216426792613,1.04483319429058,1.04631415567462,1.04756665589759,1.04806517109442,1.04801541579833,1.04492097603525,1.04877870180054,1.04491741085529,1.00718351711283,1.01524566365527,1.01652642740534,1.01652202661497,1.01647431980144,1.0164742594926,1.01777550770613,1.01802575008955,1.01922569029577,1.01877204734007,1.02127298007062,1.0244028397103,1.0211055535673,1.01894594754995,1.01915394815199,1.02362514853708,1.02451880880656,1.02483622707346,1.02568037178621,1.02468302582598,1.02973274221871,1.03160054649711,1.03156227701947,1.03431298710784,1.03524885371146,1.03663951790036,1.04075805096935,1.04332847098976,1.04475977791467,1.04597487692938,1.0464610267412,1.04641215521267,1.04344803664605,1.04721351907926,1.04344446640283
229,1.00644685315328,1.01397717185732,1.01516487447291,1.01512045405883,1.01505934060201,1.01505565795305,1.01615784166641,1.01638295132073,1.01750538999174,1.01695415743659,1.01922034119804,1.02228440453934,1.01903264348534,1.01708543691697,1.01724724302287,1.02195953368888,1.02271634858325,1.02298570263401,1.02380873938261,1.02279912462142,1.02778283362286,1.02956578620805,1.02948499566446,1.03215608297549,1.03305572689144,1.03437373195028,1.03833967141491,1.04081318256797,1.04219905348995,1.04339181450778,1.04386286997138,1.04380812333598,1.04090124009513,1.04453244227291,1.04086514095987,1.00619936584047,1.01353245666119,1.01471634330875,1.01467190324878,1.0146107627619,1.01460441942977,1.01570033049312,1.01592473971571,1.01704248122277,1.01649157505369,1.01874834856955,1.0218052462541,1.01856056386113,1.01662291420204,1.01678479388941,1.0212708228049,1.02202361717826,1.02229003447643,1.02310835706375,1.02210332943692,1.0269463755467,1.02868321574472,1.02860235585242,1.03120480779912,1.03209564160865,1.03335920003997,1.03721509130561,1.03961150212467,1.04095854903462,1.04212210266393,1.04258349699427,1.04252976722396,1.03972635770404,1.0432882236126,1.03969021775532
230,1.00575905036606,1.0127494845754,1.01383194648389,1.01379236981705,1.01373281063313,1.01373477778668,1.01475307312187,1.01496507727698,1.01599121611564,1.01547663072525,1.01751051925737,1.02036897636102,1.01732494879399,1.01561336180753,1.01578110937742,1.02024011108748,1.02095947853112,1.02120739408961,1.0219695714874,1.02102454757203,1.02577051495119,1.02746564619875,1.02738989424275,1.02993151250584,1.0307920050687,1.03204132066314,1.03581331367658,1.0381358433748,1.03945646649999,1.04060368840765,1.04106217588033,1.04100393958713,1.0383126401424,1.0418618569851,1.03828043968833,1.00553447381016,1.01234591187924,1.01342364626541,1.01338405364352,1.01332447044935,1.01332373825044,1.01433490634081,1.01454592949296,1.01556555366749,1.01505310372286,1.01707631691529,1.01992650344992,1.01689066719848,1.01518989178318,1.01535770929296,1.01961861840582,1.020333683242,1.0205786217932,1.02133574633746,1.02039566257171,1.02501807885461,1.02667244074948,1.02659663023822,1.02907773583206,1.02992992924466,1.03113200691968,1.03480737231578,1.03706188390336,1.03834830059729,1.03946978497198,1.03991971899795,1.03986241251933,1.0372640436785,1.04075515229842,1.03723181065349
231,1.00699180902715,1.01494095045624,1.01620461235603,1.01616619321767,1.01610712842372,1.01608015864046,1.01725899499761,1.01749071284409,1.01864359853204,1.01814491741035,1.02060538593538,1.02380973795222,1.02042090918376,1.01828243287108,1.01845098006782,1.02333234481368,1.02411987285723,1.02440183564135,1.02524012366128,1.0242204407101,1.02949654499898,1.03137994183365,1.03130560666762,1.03411067271924,1.03504938584668,1.03645225625985,1.04062971780607,1.043267620267,1.04474365827481,1.04599787942595,1.04649140846733,1.04643534872076,1.04329201829092,1.04699195813086,1.04326083622161,1.00680285004232,1.01460140757336,1.01586110192278,1.01582266978529,1.01576358500763,1.01573423324732,1.01690698962652,1.01713786558519,1.01828516321439,1.01778840097974,1.02024003018908,1.02343754286364,1.02005548735195,1.01792596454741,1.01809457073764,1.02281045556367,1.0235944243891,1.02387388375564,1.02470799109574,1.02369239524913,1.02886723577146,1.03071724549065,1.03064286250844,1.03339843604057,1.0343304518312,1.03569466988903,1.0397933053152,1.04237574983779,1.04382392586142,1.04505718605544,1.04554374376222,1.04548859931061,1.04242191724713,1.04607611950998,1.04239070913583
232,1.00624496355886,1.0136127520368,1.01479817570194,1.01475948984574,1.0147002719128,1.01467615732366,1.01577340960376,1.01600061657074,1.01712411600612,1.01655312025658,1.01873079686834,1.02170407401244,1.01854587393777,1.01669062199304,1.01685918479058,1.02139909965865,1.02215160662593,1.02241587088561,1.02321386122754,1.0222339465586,1.02716714237185,1.02892591871456,1.02885117957055,1.03148164504604,1.03236065287784,1.03367353625523,1.03758864093367,1.04004497548463,1.04143399210675,1.04261122928184,1.04307725552417,1.04301599009715,1.04011522722256,1.04366274038451,1.0400837762496,1.00610190448921,1.01335513567768,1.01453864395078,1.01449994819375,1.01444071510621,1.01441485418516,1.01550856703911,1.01573541975936,1.01685653105322,1.01628543498287,1.01845835850407,1.02142806266244,1.01827338609838,1.01642297288239,1.0165915800354,1.02100107573455,1.02175156862733,1.0220141952922,1.02280981676837,1.02183219944557,1.02668976540133,1.02842387147613,1.02834909583578,1.03094294401835,1.03181765677476,1.0331011960423,1.03695791876066,1.03937340904817,1.04074192333438,1.04190375543146,1.0423646884351,1.0423044053035,1.039460623524,1.04297549166635,1.03942915273801
233,1.00815161068887,1.0170028726895,1.01839619245761,1.01835997844355,1.01830174867605,1.01828978778188,1.01961129936793,1.01986661510706,1.02116916749559,1.0206153540342,1.02337588258954,1.02681856576716,1.02319296226383,1.02075481292147,1.02092542093485,1.02626885349036,1.02712842850331,1.02744584722366,1.02836111698136,1.027266744084,1.03307671546884,1.0351538576617,1.03508204022699,1.03816233748489,1.03917013993059,1.04075258835119,1.04536422944216,1.04831989464732,1.04995625460044,1.05132591851432,1.05185722280811,1.05180383500693,1.04824836916069,1.05220672181177,1.04821905302374,1.0080560668926,1.01683047355185,1.01822443247535,1.01818821235242,1.01812997276417,1.01811699702837,1.01943807507697,1.01969364797586,1.02099781893949,1.02044130667663,1.02320213903233,1.02664531297051,1.02301918766202,1.02058078929903,1.0207514263642,1.02599940761245,1.02685881561993,1.02717561020573,1.02809067471517,1.02699645995983,1.03275717563654,1.03481874315497,1.03474690246879,1.03780398626669,1.03881020445664,1.04037274481558,1.04494727721765,1.04787743739116,1.04950101992309,1.0508611321392,1.05138933662537,1.05133701733186,1.04781748390945,1.05175623996596,1.04778815572048
234,1.00889297807706,1.01832254553367,1.01983451650647,1.01979863280346,1.01974057839455,1.01968858577734,1.02109667261776,1.02136224406893,1.02273140024333,1.02218991119123,1.02518719286127,1.02882278678014,1.02500473511264,1.02232945459882,1.02250012435906,1.02815348666589,1.02904597882544,1.02938000132423,1.03033289565559,1.029201465863,1.03535263587187,1.03755016094505,1.03747880488529,1.04073341750727,1.04178895199319,1.04347833161855,1.04836108701678,1.05150128594124,1.05322764386517,1.05466766307503,1.05522145742159,1.05517875989171,1.05140934481216,1.05559258000899,1.05138034264948,1.00790709902973,1.01655821329751,1.01804911919107,1.0180131724818,1.01795501613351,1.01789443167487,1.01927397364833,1.01953545761413,1.02087742531203,1.02034477631184,1.02329225249776,1.02688897690972,1.02310945650182,1.02048457193822,1.0206555503309,1.0254150085485,1.02628637375283,1.02660740136251,1.02753544615439,1.02642838317929,1.03195285276332,1.03394283180806,1.03387122649615,1.03681571442521,1.03782541802554,1.03927379789915,1.04365572289767,1.04642961818215,1.04796993495169,1.04926896475336,1.04977592891879,1.04973209801734,1.04646450701239,1.05032602932159,1.04643536760792
235,1.00916571319126,1.01879287523885,1.02034271358018,1.02032333428718,1.02027080628846,1.02018540432868,1.02162076480236,1.02190003133905,1.02332274793209,1.02269703012018,1.02552245315324,1.02896350939173,1.02534825932616,1.02285418378616,1.0230439451202,1.02881982330011,1.02977288122693,1.03012920036088,1.03109568942047,1.02996440689926,1.03606440550856,1.03827575423944,1.03822187816762,1.04147902912496,1.04254106359146,1.04424120396541,1.04913799789093,1.05228033336885,1.05399970252115,1.05543129169845,1.05598682592429,1.05594440901031,1.05219737778983,1.05640471428308,1.05218172001223,1.00756395921815,1.01592622325206,1.01744008678768,1.01742065211929,1.01736797408614,1.01726785831251,1.01865459161728,1.01892671094533,1.02030185807242,1.01969319531213,1.02243429192392,1.02580923110579,1.02225957141285,1.01985081164776,1.02004113192487,1.02437750673035,1.02529569618803,1.02563055167153,1.02655578593081,1.02546503460512,1.03055820888322,1.0324359044065,1.03238172318993,1.0351405594308,1.03612841600929,1.0374423764672,1.04153538631205,1.04408908702585,1.04550949981655,1.04671448024419,1.04719470491268,1.04715089286365,1.0442143381041,1.04791178117063,1.04419856037155
236,1.00745328363059,1.01575956847403,1.01709911540971,1.01706337353298,1.01700524224014,1.01691750391999,1.01808473506021,1.01833138747205,1.0195759489634,1.01888840368501,1.02110813937531,1.02410444185953,1.02092507055834,1.01902865511932,1.01920015570068,1.02455629358849,1.02538381572413,1.02568468620991,1.0265605866477,1.02550570349113,1.03093991436457,1.03288662791275,1.03281520172304,1.03570390410929,1.0366703977679,1.03812026742586,1.04242627820145,1.04515967662936,1.04668650469152,1.04797494573512,1.04848028174973,1.04842285563226,1.04514632858417,1.04892845336597,1.04511734564764,1.00623365598692,1.01357436595555,1.01488935847525,1.01485353870333,1.01479528072412,1.01469589412309,1.01582818314958,1.01607007493463,1.0172829249562,1.01660422862423,1.01876492536811,1.02171530763746,1.0185814351765,1.01674479489872,1.01691668066668,1.02116950731958,1.02197257391427,1.02225774906299,1.02310487556192,1.02207816586278,1.02676532209483,1.02846518415851,1.02839345063987,1.0309136852231,1.03182765539072,1.0329896389621,1.0367019057414,1.03900059551283,1.04030685088883,1.04142821353513,1.04187807016142,1.04182136349462,1.03914990409515,1.04256789165151,1.039120753738
237,1.00653355498603,1.0141072462802,1.01531808711697,1.01529953117343,1.01524704938227,1.01514873015313,1.01621811232842,1.01644121560951,1.01749465148603,1.01697250053769,1.01892815806217,1.02165406951048,1.0187532936054,1.01713152521562,1.01732342513519,1.02220535025684,1.02301352053598,1.02329581569423,1.02408899389085,1.0231306804114,1.02813507071583,1.02994098138339,1.02988764360088,1.03255925449437,1.0334622261021,1.03480351038245,1.03879059696259,1.04128680816819,1.04271168160024,1.04391407605843,1.0443935331709,1.04432911687846,1.04137511639486,1.04494677776582,1.04136004246752,1.00558493777116,1.01240554741401,1.01359905937046,1.01358047191238,1.01352790104921,1.01342005991632,1.01446354977299,1.01468334938895,1.01571465124466,1.01519730864426,1.01711068402032,1.01980380856298,1.01693550693058,1.01535661107005,1.01554884632653,1.01956827447642,1.02035897742479,1.02062949658077,1.02140195821926,1.02046392962955,1.02490294394847,1.02652260757674,1.02646909202544,1.02886283072794,1.02972780041515,1.03085058055482,1.03439061652423,1.03655949667429,1.03781847715511,1.03889524753282,1.03933303667477,1.03927057333099,1.03677788734906,1.04008588124457,1.03676274648289
238,1.00856119228613,1.01770122911444,1.0191572019269,1.01915401800969,1.0191068364587,1.0190077250731,1.02035860968093,1.0206273814373,1.02194626908828,1.02134993320038,1.02382340132044,1.02692400221629,1.02365699266341,1.02152468740227,1.02173356517084,1.02728553180036,1.02824746517692,1.02859999246187,1.02952036148938,1.02844834819848,1.03419974359917,1.0363100356408,1.03627321578605,1.03936915005259,1.04039316645276,1.04200316864561,1.04665908197582,1.04961956930233,1.05125036626373,1.05261528468602,1.05315177573404,1.05310830996271,1.04960357893345,1.05368037613955,1.04960100519544,1.00782933596631,1.01638792499583,1.01783293901927,1.01782975092793,1.01778250795009,1.01767577709202,1.01900876519261,1.01927554896517,1.02058097547191,1.01998550243185,1.02243117739061,1.0255104169213,1.0222645420362,1.020160490104,1.02036964706964,1.02525078521616,1.02620107831387,1.02654514423513,1.02745158149046,1.02639319625778,1.03172177028077,1.03369358675707,1.03365667359949,1.03654611820428,1.0375437038675,1.03898963976223,1.04331406525391,1.04603199733837,1.04753988897518,1.04881184285668,1.04931755723663,1.04927684832551,1.04611857145915,1.05000865142912,1.04611598907423
239,1.00808749480251,1.01685821834935,1.01825195213298,1.01824850339895,1.01820119247661,1.01815072621343,1.01950554699078,1.01976607487151,1.021031564338,1.02053849823223,1.02312539373224,1.02632137186002,1.02295874089293,1.02071311050198,1.02092184976829,1.02599966841914,1.02693642705673,1.0272762760539,1.02816790416277,1.02712421958062,1.03259659872083,1.03461379610107,1.0345766383673,1.03753963721792,1.03852796405509,1.04005541968243,1.04450406583665,1.04730259108087,1.04885031199429,1.05015665283743,1.05067557218458,1.0506260231516,1.0473630329437,1.05134344958473,1.04736024139674,1.00751908105773,1.01583682398556,1.01722476340281,1.0172213111606,1.01717395244168,1.01711759480737,1.01846109441232,1.01872076036082,1.01998023499638,1.01948423324741,1.02205487939853,1.02523869492766,1.0218880519651,1.01965902581447,1.01986798072358,1.02441366877923,1.02534320591762,1.02567713566931,1.02656007343035,1.02552484204162,1.03067610685086,1.0325888739699,1.03255164330188,1.03535887871866,1.03632915182404,1.03773082422167,1.04192951978114,1.04454542175073,1.04600065394139,1.04723711806346,1.04773298291004,1.04768659454981,1.04468748073619,1.04853291476422,1.04468468198819
240,1.00842575895924,1.01746016347615,1.01886734108925,1.01886409621953,1.01881688120388,1.01878956772346,1.02019283827243,1.02045260420725,1.02171299089627,1.02130370525562,1.02409798847447,1.02746387276952,1.02393159454013,1.02147840304051,1.02168722049736,1.02688861806042,1.02783346898945,1.02817739516354,1.02907794651085,1.02802563887412,1.03371551986628,1.03580199772747,1.03576509623651,1.03882910093376,1.03984072689261,1.04143636596474,1.0460453862567,1.04896560578128,1.05057928756538,1.05193072721995,1.05246364780552,1.05241674909665,1.04898436024223,1.05304598412641,1.04898173637071,1.00793234303889,1.01657354248493,1.01797434131896,1.01797109358016,1.01792383712841,1.01789095649946,1.01928274569243,1.0195413681045,1.02079396204207,1.02038430893408,1.02316254149937,1.02651626941014,1.02299599540853,1.02055916388272,1.02076816929196,1.02551733445576,1.02645531680362,1.02679377261795,1.02768608120636,1.0266418117723,1.03206196955777,1.03406052544149,1.03402356174904,1.03695671359431,1.037952834305,1.03944350064228,1.04384330481703,1.04661063983912,1.04814700543838,1.04944004292363,1.04995364466348,1.04990975525784,1.04670065185508,1.05065391794537,1.04669802221527
241,1.00815804011987,1.01699842786219,1.01842684790427,1.01840772155068,1.0183551910754,1.01832002470993,1.01969915568519,1.01996075463902,1.02126721901903,1.02076496012685,1.0235600538595,1.02697724235107,1.02338566951142,1.02092272171361,1.02111317915482,1.02615397857559,1.02705693784052,1.0273876316815,1.02829424062075,1.02722263685234,1.03283726005454,1.03488072150654,1.03482697478591,1.03784374206951,1.03884130727851,1.04039282198454,1.0449153638053,1.04777577266501,1.04935536754109,1.050687980102,1.05121050470422,1.05116267323935,1.04780274534917,1.0518103087092,1.04778725616028,1.0074143883191,1.01566458946646,1.01707951568302,1.01706036395818,1.01700776384293,1.01696487633497,1.01832363659595,1.01858262003408,1.01987157541405,1.01937346882127,1.02213648789785,1.02552887388223,1.02196186054109,1.01953144552097,1.01972216278685,1.02409015131881,1.02497965168117,1.02530113164067,1.02619178596582,1.02513580082947,1.0303162067132,1.03221679106504,1.03216290551313,1.03496675400971,1.03593544663556,1.0373195447303,1.04150025062164,1.04411461930336,1.04556977372653,1.04680839165507,1.0472997477372,1.04725403077556,1.04423273293863,1.04802993906165,1.04421719071433
242,1.0064046297388,1.01386398867167,1.01506805247214,1.01506459290211,1.01501713337312,1.01500981023676,1.01621702928933,1.01645415261909,1.01756606826206,1.01712348732538,1.01937088072166,1.02228995417818,1.01920361328213,1.01729868570701,1.01750812597684,1.0216020094235,1.02244910582925,1.02274335600098,1.02352941913117,1.02259062463997,1.02729095323085,1.02902971713673,1.02899235740743,1.03155754418793,1.03243085438802,1.03372391716431,1.03755943033475,1.0399063867765,1.04124583560465,1.04238162428542,1.0428417920602,1.04278289806637,1.04014542235196,1.04383411776108,1.04014261128565,1.00579276123661,1.01276484619707,1.01395913315369,1.01395566977224,1.01390815830826,1.01389437300506,1.01508597977014,1.01532129556793,1.01642100525965,1.01597992018959,1.01820335522433,1.02110398503263,1.01803589591506,1.01615531549826,1.01636499130215,1.01989932321653,1.02073638651596,1.02102337537953,1.02179743468059,1.02087038661145,1.02521948237793,1.02684305055651,1.02680561118777,1.02919912502389,1.03005020441443,1.03120725227564,1.03476728746241,1.03691681443117,1.0381565530358,1.0392170561643,1.03965230882523,1.03959590961595,1.03723099945379,1.04075310760719,1.03722818043234
243,1.00822051939455,1.0171114878759,1.01857668198799,1.01855558004799,1.01850239762359,1.01842701295313,1.01980129132944,1.02005397830313,1.02130681312554,1.02089798467438,1.02379102993607,1.0272952351178,1.02361570050233,1.02105360413877,1.0212417355548,1.02632190939245,1.02721081252177,1.02753545063159,1.0284325374643,1.02736884483261,1.03308109232277,1.03514129426065,1.03508546676293,1.03811973675453,1.03913873205061,1.04067504524556,1.04521045462481,1.0481040158571,1.04970955142047,1.05106201997239,1.05159462887041,1.05153858910192,1.04805385484644,1.05197544271624,1.04803676709256,1.00772788332358,1.01622655575869,1.01768486346288,1.01766374301092,1.01761051395824,1.01752962902477,1.01889197684091,1.01914338814082,1.02038760412243,1.01997908423678,1.0228550273094,1.02634625476143,1.02267953738806,1.02013484370411,1.0203231444578,1.02495291101108,1.0258344274615,1.02615343208251,1.02704175170045,1.02598660181232,1.03142540649199,1.03339623696372,1.03334031513543,1.03624155554419,1.03724423081849,1.03867432082975,1.04299679178811,1.04573771555847,1.04726622186265,1.04856061029884,1.04907401308191,1.04902060259976,1.04574985619825,1.04954866832128,1.04573273075615
244,1.00788385950722,1.01649769952536,1.0176855251145,1.01767976714346,1.01763166055835,1.01773016522108,1.01905390959351,1.01931554509547,1.0205930403353,1.02003422266295,1.02249765626818,1.02559943913218,1.02232975250594,1.0202064470244,1.02041260577257,1.02569496097176,1.02658737673504,1.02690606133925,1.02775385548873,1.02675204405632,1.03250637460802,1.03458794910103,1.03454834881195,1.03762150876166,1.03861531892974,1.0402429467925,1.04487939093225,1.04785271032735,1.04948774451834,1.05085445779122,1.05138618333669,1.05135625221924,1.04779271039064,1.05185754432427,1.04778805251572,1.00716925527118,1.01521627069463,1.01638862318765,1.01638285783853,1.01633468982054,1.01642562086228,1.01772737038803,1.01798590639536,1.01924272322678,1.01869095557384,1.02111927381688,1.02419361323307,1.02095114326733,1.01886340678223,1.0190698372088,1.02371757334712,1.02459577333043,1.0249050410983,1.02573591307815,1.02475072290555,1.03009079465797,1.0320355407483,1.03199584240456,1.03486532050495,1.03583031632245,1.03729935347943,1.04160931442471,1.04434751926666,1.04586367520202,1.04714054628752,1.04764240266339,1.04761426069528,1.0443747356364,1.04823965702939,1.04437006244368
245,1.00876875523092,1.01808939210616,1.01955463778105,1.01953154387702,1.01947774159053,1.01943337658578,1.02083297082963,1.02109270994215,1.02239615016476,1.02193824677896,1.02486974016174,1.02841091627251,1.02469359439461,1.0220915500441,1.02227714937455,1.02784647767994,1.0287564655381,1.02909287542635,1.0300217692552,1.02892486044695,1.03492858026849,1.03708699807299,1.03702914733276,1.04021337325334,1.04125334815627,1.04290795428458,1.04768976710732,1.05076799631976,1.05246506561738,1.05387572287747,1.05442564294553,1.05437027837644,1.05067055088251,1.0547042055926,1.05065187861887,1.00820671327975,1.01708081255487,1.01853707324117,1.01851395624041,1.01846010016754,1.01840971380551,1.01979486973161,1.02005290724343,1.02134491636289,1.02088867439226,1.0237983879527,1.02732287616139,1.02362205777345,1.02104213507962,1.02122792509157,1.02628632585361,1.02718702591034,1.02751675358018,1.02843464795274,1.02734848073925,1.03303203595099,1.0350854642426,1.03502750155405,1.0380553735764,1.03907510929037,1.04060587522414,1.04513708118484,1.04803626936363,1.04964295142994,1.0509854009097,1.05151274047807,1.0514596179552,1.04800617813108,1.05188717208449,1.04798745833971
246,1.00728458992183,1.01543246733774,1.01682851363322,1.01682189301533,1.01677345974564,1.01672038967519,1.01807590098814,1.01833071679137,1.01956531564045,1.01913461907209,1.02181460649999,1.02509894535505,1.02164616310945,1.01930607588081,1.01951141926923,1.02370823607743,1.02461422175994,1.02493989923072,1.02580614543614,1.02478487645739,1.02963559169698,1.03144105674655,1.03140042560158,1.03404275708762,1.03497435811424,1.03625803853621,1.04018240708009,1.04260272163522,1.04394414620754,1.04510903211057,1.04558062624765,1.04552408902577,1.04272081082724,1.04638411070568,1.04271543305893,1.00563756374266,1.01248350641995,1.01384165617013,1.01383501597358,1.01378643988514,1.01371773614067,1.01502205811509,1.01526922934709,1.01645289975727,1.01604172680129,1.01863446302484,1.02185027741881,1.0184654933707,1.01621370501379,1.01641967316753,1.01914281210743,1.02001293530027,1.0203163703333,1.02113997949619,1.02016064451958,1.02398895137115,1.02545549014211,1.02541462153334,1.02755090302748,1.0284071848619,1.02929907030446,1.03240781488488,1.03422917108357,1.03526643531696,1.03620110879273,1.03659621838785,1.0365389816355,1.03456743346081,1.03772648132259,1.03456201312421
247,1.00694473514463,1.01484311854027,1.0160397262807,1.01601635077855,1.0159622948579,1.01596405751125,1.01713697440703,1.01737076811401,1.01850453593119,1.01800483846922,1.02030160155855,1.02332339735395,1.02012456569289,1.01815851771552,1.01834459983661,1.02325053777729,1.02406315349819,1.02435021411384,1.02516551933354,1.02418125332793,1.02942595243242,1.03131878390504,1.03126039538031,1.03407765140994,1.03499592250009,1.03645625129,1.04068385966929,1.04330166646075,1.04476659915622,1.04601138587708,1.0465021200184,1.04645278752081,1.04350722916439,1.04748638865986,1.04348826484896,1.00567110700895,1.01256062122092,1.0137291587701,1.01370572992381,1.01365155069154,1.01364059049682,1.01477438133262,1.01500255490039,1.01609892171209,1.01561223579538,1.01784428991016,1.02081553302415,1.01766682635711,1.01576627671235,1.01595279698356,1.01972109069816,1.02050719961299,1.02077730312463,1.021561279252,1.02060775051531,1.0250866278969,1.02672603264434,1.0266673827002,1.02910684903875,1.029970350577,1.03113712949834,1.03475727878595,1.03692902510249,1.03816779134603,1.03924142087815,1.03967525808118,1.03962720633233,1.03730890979098,1.04092699099366,1.03728983200453
248,1.00640122751257,1.01387482486388,1.01521049802204,1.01518918050512,1.01513577292704,1.0150868744988,1.01636281326984,1.01662457693763,1.01793542971049,1.01726908925333,1.01965285269164,1.02274077832878,1.01947673818037,1.01742510779852,1.01761374138949,1.02140191010694,1.02226394906451,1.02257458109789,1.02344013532562,1.02240704529136,1.02675822887056,1.02838206619584,1.02832571659842,1.03071587757568,1.03157799985443,1.03269259228,1.03621290833385,1.03840507723617,1.03962681182123,1.04070209380999,1.04112699887638,1.04108215369176,1.03835913201661,1.04146715599513,1.03834176579383,1.00541951020982,1.01211326511619,1.01343057976694,1.01340922476407,1.0133557233217,1.01329666235608,1.0145452238923,1.01480342719409,1.01609046864676,1.01543000276596,1.01777001171624,1.02082404307408,1.01759357124281,1.015586303536,1.0157752785239,1.0186746572657,1.01951860128436,1.01981696701362,1.02066109020368,1.01964897793361,1.02342198716019,1.02485531739502,1.02479877373935,1.02690484417805,1.02772808861777,1.0286194997267,1.03168311238948,1.03354029625832,1.03459211371613,1.03553894637087,1.03592116597579,1.03587887901257,1.03363100346792,1.03647570426711,1.033613557709
249,1.00549340442529,1.01225239207419,1.01319367383676,1.01318052392242,1.01312974756421,1.0131445864008,1.01411249874494,1.01430993241884,1.01518384586847,1.01482118644328,1.0166125809554,1.0191879778041,1.0164400320757,1.01498639075605,1.01518503488754,1.01971030531082,1.02043280464149,1.0206690519358,1.0213429098634,1.02050799677802,1.02534604938652,1.02708240866241,1.02703470083102,1.02962666046455,1.03046299688726,1.03182546049051,1.03572756284557,1.03809907879532,1.03945444555695,1.04062330528624,1.04109004134172,1.04104499184462,1.03843433838377,1.04228252040971,1.03842364888321,1.0047196902334,1.0108620887304,1.01179026035405,1.01177709216536,1.01172624533657,1.01173285664696,1.01268025274173,1.01287523242093,1.01373263977907,1.01337261489853,1.0151324204754,1.01768347043184,1.01495961990932,1.01353805503958,1.01373698287916,1.01755785681181,1.01826722619471,1.01849408854807,1.01915231667607,1.01833268930359,1.02272848265922,1.02431961308035,1.0242717764718,1.0266474214543,1.02745553694303,1.02864690131105,1.03220209798624,1.03431893240071,1.03554538092411,1.03661683591289,1.03705128486937,1.03700939789064,1.03476576139613,1.03842443669048,1.03475503393211
250,1.00502642826773,1.01143790980294,1.01234385546235,1.01231409608794,1.01225774234703,1.01230381779458,1.01320192736916,1.01338958829154,1.01423552388372,1.01384519261774,1.01558846705658,1.01817760596054,1.01540746858562,1.01399274245932,1.01417225612071,1.01848846726016,1.01921245248725,1.01945756993781,1.02019067211999,1.01928258369227,1.02369941404115,1.02529967791187,1.02523425579196,1.02763024438703,1.02846953130431,1.02961359565038,1.03315405633238,1.03534964987445,1.0366046578925,1.03770565240409,1.03815187662266,1.03809660001959,1.03540505655297,1.03859521956712,1.03538081179621,1.00436874241905,1.01025532802215,1.0111491430112,1.01111934844714,1.01106292808603,1.01110151801573,1.01198074411695,1.01216600850131,1.01299593579894,1.01260940240986,1.01432444910664,1.01689183389166,1.01414322500536,1.01275713207524,1.01293686462996,1.01666202476264,1.01737455144732,1.01761146910893,1.01833104499988,1.01743616527835,1.02148704161656,1.02296697379122,1.02290140240961,1.02511843456093,1.02593438238638,1.02693711961858,1.03019111032878,1.03217658722075,1.03332529698994,1.03434602488789,1.03476560511516,1.0347134885707,1.03232695882629,1.03536519986712,1.03230264172898
251,1.00506178180112,1.01148517328414,1.01256023020641,1.01254755451177,1.01249690583403,1.01245120657386,1.01348949903891,1.01369319640515,1.01460652592981,1.01427971786167,1.01628572136819,1.01903747962328,1.01611335227904,1.01444553830726,1.01464485885662,1.0182264446331,1.01895811561343,1.01919854264757,1.01988115889247,1.01903765161017,1.02320330857756,1.02471513150017,1.0246678318548,1.02689339044161,1.02770524302107,1.02873589476133,1.03201230410214,1.03403201025657,1.03523125084261,1.03626494522419,1.03669863236125,1.03659651776917,1.03417754429786,1.03713908970903,1.0341672131439,1.00453259872318,1.01053257071679,1.01159950749338,1.0115868202834,1.01153612376934,1.01148420414374,1.01250872318341,1.01271086664946,1.0136137175382,1.01328808907275,1.01527451241435,1.01801130820389,1.0151019722948,1.01345407194032,1.01365358757368,1.01675330971683,1.01747681460608,1.01771098508067,1.01838386210001,1.01754986005478,1.02142674810621,1.02284399715927,1.02279661229523,1.02488145702844,1.02567607689636,1.02659447250663,1.0296457451415,1.03150035119981,1.03261618088829,1.03358686444795,1.03399969452842,1.03390071897572,1.03172427665811,1.03457127887083,1.03171392217049
252,1.00655784657466,1.01414494618194,1.01534568260655,1.01533312435077,1.01528264368802,1.015260579488,1.01642762663773,1.01664598424766,1.01765566298494,1.01735295992752,1.01972069204887,1.02276765086663,1.01954895024902,1.01751835818767,1.01771716407619,1.02212369190208,1.02295365014235,1.02324389182209,1.02404166182099,1.0230837086058,1.02792978372363,1.02970161546093,1.02965462714981,1.03226621767173,1.03316149424635,1.03445998494786,1.03835253673404,1.04076618749582,1.04213509195535,1.04330003509274,1.04376753141609,1.04370367085219,1.04090290628389,1.04451294750568,1.04089270043108,1.00610918845424,1.01333760727907,1.01453145671412,1.01451888836048,1.01446836716781,1.0144408256388,1.01559600151579,1.01581300447068,1.01681356071894,1.01651211848209,1.01886354062933,1.02189806253208,1.01869165432221,1.01667765334229,1.01687662350519,1.0208779356396,1.02170115449662,1.02198612240818,1.02277585749533,1.02182574199841,1.02643343373351,1.02812732183816,1.02808026153389,1.03057605846653,1.03145739173986,1.03266345420254,1.03637129588721,1.03864948246293,1.03994996388035,1.04106325273346,1.04151362082823,1.04145280949024,1.03885309447987,1.04237324624406,1.03884286845717
253,1.00692731819443,1.01481843907468,1.01605005429555,1.0160199810623,1.0159636922349,1.01594915561024,1.01713330265848,1.0173651763576,1.01850095527392,1.01802674580735,1.02044337570595,1.0235852990138,1.02026302880164,1.01817323665037,1.01835152134495,1.02316970221327,1.02397212654852,1.02425739426551,1.02508405371237,1.02408287964881,1.0292697569151,1.03113498434872,1.03106948502366,1.03384318564536,1.03477585314806,1.0361647889162,1.04029895518197,1.04289298748732,1.04433714902488,1.04556724915669,1.04605352891519,1.04600433452379,1.04295541970564,1.04671696995594,1.0429310077277,1.00652767594125,1.01409952609568,1.01532394800193,1.01529385324781,1.01523752414965,1.01521785420208,1.01639019592376,1.0166205728284,1.01774636730145,1.01727475824463,1.01967509824629,1.02280453183148,1.01949461543527,1.01742135721325,1.01759977356872,1.02206395197553,1.0228597869513,1.02314008607268,1.02395897076928,1.02296538082695,1.02794428284182,1.02974128835482,1.02967570034707,1.03234826267087,1.03326833695678,1.03457716078458,1.03855043358334,1.04102649028222,1.04241109226682,1.04359624998898,1.04406758483304,1.04402115478131,1.04114823165652,1.04483336226724,1.04112377728325
254,1.006385259536,1.01383899006023,1.01498456421323,1.01497090382499,1.01492003918001,1.01493679547072,1.01608810125614,1.01631811188189,1.017405801815,1.01693901913708,1.01911573366378,1.02200880815138,1.01894334304503,1.01710330721006,1.01730091683903,1.02170819713771,1.02254025308865,1.02283204403598,1.02363600845845,1.02267088828918,1.02743571602048,1.02918945179605,1.02914127549432,1.03173885414846,1.0326245270188,1.03392152888813,1.03779572349918,1.04018851027649,1.0415390267183,1.04269766713992,1.04316310281958,1.04311074103316,1.0403334404442,1.04391655746266,1.04032233656598,1.00604603766685,1.0132282572514,1.01436804012286,1.01435437141777,1.01430347584667,1.01431583102538,1.01545738124813,1.0156862046998,1.01676593936394,1.01630090993953,1.01846438002864,1.0213473027664,1.01829187914429,1.0164653009987,1.01666303456511,1.02076840886442,1.02159517756876,1.0218828420145,1.02268051235831,1.02172153653892,1.0263117368623,1.02800830749737,1.02796007581302,1.03047290947368,1.03134832456557,1.03257793605631,1.036317390196,1.03861133863278,1.03991198029426,1.04103299559866,1.04148593045262,1.04143614437032,1.03880732407005,1.04232828286025,1.03879620385692
255,1.00628348751929,1.01365779607474,1.01482349441018,1.01481007386849,1.01475928183462,1.0147416892881,1.01587255564388,1.01610422424568,1.01720208469994,1.0166848473368,1.01875619752205,1.02156174742481,1.01858386657835,1.01684943610634,1.01704737676873,1.02142781409383,1.02225800044641,1.02254869718617,1.02334959196378,1.02238769692932,1.0270785888072,1.02880255541324,1.02875461779091,1.03130462158638,1.03217516686803,1.03344636456139,1.0372484949696,1.03959631199493,1.04092142521115,1.04205664373968,1.04251078852808,1.04245731234206,1.03973021095797,1.04327598640294,1.03971929746842,1.00601875010483,1.013180365767,1.01434347447496,1.01433004757166,1.01427923149615,1.01425830369528,1.01538344390412,1.01561468125702,1.01670955633542,1.01619099934089,1.01825544754964,1.02105591574766,1.01808303186107,1.01635566795546,1.01655370469163,1.02068965316831,1.0215169081227,1.0218048451352,1.02260222497142,1.02164372766228,1.026199950577,1.02788030374043,1.02783232308957,1.03031757151406,1.03118146238618,1.03239981409124,1.03609885842889,1.0383711079686,1.03965808367174,1.04076455723561,1.04120920093268,1.04115824055928,1.03854612344491,1.0420469548722,1.03853519749794
256,1.00644205313803,1.01395508362407,1.01510100535307,1.01507108675225,1.01501480617826,1.01500588864012,1.01607789815464,1.01630759975988,1.01742847342927,1.01680793826635,1.01878540920924,1.02156538335459,1.01860485961185,1.01695480074217,1.01713351187371,1.02199947841462,1.02279946911413,1.02308328903066,1.02390634761724,1.02290872503279,1.02787650038807,1.02967269951243,1.029607300892,1.03227858886849,1.03318992480935,1.03450683160152,1.03847703822648,1.04095542779349,1.04234849887804,1.0435437020223,1.04401932323021,1.04396344476585,1.04102662962295,1.04462205575451,1.04100232085816,1.00620102559958,1.01352064011985,1.01466341889048,1.01463348737996,1.01457718252839,1.01456511312747,1.01563105073116,1.01586015058375,1.01697696127751,1.01635629639955,1.01832609050944,1.02110030982483,1.01814545947422,1.01650322402689,1.01668201448011,1.02132983058406,1.02212669268288,1.0224078070707,1.02322716608744,1.02223312772867,1.02707966241488,1.02883642360641,1.02877097181666,1.03138380400962,1.03228876791392,1.03355843539071,1.03743576896487,1.03984608507987,1.04120482696984,1.04237416242964,1.04284121156168,1.04278752848652,1.03995434055369,1.0435094700973,1.03993000671694
257,1.00704742140419,1.01501600025643,1.01634845601028,1.01633565687363,1.01628514163432,1.01613390010772,1.01729466328821,1.01752496196662,1.01861318360879,1.01815882941643,1.02036468464006,1.023277854613,1.02019292525792,1.01832382499888,1.01852217867927,1.02342393541532,1.0242650570601,1.02456119267031,1.02537309328333,1.02440100628193,1.02963021608583,1.03152336647587,1.03147619280833,1.03426414602865,1.03520467535752,1.03661501882814,1.04078350798635,1.04337368536914,1.04483792224402,1.04608302388464,1.04658108095054,1.04651922480479,1.04353890426442,1.04738734640233,1.04352851869669,1.00685654079978,1.01467160215102,1.01600300209501,1.01599019859918,1.01593966618333,1.01578597349354,1.01694332203556,1.01717349798671,1.01826079224964,1.01780449151866,1.02000683037333,1.02291754491802,1.019835010746,1.01796954442946,1.01816796706388,1.02289082058069,1.02373033583632,1.02402466730309,1.02483462664083,1.02386439699345,1.02899887064973,1.03086156576272,1.03081436180324,1.03355709631798,1.03449355798509,1.03586639512738,1.03996299923684,1.04250051394068,1.04393820841655,1.04516333114126,1.04565481206033,1.04559503147203,1.04269595743797,1.04651512122316,1.0426855634661
258,1.00671055686308,1.0144181626913,1.01566187269314,1.01564757230988,1.01559652518834,1.01553931985369,1.01669573930704,1.0169356726656,1.01808953313065,1.01751176863351,1.01960003227427,1.02242147363894,1.01942740025791,1.01767526785337,1.01787201085547,1.02252190705559,1.02337210044661,1.02367342530076,1.024500955511,1.02351186534941,1.02848776353052,1.03031062475328,1.03026181255967,1.0329607465627,1.03386749236422,1.03523529989651,1.03927135308758,1.04178562434584,1.04319787980433,1.04439087638088,1.04486838742638,1.04481008452844,1.04190545375159,1.04560155174893,1.0418938393675,1.00656000452975,1.0141459742283,1.01539010777974,1.01537580356383,1.01532474278116,1.01526571923373,1.01642072045637,1.01666089054739,1.01781619135853,1.01723507685204,1.01932284874009,1.02214424224665,1.01915016979926,1.01739862044922,1.01759541687923,1.02209807613003,1.02294779509938,1.02324800654368,1.02407493485066,1.0230863794378,1.0279882000828,1.02978756640702,1.02973872941893,1.0324027108852,1.03330710200914,1.03464500567901,1.03862538253484,1.0410989044935,1.04249060803209,1.04366814536652,1.04414060279177,1.04408425750269,1.04124337418103,1.04491830764792,1.04123175240777
259,1.00645559807067,1.01397995306968,1.01512278997269,1.01509195369883,1.01503536812662,1.01504841131495,1.01616212424411,1.01639590178863,1.01754529750978,1.01693888209618,1.01904854645945,1.02194046038978,1.01886758601789,1.01708474037128,1.01726235977067,1.02200804945425,1.02279014059842,1.02306542815736,1.02387077881562,1.02289010162774,1.02802711289813,1.02986726525937,1.0298009052309,1.03254548396478,1.03344676618775,1.03485056897053,1.03895656167995,1.04152413541476,1.0429662771021,1.04418696167783,1.04466946468905,1.0446130333696,1.04164125530238,1.04541531507272,1.04161621513822,1.00631294898486,1.01372226886084,1.01486458089415,1.0148337367721,1.01477713680271,1.01478838147338,1.01589981405278,1.01613357820516,1.01728280074892,1.01667447133595,1.01878206942897,1.02167262922052,1.01860106166666,1.01682036747124,1.01699803299921,1.02160860003305,1.02238967656112,1.0226636803595,1.02346782191083,1.02248828496076,1.02755527838903,1.02937299731683,1.02930660542584,1.03201788797431,1.03291639901412,1.0342923421837,1.03834542166012,1.04087425111635,1.04229686503634,1.04350285359786,1.04398052288077,1.04392577149391,1.04101425669145,1.04476765060189,1.04098920144642
260,1.00755913715858,1.01592894716842,1.01725974660412,1.0172443648096,1.01719302989955,1.01716803190916,1.01846737354341,1.01871482297377,1.01992065147454,1.01947120315916,1.02207129165991,1.02531690985776,1.02189852798414,1.01963320436338,1.01982828504944,1.02466182605233,1.02554243070111,1.02585984242191,1.02672705776104,1.02569771483679,1.03108550839781,1.03304788280381,1.03299803071702,1.0358971486791,1.03686858989803,1.03834345209463,1.04268194940005,1.04540717078625,1.04691844561383,1.04819844900785,1.04870381675294,1.04866179589859,1.04546124176384,1.04938743941994,1.04544877188902,1.00711168533299,1.01512677649965,1.01644927541843,1.01643388133817,1.01638250546111,1.01635320730978,1.01764043569134,1.01788631097238,1.0190815924199,1.01863465142868,1.02121480675786,1.02444495623965,1.02104189808917,1.01879678554078,1.01899202635335,1.02341810576477,1.02429032074065,1.02460216148546,1.02545941630862,1.02443983474456,1.02955730794259,1.03143059932436,1.03138066898887,1.03414682575633,1.03509985285139,1.03647033236985,1.04059473258142,1.04316321421099,1.0445949635113,1.04581476362175,1.04630016393771,1.04625883897156,1.04327768784454,1.04707501939908,1.04326519181896
261,1.00775443491023,1.01627685612003,1.01766050088827,1.01764477980026,1.01759334997397,1.01754266623138,1.01887610141009,1.01912647053986,1.02035219333182,1.01991988218544,1.02262971405374,1.02596660003473,1.02245687291862,1.02008144179408,1.02027603493747,1.02513066109772,1.02600137985922,1.0263140547084,1.02717099838762,1.02615171351774,1.03164203225855,1.03362023027844,1.03357004003284,1.0364781627299,1.03745576111574,1.03893049361923,1.04327987865519,1.04606074531769,1.04761919401073,1.04891569413793,1.04942747711417,1.04936202626012,1.04600927938349,1.04977585931665,1.04599653605861,1.00737308965673,1.01559304300167,1.01696832859453,1.01695259678861,1.01690113192975,1.01684628555623,1.01816775486848,1.01841639860048,1.01963063676324,1.01920253506234,1.02189340732431,1.02521549006531,1.02172044157411,1.01936420826045,1.01955893828686,1.02407562572356,1.0249386041006,1.02524619715437,1.0260939656874,1.02508368675797,1.03035261756522,1.03225759668326,1.03220734011887,1.03500643796079,1.03596852947356,1.03735842121157,1.04153294604477,1.04418580569372,1.0456794343693,1.04692684558737,1.04742229830301,1.04735768500504,1.04418627265787,1.04785169819851,1.04417350704296
262,1.00804311710256,1.01680646692153,1.01811889857804,1.01808608853512,1.01802898127492,1.01802957791621,1.01930217597674,1.01954468666171,1.02075647790499,1.02028599433218,1.02296615827595,1.02633206130708,1.0227848640093,1.02042915974686,1.02060379434293,1.02613666952477,1.0269693111821,1.02727148838843,1.02814345330401,1.02709517515003,1.03300548614623,1.03510181925182,1.03503361062694,1.03814292566571,1.03915520122068,1.0407639686178,1.04542632340323,1.04840058869238,1.05006115599546,1.05145422426979,1.05199714269508,1.05194302334216,1.04840342317572,1.05249383146065,1.04837687403815,1.0077402918305,1.01626306973768,1.01756939024133,1.01753656246554,1.0174794243441,1.01747661392902,1.01874008649556,1.01898134994016,1.02018484240371,1.01971698224563,1.02238322773523,1.02573835219398,1.02220183004622,1.01986022745905,1.020034959444,1.02529876545212,1.02612567923077,1.02642394431431,1.02728916349034,1.02624748540209,1.03198702627667,1.03402704956604,1.03395876999587,1.03698434009461,1.037985195205,1.03952835033843,1.04405666408678,1.04693277243394,1.04854368537845,1.04989920500371,1.05042964041567,1.05037660555899,1.04697787489571,1.05099418698371,1.04695128957696
263,1.00786781242696,1.01647901622672,1.01780372020057,1.01778754883957,1.01773597539319,1.01773895664993,1.0190684802932,1.01932463550202,1.02058903761099,1.02008130252774,1.02271164533246,1.02598411517494,1.02253859288243,1.02024235129065,1.0204363872535,1.02551381155308,1.02639864497038,1.0267186812735,1.02759373610355,1.02655603027746,1.03208374792808,1.03409593252103,1.03404528629203,1.03702267432188,1.03800059844087,1.03954385128368,1.04401452992817,1.04681328060956,1.04835946734339,1.04966922809629,1.05018499306635,1.05014313092744,1.04692621792433,1.05100423430639,1.04691311921503,1.00740054611404,1.01564175170244,1.01695507686546,1.0169388919869,1.01688727546318,1.01688527059726,1.0181991751952,1.01845296184108,1.01970163631482,1.0192003688556,1.02180529047984,1.02505780565276,1.02163208441548,1.019361556689,1.01955576029112,1.02422297552799,1.02509755983877,1.02541110557617,1.02627402471189,1.02524824700423,1.0305001216236,1.03242082298824,1.03237009449589,1.03521130738897,1.03616898400572,1.03760720966157,1.04185942593917,1.04450287653262,1.04597063656122,1.04722119508336,1.04771725625283,1.04767602854123,1.04466554891851,1.04859880112205,1.04465242180682
264,1.00901378692373,1.01850427795838,1.01999931645618,1.01999924182599,1.0199531351343,1.01992694728968,1.02142832601949,1.02170463916459,1.02306629212938,1.02261908662493,1.02560345709547,1.0291150483142,1.02543888294046,1.02279695433904,1.02300918517269,1.02832189045495,1.02930222064986,1.02966257482468,1.03059385334781,1.02951365263333,1.0354028017616,1.03756568967592,1.03753220003921,1.04070402078973,1.04173932297371,1.04341259415664,1.04819630779465,1.05122916128567,1.05289750536222,1.05428769765285,1.0548332289586,1.05478879476879,1.05127196942474,1.05550747143316,1.05127191166552,1.00821142774484,1.01706785847704,1.0185438919372,1.01854381717169,1.01849764452181,1.01846363280796,1.01993941734746,1.02021186254243,1.02154775488522,1.02111083416349,1.02405195885313,1.02752951888008,1.02388713511542,1.02128896440897,1.02150150864554,1.02610108141397,1.0270637157138,1.02741308297656,1.02832328485407,1.0272638343899,1.03266005741533,1.03465950683713,1.03462592297312,1.03755395771298,1.03855265617122,1.04003780064703,1.04442922196068,1.0471818053033,1.04870836585496,1.04999136732642,1.05050128554481,1.0504567681658,1.04731071953682,1.05128018672229,1.04731066146781
265,1.00849837955145,1.01760236442962,1.01905869999882,1.01904169339669,1.01898989839804,1.01895598766843,1.02037475215387,1.0206397405479,1.02196394457495,1.02148700676199,1.02439047510607,1.02788976738893,1.02421728109655,1.02164691701193,1.02183969131054,1.02704317046219,1.02796077849492,1.0282978875584,1.0292144134483,1.02813478027038,1.03385440838978,1.03593151960141,1.03588005823154,1.03894006182482,1.03995787713858,1.04152604610269,1.04611124144975,1.04902688738329,1.05063612919742,1.05198590275475,1.0525146742893,1.05246807619213,1.04900416110739,1.05301799860341,1.04899039610666,1.0073279166385,1.01550680179576,1.01693691916083,1.01691987701552,1.01686797383444,1.01682302295583,1.01820610785844,1.01846586574959,1.01975524676997,1.01929094001816,1.02213378019888,1.02558558031443,1.02196020345977,1.01945119453399,1.01964438405562,1.0237984662973,1.02469087663188,1.02501228096097,1.02589896508075,1.02484865034453,1.02984323098105,1.03168017047521,1.03162849678412,1.03433008293839,1.03529475136391,1.03658527412532,1.04059307102774,1.04309989228372,1.04450246708338,1.04569614908583,1.04617311494711,1.04612635499981,1.04319250904076,1.04680072983624,1.04317866719168
266,1.00827163616004,1.01718355151121,1.01859658729713,1.01859580467435,1.01854939834657,1.01852741555952,1.01994918015095,1.02021280758098,1.0214928714806,1.02107194508517,1.0238792100125,1.02724829496444,1.02371400602544,1.02124932338148,1.02146105275275,1.02640717588505,1.02735410792603,1.02769779261243,1.02859213127887,1.02754800033777,1.03305335579676,1.03508225400286,1.0350479344129,1.03802359712285,1.0390220847634,1.04055053815978,1.04501612732427,1.0478324569862,1.04939106372047,1.05070278175091,1.05122250561225,1.05117770124549,1.047866316371,1.0518412630501,1.04786568492311,1.00735246574417,1.01553665498138,1.01692964797333,1.01692886403062,1.0168823815637,1.01685111938365,1.01824487781693,1.01850447467306,1.01975763601128,1.01934627911706,1.02210745988258,1.02544044270722,1.02194196931405,1.01952395740293,1.01973604503572,1.02386111667202,1.02478913813223,1.0251206491227,1.02599244278116,1.02497047996755,1.0299238312987,1.03177020268962,1.03173577276994,1.03443931679812,1.03539835523257,1.03671550043111,1.04074372594392,1.04324971338949,1.04465154762181,1.04584490727273,1.04632535435875,1.04628159489983,1.04338002969708,1.04706073574655,1.04337939543488
267,1.00773097870635,1.01622576775562,1.017577662477,1.01757201394027,1.01752393889481,1.01750619851006,1.01885950352336,1.01911187905338,1.02032884145347,1.01992527098079,1.02261684806216,1.02590687913243,1.02244901845708,1.02009763192855,1.02030394092229,1.02503614079389,1.02594377107271,1.02626996017967,1.02713501481075,1.02611593807807,1.03139128479062,1.03332888922549,1.03328935712435,1.03613299965645,1.03710977899755,1.0385317221476,1.04277707257222,1.04544815504404,1.04693893125436,1.04820074794756,1.04870431794093,1.04865278818956,1.04547344257069,1.04925341170708,1.04546886353294,1.00699999250065,1.01491489732655,1.01625154457809,1.01624588863852,1.01619775081079,1.01617220728535,1.01750348183129,1.01775277721849,1.01894917437583,1.01855247696987,1.02120905749057,1.0244717823795,1.02104099638919,1.01872506995748,1.01893165683137,1.02301164973082,1.02390494431065,1.02422160012613,1.02506958412066,1.02406726979018,1.02891627384501,1.03071313642211,1.03067350387959,1.03330753078044,1.03425480051032,1.03551327325049,1.03942233418086,1.04185439249243,1.04322452152294,1.04439529782113,1.04486865904146,1.04481885058227,1.04196057223566,1.04552394928355,1.04195597768427
268,1.00734724765172,1.01554727657327,1.01678337905249,1.01677295484985,1.01672325131365,1.01677109331655,1.01806081087681,1.01831129694843,1.01952596625016,1.01903675784608,1.02152405858036,1.02466130968769,1.02135367393018,1.01920415237073,1.01940509134752,1.02414451124826,1.0250096628391,1.02531677763414,1.02614862850327,1.02515866811298,1.03039984400865,1.03232050279731,1.0322758763312,1.03510617924872,1.03606623070662,1.03749364380001,1.04172398996377,1.04435688921345,1.0458501147781,1.04712584003907,1.04763673740378,1.04757540079747,1.04453116152404,1.0484690664524,1.0445227079348,1.0067362231514,1.01445090697346,1.01567342241065,1.01566298678874,1.01561322889731,1.01565411271421,1.01692421816074,1.01717188917466,1.01836781597149,1.01788552006789,1.02034242373458,1.0234559327974,1.02017184166754,1.01805310368593,1.01825426976249,1.02245584122694,1.02330877683778,1.02360770868058,1.02442504791156,1.02344933501836,1.02834523988248,1.03015182421609,1.03010710371171,1.0327678208302,1.03370396212958,1.03499950257834,1.03895857664346,1.04139803090349,1.04279375720266,1.04399596184823,1.04448243247919,1.04442301958303,1.04164362359087,1.04541554212051,1.04163514650779
269,1.00839251049305,1.0174008498697,1.0188249991538,1.01882192693535,1.01877476755865,1.01874401135873,1.02016192970099,1.02042398082414,1.02169884016806,1.0212855385646,1.02411264502692,1.02750512207131,1.02394633941471,1.02146042474904,1.02166944690774,1.02675264716751,1.02769729354688,1.0280410137362,1.02894069995957,1.0278893799934,1.03350548796189,1.03556628382799,1.0355295567913,1.03855454790861,1.03956238423369,1.0411245029781,1.04566785120638,1.04854815790684,1.05014633214637,1.05148731875246,1.0520174803678,1.05197095540723,1.0485529121801,1.05253076864364,1.04855042711983,1.00792488939426,1.01656115945189,1.01797738315169,1.01797430835427,1.01792710968866,1.01789096597721,1.01929614780403,1.01955663624605,1.02082099239799,1.02040989691118,1.02321834676501,1.02659645031061,1.02305189575294,1.02058493296006,1.02079413432401,1.0254568663565,1.02639378843511,1.02673184727865,1.02762229952463,1.02658002010658,1.03193804452396,1.0339142221468,1.03387743636491,1.03677660360859,1.03776824830232,1.03923089749518,1.04357316942436,1.04631027605452,1.04783628170192,1.04912287421319,1.04963501828019,1.04959079143072,1.04637155314207,1.05023140438002,1.04636906285741
270,1.00748475243209,1.0157854194511,1.01707455794792,1.01707115523731,1.01702380614719,1.01700471243157,1.01830483558779,1.01854764715734,1.01969732274241,1.01932984867937,1.0218948948329,1.02507392352948,1.02172806594214,1.0195047215961,1.01971376662874,1.02449207110102,1.02537862224116,1.02569303497931,1.02652556476461,1.02554078479314,1.03082464339066,1.03275497782152,1.0327178060839,1.03554852402973,1.03652020234118,1.03793886226759,1.04216730698414,1.04482748027707,1.04631947864691,1.04758993728356,1.04809848023467,1.04804405869275,1.0448559706778,1.04860929952447,1.04485321295758,1.00643081822496,1.01389744737794,1.01516210630728,1.0151586971416,1.0151112587696,1.01508161215573,1.01634828551574,1.01658611556375,1.01770260689829,1.01734800582011,1.01985735873901,1.02299264587178,1.01969019630315,1.01752321905561,1.01773267111077,1.02157425971464,1.0224381168723,1.02273821772751,1.02354373534274,1.02258552732123,1.02723134678974,1.0289502437563,1.02891293438253,1.03142833845437,1.03235352141665,1.03352803443243,1.03724931814113,1.03953747416977,1.04084090371694,1.04196871088155,1.04242986575088,1.04237587950005,1.03970810053468,1.04315597726721,1.03970532904613
271,1.00728155723456,1.01543972677766,1.01673531666757,1.0167148860317,1.01666184374999,1.01663103854701,1.01787892437095,1.01811557879757,1.01926189047142,1.01884996817934,1.02140078007994,1.02462226329919,1.0212253930938,1.01900666146504,1.01919599666748,1.02399694793735,1.02483682901234,1.02513621446704,1.02597328035156,1.02496980476058,1.0302745151182,1.03218686768234,1.0321316320582,1.03495408679678,1.03591982284263,1.03732059915412,1.04152403557547,1.04417651937466,1.04566201415237,1.04692401048219,1.04742414829876,1.04737196508921,1.04419206655147,1.04795830657553,1.04417549121012,1.00646042017968,1.01396742341924,1.01524541907605,1.01522495841798,1.01517183823364,1.0151323964687,1.01635515460067,1.01658823957143,1.01771078266816,1.01730707521994,1.01981754801176,1.02300757731003,1.01964188857699,1.01746400589799,1.01765362809034,1.02172251752824,1.02254582757258,1.02283437380135,1.02365182889602,1.02266758934278,1.02748910210693,1.02924171885389,1.02918632503268,1.03177080447308,1.03270272129359,1.0339180732372,1.03773937335107,1.0401117900636,1.04145543155107,1.0426101707941,1.0430746766991,1.04302399330907,1.04024011029567,1.04378462763875,1.0402234718914
272,1.00840416386536,1.01742259506551,1.01886489234504,1.01886074634173,1.01881323074288,1.0187622980882,1.02016099217035,1.02042629432082,1.02172461739961,1.02124096755338,1.02395935329311,1.02726543905439,1.02379248831455,1.02141470985672,1.021622492117,1.02678146086106,1.02773499872669,1.02808372321735,1.02899752502599,1.02793120863817,1.03358473871281,1.03565928670415,1.03562142639331,1.03866077958287,1.03969423056249,1.04123296445932,1.04578127996431,1.0486797053883,1.05027732432382,1.05162610784846,1.05215778163433,1.05211518278105,1.04860842970833,1.05256329274551,1.048605075245,1.00769623437438,1.01615286782328,1.01758214797228,1.01757799671228,1.01753042117077,1.01747203007136,1.01885109983984,1.01911386138034,1.02039514531911,1.01991575532775,1.02260321320499,1.02588529759595,1.02243612681249,1.02008972311838,1.02029777517701,1.02481785905277,1.0257586035509,1.02609854015183,1.02699707715098,1.02594573031485,1.03118761186286,1.0331267212322,1.03308876800119,1.03592629142192,1.03693240204795,1.03831248555092,1.04253688545407,1.04520029088327,1.04667899650777,1.04793798702386,1.0484398947828,1.04839933084013,1.04522131169887,1.0489846837956,1.04521794629207
273,1.00849589053545,1.01760078858979,1.01910120743125,1.01908111091798,1.01902828754022,1.01891889600976,1.02026780878029,1.0205358156121,1.02188629464498,1.02125939950819,1.02386315542296,1.02712483561503,1.02368833356252,1.02141603054942,1.02160525231239,1.02707907818379,1.02800265361734,1.02834430217986,1.02927852634691,1.02817864920929,1.03397426747947,1.03607864515477,1.03602392067248,1.03912640847425,1.04016854179487,1.04174124511631,1.04638013596323,1.04934374942319,1.0509718393036,1.05233969030612,1.05287156713021,1.05283557439795,1.0492618936561,1.05330487707981,1.04924563058613,1.00791101065506,1.01655122777585,1.01804107496376,1.01802095749719,1.01796807907567,1.01785209602532,1.01918452362432,1.01945042242998,1.02078680415001,1.02016331988515,1.02274193246363,1.02598418581128,1.02256691885898,1.02032011900957,1.02050954393112,1.02545871262861,1.02637197619421,1.0267063746211,1.02762838025025,1.02654045723578,1.03200595989427,1.03400182521557,1.03394699073221,1.03688802007862,1.03790872514306,1.03935426234537,1.04373464744397,1.04651097473306,1.0480444049722,1.04934081363058,1.04984898215603,1.04981530441119,1.04650616308664,1.05040160635178,1.04648985713372
274,1.00641224353257,1.01387617552746,1.01507402315447,1.01507198103383,1.01502499439957,1.01496864160529,1.01612483105697,1.01635386792786,1.0174100948795,1.01698746275543,1.01910654850206,1.0219152979958,1.01893994381536,1.01716420502694,1.01737532253253,1.02173024857957,1.02257776317832,1.02287153357432,1.02365318492915,1.02271999390524,1.02747443836779,1.02922806030849,1.02919221170602,1.03176816760064,1.03267333781604,1.03393312524519,1.03776474325844,1.04012150803696,1.04146237300312,1.04261237696603,1.0430781275096,1.04302572421959,1.04028384827843,1.04392133755024,1.04028219016005,1.00588369198418,1.01292656860225,1.01411479953392,1.01411275545735,1.01406572435405,1.01400334756256,1.01514455521381,1.0153716871023,1.01641513150464,1.01599559270913,1.01809199724804,1.02088317378227,1.01792522647665,1.01617250728285,1.01638383070583,1.02026363614105,1.02110194647545,1.02138914988193,1.02215979876909,1.0212373901775,1.02569548971579,1.02735170463807,1.02731579049277,1.02974680299807,1.03063287510195,1.03177843085756,1.03537800857003,1.0375678939176,1.03882454401033,1.03991103609769,1.04035572875771,1.04030566419796,1.03779738790838,1.04130043721879,1.0377957257692
275,1.00935526120963,1.01911448433958,1.02063373717472,1.02063142024349,1.02058459461835,1.02051720364072,1.02197995782836,1.02225966776308,1.02364849611391,1.02309650916196,1.02589924820262,1.02926735148554,1.02573360591141,1.02327188959817,1.02348141346547,1.0293301547683,1.03031985724973,1.03068616304101,1.03163636932014,1.03053553814677,1.03671063148568,1.03896510577449,1.03892929160444,1.04223130012019,1.04331905748881,1.04504548222168,1.05001679903696,1.05318498281225,1.05492968164633,1.05638786296972,1.0569593317361,1.05692057264203,1.05317479228761,1.05753436021018,1.0531729238023,1.00892332736719,1.01833905285596,1.01985105914918,1.01984874042044,1.01980187884095,1.01972934550924,1.02118024711433,1.021458511927,1.02283762900452,1.02228764743222,1.02507325578875,1.02842816487074,1.02490747998794,1.02246316643373,1.02267285592418,1.02813526143508,1.02911797224888,1.02947907688131,1.0304209214977,1.02932827530756,1.03526942041426,1.03744727436104,1.03741140774001,1.04059957595396,1.04167291894966,1.04330920956574,1.04809893187551,1.05113650607895,1.05281536970994,1.0542239469548,1.05477898050535,1.05474259442309,1.05118239969754,1.05544178617577,1.05118052763043
276,1.01089259481778,1.02185435093844,1.02358446786288,1.02358168856249,1.02353484179933,1.0234702574379,1.02516579180676,1.0254733585204,1.02704568254506,1.02652102264333,1.02996770372002,1.03386582272787,1.02980248370182,1.02669531514947,1.02690359425338,1.0331789682641,1.03424061621493,1.034643779383,1.03568038738631,1.03449334506519,1.04131571031263,1.04379537425355,1.04375923139681,1.04738274082067,1.04855086455898,1.05048434436867,1.05596070866132,1.05950082130393,1.06142930773749,1.06301889628301,1.06363175147993,1.06359829771555,1.05936953118054,1.06400299789264,1.0593672960986,1.0083815893915,1.01736138218923,1.01903262682337,1.01902983502224,1.01898277871434,1.01889464859769,1.02051154903535,1.02080721178324,1.02230026046837,1.02180696223939,1.02511854252721,1.02891036194657,1.02495253999095,1.02198205849696,1.0221912985402,1.02622408671801,1.02722972916287,1.02759857533881,1.02856855947781,1.02744710833607,1.03269840791157,1.03465710277309,1.03462064010157,1.03746657652637,1.03851707697313,1.03985081539847,1.04407464222852,1.04669377937751,1.04815537712968,1.04939179708658,1.04988740023378,1.04985166261533,1.04689973542774,1.05076372091416,1.04689747339599
277,1.00762622962945,1.01605242071799,1.01738221185767,1.01736248566844,1.01730970771874,1.01728625432886,1.01858109376286,1.0188299595369,1.02005444896068,1.01957187798211,1.02217031599592,1.02542817134285,1.02199540542934,1.01972920191466,1.01991920737967,1.02487534209895,1.02574059037454,1.02605247812001,1.02691688509652,1.02588678872008,1.03127823026954,1.03323403576673,1.03317958865995,1.0360702174745,1.03703867969889,1.03850468161602,1.04282666518099,1.04553789848982,1.04704721149043,1.04832754981014,1.0488337252344,1.04878459008124,1.04561294641683,1.04954506345745,1.04559695428921,1.00487939526869,1.01113435847129,1.01240031983626,1.01238049643522,1.01232745853227,1.01227779909707,1.01348641333183,1.01372241142636,1.01486133631024,1.01441139163241,1.01686334097754,1.02000634109399,1.01668751687102,1.01456951514642,1.01476048678057,1.01726539709327,1.01807034391401,1.01834486635334,1.01913793662068,1.01817792187298,1.02187327407003,1.02326672834648,1.02321175033929,1.02526339173345,1.02610653791023,1.02692381311283,1.02989474353034,1.03161580724693,1.03262318709429,1.03352386363553,1.03390391076796,1.0338540465174,1.03205386063984,1.03515460683363,1.03203765805699
278,1.00935178341508,1.01910539731136,1.02061877051563,1.02061957666796,1.02057379167894,1.02054060477583,1.0220636938616,1.02233754325022,1.02368153985417,1.02329848616028,1.02639425810513,1.02999442193132,1.02623024902267,1.02347717981719,1.02369029365021,1.02925377813878,1.03024276671887,1.03060715132802,1.03154567849967,1.03045909294714,1.03658369937064,1.03881659350805,1.03878407520079,1.04204824364615,1.04311892382449,1.04483514026631,1.04975547476811,1.05290183664987,1.05463954336583,1.05608093362158,1.05664546071417,1.05659819382154,1.05286713610832,1.05712942254767,1.05286778993756,1.00725753832296,1.01535392498585,1.01682268710726,1.0168234961885,1.01677754010858,1.01672318862408,1.01818350969898,1.0184483869039,1.01973245596599,1.01937043755024,1.02236363921449,1.02588354424199,1.02219898303847,1.01954981912817,1.01976375379111,1.02345472477536,1.02440129774215,1.02473822138009,1.02562614232292,1.02458931432483,1.02946056783777,1.03127935475913,1.03124659841484,1.03389339462727,1.03487529963334,1.03611142805731,1.04004000281537,1.0424599395066,1.04382986012883,1.04499313676304,1.04546537343593,1.04542057051373,1.04270771195937,1.04638207095517,1.04270837193182
279,1.00825317687694,1.01716484094313,1.01859261060087,1.0185766314292,1.01852515788215,1.01847860102224,1.01985471042881,1.02011547465614,1.02140976729198,1.02091943897659,1.02368756624037,1.02707239377788,1.02351476837118,1.02108054821012,1.02127463380412,1.02643622485938,1.027331110986,1.0276562187505,1.02854252902443,1.02749386478728,1.03316378122837,1.03521708838329,1.03516668725782,1.0381929603695,1.03919429477552,1.04075329730788,1.04529248667181,1.04815616607759,1.0497580758553,1.05110487464371,1.05163636044892,1.05158100571815,1.04822438606979,1.0522752892861,1.04821144909656,1.00659289605768,1.01418766921351,1.01558410574324,1.01556807916028,1.01551645301892,1.01545255504365,1.0167819890966,1.01703659836604,1.0182897250568,1.01781040676734,1.0205046617113,1.02383221781077,1.02033132460055,1.01797200756496,1.01816668563441,1.02183240911764,1.02269644682993,1.02300066251885,1.02385036683815,1.02283756924157,1.02753764052387,1.02927154796372,1.02922085543271,1.031771276909,1.03270725591836,1.03389316417182,1.03766879764933,1.03997481573201,1.04129470086639,1.04242849282182,1.04288937730349,1.04283827806069,1.04026815759859,1.04387778854148,1.04025512150382
280,1.00874067071138,1.0180172304409,1.01949386213972,1.0194945737353,1.01944870629735,1.01941861137733,1.02090237804502,1.02117611496851,1.02251909030322,1.02207711981905,1.02501243234822,1.02848156849653,1.02484815426279,1.02225592478304,1.02246918252667,1.02759053888098,1.02856455511433,1.02892125287861,1.02984227930454,1.02877287256938,1.03447460222938,1.03657503769,1.03654234789366,1.03961937216048,1.04064394592407,1.04223832391229,1.04686393190447,1.0497868968184,1.05139970586177,1.05275226365769,1.05328673665809,1.05324200308019,1.04981723099845,1.05391895437773,1.04981780941722,1.0073851506871,1.01558558732584,1.01703686548066,1.01703757873557,1.01699160041672,1.01694645897215,1.01839164910618,1.0186603150482,1.01996930091002,1.01953681352608,1.02241324747135,1.02583670037858,1.02224855157526,1.01971606342436,1.01992985209586,1.02383765173715,1.02478742127996,1.02512718889121,1.02601922501664,1.02497825912429,1.02991238185147,1.0317604271226,1.03172758458881,1.0344290299895,1.03540309696259,1.0367025509529,1.04072710826949,1.04321092851464,1.04460174183995,1.04578669435957,1.04626558915575,1.04622589399895,1.04342858334682,1.04719775313844,1.04342916517216
281,1.00949508909619,1.0193608840667,1.02094379584997,1.02094441382725,1.02089858077218,1.02082523068436,1.02237562025024,1.02264926146963,1.02399244406335,1.02365337413686,1.02686581440991,1.0305626076823,1.02670178726228,1.0238318044529,1.02404462592586,1.02955621732657,1.03055225276964,1.03092030925826,1.03186778040058,1.03077214077491,1.03689145965129,1.03912587113564,1.03909316389134,1.04235575923941,1.04344294433419,1.04513377245736,1.05003867446825,1.05317717488283,1.0549094044787,1.05635079491683,1.05691581997867,1.05687048863124,1.05311879074908,1.05735619522656,1.05311929260465,1.00837747166903,1.01735568965428,1.01891824818024,1.01891886733568,1.01887294311544,1.0187864571864,1.02030491090641,1.02057438356684,1.02188962931988,1.02155848141968,1.02472413529197,1.02838473924634,1.02455976521114,1.02173727713061,1.02195053464009,1.02646714596198,1.0274438762229,1.02779807834391,1.0287224602837,1.02764945955576,1.03315480283456,1.03518763578664,1.03515480396342,1.03811779557017,1.03916572329394,1.04062064556097,1.04504731291166,1.04783644709882,1.04939229982885,1.05070059578723,1.05122147839637,1.05118141116471,1.04793471009788,1.05191857170678,1.04793521432601
282,1.00830284282444,1.01723797620666,1.01867118491907,1.01867158389381,1.01862557492983,1.01856231938498,1.01996388908427,1.02022036695401,1.02145138966873,1.02108630857449,1.02388359841848,1.02724070148758,1.0237189831278,1.02126495119042,1.0214780516716,1.02651723128681,1.02745353992232,1.02779131447955,1.02866916929428,1.02764251203459,1.03323263498807,1.03527491110907,1.03524184864425,1.03823520760664,1.03922789445771,1.04078364934367,1.04528581862564,1.04811237639621,1.0496937804678,1.05101241698576,1.05153358436444,1.05148997051921,1.0482099444672,1.05232205756091,1.04821027010619,1.00716757734203,1.01520051599091,1.01661174071006,1.01661214044161,1.0165660382172,1.01648954790078,1.01785751068283,1.01810947144946,1.01931026948992,1.01895454510879,1.02170148355267,1.02501948183268,1.02153651655056,1.01913356095103,1.01934710687,1.02337737420321,1.02429317750509,1.02461654935728,1.02546989698634,1.02446728563048,1.02942691299334,1.03126174012539,1.03122854884427,1.03391350221495,1.03486479625792,1.03617865987697,1.0401881059521,1.04265544667604,1.04405546928814,1.04523712339221,1.04571280789269,1.04567407567355,1.04290914541834,1.04675282187379,1.04290947260368
283,1.00798597448689,1.01668970492462,1.01803183849183,1.0180152660189,1.01796356918952,1.01795187642976,1.01928409277964,1.01953415302023,1.02075988309037,1.02032729536665,1.0230421723111,1.02638548931798,1.02286897439757,1.02048787127327,1.02068138965474,1.02583653686288,1.02671036542616,1.02702511439576,1.02788877306654,1.02686217758272,1.03249520540057,1.03452710428344,1.03447605071714,1.03746876356145,1.03846860412974,1.03999545052094,1.04447617533761,1.04730853979498,1.04889930683442,1.05023514758143,1.05076200657315,1.05071029037798,1.04735226156699,1.05134589995041,1.04733884036062,1.0070637142455,1.01503313220804,1.01635914712774,1.01634254734205,1.01629076539137,1.01626812661628,1.01757443646585,1.01782125576149,1.01902528452294,1.01859780368255,1.02127538995674,1.02459003656952,1.0211018923386,1.01875865183892,1.01895249848834,1.02328341873401,1.0241418568977,1.02444529907745,1.02529068113011,1.02428195180134,1.02941487943599,1.0312827392472,1.03123152496751,1.03398054930502,1.03494926297791,1.03628341800191,1.04037532402004,1.04292420477196,1.04437195604735,1.04559990368741,1.04609097707994,1.04604429025699,1.04309757382524,1.04688825426414,1.04308409780241
284,1.0098004243731,1.01990538077304,1.02150436400273,1.02150436078524,1.02145834592927,1.02140226347402,1.02298848627362,1.0232737681481,1.02469425067263,1.02427131085582,1.02750221495864,1.03121558938559,1.02733798090232,1.024448968008,1.0246609391459,1.03036031229339,1.03137229079377,1.03174876714846,1.03271717603466,1.03160020551813,1.0378936902517,1.04019175858129,1.04015842902634,1.04351881683437,1.04461960744461,1.04638840265401,1.05145468861815,1.054700826469,1.05648122295994,1.05796116598934,1.05853955223764,1.05850036641367,1.05463864416224,1.05899832429852,1.05463864420891,1.00902908787737,1.01852062785361,1.02010686597307,1.02010686271426,1.02006078479608,1.01999516500134,1.02156014454678,1.02184282709108,1.02324584241605,1.02282682688823,1.02602827968415,1.02971904544791,1.02586380966871,1.02300473453449,1.02321700469616,1.02822995045288,1.02922979978753,1.02959703946614,1.0305509215091,1.02944816728144,1.03533461233394,1.03749955006902,1.03746613394185,1.04062894973126,1.04170525973313,1.0433173631932,1.04806931520296,1.05108626637853,1.05275109474215,1.05414390872553,1.05469340956521,1.05465909648351,1.05113369820805,1.05533623591537,1.0511336981831
285,1.00796300727753,1.01664957351456,1.0179564098753,1.01793902767505,1.01788705742409,1.01791088550786,1.01924157644939,1.0194976035504,1.02076386625134,1.02025673744552,1.02290265463626,1.02619162770638,1.02272903065696,1.02041645744166,1.02060904878549,1.02580094990879,1.02668479205246,1.02700496890453,1.0278831208814,1.02684136088953,1.03244528677265,1.03447541238519,1.03442350036305,1.03741909037831,1.03842363955786,1.03994577413606,1.04442729250077,1.04725456001897,1.04883223453929,1.05016840582576,1.05069551380639,1.05064748157118,1.04729558092056,1.05130256128889,1.04728150411769,1.00618709109195,1.01346698844467,1.0147351472684,1.01471770980321,1.01466557443458,1.01467132398969,1.01594769943201,1.01619597077877,1.01741057567408,1.01692135627472,1.01947864260844,1.0226983969619,1.01930443511124,1.01708159959521,1.017274822283,1.02088328559999,1.02173070586867,1.02202733005725,1.02286233688221,1.0218629246313,1.02641095773536,1.02809200449888,1.02803976983584,1.03051533308446,1.0314448141247,1.03256301179916,1.03620951520923,1.03842126254391,1.03968745462369,1.04078843607978,1.04123749744105,1.04119194383197,1.03871376089469,1.04224695761612,1.03869956758384
286,1.00846965122049,1.01753502267406,1.01897850400558,1.01897884736549,1.0189328337927,1.01890194078643,1.02035113217922,1.02061828647066,1.02191901912629,1.02150095989422,1.02437221104212,1.02779017087885,1.0242076467445,1.02167947053778,1.02189241998596,1.02690524351338,1.02785718400457,1.02820288813222,1.0290992707624,1.02805409948824,1.03366054584791,1.03572255218737,1.03568944530103,1.03870645683477,1.03972431294603,1.04126772122364,1.04579243796001,1.04863767707032,1.05022047163657,1.05155960480057,1.052092100602,1.05204323378816,1.04871016524962,1.05277977720991,1.04871044580468,1.00704087081504,1.01497326840476,1.01638637910807,1.01638672328278,1.01634059227028,1.0162940392251,1.01769933393621,1.01796026567693,1.01921945761249,1.01881606390387,1.02161821856538,1.02498219243498,1.02145321040077,1.01899504442255,1.01920855467234,1.02295370007051,1.02387747301668,1.02420440602985,1.02506717633596,1.02405503614313,1.02883774995796,1.0306278662549,1.03059459548993,1.03320697348636,1.03416764521963,1.03539616532131,1.03927279869612,1.04164042410652,1.04298171694564,1.04413857425543,1.0446105832389,1.04456539005257,1.04191806199987,1.04563410195937,1.04191834423915
287,1.00959503620557,1.01954041266694,1.02104414997969,1.02104306875075,1.02099667369743,1.02097945158029,1.02251210941981,1.02278710187706,1.02414280597401,1.02375669879884,1.02689327323466,1.0305326286954,1.02672840558541,1.02393328967831,1.02414411398254,1.02995804298356,1.03094293858186,1.03130629553036,1.03224673183699,1.03115678043927,1.03750868451776,1.03981088604493,1.0397764054772,1.0431412863675,1.04424675499034,1.04601221715039,1.05108194504445,1.05433100714362,1.05613170192666,1.05762809975536,1.05821286469116,1.05817022167376,1.05428101963377,1.05867668271245,1.05428014966902,1.0084686993206,1.01752028628973,1.0190028505379,1.01900176709439,1.01895527903897,1.01892532972121,1.02042565267958,1.02069637661712,1.02202349294772,1.0216456124336,1.0247335313882,1.02833516554588,1.02456831610566,1.02182256775083,1.02203382735509,1.02684376360579,1.02780854884141,1.02815778870246,1.02907420441007,1.0280078155038,1.03373000130701,1.03582522163728,1.03579060823255,1.03884770981866,1.03991195394787,1.04143581268894,1.04601370735342,1.04890069200923,1.05051856309587,1.05187704962097,1.05241610554978,1.05237795163307,1.04901446095951,1.05315307141931,1.04901358651467
288,1.00829229458037,1.01722078193554,1.01864851605408,1.01864726236484,1.01860070132401,1.01857013778178,1.02000132695565,1.02026787197975,1.02156794943684,1.02112605307299,1.02394219286809,1.02732003985065,1.0237767646315,1.0213029168931,1.02151408719273,1.02644559512356,1.02739062801629,1.02773359810011,1.02862736190482,1.02758342181405,1.03308550618623,1.03511130062756,1.03507648324085,1.03804667749826,1.03905166900507,1.04056483391927,1.04501546115516,1.04782111527663,1.04938455768232,1.05069159031015,1.05120943945666,1.05116613462238,1.04785209701656,1.0518131569725,1.04785108391037,1.00668756499399,1.01434436168124,1.01573743467006,1.01573617731964,1.01568948272805,1.01564185189015,1.01702368788005,1.01728316749739,1.01853609677963,1.0181110784118,1.02084811814762,1.02416409415999,1.02068218821033,1.01828846539566,1.01850026064666,1.02200501912196,1.02291777244547,1.02323956155897,1.02409483929186,1.02308872524926,1.02765018459507,1.02936521182452,1.02933019982159,1.03183754834158,1.03277647718765,1.03392968322122,1.03763785520975,1.0399025599232,1.04119242303338,1.04229269659909,1.04274187204991,1.04270181236362,1.04014423138868,1.04366603488818,1.04014321060824
289,1.0068368123684,1.01464563395087,1.01587066915503,1.01585330256602,1.01580124256716,1.01579259681915,1.01700155601451,1.0172397390759,1.0183889830336,1.01790608035176,1.0202549994978,1.02330101560005,1.02008094990836,1.0180662242151,1.01825932020579,1.02285460934264,1.02368321666702,1.02397526819205,1.02478830761341,1.02381121781429,1.028830549938,1.03065753355022,1.03060548334924,1.03330721816182,1.03422543015256,1.03557638827853,1.03960599919664,1.04210656785375,1.04352219354411,1.04473449586302,1.04521986515618,1.04515840839905,1.04224735004799,1.04594378881308,1.04223324659319,1.00553315758356,1.01230632548171,1.01350366041548,1.01348625320815,1.01343407154495,1.01341085459902,1.0145793745918,1.01481188432488,1.01592333674176,1.01545333451456,1.01773922528576,1.02073615072297,1.01756474526128,1.01561386470738,1.01580742675734,1.01924676929883,1.02004984371811,1.02032473494833,1.02110751439738,1.02016009731154,1.02443585382213,1.02601734250206,1.02596505671506,1.02830160391687,1.0291687748068,1.03023497445723,1.03367983466623,1.03575386391624,1.03695395220952,1.03800353525039,1.03843484280711,1.03837741173208,1.03607094011907,1.03943589162394,1.0360567524641
290,1.00631019521227,1.01369353306518,1.01487132687853,1.01487057748198,1.01482401261386,1.01481131610481,1.01600286657101,1.01623460089929,1.01730551694558,1.01690839390032,1.01913248837506,1.02202398538988,1.018966531974,1.01708653693973,1.01729917535428,1.02140030846816,1.02224812635809,1.02254136222441,1.02331880707258,1.02239084338265,1.02699010374558,1.02870020109574,1.02866570652483,1.03117917031472,1.03206498019949,1.03329118609006,1.03702862306818,1.03930515199799,1.04061056546923,1.04174159769373,1.04220550686105,1.0421434798839,1.03952191020725,1.04306416879024,1.03952130291703,1.0052409867935,1.0117731904041,1.01292892998571,1.01292817910202,1.01288152488944,1.01285631925017,1.01401487644802,1.01424206789585,1.01528263475188,1.01489558695303,1.01706962114432,1.01992211676777,1.01690332802311,1.01507408279494,1.01528714254039,1.01844078072191,1.01926855526301,1.01954789287695,1.02030140332795,1.01939693190158,1.0234007932948,1.02491463940228,1.02488001728449,1.02710173904418,1.02794779034062,1.02894579934057,1.03221685004742,1.03415275912116,1.03528616747763,1.03628740514844,1.03670821564116,1.03665062319358,1.03451799283898,1.03780700072537,1.03451738251375
291,1.00574966602742,1.01269670686986,1.01378847400025,1.01378780883353,1.0137412225259,1.01374277750018,1.01486677256966,1.01509048504114,1.01610856829508,1.01570280160741,1.01773982074411,1.02047776543059,1.01757367939867,1.01588124718053,1.01609423689661,1.01999984872261,1.02081651621523,1.02109388095055,1.0218343656937,1.0209432188712,1.02532733725694,1.02695491514868,1.0269204521757,1.02931444047847,1.03016306512037,1.03132276851841,1.03487821221441,1.03703466939854,1.03828117302879,1.03936120858748,1.03980739678465,1.03974014268554,1.03726440389265,1.04066918697575,1.03726386450433,1.00486472425719,1.01110583187875,1.01217997630487,1.01217931003864,1.01213264966063,1.01212349513123,1.01322044648205,1.01344053383657,1.01443437476736,1.01403611699802,1.01603313311362,1.01873999183412,1.01586671261086,1.01421485542725,1.01442819486853,1.01754911443542,1.01834985243754,1.01861584868954,1.01933729545139,1.01846481994609,1.02236678495545,1.02383565517443,1.02380108709706,1.02595932188991,1.02677664425155,1.02775130155448,1.03093041631023,1.03281182974811,1.0339195276445,1.03489483552993,1.03530624899631,1.03524350770919,1.03316717095999,1.03637579704623,1.03316662935524
292,1.00692251291952,1.01478262258162,1.01606006782123,1.0160593213134,1.01601281166526,1.01593613244425,1.0171655895283,1.01739850733617,1.01847761233657,1.01812436340122,1.02049133600053,1.02349959666343,1.02032560184952,1.01830229590125,1.01851468265057,1.02301049858767,1.02387428572155,1.02417575016222,1.02497216768005,1.02402547350295,1.02899263024902,1.03081975814614,1.03078533675409,1.03346601030583,1.03439434443656,1.0357273758114,1.0397268740843,1.04218680221432,1.04358712220655,1.04478851026472,1.04527449804175,1.04521944485633,1.0423818163324,1.04614033958421,1.04238121239171,1.00620880476433,1.01349912810306,1.01476464463323,1.01476389713795,1.01471732809205,1.01463180466184,1.01584140212248,1.01607191205316,1.01713482750012,1.01678496293145,1.01912402070671,1.02211081490561,1.01895806415821,1.01696312944628,1.01717579566482,1.02103239181791,1.02188483532148,1.02217766348908,1.02296049213805,1.02202709299396,1.02661437905157,1.02831710348799,1.02828259824466,1.03077854318192,1.03168393759469,1.0328703869292,1.03657544902821,1.03882016788355,1.04011196056088,1.04123155093347,1.04169042692866,1.04163993847089,1.03911868105063,1.04273094593003,1.03911807515244
293,1.00612865300008,1.01337687561248,1.01450812582555,1.01450066744658,1.01445184900283,1.01444207103988,1.01557281441751,1.01580199781357,1.01687066370808,1.01639563754685,1.01844946014631,1.02122200995151,1.01828004986114,1.01656667361997,1.01677161307487,1.02103356762233,1.02185204638035,1.02213384053844,1.02290026514756,1.02197771114038,1.02662107556941,1.02832839270922,1.02828676535097,1.03080534390032,1.03168124836388,1.0329196098846,1.03666764366728,1.03895948403394,1.04027086876793,1.04140104798397,1.04186120996201,1.04180129521293,1.03916411535188,1.0427310243392,1.03915804988789,1.00551995716115,1.01228125472398,1.01340231867212,1.01339485212706,1.01334598039295,1.01332851315665,1.01444214744063,1.01466928414493,1.01572420259004,1.01525185626659,1.01728196505933,1.02003631310718,1.01711236031873,1.01542308471879,1.01562825480404,1.01934561418304,1.02015456988223,1.02042899228607,1.02118404278175,1.02027260197188,1.02459696723629,1.02619985055955,1.02615813679785,1.0285217600578,1.02937870740445,1.03049392533914,1.03399523695533,1.03610661288793,1.03732701560968,1.03838862520084,1.03882604837753,1.03877041057935,1.03640088258846,1.03984939368744,1.03639480090747
294,1.0065215982742,1.01407587093287,1.01527950849611,1.015271896791,1.01522306246551,1.01518739051179,1.01635911789666,1.01659453322023,1.01770439164977,1.01721821751801,1.01937055927881,1.02222412059725,1.01920122302346,1.01738894479237,1.01759353352227,1.02201446869187,1.02285495292515,1.02314800353667,1.02394085632065,1.02299189756341,1.02778740630089,1.02955149077809,1.02950974426143,1.03211034566926,1.03300792402146,1.03429736228059,1.03817318702663,1.04055562700434,1.04191276740925,1.04307693483763,1.04354798116505,1.04349200530633,1.04073788446884,1.04439724939239,1.04073169895,1.00596505184169,1.0130747098971,1.0142669064371,1.01425928710758,1.01421040400785,1.01416728729686,1.01532100915206,1.01555396459209,1.01664742507739,1.01616687821871,1.01829386297375,1.02112774721051,1.01812434763701,1.01633778185201,1.01654258202643,1.02047796504177,1.02130855869507,1.02159435003976,1.02237542268554,1.02143800659041,1.02594654415838,1.02761621713414,1.02757439194106,1.03003516906359,1.03091460293723,1.03209431700064,1.0357481064872,1.03796798576159,1.03924322980754,1.04034565836579,1.04079615771395,1.04074392224984,1.0382318417907,1.04178643666551,1.03822564129944
295,1.00712359426427,1.01514153479891,1.01644444758818,1.0164424793917,1.01639557991109,1.01633321303019,1.01759580239708,1.01784118343021,1.01900415872532,1.01855194742964,1.02092131610354,1.02393496863095,1.02075504330962,1.01872849469996,1.01893937073765,1.02349581847437,1.02437977064701,1.02469203541279,1.02551634466974,1.02454082414607,1.02953599063893,1.03137794754568,1.03134224923636,1.03404375363221,1.03498287673702,1.03632006596216,1.04034698176237,1.04285118446962,1.044264424409,1.04546906608542,1.04595544736734,1.04589873100391,1.04295092729998,1.04664322580738,1.04294933126165,1.00664795452176,1.01428589323009,1.01557944747329,1.01557747757749,1.0155305381365,1.01546170613537,1.01670922738524,1.01695259019633,1.01810208970005,1.01765430514479,1.02000289545436,1.02300045681019,1.01983647292802,1.01783100788646,1.01804206971967,1.02218313352841,1.02305895975724,1.02336512441981,1.02417972530485,1.02321371704366,1.02796684347724,1.02972930817683,1.02969355266491,1.03227736574087,1.03320157792254,1.0344460979814,1.03828631816782,1.04065383846105,1.04199823913453,1.04315099865752,1.04362012265294,1.04356684268373,1.04082379761767,1.04443028706688,1.04082219827902
296,1.00750938160821,1.01582577235895,1.01710541077576,1.01710571736035,1.01705960645924,1.01704331407037,1.01834356033655,1.01859027244325,1.01975730015379,1.01935196298849,1.0218440830879,1.02495114090152,1.02167909253375,1.01953080973019,1.01974416467702,1.02456513570067,1.02546427575642,1.02578317475892,1.02661754115986,1.02563400370513,1.03091446513407,1.03285225659951,1.03281901791037,1.0356607529556,1.03662285724371,1.03807020310633,1.04232854072869,1.04499356796789,1.0464935258628,1.04776028266984,1.04826742880909,1.04821276215058,1.04509058158235,1.04896036329921,1.04509083271588,1.00709100916041,1.01507328331312,1.0163443453431,1.01634465213633,1.01629850669402,1.01627645401375,1.01756307232566,1.01780791630844,1.01896248319342,1.01856157612838,1.02103499938957,1.02412755225373,1.02086987808091,1.01874056142078,1.01895408173444,1.02341224081553,1.02430410117539,1.02461756181441,1.02544322666069,1.02446822102546,1.02953814964623,1.03140675683585,1.0313734715209,1.03411286116266,1.03506190324693,1.03642887163881,1.04052511714721,1.04307144386656,1.04451165907733,1.0457333894266,1.04622554630923,1.04617395464593,1.04323034772848,1.04702700106971,1.0432305992752
297,1.00661367140088,1.01423097376672,1.01544635490677,1.01544806752657,1.01540234982041,1.0153739282087,1.01659474347953,1.01682942682953,1.01791444436725,1.0175326354636,1.01982470227888,1.0227639352362,1.01966008458508,1.01771330937749,1.01792868102603,1.02218700795128,1.02305105341051,1.02335131591894,1.02413931960613,1.02320295243541,1.02796074414641,1.0297265460548,1.02969469739696,1.03228672406393,1.03318629929709,1.03447420355133,1.03834162370233,1.04071322654741,1.04206608875012,1.04322558866774,1.04369759432535,1.04363806657158,1.04090991873118,1.04455301929625,1.04091131342865,1.00626852639185,1.01360932762752,1.01481887828506,1.01482059194584,1.01477484596329,1.01474172632516,1.01595250263422,1.01618596586619,1.01726278967077,1.01688287878327,1.01916172865661,1.02209082071799,1.01899700387301,1.01706366794095,1.01727917703475,1.02123180296184,1.02209061605257,1.02238668048173,1.02316840390896,1.02223817699206,1.02682306063633,1.02853233499961,1.02850044932942,1.03100878064815,1.03189844215966,1.03311972877426,1.036854444424,1.03912881499754,1.04043273102757,1.04155536544726,1.04201513427967,1.04195849915043,1.03937778418804,1.04296301619764,1.03937918091307
298,1.00678010313694,1.0145284057421,1.01576582063847,1.01576606353586,1.01571987036027,1.01569391109723,1.01693256961497,1.01717126246822,1.01828567775595,1.01788067529166,1.02021143557302,1.02318691101954,1.02004614870034,1.01805971177175,1.0182733006565,1.02260660934347,1.02348381289927,1.02379147148864,1.02460003464132,1.02364195678599,1.02844597690934,1.03022842855729,1.03019503706707,1.03281119352011,1.03372274686814,1.03501614869985,1.03891567315444,1.04132527040854,1.04269476831551,1.04386520060657,1.04434136466805,1.04427898539192,1.04146698378483,1.04507157400914,1.04146718363045,1.00649957304622,1.01402266131042,1.01525676169536,1.01525700469992,1.01521078835831,1.01518109946883,1.01641300571793,1.01665107321886,1.01776121521673,1.01735577974634,1.01967837832603,1.0226477501331,1.0195130050538,1.01753490842655,1.01774860736082,1.02182706928664,1.02270090894102,1.02300550143977,1.02381000416078,1.02285587185937,1.02752062417473,1.02925790266667,1.02922447966731,1.03177368655801,1.03267819251027,1.03391729978938,1.03771059079064,1.04004239726685,1.04137273639944,1.0425136990945,1.04298012234654,1.0429204542071,1.04022747018764,1.04378764592758,1.04022767024953
299,1.00606982119217,1.013266497022,1.01438296823908,1.01438170170882,1.01433494209615,1.0143278888173,1.01545750033987,1.01568466806114,1.0167267749487,1.01628726483993,1.01831221905636,1.0210414884022,1.01814587139851,1.01646496231196,1.01667712934389,1.02086980594863,1.02170378316682,1.02199025553731,1.02275322475403,1.02183922788836,1.02640913052374,1.02810243677944,1.02806737360053,1.03056034469518,1.03143305827245,1.03265689864705,1.03636773543686,1.03863150847676,1.03992771556297,1.04104442508421,1.04150122961646,1.04144156127479,1.03883946468689,1.04238136302952,1.03883843648568,1.00583188390376,1.01283703760823,1.01395122503791,1.0139499579562,1.01390317842965,1.01389299326642,1.01501739180829,1.01524417221879,1.01628358638494,1.01584289374861,1.01786184786173,1.02058670464725,1.01769542660735,1.0160206688068,1.01623292852208,1.0202065421379,1.02103800263291,1.02132199650204,1.02208191768447,1.02117087003005,1.02562307521415,1.02727833213741,1.02724324081179,1.02967979368915,1.03054692606884,1.03172460305505,1.03534585948179,1.03754401109423,1.03880718212604,1.03989904039457,1.04034764509656,1.04029045156124,1.03778933986886,1.04129483220628,1.03778831061007
300,1.00699899070969,1.01491876951788,1.01616289085365,1.01616201421458,1.0161154658689,1.0160717730209,1.01729253242887,1.01753184306345,1.01865285320572,1.01821036303943,1.02046864237734,1.02338743196475,1.02030283971776,1.01838814083672,1.01860035813524,1.02325659136661,1.02413185696324,1.0244391837799,1.02524950801696,1.02428883816602,1.02931811739437,1.0311671945653,1.03113264675724,1.03384754695291,1.03477393421819,1.03614393272968,1.04020502121165,1.04273092175602,1.04416371897295,1.04537420802366,1.04586217449788,1.04580296519349,1.04286033980874,1.04657016765875,1.04285963042872,1.00675614200895,1.01448157142998,1.0157209243857,1.01572004735305,1.01567347874676,1.01562634754225,1.01683929614621,1.01707756623645,1.01819162945134,1.01775143331764,1.01999923695525,1.0229099224509,1.01983335798855,1.01792929114171,1.01814160401816,1.02258678123741,1.02345800150109,1.02376221386337,1.0245677007888,1.02361176881516,1.0285211370555,1.03033086973303,1.0302962938597,1.03295303036735,1.03387222043602,1.03519634932403,1.03916543098834,1.04162389139992,1.04302276523032,1.0442076907529,1.04468714831091,1.04462992708584,1.04178993366699,1.04546030631259,1.04178922353919
301,1.00689662326514,1.01473619067514,1.01602071248143,1.01602043592883,1.01597408117492,1.01591447590424,1.01715388063183,1.0173990467241,1.01855677340103,1.01807524669188,1.02033837567086,1.02325941799174,1.02017285070441,1.01825369189193,1.01846663570095,1.02288101655846,1.02376711624544,1.02407953775296,1.02490035114459,1.02392963560924,1.02875181705858,1.03054462708009,1.03051069495996,1.03314437920843,1.03406070016827,1.03536430517619,1.03929060702397,1.04170865549883,1.04307334889967,1.04424245657214,1.04471652377975,1.0446611690179,1.04186925496624,1.04552773711993,1.04186903265086,1.00667565134939,1.01433847667889,1.01561821397496,1.01561793730178,1.0155715641706,1.01550877405387,1.01674060327419,1.01698470367931,1.01813533509278,1.01765653159405,1.0199093116229,1.02282230359904,1.01974371701443,1.01783505009289,1.01804808141557,1.02227254046232,1.02315469069294,1.02346416899278,1.02428026560163,1.02331417669904,1.02802720289697,1.02978408695011,1.02975012974761,1.03233073298579,1.03324022624888,1.03450227330957,1.03834463722948,1.04070111805562,1.04203482796922,1.04318058879385,1.04364687051146,1.04359324415563,1.04089489553113,1.04451714648169,1.0408946729899
302,1.0065644315861,1.01414525305278,1.01531019786098,1.01530984558893,1.01526343318642,1.01525376907889,1.01643681735715,1.01666835474731,1.01773731737062,1.01733005628768,1.01951826270612,1.02237842223417,1.01935256686773,1.01750855108384,1.01772156295539,1.02215648327,1.02300932009017,1.0233049771391,1.02408706016492,1.02315489896726,1.0279996737646,1.0297847300647,1.02975069277332,1.03237316397766,1.03327857905527,1.03458645443868,1.03850121978767,1.0409133565821,1.04229006735641,1.04346729645578,1.04394479101669,1.04388534173797,1.04108843893589,1.04474345658368,1.04108815507414,1.00634797372651,1.01375602873769,1.01491491266352,1.01491456024372,1.01486812975621,1.01485524689893,1.01602950561596,1.01625964736828,1.01731936997465,1.0169166696878,1.01909232823321,1.02194260809664,1.01892656312481,1.01709523693203,1.01730833530511,1.02156355419113,1.02241169799928,1.02270414125413,1.02348063961956,1.02255397488221,1.02729156139806,1.02904100665111,1.02900694473555,1.03157688204353,1.03247475928402,1.03374242173648,1.03757424971387,1.03992551174139,1.04127160793993,1.04242574675267,1.04289550327645,1.0428374546721,1.04013239053449,1.04375042994157,1.04013210639419
303,1.00685933288804,1.01467171903801,1.01590854407249,1.01590620351414,1.01585915545657,1.01583499423633,1.01707289855954,1.017310926261,1.0184266682301,1.01802269650574,1.02037781164439,1.0233814113087,1.02021126527864,1.01819893726923,1.01840949096718,1.02284454040496,1.02371029132194,1.02401351475855,1.02481772843087,1.02386189610663,1.02878047271158,1.03059385034656,1.03055773105862,1.03322269733919,1.03414055342557,1.03547113039626,1.03944951045673,1.04190110021601,1.04329127192366,1.04448127050981,1.04496316568056,1.04490554450591,1.04208214860627,1.0458161422724,1.04208024956291,1.00672825260633,1.01443493164922,1.01567137823012,1.0156690371185,1.01562197807517,1.01559612765577,1.01683201673038,1.01707005161723,1.01818574693219,1.01777995650898,1.02013339870728,1.02313592086478,1.01996681245214,1.01795623921768,1.01816684305277,1.02247763417976,1.02334254760918,1.02364461740483,1.0244477960822,1.02349294412138,1.02834795051226,1.03014100838848,1.03010487321608,1.03273968123804,1.03365512368079,1.03496039342735,1.03889088851872,1.04130741900454,1.04267994842864,1.04385669582894,1.04433424389885,1.04427822299646,1.04150962316956,1.04522568454724,1.04150772307378
304,1.00575447395093,1.01270641522583,1.01381874327639,1.01381686737867,1.01376987876149,1.01376398271147,1.01489044653342,1.01511334885413,1.01612879507725,1.01573376771848,1.01779960626886,1.02056514726776,1.01763287146242,1.01591090908957,1.01612248356463,1.01997809247378,1.0207991602333,1.02107933604722,1.02182916387722,1.02092766972968,1.02526224292241,1.02687494872289,1.02683919708063,1.02921320328639,1.03006032391969,1.03120085889305,1.0347212214291,1.0368548871119,1.03808946032893,1.03915913684918,1.03960142433942,1.03953439840064,1.03707690953269,1.04045273586894,1.03707538370343,1.00559310002169,1.01241595134982,1.01352414068107,1.01352226423024,1.01347526194883,1.01346699155862,1.01458727617751,1.01480923704531,1.01581843956809,1.01542626902738,1.01748342980498,1.020242167677,1.01731664317595,1.01560346395713,1.01581510243411,1.01953464713675,1.02035244638701,1.02063031334115,1.02137624865282,1.02047858027811,1.02473325538503,1.02631949859049,1.0262837275819,1.02861866793269,1.02946040762593,1.03057076890389,1.03402938177319,1.03611771212523,1.03732947813395,1.03838195674288,1.03881849196857,1.03875260880606,1.03636379184615,1.03971255035056,1.03636226495426
305,1.00623028485319,1.01355213376802,1.01471111221873,1.01470958322262,1.01466275109433,1.01465638704223,1.01583412063477,1.01606465095562,1.01712935286587,1.01672354868323,1.01891044627972,1.02177386747357,1.0187440654159,1.01690088801009,1.01711265819606,1.02121384807157,1.0220566934004,1.02234779579969,1.02312210456657,1.0221966035272,1.02677928493952,1.0284802928035,1.02844496350162,1.03094888529179,1.03182524126237,1.03305457460411,1.0367816878904,1.03906086403548,1.04036393852782,1.04148625296487,1.04194503076438,1.04188484499946,1.03925829466325,1.04279160511629,1.03925705298857,1.00609062841375,1.01330076804714,1.01445632044788,1.01445479106094,1.01440794716543,1.0143995375166,1.01557207963589,1.01580183450735,1.01686138895641,1.01645785270945,1.01863753469106,1.02149531147112,1.01847110924292,1.01663523831736,1.0168470637979,1.02082993769112,1.02167005245683,1.02195919576806,1.02273025046769,1.02180794598876,1.02632172731016,1.02799995866017,1.02796461283608,1.03043490908444,1.03130672583639,1.03250998870188,1.03618396578438,1.0384241403261,1.03970759397752,1.04081511745214,1.0412689514879,1.04120979524737,1.03864245111691,1.04215271045609,1.03864120869503
306,1.00555771973729,1.01235655565386,1.01343108737154,1.01342924165489,1.01338224534985,1.01338087522132,1.01447844560897,1.01469529334821,1.01567112762494,1.01530333538795,1.01731948164567,1.02004432653633,1.01715268348046,1.01548058494673,1.01569228504732,1.01950839355829,1.02031362766039,1.02058577388431,1.02131690969699,1.02043405972711,1.02472638433655,1.02632042446497,1.02628468630755,1.02863305861028,1.02946916290101,1.0305997872136,1.03408341748617,1.03619108756738,1.037413072971,1.03847308624815,1.03891175841746,1.0388440133216,1.03642420432757,1.03977315805791,1.03642270270874,1.00547302650005,1.01220318172198,1.01327785573104,1.01327600973091,1.01322900631872,1.01322657238175,1.01432322481998,1.01454018055465,1.01551665642292,1.01514711687867,1.01716287391773,1.01988759445624,1.01699605007854,1.01532439365793,1.01553612628623,1.01926964975741,1.02007458159443,1.02034607052223,1.02107681580769,1.02019432072726,1.02444555029321,1.02602653956265,1.02599079116393,1.02831976248175,1.02915455932706,1.03026861029015,1.03372135708476,1.03580640689612,1.03701700478814,1.03806846832752,1.03850434739616,1.03843774444496,1.03605358220288,1.03939145575827,1.0360520800414
307,1.00562970700061,1.01248490241778,1.01358547368666,1.0135832778802,1.01353617191338,1.01353527714752,1.01465868550944,1.0148814262543,1.01589641435436,1.01549801012595,1.01755554786256,1.02031548690495,1.01738861384997,1.01567484989899,1.0158861017689,1.01964441548963,1.02046040166592,1.0207381410856,1.02148307808852,1.02058615957021,1.02484238376626,1.0264306547302,1.02639454819438,1.02873362551431,1.02957495522787,1.03068841531133,1.03415143330331,1.03623674198794,1.03743818405389,1.03848861520775,1.03892389261035,1.038860173458,1.03647899585233,1.03984344528152,1.036477208781,1.00550030865612,1.01225236987448,1.0133485750842,1.01334637875824,1.01329926177293,1.01329637642928,1.01441377483033,1.01463548847568,1.01564369866095,1.01524905090746,1.01729775418538,1.02005068628622,1.01713077785542,1.01542593398269,1.01563723760734,1.01929147138854,1.02010420017935,1.02037983630797,1.02112090807664,1.02022780140157,1.02441967627237,1.0259863809731,1.02595025878656,1.02825756143303,1.02909390422633,1.03018353489854,1.03359642703546,1.03564489905594,1.03682780790125,1.0378642504806,1.03829481826427,1.0382317828687,1.03590585138439,1.03924734108522,1.03590406331366
308,1.0070994325163,1.01510042534546,1.01638309454554,1.01637912296163,1.01633155269709,1.01630780923618,1.01758989540978,1.01783286219333,1.0189844718983,1.01858648986081,1.02107960195743,1.02420176610538,1.02091235757856,1.01876088282424,1.01896942146588,1.02341555923472,1.02429266364212,1.02460247614126,1.0254257311752,1.02444959516023,1.02942725442394,1.03125919080045,1.03122136432708,1.03391066244115,1.03484585147703,1.03617430028839,1.04018094924893,1.04267695474563,1.04408943766442,1.04529163872699,1.04577670705658,1.04571700863465,1.04276748116468,1.04641534861141,1.04276425768719,1.00704272287205,1.014997631091,1.01628121751834,1.01627724553342,1.0162296705023,1.01620527668696,1.0174875722861,1.01773082158614,1.01888423014805,1.01848395870375,1.02097829657592,1.02410160888974,1.02081103561662,1.0186583691781,1.01886692876996,1.02325431276716,1.02413171696062,1.02444129090182,1.02526487354221,1.02428838587959,1.02923913366527,1.03106273773118,1.0310249040508,1.03370177389468,1.03463664193776,1.03595388281853,1.03994070849745,1.04242223278839,1.04382742742743,1.04502417215356,1.04550748259372,1.04544873052959,1.04252253746267,1.04616423640296,1.04251931322514
309,1.00751355241199,1.01583605005903,1.01718471026084,1.01718202458298,1.01713491957618,1.01707738720377,1.0184026718058,1.01864810324443,1.01981330458576,1.01945518114274,1.022088442693,1.02532143715553,1.02192200212936,1.01963080111552,1.01984065407628,1.02448445187772,1.02536978534639,1.02568322860359,1.02651184629083,1.02553156938058,1.03075651686876,1.03266947519392,1.03263305979538,1.03544041728177,1.03640311040594,1.03781196342171,1.04200671335965,1.04462044264478,1.04609255150566,1.04733874749976,1.04783622537236,1.04778807604992,1.04473153106119,1.04856988673176,1.04472935447783,1.00748958907083,1.01579180381257,1.01714345637426,1.01714077058575,1.0170936636743,1.01703606397683,1.01836405499028,1.01861028134809,1.01978063960378,1.01941791285173,1.02205636508583,1.02529371203347,1.02188991932582,1.01959353920536,1.01980339979492,1.02441026905538,1.02529731944298,1.02561129137367,1.02644190711777,1.02545962154277,1.03067434253686,1.03258479652339,1.0325483781457,1.03535184056356,1.03631610828819,1.03771950721181,1.04190781709601,1.04451692062553,1.0459866967875,1.047231193471,1.04772820558249,1.04768105029319,1.04463361647548,1.04847293623304,1.0446314396887
310,1.00836318724064,1.01734850401066,1.01875694705529,1.01875403575219,1.01870692694161,1.01869274086935,1.0201171159717,1.02038288976023,1.02168158858704,1.02123465107722,1.02404423648824,1.02742178255654,1.02387799991578,1.0214097187292,1.02161893869084,1.02667786086968,1.02761814857132,1.02795958968313,1.02885361216964,1.02780807700621,1.03340648858135,1.03546027787088,1.03542371760353,1.03843402515998,1.03945218239564,1.04098497952649,1.04549481077365,1.04834051616867,1.04991611983224,1.05124797624488,1.051776042112,1.05172912274957,1.04836974979669,1.05241818972672,1.04836739477198,1.00700250402474,1.01491436873583,1.01629160530366,1.01628868688538,1.01624146366201,1.01621574791473,1.01759921575897,1.01785891543403,1.01911709166645,1.01868486919428,1.02142142617544,1.02474150136126,1.02125476230051,1.01886037474383,1.01907011828423,1.02290032042293,1.02381015781104,1.02413319627659,1.02499097968928,1.02398111690922,1.02870368857466,1.03046706528791,1.03043032757425,1.03300667807131,1.03395869038384,1.03515666295701,1.03896578505028,1.04129230332282,1.04260452015132,1.04373730316918,1.0441993933516,1.04414991611465,1.04151302327166,1.0451357925791,1.04151065257798
311,1.00767215654246,1.01611327076074,1.01743860411848,1.01744129388576,1.01739599274511,1.01737543098675,1.01872190097957,1.01897335451278,1.02016621786311,1.01978110976654,1.0223912029859,1.02558776659905,1.02222748706766,1.01996243681193,1.0201784739189,1.02490466917071,1.02582005083373,1.02614596552839,1.02699109442418,1.0259988170491,1.03126292262329,1.0332033083792,1.03317260582436,1.0360134499868,1.03698549742244,1.03842026004545,1.04267159534067,1.04532629169472,1.04681592218863,1.04807910691251,1.04858542080611,1.0485333749926,1.04542644898629,1.04928994964113,1.04542863294155,1.00659626733259,1.01418708491232,1.01548834869789,1.01549104359031,1.01544565536044,1.01541523650939,1.01672926576464,1.01697598732871,1.0181372469353,1.01776336930512,1.02031738587981,1.02346987563018,1.02015333692924,1.0179450555053,1.01816152072801,1.02192000549632,1.02281221764202,1.02312372569061,1.02394120850003,1.02297614215813,1.02756801606424,1.02928578948653,1.02925496987973,1.03176348899681,1.0326858851812,1.03386362162111,1.03757941677264,1.03983912400284,1.04112866861608,1.04224071714209,1.04269694656125,1.04264428560739,1.04008812973544,1.04363047573086,1.04009032478621
312,1.00646531031225,1.01396653227425,1.01514330416204,1.01514562359425,1.01510009437936,1.01510083131973,1.01631149797803,1.01654882122649,1.01764956953742,1.01722240036575,1.019437443465,1.02231145318094,1.01927306514852,1.01740377963359,1.01761992231455,1.02180655203481,1.02266619219286,1.02296389013366,1.02374456114093,1.02281597192325,1.02749923205329,1.029237621059,1.02920640057822,1.03175908349916,1.03264841433439,1.03391217170435,1.03771864634909,1.04006043644552,1.04139713211864,1.04253989955546,1.04300637706409,1.04294396200396,1.04023248331413,1.04378819309593,1.0402343719772,1.00560712928412,1.01242874084308,1.01358595980973,1.01358828276915,1.01354268354171,1.01353489136941,1.01471872126817,1.01495212574693,1.01602672583524,1.01560912299303,1.01777918444317,1.02061785358306,1.01761453813665,1.01579079005007,1.0160072758495,1.0194287302602,1.02027013638055,1.02055625511638,1.02131516770544,1.02040798769912,1.02457187563308,1.02613829245822,1.02610697754024,1.02840327782958,1.029254712426,1.03032016118038,1.03371442108502,1.03575214984471,1.03693496055536,1.03796150243188,1.03838943081333,1.03832753402019,1.03604487308265,1.03936204212896,1.03604676929335
313,1.00642111869727,1.01388833466134,1.01510493808237,1.01510689537364,1.01506124365223,1.01503232519014,1.01624611519451,1.01648502265588,1.01759682776578,1.01715501500658,1.01936745390583,1.02224052495326,1.01920288384393,1.01733601780173,1.01755175342239,1.0216312460139,1.02249978212489,1.02280210621486,1.02359438629445,1.02265386487821,1.02721304556641,1.02891874949789,1.02888713485826,1.03138982795615,1.03228187801223,1.03349124175417,1.03720738417683,1.03948168947631,1.04077104388973,1.04188795329254,1.04234585468739,1.04228921946141,1.03964395815785,1.04315913203079,1.03964555313953,1.00578375968331,1.01274463297259,1.0139498414595,1.01395180095199,1.01390609718734,1.01387077666743,1.01506748451538,1.01530425149439,1.0164016500068,1.01596277626259,1.01814758246634,1.02099919349357,1.01798281513161,1.01614399119262,1.01635997978142,1.01985873885607,1.02071580310176,1.02101027224993,1.0217888184818,1.02086177060533,1.02504316251575,1.02662458117279,1.0265928957905,1.02891024099095,1.02977696349959,1.03084072143026,1.03425891258022,1.03631342355814,1.03749153955975,1.03852453346651,1.03895468197009,1.03889960283908,1.03656806136887,1.03991770990774,1.03656966102115
314,1.00633865043103,1.01374196949865,1.0149275114434,1.01492910694786,1.01488332649709,1.01486345627521,1.01605514111642,1.01628987045129,1.01737520841207,1.01694797449138,1.01912009873827,1.02196122222928,1.01895530832586,1.01712862568498,1.01734398389701,1.02146345628,1.02231847629887,1.02261416957437,1.02339188861208,1.02246560138123,1.02705811636861,1.02876389031397,1.02873188657138,1.0312333431302,1.03211786406593,1.03333637304816,1.03705571743955,1.0393396199834,1.04064575394491,1.041768229337,1.04222828042885,1.04216465521204,1.03949795645469,1.04297688701311,1.03949925701932,1.00576687348439,1.01271603442148,1.01388797233959,1.01388956945403,1.01384374203178,1.01381727290237,1.01498970262289,1.01522156789603,1.01628784109161,1.015868293167,1.01801006919977,1.0208273583118,1.01784509901372,1.01604913611161,1.01626472302874,1.01988398955542,1.02072701469656,1.02101482976432,1.02177824226908,1.02086602871759,1.02513318988118,1.02673121801939,1.02669915083427,1.02904042715183,1.02990169215123,1.03099640240305,1.03445946802959,1.03655433824681,1.03776496541506,1.03881535683422,1.03925144707626,1.03918936040452,1.03679506564874,1.04013632120874,1.03679636954963
315,1.00716247902188,1.01520608235169,1.01647072455152,1.01647366261791,1.01642840021932,1.016383244431,1.0176365548433,1.01787542863667,1.01898548933493,1.01860641328693,1.02097494754976,1.02397237427694,1.02081112665292,1.01878821289391,1.01900478501286,1.02365414513646,1.02453909464531,1.02484943746938,1.02565790409408,1.02470230574561,1.02979720101022,1.03167072068196,1.03164023290479,1.03438128176124,1.03532508118745,1.03670044537195,1.04079773382794,1.04334616248181,1.0447942339831,1.04602357617359,1.04652013563587,1.04646064172767,1.04347461443515,1.04723086664057,1.04347700193126,1.00673052023935,1.01443018236179,1.01568692289679,1.01568986321033,1.01564456586248,1.01559442964738,1.01683542382172,1.01707272210466,1.01817220800347,1.01779580805602,1.0201458638896,1.0231289655405,1.01998190980631,1.01797775224909,1.01819449669481,1.02245675570036,1.0233341852661,1.02363914443759,1.0244386035421,1.02349183867418,1.02834643388322,1.03014099413977,1.03011046103199,1.03273408510303,1.03366236310257,1.03494533514701,1.03885486985041,1.04126483943994,1.04264301205509,1.04381965440057,1.04429876067095,1.0442412178004,1.04145734667909,1.04511755042134,1.04145973875941
316,1.00687796368022,1.01470032606354,1.01594795702453,1.01595051294425,1.01590509929636,1.01587560626219,1.01712429287285,1.01736520151269,1.01848910104419,1.01807829960143,1.02040718755407,1.02337361355266,1.02024308430693,1.01825978205148,1.01847602025974,1.02285518796677,1.02373727223896,1.02404626248425,1.02485254168825,1.02389869790166,1.02875774213324,1.03055978323861,1.03052885563542,1.03317083715688,1.0340894061901,1.03540112511075,1.03934282000857,1.041777789765,1.04315936439309,1.04433883401584,1.04481717562038,1.04475980211291,1.04192386448899,1.04557939083405,1.0419259437628,1.00651468650012,1.01404737744762,1.01528830772067,1.01529086528355,1.0152454221143,1.0152115480547,1.0164496496283,1.01668919945473,1.01780398653356,1.01739559911,1.01970901356526,1.02266345407567,1.01954479792776,1.01757720315827,1.0177935863246,1.02184883744498,1.02272469098384,1.02302913787764,1.02382795364088,1.02288142652474,1.0275430665075,1.02928027277965,1.02924930668469,1.03179497664559,1.03270099338424,1.0339368686018,1.03772485352156,1.04004645146194,1.04137081461032,1.04250716181523,1.04297120952973,1.04291578498538,1.04024698767517,1.04382676218742,1.04024907026777
317,1.00639410310763,1.01384086837892,1.01503902933811,1.01504034966834,1.01499448255941,1.01498351159956,1.01620102138532,1.01643770614482,1.01753641754958,1.01712522915238,1.01938355898861,1.02229658175288,1.01921867423181,1.01730555395494,1.01752055473779,1.02157191823798,1.02243594325184,1.02273631106846,1.02352552457024,1.02258753312418,1.0271539405705,1.02885993661539,1.02882764399012,1.03133183016583,1.03222022009669,1.03343563859815,1.03715661654605,1.03943358459688,1.04072880862395,1.04184974016573,1.04230878008799,1.04225142267407,1.03959991614844,1.04310613478279,1.03960099283186,1.00608765393773,1.01328963774355,1.01448223479726,1.0144835558372,1.01443766354249,1.01442287995976,1.01563143642753,1.01586698640552,1.01695808683503,1.01654885666459,1.01879441816784,1.02169757245071,1.01862943804063,1.01672928355099,1.01694440610936,1.02072281764627,1.02158172572412,1.02187827829809,1.02266136250815,1.02172937538822,1.02613237413201,1.02778474647466,1.02775242003132,1.03017700802325,1.03105523288897,1.03220781738402,1.03580191592595,1.03798528111782,1.03923328320036,1.04031864060372,1.04076588633392,1.0407104158084,1.03819808915113,1.04164392128233,1.0381991672615
318,1.00617382585166,1.01344937058789,1.01458953706369,1.01459052655877,1.0145445286085,1.01454254770839,1.01571409157181,1.01594125286509,1.01697854520819,1.01660849436403,1.01878940275683,1.02164004739133,1.0186242566858,1.01678855526584,1.01700327970845,1.0210824529365,1.02192112013166,1.02220885165798,1.02296950120048,1.02205972267428,1.02663876947993,1.02833660034936,1.02830393949553,1.03079927106357,1.03167473770809,1.03289940958112,1.03661429778945,1.03887935755003,1.04018083919476,1.0413012937539,1.04176112764403,1.04169740526941,1.03909485078879,1.04263010998901,1.03909565832447,1.00587526674137,1.01291282268969,1.01404518505009,1.01404617506203,1.01400015240588,1.01399411098778,1.015154394353,1.01537981451927,1.01640555564959,1.01604082454699,1.01820515931942,1.02104277374123,1.01803991845703,1.01622098590351,1.01643583019967,1.02026156707829,1.02109389127982,1.02137732531006,1.02213041716148,1.02122807486606,1.025651052064,1.02729711842342,1.02726442448411,1.02968315043666,1.03054761675888,1.03171336890557,1.03530663962671,1.0374819677682,1.03873823984213,1.03982460036978,1.04027305534239,1.04021087413676,1.03774175657528,1.04121916642165,1.03774256513801
319,1.00627304130442,1.0136275260494,1.01479145830716,1.0147906232209,1.01474402613329,1.01473764085076,1.01592528036237,1.01615516494598,1.01721420527699,1.01683275035399,1.01906269223311,1.02195936859672,1.01889668180599,1.01701081479003,1.01722336939531,1.02131960686906,1.02215900151039,1.02244803848637,1.02321592821178,1.02229743504934,1.02691135943104,1.02861897406304,1.028584385882,1.03109399062036,1.03197688503459,1.03320330123112,1.03693607860908,1.03922096348984,1.04053166003909,1.04165961961631,1.04212115543326,1.04205870810762,1.03941055531668,1.04294112759564,1.0394098782916,1.00605577452722,1.0132362340232,1.01439673377368,1.01439589835177,1.01434928312562,1.01434009741124,1.01552177806407,1.01575097578725,1.01680538805946,1.0164246775644,1.0186466174761,1.02153717323432,1.01848053923276,1.01660281337075,1.01681545321344,1.02071679899975,1.02155295703875,1.0218394047756,1.02260341169591,1.02168871161438,1.02619047037542,1.02786142900995,1.02782681531494,1.03028205649313,1.03115847519789,1.03234154434423,1.03598784538628,1.03820893114148,1.03948748231454,1.04059124127601,1.04104476379153,1.0409839904256,1.03843224146807,1.04192443115385,1.03843156378765
320,1.00648009268755,1.01399499042771,1.0151721514842,1.01517213729303,1.01512583130598,1.01512627958316,1.01633579887473,1.01656866987292,1.01764552892168,1.01726410325132,1.01954366044647,1.02247828625578,1.01937813709402,1.01744297230662,1.01765639139825,1.02185980857185,1.0227132134905,1.02300894902331,1.02379045894051,1.02285910704215,1.02757142667431,1.02931580928487,1.02928211521637,1.03184505132628,1.032739875326,1.03400357121398,1.03782188171423,1.04016790244174,1.04150513577517,1.04265391204063,1.04312262374238,1.04306338034917,1.04033984434759,1.04393537615631,1.04033983522134,1.00627494597204,1.01362585943385,1.0147986373337,1.01479862312725,1.01475230008924,1.01474994882108,1.0159526369895,1.01618455493569,1.01725506197854,1.01687598283667,1.01914600008832,1.02207320540271,1.01898041213828,1.01705492005386,1.01726842051441,1.02129386784181,1.02214356509245,1.02243658220101,1.02321366304163,1.02228665631271,1.02689435270326,1.02860428670262,1.02857056930435,1.03108252347382,1.03197067918584,1.03319447681307,1.03693192008571,1.03921828544096,1.04052547721852,1.04165162317424,1.04211280504418,1.04205498427834,1.03942148562517,1.04298096542344,1.03942147647391
321,1.00652255966003,1.01406994050136,1.0152819952986,1.01528265083701,1.0152365731657,1.01522027813588,1.01644964258743,1.01668546599382,1.017780122247,1.01739581377275,1.01971813810684,1.02268584473455,1.01955297660463,1.01757537798749,1.01778954858553,1.02191609584342,1.02277618022605,1.02307494453253,1.02386193879157,1.02292566622782,1.02759670322767,1.02932889537908,1.02929591239897,1.03183757728202,1.03273328486904,1.03397510496894,1.03775590495173,1.04008133996151,1.04140820997277,1.04254383426508,1.04300758391011,1.04294471054951,1.04023468080929,1.04376436968483,1.04023521639658,1.00633977983295,1.01374109006012,1.01494898262953,1.01494963837402,1.01490354557774,1.01488469345731,1.01610767612291,1.01634257753034,1.0174310998602,1.0170492775387,1.01936266607354,1.02232340083418,1.01919744696501,1.01722890283881,1.01744314633151,1.02141265509185,1.02226929737999,1.02256557560992,1.02334846069315,1.02241622292314,1.02699480264501,1.02869649297938,1.02866348970245,1.03116004703364,1.032049738782,1.03325642059552,1.03696574810808,1.03923846085785,1.04053878906249,1.04165441258981,1.04211149705337,1.04204988294515,1.03941957253696,1.04291764371472,1.039420108529
322,1.00653102166208,1.01408472026162,1.01530599724641,1.01530696898171,1.01526099783184,1.01524909073786,1.01649032733271,1.01672779897265,1.01783250591095,1.01744769748721,1.01979761700316,1.02278706925946,1.01963262583636,1.01762759169148,1.01784211923112,1.02190505943968,1.0227684423083,1.02306870449163,1.02385844934982,1.02291968685304,1.02755591411093,1.02928039606873,1.02924774709357,1.03177652216298,1.03267557127983,1.03390002450594,1.03765589549457,1.03996386437483,1.04127580152314,1.04240768866553,1.04287093673715,1.04281254558823,1.04010824817421,1.04362257792731,1.04010904104981,1.0063708153574,1.01379645542764,1.01501404665613,1.015015018663,1.01496903428474,1.01495486132478,1.01619044697073,1.01642709793384,1.01752634675403,1.01714378651903,1.01948582964524,1.02246913491655,1.01932078801018,1.0173237343878,1.01753832595568,1.02146396893946,1.02232432543052,1.0226223988978,1.02340853080333,1.02247331620415,1.02702902932589,1.02872694478304,1.02869427822531,1.03118377974401,1.03207759472807,1.03327146738249,1.03696514617077,1.039227237026,1.0405160783766,1.04163056774932,1.04208801624651,1.04203075870416,1.03939599862062,1.04288313727385,1.03939679202616
323,1.00596217769249,1.01307329557078,1.01414434480502,1.01414496590922,1.01409882477417,1.01412132071697,1.01524912718587,1.01546817461563,1.01645330475268,1.01611109009222,1.01820781207032,1.0209905906527,1.01804238786197,1.01629084344114,1.01650524383341,1.02061793463148,1.02144226526233,1.02172291856715,1.02246801004524,1.02157341343364,1.02614117362789,1.02783233723527,1.0277992688413,1.03028821649706,1.03116075496702,1.03238281706386,1.03608837256994,1.03834665831219,1.03964259276531,1.04076683919649,1.0412297877883,1.041167451905,1.03857097681593,1.0421119153065,1.03857148463128,1.00580826669288,1.01279653029651,1.01386319436654,1.01386381563545,1.01381766169871,1.01383790424181,1.0149594222986,1.01517746470629,1.01615594117333,1.01581703598539,1.0179046886191,1.02068031917698,1.01773921513509,1.01599684128984,1.01621130368325,1.02019607722327,1.02101700669067,1.02129535528685,1.02203639859419,1.02114578754005,1.02563636937931,1.02730186874678,1.02726878325925,1.02971985311206,1.03058688175327,1.0317800055169,1.03542568933352,1.03763979789189,1.03891350518833,1.04002099870958,1.04047833962364,1.04041693757659,1.03788713725265,1.04140138774104,1.03788764538989
324,1.0057713795241,1.01273449118474,1.01382103615102,1.0138212779665,1.01377499556043,1.01379654511997,1.01493467866735,1.0151600666314,1.01618711064546,1.01578527914672,1.01785440349299,1.02061592046369,1.01768873269517,1.01596468310489,1.01617871078213,1.02003263070289,1.02086306974754,1.0211469042886,1.02190032414561,1.02099700062937,1.02533333513856,1.02695241934608,1.02691891952707,1.0292997184581,1.03015098509237,1.03129465308869,1.03482569282675,1.03697087997035,1.03820515946629,1.03927767292133,1.03972139014167,1.03965461189398,1.0371737003229,1.04055435223714,1.037173899671,1.00560639671496,1.01243836963328,1.01351860844266,1.0135188503225,1.01347255409712,1.01349154215233,1.01462130380886,1.01484519561588,1.01586238167355,1.0154663473703,1.01752286329744,1.02027433060481,1.01735713849552,1.01564580759831,1.01585990243894,1.01958447053486,1.02041029540469,1.02069127405874,1.021439222788,1.02054130344888,1.02479466538959,1.02638576795727,1.02635224962155,1.02869184842408,1.02953619649749,1.03064947451823,1.03411554957436,1.03621280624979,1.03742297315133,1.03847728080968,1.03891485413293,1.03884872985986,1.0364392983698,1.03978945215262,1.03643949784497
325,1.00747128847908,1.01575841867419,1.01706952608834,1.01706944021061,1.0170231968097,1.0170089407966,1.01834302419652,1.01859417038736,1.01979087982413,1.01938449156392,1.02196823049602,1.02515218429029,1.02180306459131,1.01956291180721,1.01977580352154,1.02436781721872,1.02526354511355,1.02558090006607,1.0264126035743,1.0254313750785,1.03060405646551,1.03250722087717,1.03247355513562,1.0352660011049,1.03622366237768,1.03762752380364,1.04180212045826,1.04440702867968,1.04587550714683,1.04712153078756,1.04762325876238,1.04756757276798,1.0445173315515,1.0483236364899,1.04451726433782,1.0073597485761,1.01555784992646,1.01686618658629,1.01686610068593,1.01681984803404,1.01680396703222,1.01813388519968,1.01838440187354,1.01957693392413,1.01917243292908,1.0217503647955,1.02492977265935,1.02158516366663,1.0193508902371,1.01956382619934,1.02406171806237,1.02495523154787,1.02527101405274,1.02610007842178,1.02512144385885,1.03023893891593,1.03212385502291,1.03209017676481,1.03485568546697,1.03580966653997,1.0371926927904,1.04132473985167,1.04389827236352,1.04535097141765,1.04658510709196,1.04708286459991,1.04702796275659,1.04402543671377,1.04781343570178,1.04402536945922
326,1.00790861614323,1.01653702111117,1.01782680491815,1.01782633835879,1.01778000247196,1.01782540909596,1.01920180934894,1.01946115027527,1.02071233764289,1.02027315715565,1.02294005348595,1.02619299312965,1.02277485524404,1.02045101378026,1.02066327719444,1.02556648340407,1.02649414570984,1.02682788562218,1.02769845076612,1.02667822791206,1.03208876529771,1.03408178898887,1.03404777144635,1.03697080642789,1.03796643126476,1.03944653160605,1.04382193252388,1.04657165960412,1.04810154022214,1.04939763351936,1.04991433634531,1.04986701747108,1.04662105640273,1.05056196895531,1.04662068080809,1.00782735947907,1.01639063952142,1.01767938518391,1.0176789185527,1.01763257595293,1.0176768847487,1.01905124422325,1.01931038283855,1.02056019548919,1.02012101129562,1.02278545547982,1.02603655533966,1.02262023227176,1.02029889439551,1.02051118942255,1.02534135664085,1.02626801472831,1.02660085078866,1.02747020613995,1.026451159982,1.03182204720449,1.03380220729355,1.03376818054538,1.03667217678996,1.03766578268934,1.03913048710065,1.04347575216054,1.04620326431798,1.04772196958959,1.04900966329228,1.04952358872345,1.04947706994208,1.0462655190453,1.05019460576387,1.04626514331686
327,1.00634782166176,1.01376050891534,1.01492434182061,1.01492352275275,1.01487693707749,1.01488632477508,1.01608857559395,1.01632205420904,1.01740449996181,1.01700307860308,1.01925177375408,1.02216371485258,1.0190858020762,1.01718113029942,1.01739366781978,1.02150320932047,1.0223506659327,1.02264376837194,1.02342105483428,1.02249320695314,1.02712084115526,1.0288383256635,1.02880376175116,1.03132857950304,1.03221704560916,1.0334507612497,1.03720610460175,1.0395074254782,1.04081940739225,1.04195174970056,1.04241473353814,1.04235533102371,1.03968473818341,1.04323189399047,1.03968407428257,1.0062442306485,1.01357428489753,1.01473549916918,1.01473467994398,1.01468808559454,1.01469605345767,1.01589447016855,1.01612736632679,1.01720594610396,1.01680624948062,1.01904937284277,1.02195694236328,1.01888336819008,1.01698433559267,1.01719691421519,1.02121826866453,1.02206358777448,1.02235521858893,1.02312995884791,1.02220461465878,1.02677859546488,1.02847830934932,1.02844373332546,1.03094226245487,1.03182701546883,1.03304045625575,1.03675409086892,1.03902562470394,1.04032265478201,1.04144375599736,1.04190299289439,1.04184418475851,1.03921571249244,1.04274013641617,1.03921504828311
328,1.00670013333951,1.01438764401096,1.01560347695245,1.01560210219969,1.0155553622516,1.01554367314835,1.0167761753259,1.01701093546941,1.01810321250584,1.01773173820095,1.02009484622171,1.0231023028521,1.01992873487945,1.01790906591679,1.01812080418417,1.02241590568636,1.02327465292075,1.02357382182648,1.02436641319623,1.02342293733605,1.02824498755241,1.03002375095274,1.02998863686066,1.03260146480418,1.03351108559764,1.03480219229323,1.03869590261452,1.04110132014797,1.04247080651123,1.04364155247846,1.044116690705,1.04405778257216,1.0412456774503,1.04486007345762,1.04124456245636,1.00658951718601,1.01418917595273,1.01540100145802,1.01539962642606,1.01535287715142,1.01533952774461,1.0165666758116,1.01680049194921,1.01788654531644,1.01751865426603,1.01987368140356,1.02287470788296,1.0197075340219,1.01769601906921,1.01790780164295,1.0221149097741,1.02297065905731,1.02326796366547,1.02405700048507,1.02311703404986,1.0278824492748,1.02964216560328,1.02960703848253,1.03219178655926,1.03309677471773,1.03436703862525,1.03821639041258,1.04058979539539,1.0419432103026,1.04310184271607,1.04357290353456,1.04351441007878,1.04074807568698,1.04433883112871,1.04074696015007
329,1.00758451414873,1.01596239592845,1.01729155487903,1.01728878829346,1.01724166117209,1.01721371468022,1.01854341276384,1.01879056174826,1.01996716659738,1.01959531905758,1.02222760973482,1.02545991234612,1.02206115145427,1.01977082783224,1.01998055750366,1.02468362907588,1.0255776065988,1.02589545771044,1.02673449085602,1.02574376279978,1.03100034493563,1.03292674853456,1.03289025620179,1.03571684208893,1.03668203548019,1.03810650866997,1.04233313899419,1.04497577918781,1.04646460891935,1.04772312180508,1.04822736956809,1.04817130664874,1.04507299677359,1.04891546419611,1.04507075504963,1.00749547069333,1.01580255899835,1.01712881824132,1.01712605120905,1.0170789165428,1.01704964490765,1.01837534935359,1.01862181968249,1.01979394431678,1.01942455286047,1.02205094896919,1.02527858141604,1.02188446190449,1.01960009099576,1.01980985577008,1.02444078178203,1.02533254908182,1.02564897753635,1.02648538842446,1.02549724615268,1.03070873539504,1.03262005398917,1.03258355080622,1.03538789130638,1.03634960474495,1.03775735821669,1.04194885624924,1.04456610205239,1.04604218455473,1.04729109421281,1.0477921175929,1.04773647480375,1.04467489971217,1.04849936601754,1.04467265712611
330,1.00829401847364,1.01722668932973,1.01863606050082,1.01863174252931,1.01858415920786,1.01856624419905,1.01998509255391,1.0202474431151,1.02152686972928,1.02110885906246,1.02394589857789,1.02735069163434,1.02377894625348,1.02128244050387,1.02149005079638,1.02649073092125,1.02742055972253,1.02775742327985,1.02864407616243,1.02760471888038,1.03317381326747,1.03521202450398,1.035173966744,1.03816276795092,1.03917792697667,1.04069195171559,1.0451649548256,1.04799698689279,1.04957389650874,1.05090189782342,1.05142838475697,1.05138024719472,1.04800000875126,1.05196778874093,1.04799651378898,1.00820938125541,1.01707489001972,1.01848114755728,1.01847682892521,1.01842923836102,1.0184100221604,1.01982470497664,1.02008631564253,1.02136086743786,1.02094570654302,1.02377652807581,1.02717637395735,1.02360954811684,1.02111931569013,1.0213269591362,1.02626092765066,1.02718844695686,1.02752387288506,1.02840779084829,1.02737113375582,1.0328976257737,1.03492150170317,1.03488343324742,1.03785112602656,1.03886279021904,1.0403611872464,1.04480091730419,1.0476088017829,1.0491735867583,1.05049244697134,1.05101585258117,1.05096805352446,1.04762290726463,1.05157383638604,1.0476194110365
331,1.00752469541632,1.01585647377039,1.01716757477073,1.01716425083705,1.01711693223877,1.01710402977571,1.01843078545137,1.01867759155175,1.01985312467059,1.01947964106488,1.02210800453891,1.0253389397615,1.02194124949465,1.01965457247037,1.01986367808839,1.02453427696395,1.02543125585209,1.02575087285137,1.02659531530955,1.02559869609617,1.03080432622485,1.03271762982597,1.03268053987568,1.03548886723303,1.03646070413112,1.03785676998928,1.04204575009449,1.04466744054359,1.04613525662562,1.0473859727269,1.04788687923453,1.04783659201444,1.0447305629541,1.04851941271961,1.04472786855781,1.00725934833049,1.01538146336767,1.01668495255752,1.01668162703495,1.01663428595152,1.01661852778279,1.01793533099459,1.01818049791356,1.01934517106204,1.01897699709939,1.0215888185256,1.024806656516,1.02142197866228,1.01915201471972,1.01936122344613,1.02380343853432,1.02469386786355,1.02500952793069,1.02584619260436,1.02485724101291,1.02990364273914,1.03176384205584,1.03172671776838,1.03445599022611,1.03541538627506,1.03675121774424,1.04081329993315,1.04334294199735,1.044764167953,1.0459796306629,1.04646877461551,1.0464184256084,1.04343815375452,1.04714658213087,1.04343545599143
332,1.00738533927799,1.01560882956985,1.01689723903005,1.01689354941481,1.01684609658698,1.01684588264296,1.01815867701171,1.01840855725641,1.01960475490631,1.01917279437765,1.02171081047559,1.02486857541494,1.02154380893544,1.01934738723989,1.01955613150385,1.02417289804764,1.02505757513411,1.02537114842203,1.02620242142851,1.02521861366707,1.030383578996,1.03227864140239,1.03224114904994,1.0350251387125,1.03597687845458,1.03737690124018,1.04153792837201,1.04413007577747,1.04559154150001,1.04683299888088,1.04733157780275,1.04727533521039,1.04425514842407,1.04809585370627,1.04425215676046,1.00717558853534,1.01523306900509,1.01651559870216,1.01651190769274,1.01646443703291,1.01646184794764,1.01776679493301,1.01801540284991,1.01920316903393,1.01877525732132,1.02130053506278,1.02444823069448,1.02113346638588,1.01894991824352,1.01915874392065,1.02359544965399,1.0244751133771,1.02478558770324,1.02561090591464,1.02463296572047,1.02967551835119,1.03152980178458,1.03149228217774,1.03421563177733,1.03515799335267,1.0365117212627,1.04057561438423,1.04309722894218,1.04452303109378,1.04573751173337,1.04622708832824,1.04617103191679,1.04324852733814,1.04703007123416,1.04324553276567
333,1.00653904792847,1.01410447303095,1.01530878553357,1.01530384702408,1.01525590536014,1.01525922769441,1.01648493899251,1.01672246381222,1.01784030593687,1.01741815218849,1.01974861973125,1.02274068121494,1.01958067738815,1.0175917128054,1.01779937097693,1.02197311078007,1.02282421936309,1.02312126965818,1.02391723285874,1.02296737068689,1.02767181260403,1.02941126788487,1.02937235188594,1.0319322491502,1.0328291714684,1.03408158229689,1.0378886267018,1.04022847101714,1.04155852743089,1.0427035729524,1.04317039212326,1.043109946985,1.04039742368482,1.04397892556559,1.04039340989824,1.00635759581615,1.0137792973023,1.01497795853632,1.01497301840903,1.01492506110592,1.01492614428412,1.01614436881035,1.016380631497,1.01749012960267,1.01707232856769,1.01939086244425,1.02237346290297,1.01922286112433,1.01724594813249,1.01745367686802,1.02147536479511,1.02232188126335,1.02261611197283,1.02340662804516,1.02246213692428,1.02706392749748,1.02876906410954,1.02873012378804,1.03123909722133,1.03212792648277,1.03334181627965,1.03706754951148,1.03934823043077,1.04064839846364,1.04177084061397,1.04223009451986,1.04216990529988,1.03954038534044,1.04307428730351,1.03953636822653
334,1.00540227450641,1.01208461353625,1.01313001856766,1.01312344428496,1.01307485753174,1.01309157640757,1.01416833788685,1.01438283376046,1.01535347714268,1.01497130712507,1.01696489715794,1.01968638342275,1.01679568488459,1.01514354245955,1.01534981011003,1.01912994030056,1.01991570311457,1.02018037711693,1.0209051398898,1.02002468868247,1.02427290470936,1.02584503893916,1.02580426078996,1.02812703236115,1.02896167377108,1.03006368624999,1.03349923483109,1.03557028912197,1.03676883548272,1.03781703869395,1.03825032210419,1.03818712306867,1.03580748209042,1.03915142140925,1.03580212579775,1.00526525948539,1.01183866655959,1.01288046485479,1.012873888946,1.01282529021401,1.01284033673755,1.01391207364936,1.01412578687423,1.01509123893573,1.01471141758499,1.01669719730548,1.01941253614687,1.01652794045735,1.01488369697526,1.01509001741331,1.01875231373853,1.01953503733861,1.01979773880481,1.02051889107011,1.01964199192277,1.02381383814921,1.02536059912077,1.02531980168631,1.02760490224505,1.02843397523009,1.02950702636234,1.03288240064651,1.03490966522681,1.03608609573624,1.03711758821359,1.03754529528897,1.03748251076959,1.03516503083666,1.03847506794007,1.03515967120719
335,1.0051427683916,1.01162687357224,1.01266331207611,1.01265305802615,1.01260322151863,1.01261369594767,1.01366249875894,1.01387394288819,1.01483247450647,1.0144355449927,1.01637700945942,1.01906764766044,1.01620586193829,1.01460393698959,1.01480604377036,1.01844148034956,1.0192102007275,1.01946805783754,1.02018555133283,1.01930921341106,1.02340817654767,1.02492804174521,1.02488332490088,1.02713380589802,1.02795297941751,1.02900072119186,1.03231755899413,1.03429970339866,1.03545105425126,1.03646971706639,1.03689320200822,1.03682905185501,1.03456162731973,1.03783849830183,1.03455327462287,1.00503620466309,1.01143531324691,1.01246939239965,1.01245913644472,1.01240929043316,1.01241846136592,1.01346376718614,1.01367471409715,1.01462993539705,1.01423422377052,1.01617043893334,1.01885698131298,1.01599925673925,1.01440264913728,1.01460479596149,1.01814667309136,1.01891331987721,1.01916974694808,1.01988477536256,1.01901085622074,1.02305143401757,1.02455201106123,1.02450727797835,1.0267291152992,1.02754434526813,1.0285697507674,1.03184083789901,1.03378968258528,1.03492421932112,1.03593019000173,1.03634945068491,1.03628578463426,1.0340662193441,1.03731838765597,1.03405786280008
336,1.00500736557556,1.01138234739799,1.01238356518692,1.01237745696757,1.01232899004627,1.01235585486915,1.01339675308879,1.01360810572252,1.01455695355041,1.01415802922302,1.01603614241115,1.01866164892314,1.01586700524917,1.01433091796459,1.01453790761898,1.01809749296819,1.01886963356119,1.0191270963953,1.0198340935459,1.01897163438106,1.0230005054694,1.02449872662705,1.02445840161353,1.0266724424942,1.02748008864323,1.02851220816294,1.03177731774523,1.03373388391262,1.03487458070458,1.03587882543608,1.03629915088843,1.03622880371064,1.03397869523188,1.03717369077749,1.03397372289103,1.00489555229575,1.01118169161332,1.01217912402106,1.01217301458211,1.01212453790071,1.01214984652931,1.01318568421247,1.013396166243,1.01433926856136,1.01394349661597,1.0158138177042,1.01843313654414,1.01564464363066,1.01411642179686,1.01432345509323,1.01779185353638,1.01856107710006,1.01881672415495,1.01952026441024,1.01866121493021,1.02263055309308,1.02410880680467,1.024068466525,1.02625298330143,1.02705588003836,1.02806584986064,1.03128407973785,1.0332064162632,1.03432985544701,1.03532105785404,1.03573700180685,1.03566699429241,1.03346629269223,1.0366363583096,1.03346131795272
337,1.0047015332836,1.01083835980003,1.01180058017516,1.01179493693952,1.01174659839608,1.01176408491103,1.01275871658214,1.01296106489584,1.0138500834462,1.0134875070975,1.01527491361904,1.01782472593937,1.01510588352037,1.01366101207421,1.01386868319726,1.017344496931,1.01809245378889,1.01833743899072,1.01901442657369,1.01818224467468,1.02213015318319,1.02359240244017,1.02355253965208,1.02571500668031,1.02650376838867,1.02751169374227,1.03070079058603,1.03259915413444,1.03371814290952,1.03470325760039,1.03511728382192,1.03504383526028,1.03288517636479,1.0360566725793,1.03288058075354,1.00460833835853,1.01067100137213,1.01163016907611,1.01162452491541,1.01157617825625,1.01159234868761,1.01258284028775,1.01278448668079,1.01366887045758,1.01330879030027,1.01508990205506,1.01763472289297,1.01492084123704,1.01348232578964,1.01369003343971,1.01708950504352,1.01783510607703,1.01807859987714,1.0187527939813,1.01792336623667,1.02182230202723,1.0232681495119,1.02322827418992,1.02536649795628,1.02615143590416,1.02714110481579,1.03029173766555,1.03216200071878,1.03326683032667,1.03424124687427,1.0346516806824,1.03457857907242,1.03246080393458,1.03561243230794,1.03245620651682
338,1.00576969566755,1.01273725306228,1.01382774102594,1.0138217773771,1.01377342619299,1.01378711548733,1.01490727543383,1.01512673130951,1.0161286227864,1.01575572098059,1.01786661408843,1.02068225286362,1.01769785380978,1.01592847356391,1.01613528717676,1.02006262215773,1.0208663974014,1.02113993556738,1.02188379877749,1.02098489520702,1.02539901069504,1.02702948143865,1.02698939405275,1.02939412308275,1.03025302436063,1.03140315234549,1.03496506242488,1.03712949026361,1.03837264693068,1.03945382463315,1.03989862552756,1.0398367072216,1.03733360498092,1.04075150160812,1.0373287502401,1.0056998616631,1.01261168068653,1.01370038401157,1.01369441961024,1.01364606234832,1.01365879418154,1.01477634887967,1.01499540691132,1.01599465963589,1.01562294653357,1.01773005084598,1.02054271784653,1.01756126791538,1.01579572166825,1.01600256229253,1.01987045657657,1.02067277961514,1.02094532159848,1.02168745834043,1.02079025167232,1.02516815554027,1.02678662301063,1.0267465261349,1.02913349312333,1.02998989007873,1.0311263061755,1.03466001599574,1.03680386472216,1.03803665152433,1.03911000414944,1.0395521903906,1.03949066372999,1.03701785510325,1.04042184141902,1.03701299887858
339,1.00543807146742,1.01214796414696,1.01319702563731,1.01319074813658,1.01314226341259,1.01315549150796,1.01423281683611,1.01444713334897,1.01541599593128,1.01503742264044,1.01703313561834,1.01975536973519,1.01686408237724,1.01520996467971,1.01541656373406,1.01922791704569,1.020011716082,1.02027526835031,1.02099672598667,1.02011983972821,1.02440491546454,1.02598676814325,1.02594631047465,1.02828229798933,1.02911864443341,1.0302317834403,1.03368955118049,1.03577796501592,1.0369879467622,1.03804205228611,1.03847859361233,1.03841137543361,1.03601736263428,1.03937382666193,1.03601224894818,1.00542897212567,1.01213051794325,1.01318225525698,1.01317597766438,1.01312749223662,1.01314086333351,1.0142208056394,1.01443583095873,1.01540929995766,1.01502678261185,1.01702719935039,1.01975334523046,1.01685814513652,1.01519932644291,1.01540592764392,1.01919519955305,1.01998056115766,1.02024468193897,1.02096796285531,1.02008924867216,1.02436966650217,1.02595067254399,1.02591021345635,1.02824475119434,1.02908256547395,1.03019260078673,1.03364771450377,1.03573434728219,1.03694341262379,1.03799686848894,1.0384332781616,1.03836672748733,1.03597648903995,1.03933371979488,1.03597137515326
340,1.00612736473132,1.0133663936933,1.01450803236113,1.01450943624812,1.01446357273755,1.01447063977907,1.01565166703761,1.01588056656382,1.01692823781965,1.01655320633758,1.01875005057938,1.02161260948866,1.01858510447059,1.01673372142121,1.01694893957062,1.02092547084021,1.02176590850371,1.02205430241185,1.02281554599072,1.02190549365099,1.02641372109835,1.02809096152075,1.02805873267878,1.03052413180326,1.03140037485019,1.03259436750343,1.03625637070494,1.03848721749998,1.03976317726636,1.04086842898876,1.04132325563046,1.0412622834817,1.03868807013853,1.04218033084311,1.03868921520577,1.00611773974746,1.01334821905945,1.01449205374321,1.01449345765132,1.01444759342116,1.01445474329481,1.01563788476152,1.01586736646713,1.0169188196534,1.01654052067346,1.01874121222907,1.02160697614327,1.01857626470243,1.01672103799189,1.01693625880717,1.02089276911682,1.02173448449805,1.02202332869308,1.02278606172779,1.02187451543625,1.02637812096234,1.02805441831626,1.02802218833166,1.03048603448342,1.03136346916386,1.03255459982097,1.03621386845533,1.03844284643968,1.03971785190977,1.04082241998308,1.04127708931501,1.04121670127829,1.03864630740775,1.04213915343546,1.03864745252088
341,1.00592969956934,1.01301615357401,1.01411531542945,1.01411533332058,1.01406898972486,1.01407735909986,1.01521560315206,1.01543643126037,1.01643443116353,1.01608598832878,1.01820989249192,1.02101705575827,1.01804416809321,1.0162650990869,1.01647880295469,1.0204788977475,1.02129788993579,1.02157614419665,1.02231706924958,1.02142611837507,1.02592927686082,1.02759466130872,1.02756094479873,1.03001075859059,1.0308755426461,1.03206882408197,1.03571085967086,1.0379286050201,1.03920631166031,1.04031036501496,1.04076446715376,1.04070054580825,1.03814732045809,1.0416342162909,1.03814733741059,1.00592808797162,1.01301233695643,1.01411397123583,1.01411398912647,1.01406764547252,1.01407621126681,1.01521693857744,1.01543841307364,1.01644061861635,1.01608867100546,1.01821698948096,1.02102780842691,1.0180512662515,1.01626778127678,1.01648148456357,1.02046801389686,1.02128849506618,1.02156733054744,1.02230999588411,1.02141730344699,1.02592005946069,1.02758591681575,1.02755220002309,1.0300025531531,1.03086886891653,1.03206085244184,1.03570347104709,1.03792177017124,1.03919974356325,1.04030403606295,1.04075829113727,1.04069493005507,1.03814202255085,1.04163125763038,1.03814203950423
342,1.00673465020845,1.01444669015132,1.01563799551555,1.01563910924992,1.01559320060987,1.01559799346105,1.01682950585525,1.01706337547753,1.01814449901197,1.01778737307043,1.02013760034792,1.02312650673004,1.01997273514998,1.01796735983936,1.01818198127198,1.02253732834311,1.0233966729486,1.02369491797603,1.02447958679295,1.02354610934907,1.02842560449477,1.03022372078752,1.03019125271082,1.03283111285743,1.03374522387198,1.03505965609998,1.0389997283822,1.04142701710163,1.04281075234163,1.04399256330795,1.04447318412136,1.04441250218965,1.04161064026665,1.04531777483828,1.04161154767423,1.00672155988133,1.01442262198711,1.01561513728674,1.01561625104514,1.01557034137367,1.01557507808324,1.01680765539023,1.01704185147255,1.01812509020652,1.01776602864075,1.02011832051538,1.02310896545068,1.01995345221086,1.01794601916773,1.01816064508395,1.02249756351617,1.02335757896548,1.02365600957532,1.02444145680642,1.02350719530186,1.02838051382455,1.03017695923028,1.03014448968139,1.0327817875671,1.03369643961708,1.03500784352289,1.03894371056171,1.04136800546755,1.04275022905035,1.04393092381302,1.04441121596425,1.04435096031932,1.04155431571973,1.04526085313718,1.04155522317581
343,1.00663282078858,1.01426568546461,1.01547330434199,1.0154743367984,1.01542839353675,1.01542380813109,1.0166631532647,1.01689990145209,1.0179998470784,1.01762071054177,1.01997069875127,1.02295983682634,1.019805765954,1.01780063944317,1.01801520130186,1.02221958094726,1.02308192252489,1.02338167223084,1.02417005628041,1.02323275059723,1.02798574914098,1.02974571479847,1.02971314519703,1.03229565450367,1.03320151394844,1.03447016294809,1.0383154847892,1.04068501213489,1.04203253871745,1.04318945633194,1.04366100401823,1.04360139728231,1.04083663211195,1.04443006351139,1.04083747394758,1.00659923486321,1.0142052424146,1.01541209105949,1.01541312357646,1.01536717754403,1.01536211221313,1.01660027081681,1.01683684706199,1.01793564914691,1.01755698355146,1.01990533167382,1.02289319037373,1.01974038830403,1.01773692370316,1.01795149898435,1.02212713110298,1.02298884400238,1.02328813575539,1.02407576916452,1.02313920050547,1.02787547226293,1.02962992034284,1.02959734707495,1.03217170242118,1.03307648505465,1.03433877795713,1.03817119672744,1.04053129970694,1.04187408412785,1.04302742693729,1.04349778150949,1.04343842062452,1.04068783645656,1.04427547011912,1.04068867840977
344,1.00646328089756,1.01396953311672,1.01514442318333,1.01513961705154,1.01509171202787,1.01508650238434,1.01627771922778,1.0165059701462,1.01756313433214,1.01719771325074,1.01949170668366,1.02245344835391,1.01932378832968,1.01737145427495,1.01757931235253,1.02185219169118,1.0226855992425,1.0229736763813,1.02374848395795,1.02281986536573,1.02759350139029,1.02934636945089,1.02930759230066,1.03188686425018,1.0327883114162,1.03405381199876,1.03789164790899,1.04025398773216,1.0416040552775,1.04276294018258,1.04323373826767,1.04317398719299,1.04042202282816,1.0440273443323,1.04041811742828,1.00645673712992,1.01395726769068,1.01513337977919,1.01512857359475,1.0150806680518,1.01507547832163,1.01626784661303,1.01649642101909,1.0175556859343,1.01718843278837,1.01948456742749,1.0224480961537,1.01931664790621,1.01736217538628,1.01757003534764,1.02183075875823,1.02266487851947,1.0229531965572,1.02372883434976,1.02279938247161,1.02757017878319,1.0293224433183,1.02928366526925,1.03186196345216,1.03276408681482,1.03402788837067,1.03786405219363,1.04022523731384,1.04157471979836,1.04273318539757,1.04320388310552,1.04314448909161,1.04039496632841,1.04400081317806,1.04039106082749
345,1.00598442703801,1.0131153482221,1.01424608729363,1.01424413198893,1.01419713645262,1.01420027430391,1.01536045165114,1.0155868209846,1.01662518528748,1.01624077197183,1.0184064427222,1.0212541755164,1.01823976741481,1.01641773899547,1.01662911461783,1.02056951995953,1.02139387472025,1.02167581797495,1.02242988294237,1.02152417394278,1.025987879272,1.02764286165922,1.02760705161913,1.03004213749852,1.03090862845514,1.03208260470906,1.03569570037,1.03789307514297,1.03915563905881,1.04025049929565,1.04070089583609,1.04063818070303,1.03810051539558,1.04155990422706,1.03809892579165,1.0059568740662,1.01306577185909,1.01419578227083,1.01419382686782,1.01414682899942,1.01414956247607,1.01530866562869,1.01553486877047,1.01657213160236,1.01618823678961,1.01835238793788,1.02119892770394,1.01818570378119,1.016365212948,1.01657659948674,1.02049386781829,1.0213176492309,1.02159919288049,1.0223525753921,1.02144753747049,1.02589754244004,1.02754798150816,1.02751216815846,1.02994054688212,1.03080609899266,1.03197491024669,1.03557740228119,1.03776702271157,1.03902568544739,1.04011760369634,1.0405670153977,1.04050448587851,1.03797847632076,1.04143307664778,1.03797688652773
346,1.00587617973816,1.01292525056104,1.01404214667197,1.01403761043803,1.0139897450136,1.01398340909294,1.0151153381293,1.01533605972089,1.01634318141081,1.01597645735986,1.01811041034684,1.02094036302393,1.01794240098936,1.01615070226117,1.01635913032122,1.0203281742515,1.02113433444663,1.02140839348051,1.02215013415883,1.02125457415071,1.02572928923329,1.02737977497476,1.02734121562873,1.02977196909699,1.03063530495183,1.03180670114221,1.03541229497813,1.03760173368875,1.03886487594594,1.03996284134567,1.04041391358765,1.04035129521315,1.03782566022457,1.04129588751783,1.03782196902392,1.00582250239714,1.01282928456847,1.01394311401991,1.01393857734043,1.0138907072366,1.01388344717476,1.01501162236154,1.01523159116898,1.01623377540721,1.01587037260115,1.01799840806869,1.02082359084056,1.01783038021279,1.01604463567987,1.01625308549429,1.02018499187115,1.02098903108063,1.02126191522941,1.02200115358148,1.02110807381939,1.0255556341491,1.0271967157656,1.02715814953861,1.02957511907243,1.03043556390235,1.03159746909134,1.0351814334771,1.0373549765877,1.03861012874677,1.03970204361946,1.04015104309041,1.04008841321616,1.03758582416513,1.04104475641714,1.03758213210603
347,1.00548589218582,1.01222959485664,1.01328798969314,1.01328536365884,1.01323810061594,1.01325019106706,1.01434305321407,1.0145597739377,1.01553641292016,1.01516124343246,1.01716539309533,1.01988293943732,1.01699818096133,1.015337680982,1.0155485030437,1.0193239752119,1.02012319829247,1.02039269016421,1.02111948169698,1.02024030155696,1.02449489399481,1.0260761968288,1.02603962141876,1.02837006738389,1.02920680435076,1.03031771978498,1.03376865378395,1.03584828170566,1.03705398018253,1.03810661676812,1.03854253993407,1.03847888437379,1.03609292581605,1.03945639561814,1.03609078796897,1.00542730031264,1.01212495369747,1.01317972063779,1.01317709432022,1.01312982622188,1.01314088757562,1.01422937157184,1.01444519852816,1.01541597848305,1.01504481993481,1.0170420010446,1.01975391893115,1.01687476860803,1.01522127770117,1.01543212393175,1.01916841090634,1.01996515109222,1.02023329461012,1.02095715748455,1.02008088217412,1.02430574553407,1.02587668756969,1.02584010503638,1.02815538006628,1.02898877986489,1.03008943064257,1.0335165838942,1.03557872145559,1.03677562838582,1.03782160280806,1.03825523611456,1.0381915041931,1.03583076648803,1.03918156630791,1.0358286280942
348,1.00540652202226,1.0120885473282,1.01314695764642,1.01314429168405,1.01309700886286,1.01310347299645,1.01419117538488,1.01440717661008,1.01537915809552,1.0150045223752,1.01699597319217,1.01970331902708,1.01682871345926,1.01518094471337,1.01539175329212,1.01910784331239,1.01990401447045,1.02017196515721,1.020895287105,1.02001951078973,1.02422442677511,1.02578792190897,1.02575129416784,1.02805574355678,1.02888547121542,1.02998030963406,1.03339077997812,1.03544836273051,1.03664251560143,1.03768509624954,1.03811802311826,1.03805194970098,1.03567808651173,1.03898435516681,1.03567591554899,1.00536115987901,1.01200748208024,1.013063213767,1.01306054758218,1.01301326084882,1.01301893792882,1.0141033808865,1.01431872386224,1.01528638864553,1.01491467637343,1.0169009650282,1.01960414603771,1.01673368965707,1.01509111431311,1.01530194154364,1.01898706923076,1.01978139726009,1.02004833511829,1.02076948223481,1.01989586225845,1.02407780858262,1.02563332893914,1.02559669566952,1.02788946085955,1.02871668934432,1.02980353955028,1.03319568314972,1.0352397933196,1.03642717373547,1.03746462391362,1.0378957909029,1.03782968821243,1.03547531817817,1.03877194123161,1.035473146786
349,1.00574525833182,1.01269137909553,1.0137961385087,1.01379280495866,1.0137453292831,1.0137480932551,1.01487569696469,1.01509763344053,1.01610994812915,1.01572493545723,1.01781779451377,1.02061026632096,1.01765033651587,1.0159005147948,1.01611039512831,1.01996239010637,1.02077259027493,1.02104803175934,1.02179023378966,1.0208951543906,1.02525400430866,1.02687011913832,1.02683281918163,1.02921339314784,1.03006436628179,1.03120442104099,1.03473214402548,1.03687169546888,1.03810720753086,1.03918114657672,1.03962397637316,1.03956074122028,1.03708644128642,1.04047799057646,1.03708372806966,1.00573125092551,1.01266611213092,1.01377064772523,1.0137673140907,1.01371983722103,1.013722405787,1.01484960918422,1.0150714991745,1.01608350129442,1.01569854660834,1.01779089696307,1.0205829807118,1.0176234345395,1.01587413049973,1.01608401627946,1.0199235477177,1.02073354654332,1.02100881988365,1.02175078054629,1.02085593664269,1.02520790278311,1.02682177020384,1.02678446848961,1.02916171687688,1.03001231188686,1.031149704846,1.03467215799782,1.03680786106958,1.03804143696483,1.03911391829163,1.0395562641999,1.03949315976509,1.03702474011269,1.0404140826527,1.03702202673349
350,1.00554159375832,1.01232919502232,1.01340184471111,1.01339860325791,1.01335114023251,1.01335715338634,1.01445719970857,1.01467457480562,1.01565685012385,1.01528363667909,1.01731461880381,1.02005614544221,1.01714712443973,1.01545939247035,1.01566947268576,1.01945960375063,1.02025832147404,1.02052788397226,1.02125625350901,1.02037500591176,1.02465855555494,1.02624710640646,1.02620988299422,1.02855107705471,1.02939118511845,1.03050739854917,1.03397414789876,1.03606692103137,1.03727979246275,1.03833700726497,1.03877476091313,1.03870961350707,1.03630237521925,1.03966198066733,1.03629973604783,1.00548756760941,1.0122328167677,1.01330184045597,1.01329859868042,1.01325113096594,1.01325617121536,1.01435189679904,1.01456837435484,1.01554476952728,1.01517565086534,1.01719970438635,1.01993562515291,1.01703219108415,1.01535142533495,1.01556152788775,1.01931689227317,1.02011314898366,1.02038140044417,1.02110686920358,1.02022850041622,1.02448457022106,1.0260634769869,1.026026246903,1.02835333572909,1.02919018619541,1.03029703737429,1.03374170395209,1.03581822362946,1.03702292651089,1.03807394694782,1.03850956394918,1.03844428215544,1.03606034566003,1.03940793875431,1.03605770586666
351,1.00544265362462,1.01215329569369,1.01321247344776,1.0132092367949,1.01316176669256,1.01316842949861,1.01425596906757,1.01447157694569,1.01544226406316,1.01507075430279,1.01707044373097,1.01978632770478,1.01690291181489,1.01524655272784,1.01545668328344,1.0192116139902,1.02000237712327,1.02026790930878,1.02098692221029,1.0201149967305,1.02436977831387,1.02594543107465,1.02590820244763,1.02823055882171,1.02906372386132,1.03017098853668,1.03360985698009,1.03568240167474,1.03688860915457,1.03793985777142,1.03837621021495,1.03830800110531,1.03593183554983,1.03927516737554,1.03592919983603,1.00540907975409,1.01209331790544,1.01315045685915,1.01314722000663,1.01309974699583,1.01310582218168,1.01419089216134,1.01440599812386,1.01537339457152,1.01500412787597,1.01699989644542,1.01971261514925,1.01683235289926,1.01517993782895,1.01539008217074,1.01912237380286,1.01991173826863,1.02017650704283,1.02089387011652,1.02002358075298,1.02426136142665,1.02583109783524,1.02579386505317,1.02810755672872,1.02893883734338,1.030040214983,1.03346549930469,1.03552805439747,1.03672924128641,1.03777668571235,1.03821173173756,1.03814348855844,1.03578175612663,1.03911789992032,1.03577912002769
352,1.00579266817418,1.01277560475705,1.01388599417218,1.01388273756529,1.013835291658,1.01383892665805,1.0149760553542,1.01519802088728,1.01621040115366,1.01583984209356,1.01797111069719,1.02079494878028,1.01780371612275,1.01601548380354,1.01622542958311,1.02008081548999,1.02089326631194,1.02116981533296,1.02191440245732,1.02101701965006,1.02539214631212,1.02701406036044,1.02697684704216,1.02936471488433,1.03022286704684,1.03136004638682,1.03489523947611,1.0370396911401,1.03827597171919,1.03935141861208,1.03979501459139,1.03973193403713,1.03724715877321,1.04063858274305,1.03724450841346,1.0057569377981,1.01271182364284,1.01381991001147,1.01381665319069,1.01376920418754,1.013772202758,1.01490656941847,1.01512796582848,1.01613661651617,1.01576863543483,1.01789549682049,1.0207157721573,1.01772808980083,1.01594428944614,1.01615424993698,1.01998617943811,1.0207970605814,1.02107276516108,1.02181550160736,1.02091995494196,1.02527694376607,1.02689251457725,1.02685529684778,1.02923388224288,1.03008994308656,1.03122090029028,1.03474155284409,1.03687530692135,1.03810621059132,1.03917758157809,1.03961977405988,1.03955662743748,1.03708723830377,1.04047084390325,1.03708458753176
353,1.0055342655728,1.01231497615236,1.01339194940188,1.01339000230202,1.01334297039777,1.01334873702756,1.01445596778316,1.01467420375692,1.01565927447592,1.01528977060285,1.01733056979638,1.02007611341426,1.01716372296208,1.0154669138606,1.01567849892008,1.01942103636538,1.02022287467186,1.02049335434566,1.02122085936187,1.02034154256344,1.02459734062099,1.02617863621536,1.02614278547591,1.02847086012738,1.02930984729062,1.0304158910996,1.03386154799993,1.03594173898181,1.03714958648676,1.03820237886472,1.03863873648495,1.03857239855805,1.03617433051461,1.03951190069357,1.0361727459567,1.00546638455773,1.01219406653285,1.01326602057037,1.01326407322555,1.01321703546953,1.01322154305001,1.01432287997677,1.01453986768321,1.01551676534963,1.01515305780639,1.01718431968467,1.01992213094772,1.01701744883875,1.01533022490079,1.01554183844574,1.0192429294755,1.020041393397,1.02031011486709,1.0210336443443,1.0201582757923,1.02437939102297,1.02594840596688,1.02591254716906,1.02822268496206,1.02905727703129,1.0301517101052,1.0335693272673,1.0356288616492,1.03682632951939,1.03787124381698,1.03830487172181,1.038238257114,1.0358695655095,1.03919145231601,1.03586798047848
354,1.00554008600929,1.01232508328989,1.01339740273772,1.01339570388277,1.01334875500127,1.01335501189504,1.01445953050006,1.01467756805778,1.01566081281674,1.01529000723803,1.01731999343992,1.02005582103834,1.01715326855507,1.01546741673841,1.01567929058201,1.01944822403533,1.02025102528719,1.02052186841422,1.02124964026475,1.02037026635903,1.02463831505174,1.02622453683278,1.0261889514155,1.0285251658079,1.02936587618024,1.03047787865709,1.03393676963213,1.03602273739809,1.03723177040554,1.03828635454523,1.03872363643057,1.03865838938732,1.03625984837817,1.03961592088041,1.03625846625262,1.00548820886615,1.01223265264708,1.01330120215506,1.01329950313656,1.01325254979285,1.01325784952562,1.01435793001182,1.01457503083719,1.01555214159423,1.01518567234004,1.01720848767861,1.01993850340658,1.01704174450062,1.01536310005826,1.01557499566969,1.01931193651383,1.02011219963353,1.02038171500838,1.0211064960797,1.02023009210872,1.02447166107315,1.02604852240314,1.02601293087137,1.02833547030998,1.02917286565685,1.03027597464117,1.03371348263972,1.03578369958864,1.03698481746829,1.03803339526331,1.03846859779492,1.03840315521243,1.03602705026973,1.03937122820645,1.03602566782837
355,1.00572363754405,1.01264968355408,1.01373600928446,1.01373615798987,1.01368984064643,1.01370056276818,1.01482767889406,1.01504867824757,1.01604734127211,1.01568020361146,1.01775517683646,1.02052192846584,1.01758944347696,1.01585952621472,1.01607346766691,1.01991815980639,1.02073403751146,1.02101058917445,1.02174730511956,1.02086058840726,1.02521266993709,1.02683048817363,1.02679688545956,1.0291770541314,1.03002829999887,1.03117126495771,1.03470113213603,1.03683882623054,1.0380744996525,1.03914692109345,1.03959062902607,1.03952567360033,1.03706546255293,1.04046928304549,1.03706558605843,1.00569360243035,1.0125961069281,1.01368039916597,1.01368054787826,1.01363422799115,1.01364440770215,1.01476910453799,1.01498960038004,1.01598496448756,1.01562012892546,1.01769122048219,1.02045483021849,1.01752547669815,1.01579946212631,1.01601341622833,1.01983886000139,1.0206533598745,1.02092917866611,1.02166426973917,1.02077916592602,1.02511597064616,1.02672842376052,1.0266948177006,1.02906714035915,1.02991656506148,1.0310543336153,1.03457191973466,1.03670057396843,1.03793170436748,1.03900068024291,1.03944319931711,1.03937816583386,1.03693090998355,1.0403280406618,1.03693103350218
356,1.00598752138186,1.01311427801835,1.01424394188907,1.01424905111918,1.01420441098087,1.01420374610286,1.01537512182498,1.01560111183889,1.01662172516089,1.0162743325327,1.01843649566838,1.02125900023554,1.01827334422616,1.01645887097688,1.01667845856652,1.02055449994756,1.02139463219285,1.02168097751937,1.02242890625693,1.0215351802249,1.02596048743354,1.02761158330775,1.02758327340218,1.03000506413104,1.0308693269813,1.0320406823649,1.03563828436957,1.03782384172771,1.03908459284847,1.0401757406638,1.04062718252525,1.0405627461031,1.03804008554176,1.04148385659743,1.03804424803811,1.00594126189864,1.01303186652809,1.01415810662446,1.01416321628533,1.01411857236428,1.01411704780186,1.01528440456882,1.01550954285027,1.01652457815385,1.01618114614378,1.01833680928293,1.02115404155347,1.01817364185371,1.0163657014974,1.0165853092181,1.02043309068974,1.02127092344828,1.02155606995795,1.02230128659794,1.02141025481692,1.02581192074171,1.02745464605518,1.02742633181679,1.02983589602792,1.03069716263191,1.03186060557967,1.03543909566995,1.03761057319243,1.03886424940878,1.03995002704623,1.04039960857261,1.04033498449663,1.03783235274877,1.04126544132379,1.03783651607412
357,1.0063045724968,1.01367760728051,1.01483012556217,1.01483572324589,1.01479127277028,1.01479468401492,1.01599762874397,1.01622670400955,1.01726659004017,1.01693216704006,1.01918536978548,1.0220808598616,1.01902258309194,1.01711711319658,1.01733713040089,1.02139065533772,1.02224427534359,1.02253726161003,1.02329942238145,1.02239199309605,1.02699638812522,1.02870799017646,1.02868023202454,1.03118895240695,1.0320773152098,1.03330186626442,1.03703460781792,1.03931662990587,1.04062404621675,1.04175035120159,1.04221320341555,1.04215186719505,1.03951017969603,1.04305042706578,1.0395147361119,1.00628036830083,1.0136344308164,1.01478529462422,1.01479089255436,1.01474644011276,1.01474941216477,1.01595039185315,1.01617905702311,1.01721625585559,1.01688371451808,1.01913376572278,1.02202670343402,1.01897097077866,1.01706866947967,1.01728869716396,1.02132677299978,1.02217927374198,1.02247166555651,1.02323250529761,1.02232638771311,1.02691846800992,1.02862574182491,1.02859798144908,1.03110037272585,1.03198725882278,1.03320762773813,1.03693046462411,1.03920519585744,1.04050894813553,1.04163247396956,1.04209436695728,1.042032965229,1.03940172131628,1.04293656412746,1.03940627820544
358,1.00614455578132,1.01339303942189,1.01452125856743,1.01452684616108,1.01448237820545,1.01448893470796,1.01567131420383,1.01589791958094,1.01692162663025,1.01658481377652,1.01878165616306,1.02163097780824,1.01861879902699,1.01676981043487,1.01698988908199,1.02099203460291,1.02183676715884,1.02212524214449,1.02287697462905,1.02197990524963,1.02652527432794,1.0282161027691,1.02818831879671,1.03066935646273,1.03154376319587,1.03276051335141,1.03645509786609,1.03870218588638,1.03999444160535,1.04110699796141,1.04156542519533,1.04150231868385,1.03893429540132,1.04247061820463,1.03893884473945,1.00608345631113,1.01328426456515,1.01440774334282,1.01441333155969,1.01436885862159,1.01437426258675,1.01555111547402,1.0157765393791,1.01679251113591,1.0164612349295,1.01864910504152,1.02149114245991,1.01848622669099,1.01664625406374,1.01686635946225,1.02083220944276,1.02167377248437,1.02196061159511,1.02270860693897,1.02181525125957,1.0263293256624,1.02800902266464,1.02798123308363,1.03044602336273,1.03131633218079,1.03252270374853,1.03619191012611,1.03842029090445,1.039703147173,1.04080856509224,1.04126451376897,1.04120111063629,1.038659601979,1.04218155478699,1.03866415251484
359,1.00642181059727,1.01388571993614,1.01505581177144,1.01506183777566,1.0150175404206,1.01502131753538,1.01624259951819,1.01647552515314,1.01753962645238,1.01718880407983,1.01947003384922,1.0223870605465,1.01930750658263,1.01737416429395,1.01759462570084,1.02167608624319,1.02253829991739,1.02283542670093,1.02360619513518,1.02269055593567,1.02733403205929,1.0290610340628,1.02903374128984,1.03156463097619,1.03245610821338,1.033698887801,1.03746865352284,1.03977765736591,1.04109796010408,1.04223236350494,1.0426976502443,1.04263771462095,1.03996606538047,1.04353602590449,1.03997096920323,1.00640524402378,1.01385615487253,1.01502514711504,1.0150311733007,1.01498687460587,1.0149903536581,1.01621032367403,1.01644297715838,1.01750529475704,1.01715571430626,1.01943484609227,1.02235017465396,1.01927231321051,1.01734108054537,1.01756154912175,1.02163227775143,1.02249374544672,1.02279047324742,1.02356036094814,1.02264559610828,1.02728065583737,1.02900470749899,1.02897741322909,1.03150398701704,1.03239447483408,1.0336343822722,1.0373973914251,1.0397014232013,1.041019227109,1.04215173552243,1.04261636903659,1.04255639631949,1.0398918866753,1.0434581921088,1.03989679084641
360,1.00664473985172,1.01428239563958,1.01547592369755,1.0154817470158,1.01543740126334,1.01543214110694,1.01667017612359,1.01690287089013,1.01796609354423,1.01764316639914,1.01999780808675,1.02297565184455,1.0198352653281,1.01782822919328,1.01804835928453,1.02227025635536,1.02313830256225,1.0234385376189,1.02421694879937,1.02329358676281,1.02807656948048,1.02984868076496,1.02982119654503,1.03241667901937,1.03332726748851,1.03460725255769,1.03847603891261,1.04085670273239,1.04221237838372,1.04337566366066,1.04385124990239,1.04379233057502,1.04102628049918,1.04466120235608,1.0410310166096,1.00664547416615,1.01428361667499,1.01547744474878,1.01548326805822,1.01543892237263,1.01543369534962,1.01667204097334,1.01690481308208,1.01796853966932,1.01764520565112,1.02000039150705,1.02297868391435,1.01983784916198,1.01783026807298,1.01805039772122,1.02227158010327,1.02313981281348,1.02344012604294,1.02421875569121,1.02329517541394,1.02807863033552,1.02985096633508,1.02982348217671,1.03241928032484,1.03333007722332,1.03461011431212,1.03847937459762,1.04086039787951,1.04221625371844,1.04337967938197,1.04385532060271,1.04379646076079,1.04103002314868,1.04466543613824,1.04103475924214
361,1.0067799083749,1.01452269510218,1.01576030366577,1.01576634023055,1.01572207854614,1.01571656909844,1.01699495397224,1.01723639799809,1.01835619069715,1.01799244050623,1.0204111566412,1.02344090204671,1.02024878674981,1.01817767029809,1.01839797484489,1.02253720983344,1.02342419631047,1.02373387367434,1.02453371707345,1.02358914238215,1.02832365574511,1.03008947291195,1.03006222306907,1.03264668286717,1.03356309393022,1.03482392864552,1.03866909704975,1.04104343359124,1.04238901028549,1.0435443567544,1.04401688829808,1.04395929661903,1.04116601110748,1.04472616050891,1.04117092127214,1.00677779239814,1.01451885643508,1.01575650130178,1.01576253788901,1.01571827603898,1.01571274242482,1.01699113722342,1.01723259236638,1.01835245584611,1.01798861715242,1.02040738284193,1.02343717412506,1.02024501235052,1.0181738476382,1.01839415301071,1.02253118117459,1.02341818028566,1.02372784923201,1.02452770634106,1.02358311708852,1.02831662588573,1.03008213250211,1.03005488246496,1.0326388787952,1.03355527930964,1.0348156944058,1.03866012291318,1.04103392259005,1.0423792290687,1.04353437326851,1.04400683971755,1.04394928400698,1.0411568596362,1.04471677343713,1.04116176984383
362,1.00630320636578,1.01367536166067,1.01483550999542,1.01484093812072,1.01479643135398,1.01480673258142,1.01602338894021,1.01625705262449,1.01732715277113,1.01695930183775,1.01921749274582,1.02211761097803,1.01905462674626,1.01714406126269,1.01736387540218,1.02135321681142,1.02221332765366,1.02250965391027,1.02327997503839,1.02236424120449,1.02691762222165,1.02861780929654,1.02858986876637,1.03108371593014,1.03197050906066,1.03318221469047,1.03688982488532,1.0391507403386,1.04043977203726,1.04155463916363,1.04201354276554,1.04195517434519,1.03935103478502,1.04288513368877,1.03935545395116,1.00627925305051,1.0136326903503,1.0147910462076,1.01479647456991,1.01475196585063,1.01476182067493,1.01597637703247,1.01620959471735,1.01727677418302,1.01691100150296,1.01916579462875,1.02206315616662,1.01900292035897,1.01709576969716,1.01731559427491,1.0212903839449,1.02214929264021,1.02244499348634,1.02321389682119,1.02229957157382,1.02684070245178,1.02853654793092,1.02850860518866,1.03099611195646,1.03188134177536,1.03308895534852,1.03678665595301,1.03904026995737,1.04032563179933,1.04143771332314,1.04189565138444,1.04183718247292,1.03924342306991,1.0427719705712,1.03924784269151
363,1.00587126179204,1.01290730872757,1.01401077115307,1.01401615100799,1.01397159043372,1.01398903772289,1.01515601971457,1.0153822375474,1.01640365225622,1.01604749319033,1.01818681014733,1.02098982319888,1.01802375287311,1.01623236181313,1.01645231190113,1.02025586237589,1.02109424770587,1.02137954164427,1.02212442600676,1.02123392425821,1.02559354983347,1.02722440748133,1.0271963730348,1.02958964268915,1.03045028601824,1.03159851288622,1.0351489174527,1.03729836706977,1.03853174392198,1.0396043997842,1.04004921356283,1.03998815486401,1.03752025126431,1.04094966515212,1.03752463529481,1.00589472456676,1.01294896754274,1.01405452778522,1.01405990740873,1.01401534875999,1.01403325939362,1.01520264146003,1.01542938488017,1.01645423790889,1.0160955656552,1.01823882777911,1.02104505147239,1.01807577884482,1.01628042553655,1.01650036521911,1.02031651830938,1.0211562897978,1.02144227813749,1.02218879523101,1.02129666970726,1.02566841871394,1.02730365292517,1.02727562064608,1.02967526405212,1.03053766272442,1.03168978944692,1.03525012674668,1.03740690892146,1.03864397034041,1.03971942796872,1.04016522175615,1.04010434166845,1.03762619090276,1.04106149020507,1.03763057448777
364,1.005402164088,1.01207349767349,1.01313122369048,1.01313654557107,1.01309192390138,1.0131118942825,1.01423832619716,1.01446036671909,1.01545433107272,1.01508534228096,1.0171057406505,1.01981173238766,1.0169424733643,1.01527033028032,1.01549042559977,1.01903212155785,1.01984581180112,1.02011856704523,1.0208345215026,1.0199727150122,1.02410297562559,1.02564987387778,1.02562173726049,1.02789221149048,1.02871967279762,1.02979220235133,1.0331516329787,1.03517149128465,1.03634389878889,1.03736745400898,1.03779675388246,1.03772991978095,1.03541715142479,1.03870203748736,1.03542150403348,1.00537784182926,1.01203019894988,1.01308607086576,1.0130913929331,1.01304676926677,1.01306628529154,1.01419055144929,1.01441213065609,1.01540307455676,1.01503623907097,1.01705312030902,1.01975625760695,1.01688984458423,1.01522123589058,1.0154413417332,1.01896845182103,1.01978090006081,1.02005301242793,1.02076750261839,1.01990715100192,1.02402496138879,1.02556743875805,1.02553929979211,1.02780331931047,1.02862916905231,1.02969755575276,1.03304690130302,1.03505932810458,1.03622800088153,1.03724872029099,1.03767703634211,1.0376100899947,1.03530786169363,1.03858705364352,1.03531221466942
365,1.00707078776471,1.01504163913545,1.01628130909289,1.01628569398108,1.01624090535255,1.0162443918599,1.01753434056391,1.01777564550846,1.01889834013788,1.0185502118571,1.02103095227272,1.02411657284729,1.02086786035042,1.01873357241322,1.01895183874971,1.02335651642112,1.02424439988232,1.02455545727874,1.02536226173053,1.02440947910685,1.02938436367873,1.03122385567654,1.03119488802359,1.03389030623747,1.03482784051704,1.03616795167261,1.04019094564913,1.04268505161777,1.04409200024099,1.04529196576125,1.04577817126907,1.0457241004308,1.04281730329331,1.04654863269952,1.04282086684592,1.00707864673367,1.01505557811893,1.01629602973682,1.01630041456166,1.01625562658307,1.01625927532968,1.01755010770317,1.01779160934549,1.01891559001152,1.01856650786007,1.02104870837936,1.02413551921135,1.02088561929783,1.01874986548284,1.01896812832585,1.02337667665794,1.02426507285004,1.02457638230657,1.02538379020051,1.02443040712145,1.02940938918416,1.03125037887273,1.0312214119668,1.03391900755523,1.03485718106743,1.03619857857824,1.04022496079804,1.04272157099248,1.04412977796707,1.04533070163558,1.04581724426692,1.04576325018905,1.04285298854592,1.04658639144052,1.04285655197733
366,1.00725778922145,1.01537471984089,1.01663990616581,1.01664388912362,1.01659898281836,1.01659805541719,1.01790610739412,1.01815067155795,1.01929558857157,1.01893582208347,1.0214568110649,1.02457655295414,1.02129358790691,1.01911868393918,1.0193364019712,1.02383422632715,1.02473027279063,1.02504569271683,1.02586352666137,1.02489945344646,1.02996590562631,1.03183724190451,1.03180786711496,1.03455072035893,1.03549573248008,1.03687228334049,1.04097274486488,1.04351913591357,1.04495398253158,1.04617319397138,1.04666651058186,1.04661104282678,1.04365604236699,1.04745752304061,1.04365927805103,1.00726492289051,1.0153873753513,1.0166532688612,1.01665725176681,1.01661234605291,1.01661156589568,1.01792041778993,1.01816515990891,1.01931124042236,1.01895061131615,1.02147292135332,1.02459374009419,1.02130970077389,1.01913347051784,1.01935118538841,1.02385253772158,1.02474904822761,1.02506469646745,1.02588307653513,1.02491845991329,1.02998863156017,1.03186132684098,1.03183195273891,1.03457678183475,1.03552237276597,1.03690009238032,1.04100362885307,1.04355229261824,1.04498828123491,1.04620836226067,1.04670198474531,1.04664658603468,1.04368843902928,1.04749179790352,1.04369167461357
367,1.0071937385976,1.0152607396945,1.01650427491575,1.01650826238156,1.01646335140423,1.01647023242775,1.0177673504365,1.0180090594994,1.01913534201846,1.01879251564707,1.02130125168646,1.02441100438723,1.02113800562342,1.01897540747185,1.01919316074879,1.02369409084052,1.02458417784139,1.02489658388502,1.02570741371643,1.02475032660269,1.02981321195463,1.03168071152586,1.03165133648839,1.03438799230114,1.03533602501273,1.03670204332412,1.04078932006517,1.04333007794309,1.04476286499911,1.04598225626004,1.04647566567893,1.04642110301693,1.04345678142999,1.04723586373963,1.04346002095874,1.00722074324432,1.01530875670879,1.01655463721566,1.01655862448463,1.01651371573594,1.01652112732262,1.01782093959333,1.01806323608231,1.0191933618248,1.01884773432117,1.02136087467833,1.02447421006713,1.02119763815859,1.01903061623652,1.0192483577094,1.02376419786084,1.02465583860243,1.02496902878363,1.02578168868261,1.02482278185521,1.02989960489912,1.03177212090257,1.03174274847387,1.03448671355726,1.03543671857081,1.03680725650848,1.04090593261129,1.04345510156836,1.04489211536954,1.04611472020919,1.04660925187155,1.04655487439853,1.04357875107967,1.04736450578974,1.04358199023237
368,1.00815365689555,1.01696912096596,1.01833826403229,1.01834218730221,1.01829733831537,1.01829864995083,1.01971649300315,1.01997681699724,1.02122511753117,1.02084745319814,1.02364059206042,1.02698340020565,1.02347769117031,1.02102991585198,1.02124716441569,1.02611925473979,1.02705871995895,1.02739627501411,1.02826550141876,1.02725032700303,1.03272813897802,1.03474400365536,1.03471465539505,1.03766610164385,1.03866964964715,1.04017157167474,1.04459484193933,1.04737658808584,1.04892360342911,1.05022715226068,1.05074804985491,1.05069970896957,1.04744049015668,1.05145276628282,1.04744367123175,1.00822531741462,1.01709666593539,1.01847188393847,1.01847580669519,1.01843096360301,1.01843367495634,1.01985851884606,1.020120363628,1.02137861508373,1.02099371676983,1.02379825557642,1.02715033390079,1.02363537981308,1.02117615328692,1.02139337071595,1.0263058640159,1.02724936216464,1.02758896442028,1.02846294160006,1.02744304382507,1.03295781772342,1.03498695103362,1.03495760968017,1.03792839650552,1.03893707959851,1.04045105746801,1.04490450552072,1.04770851095758,1.04926671498771,1.05057876911271,1.05110263325315,1.0510547427236,1.04776419537629,1.05179396711976,1.04776737547545
369,1.00822979396009,1.01710396031248,1.018491767626,1.01849644898976,1.0184518597328,1.01844822023078,1.0198826841315,1.020145272499,1.02140672792834,1.02102950294141,1.02385937244093,1.02722995110266,1.02369688387834,1.02121274643179,1.02143083849347,1.02629314167842,1.02723747697227,1.0275771234436,1.02844944215736,1.02743182797923,1.03292322970546,1.03494478199372,1.03491624265752,1.03787310629518,1.03888458728845,1.04038139857436,1.04480886753607,1.04759707563858,1.04914540924207,1.05045207522421,1.05097416496486,1.05092696475151,1.04764086145926,1.05163323929425,1.04764465657457,1.00805110361018,1.01678288525134,1.0181770137433,1.01818169654747,1.01813709349652,1.01813386879808,1.01957442649743,1.01983904819601,1.02111359987449,1.02072311878158,1.02356115498193,1.02693884518606,1.02339861905486,1.02090641720824,1.02112457468543,1.02576779866565,1.02671384148881,1.0270536186468,1.02792783080975,1.02690824907838,1.03226141368267,1.03423949782228,1.03421093899426,1.03710163460738,1.03810822208418,1.03954712243873,1.04386511152314,1.04657879301527,1.04808926932012,1.0493674582674,1.04988044664008,1.04983364712941,1.0466329079291,1.05053095091944,1.04663670667722
370,1.00844391405925,1.01748518354716,1.01889677208093,1.0189014002551,1.01885681163872,1.01884896338255,1.02030481596214,1.02056978429465,1.02184701112138,1.02147432734398,1.02436550836365,1.0277864549111,1.02420307467324,1.02165743601316,1.0218753733731,1.02685215728176,1.02780387983137,1.02814733564487,1.02902858373475,1.02800207850163,1.03361227405645,1.03567358302886,1.03564500949907,1.03865961014087,1.03968595952521,1.04121934508497,1.04573715914274,1.04859068367347,1.05017268741736,1.05150424750671,1.05203431425445,1.0519886289298,1.04862209308498,1.0526852980218,1.04862584310437,1.00804114207177,1.01676330146517,1.01817400733227,1.01817863877817,1.01813401847832,1.018124109338,1.01957687950079,1.01984230213213,1.02112218031331,1.02074175795147,1.02362572062809,1.02704153579955,1.02346316944841,1.02092499791605,1.02114309162051,1.02571166296911,1.0266590421549,1.02699907061942,1.02787502029314,1.02685365092539,1.0321906688812,1.03416334117892,1.03413472584779,1.03701603881781,1.03802628809849,1.03945144172921,1.0437522778345,1.04646439098404,1.04797538503732,1.04925378478834,1.04976654751101,1.04972113449419,1.0465026058472,1.05036712437153,1.0465063634155
371,1.00768901715845,1.01614147558387,1.01747334833923,1.01747801413464,1.01743337342117,1.01743584223159,1.01881795251374,1.01907466589362,1.0202974969114,1.01990944319505,1.02259093809565,1.02584013005455,1.02242823761021,1.02009286618185,1.02031117428171,1.0248803575653,1.02580358315685,1.02613245095985,1.02697987318828,1.02598693386162,1.03118066374028,1.03310329397129,1.03307468218839,1.03588950329653,1.03686424990755,1.03827115666472,1.04247638057337,1.04509817424357,1.04655979417473,1.04780414158972,1.04830573350267,1.04825738713568,1.04519834105395,1.04906708356051,1.04520212856725,1.00724796868974,1.01535023993793,1.01668220907174,1.01668687848061,1.01664220300107,1.01664234165213,1.01802199427065,1.01827947197097,1.01950694241286,1.01910891668337,1.02178449581479,1.02502972026846,1.02162166683885,1.01929248358958,1.01951096306479,1.02362934528078,1.02454856245965,1.02487392037565,1.02571641506452,1.02472822445998,1.02962731494566,1.03145467447495,1.03142601688743,1.03409760689455,1.03505580059836,1.03634565185185,1.04031785325123,1.04279278802457,1.04418102261082,1.04537069374095,1.04585458236902,1.04580703158113,1.04288949905229,1.04653293060948,1.04289329490131
372,1.0069324570722,1.01479530122437,1.0160143254539,1.01601897326372,1.01597426012987,1.01598758339435,1.017267114319,1.0175075718131,1.0186240722594,1.01827059605831,1.02071606946333,1.02377201372967,1.02055305749435,1.01845428765223,1.01867291840927,1.02299528539712,1.0238753650587,1.02418232461288,1.02497902616105,1.02403650965063,1.02894483698891,1.03076110893982,1.03073240584142,1.03339575427341,1.03432547018169,1.03564488885754,1.0396175939821,1.04207417780534,1.04345960845873,1.04464458376802,1.04512658642105,1.04507170256523,1.04222088056897,1.04593830376589,1.04222465880952,1.00659303723877,1.01418543790791,1.01540520532411,1.01540985590699,1.01536511593366,1.01537639190299,1.0166544223774,1.01689561202572,1.01801661944494,1.01765465323982,1.02009703315258,1.02315114045951,1.01993392222161,1.01783845586323,1.01805721883369,1.02203180785321,1.02290941030664,1.02321381872968,1.02400743999932,1.02306786567833,1.0277575739429,1.02950343242609,1.02947469421361,1.03203226908244,1.03295057231725,1.03418280103936,1.03798373436784,1.0403317265948,1.04166294249099,1.04280754999972,1.04327650269172,1.04322280676844,1.0404809765811,1.04403966789894,1.04048476110338
373,1.00702236397094,1.01495566200228,1.01620038673089,1.01620462071705,1.01615977808249,1.0161690417096,1.01746735097296,1.01771074020678,1.01884728581813,1.01848713925665,1.02097952095216,1.02407530061871,1.02081634548613,1.01867034899723,1.01888845295388,1.02319314970635,1.02408159216371,1.02439298421481,1.02520093038267,1.02424685777325,1.02914936736467,1.03096686753921,1.03093773226,1.03360186856069,1.03453659725551,1.03584919680974,1.03981912943692,1.04227806902641,1.04366004073056,1.04484416646576,1.04532578931478,1.04527178503406,1.04240149901298,1.04608719271988,1.04240494110204,1.00677465637608,1.01450968632861,1.01575702107581,1.01576125689793,1.01571639468213,1.01572418690382,1.01702334934261,1.0172677934549,1.01841101749416,1.01804185936193,1.02053580073826,1.02363340378994,1.02037255431563,1.01822514910633,1.01844334835178,1.02248573199888,1.02337370501212,1.02368372642733,1.02449099222033,1.02353749871295,1.02828467196511,1.03005270756282,1.03002354639595,1.03261330816924,1.03354141897203,1.03479115444553,1.03864027408004,1.04102338234758,1.04236754190607,1.04352358187444,1.04399619380243,1.04394367868164,1.04115072371952,1.04472807793763,1.04115416991776
374,1.00696685045605,1.0148567366228,1.01606102357674,1.01606536223875,1.01602054816214,1.01603811348211,1.01730624639755,1.01754468148142,1.01864871710087,1.01830086503865,1.02072496193197,1.02376418959412,1.02056179759473,1.01848421986293,1.01870248474931,1.02312732757317,1.02400301994004,1.0243079469318,1.02510062781711,1.02416189444815,1.02914866199019,1.03098752859722,1.03095850427959,1.03365737652379,1.0345907566219,1.03594022180553,1.03997240136129,1.04246804364065,1.04387595617193,1.04507840078688,1.04556623427293,1.0455124166725,1.04262948180498,1.04641334417028,1.04263300768939,1.00676346270249,1.01449020228322,1.01569646369683,1.01570080390551,1.01565597373927,1.01567209395448,1.01694055613122,1.01717978962518,1.01828886839702,1.01793396536275,1.02035923486902,1.02339987595235,1.02019601204907,1.01811738615817,1.0183357296156,1.02254785109162,1.02342319361913,1.02372694746648,1.02451911279193,1.02358081207878,1.02844570379803,1.03024583223711,1.03021678700209,1.03285752261333,1.0337859983406,1.03508617184321,1.03902424121024,1.04146036661132,1.04283863064998,1.04401905786228,1.04449982270917,1.04444749816702,1.04162869263267,1.04533365928583,1.04163222188435
375,1.00707462931462,1.01504856880041,1.01629059517743,1.01629487139875,1.01625004696211,1.01624981788193,1.01753667676101,1.017775378605,1.01888138277772,1.01855899448917,1.02105784370443,1.02415875866628,1.02089470200536,1.0187422369782,1.01896037508068,1.023368949052,1.02424825873912,1.0245550651175,1.02535223749345,1.02440899707607,1.02941273706449,1.03125485255345,1.03122577060822,1.03392558043589,1.03486150654004,1.03620820643073,1.04024004995809,1.04274225532759,1.04415511042829,1.04535650704852,1.04584416797634,1.04578669647341,1.04288216120863,1.04663585449665,1.04288563632671,1.00693865503307,1.01480254915787,1.01604888434358,1.0160531615739,1.01600832647559,1.0160073591436,1.01729743152013,1.01753744192167,1.01865186061747,1.01832058043821,1.02082556996945,1.02393186361586,1.02066239117183,1.01850386572962,1.01872205481118,1.02297449151174,1.02385538314181,1.02416211959001,1.02496107110654,1.0240159955202,1.02893952960754,1.030756898014,1.03072780201041,1.03339028820753,1.03432487049304,1.03563782020161,1.03960895991858,1.04207391053344,1.04346826928969,1.04465602047387,1.04513940455647,1.0450835682796,1.04221831974148,1.04592158818806,1.04222179705963
376,1.00867924528777,1.0179045183518,1.01931415724739,1.01931837202757,1.01927366450664,1.01927987312218,1.02074800332559,1.02101366396616,1.0222964764308,1.02193342811628,1.02487051385669,1.02833022015174,1.02470795565986,1.0221160133756,1.02233337427062,1.02750839608051,1.02846294619213,1.02880811272045,1.02969423632145,1.02866260921681,1.03446067717498,1.03658075532776,1.03655177155662,1.03965462089486,1.04069656294862,1.04229570503343,1.04695673053761,1.04990626335177,1.05153851120834,1.05290661668805,1.0534488646883,1.05340546796891,1.04995235321752,1.05415771488188,1.04995576560482,1.00858936122981,1.01774144169571,1.01915675395706,1.01916096938063,1.0191162549636,1.01912220072008,1.02059529453143,1.02086255033072,1.02215567896927,1.02178283104532,1.02472903746848,1.0281964908303,1.02456645687666,1.02196544311574,1.02218283594473,1.02724245275941,1.02819977089574,1.02854557890666,1.02943489431349,1.0284000383104,1.03414683874479,1.03625184869439,1.03622285572654,1.03930281244577,1.04034572384287,1.04192209026604,1.04654568205514,1.04947341276338,1.05109490720923,1.05245518001246,1.05299508061383,1.05295334774488,1.04952220215115,1.05369678978092,1.0495256159279
377,1.00898009188035,1.01844031587026,1.01990610358776,1.01991027021183,1.01986557343607,1.01986701759429,1.02138545567371,1.02165955911117,1.02299764803875,1.02261203232108,1.02565991643327,1.02921062633029,1.02549746077362,1.02279444745819,1.02301161094193,1.02822984503429,1.02920579689802,1.02956183044895,1.03047326462645,1.02941639588445,1.03528708890346,1.03743778724243,1.03740877912132,1.04055349836478,1.04161442658953,1.0432283508379,1.04794868058041,1.05095033929699,1.05260431512176,1.05398918517267,1.05453703691903,1.05449474860018,1.05094128541641,1.05513674475781,1.05094465763663,1.0075593747365,1.01589743597328,1.01733553274755,1.01733970985491,1.01729490000873,1.01728461976581,1.01876527354586,1.01903426330895,1.02033800204283,1.01996149227578,1.02294249359795,1.02644089124167,1.02277960594409,1.02014438110859,1.02036210879579,1.02427551822888,1.02522286678739,1.02556093868731,1.02643817481502,1.02541493616259,1.0303750707627,1.03222502685027,1.03219587195667,1.03489069642542,1.03588657577278,1.03714918058734,1.04114232205449,1.04361395644438,1.04499884794926,1.04618001180178,1.04666043545284,1.04661666917948,1.04378395206606,1.04750634855029,1.04378734725481
378,1.00889535390245,1.01828947279247,1.01974436966045,1.01974846437678,1.01970373630523,1.01970039103997,1.0212040817536,1.021474585647,1.02278934623028,1.02242343729552,1.02545248116268,1.02898804390312,1.02528995650163,1.02260580828465,1.0228229274603,1.02802564986727,1.02899543884599,1.0293483862361,1.03025283015932,1.02920286153992,1.03505055917331,1.03719236819938,1.03716327644331,1.04029630462062,1.04135170034748,1.04296173703076,1.04766560717638,1.05064917515668,1.05229255103117,1.05367131392997,1.0542177320882,1.0541751555382,1.05066337636483,1.05487678719272,1.05066669077969,1.00769322261792,1.01613641166771,1.01756910980792,1.01757321323594,1.01752838944969,1.01751441734341,1.01898664548151,1.01925305030361,1.02054023207346,1.02018075125439,1.02315606076303,1.02664975007411,1.02299317100974,1.02036352280574,1.02058111909688,1.0246815426329,1.02562834920871,1.02596636809328,1.02684331047915,1.02582036324585,1.03091885595565,1.03281370169066,1.03278448637752,1.03554844555064,1.03655178491135,1.0378726865266,1.04198119117152,1.04453700657775,1.04596375339366,1.04717884211287,1.0476711238408,1.04762890826753,1.04468952053595,1.04850815384112,1.04469285377453
379,1.0093569743485,1.01911166063201,1.02061675435447,1.02062078493262,1.02057607494566,1.02057686754785,1.02213632931698,1.02241625712789,1.02379283420363,1.02340101392151,1.02655223553243,1.03018795082273,1.02638985511686,1.02358314569916,1.02379998686579,1.02920873120672,1.03019939653743,1.03056301425588,1.03149230801229,1.03041761134171,1.03648645541205,1.03870422706423,1.0386751136613,1.04191605027543,1.04300529554734,1.04467506693435,1.04954327273235,1.05265512263887,1.0543607404098,1.05578578797906,1.05634652403783,1.05630850598737,1.05260469715024,1.05689029835648,1.05260795648954,1.00839331444631,1.01738474992543,1.0188731080842,1.01887714552499,1.01883235895157,1.01882403670854,1.02035873695435,1.02063557258451,1.02199130838784,1.02160359146285,1.02471426255393,1.02831851932825,1.02455159066699,1.02178604337444,1.02200326586873,1.02653033370899,1.02750363140323,1.02785552533095,1.028764016734,1.02770973909421,1.03319644625031,1.03522275654671,1.03519354506774,1.03814866709224,1.03919882489618,1.0406437628692,1.04505193302605,1.04783483831901,1.04937410452904,1.05067359653756,1.05119281746843,1.05115638432501,1.04789463534734,1.05188133966326,1.04789790923389
380,1.00905040454246,1.01856723696626,1.02004306216201,1.02004540253606,1.02000010304605,1.01999955324427,1.02152282061528,1.02179783366048,1.02314584738732,1.02275291590729,1.02582424610094,1.0293999394303,1.02566090849988,1.02293334898319,1.02314835988297,1.02841751053393,1.02939112174927,1.02974691200083,1.03066198689213,1.02959999612552,1.03551908371549,1.03768375142482,1.03765281950416,1.04081983046094,1.04188665232945,1.04351256519563,1.04826608247929,1.0512942565559,1.05295948950351,1.05435321372387,1.05490347993403,1.05486257630905,1.05127100513196,1.05549021523286,1.05127290008639,1.00791349504294,1.01653008726976,1.01798438773202,1.01798673279621,1.0179413416104,1.01792984631748,1.0194220495819,1.01969295139605,1.02101336829582,1.02062771518418,1.02364799281642,1.02718392790123,1.02348430770079,1.02080852360273,1.02102398199297,1.02526117436999,1.02621321556306,1.02655472752522,1.02744401378224,1.02640735442257,1.0316397923094,1.03357818907326,1.03354713408615,1.03637652545044,1.03739611435958,1.03875772409319,1.04296807113325,1.04561297153266,1.04708470720847,1.04833252647001,1.04883451635533,1.04879524485035,1.04570470854692,1.04955297374324,1.04570661346566
381,1.00817726499613,1.01701344816403,1.0183852219983,1.01838668341377,1.01834101571718,1.01834765152621,1.01976848637062,1.02002932489334,1.02128632063325,1.02090183998129,1.02372026229595,1.02709166565164,1.02355614925398,1.02108165380934,1.02129602819746,1.02618142729054,1.02711210935451,1.0274464857054,1.02831401290746,1.02729851094854,1.03280415517712,1.0348235774847,1.0347916252735,1.03774963951927,1.03876274998782,1.04025496392743,1.04468039978094,1.04746934373169,1.04901588225775,1.05032296469343,1.05084521210198,1.05079713479872,1.04751323881115,1.05151833861317,1.04751442531062,1.00721316579704,1.01528443702929,1.01663943933075,1.01664090321526,1.0165951570372,1.01659219148353,1.01798775367555,1.01824545362602,1.01948131238542,1.01910101145113,1.0218790618929,1.02521918817407,1.02171465298831,1.01928114264976,1.01949589559423,1.02350269082669,1.0244162766288,1.02473888759736,1.02558595236776,1.02459052160301,1.02952598598986,1.03135797598878,1.03132591626006,1.03400441899358,1.03497970277246,1.03625194503264,1.04022822707153,1.04270316868167,1.04409147071446,1.04527943013871,1.04576232035102,1.04571668171451,1.04284040721136,1.04653835649372,1.04284159892779
382,1.00727860263628,1.01541372635439,1.0166800520019,1.0166819349678,1.0166363303014,1.01664898709879,1.01796915645143,1.0182159228876,1.01937973196048,1.01900806230615,1.0215697836373,1.02472972639169,1.02140553328555,1.01918865962817,1.01940391997409,1.02387437500197,1.02476410427927,1.02507740191866,1.02589516034269,1.02492943114021,1.02999892261557,1.03186783382134,1.03183623413627,1.03457672003785,1.03553042777453,1.0368899328457,1.04097780510851,1.04352541212143,1.04495349641056,1.04617120950311,1.04666384502651,1.04661101851365,1.04362674620645,1.04740593939641,1.04362827729139,1.00650020634785,1.01401625270768,1.01526963367507,1.01527151922146,1.01522585116087,1.01523029441537,1.01653018601736,1.01677452604479,1.01792196743306,1.0175530010379,1.02008354897029,1.0232194299203,1.01991905921255,1.01773385625694,1.01794942415256,1.02171125090121,1.02258787871434,1.02289180721617,1.02369386338213,1.02274352011166,1.02736566346808,1.02908777548526,1.02905609032597,1.03157787525096,1.03250287966817,1.03368959796426,1.03742669366677,1.03972839982798,1.04103264632343,1.04215716639269,1.04261901336932,1.04256908627202,1.03991072739378,1.04346153813531,1.03991226387391
383,1.00739653157021,1.01562362066928,1.01691130841805,1.01691313865777,1.01686752693781,1.01687660463153,1.01821443554263,1.01846327502538,1.01964078333445,1.01927162131333,1.02188278344169,1.02508346696269,1.02171855742239,1.01945211588368,1.01966725974333,1.02416191609296,1.02505728402815,1.0253734774663,1.02619806370306,1.02522550623555,1.03033664543308,1.03222006841683,1.0321884241051,1.03494918816134,1.0359096477894,1.0372797724939,1.04139817703152,1.04397199012908,1.04541359611168,1.04664117124724,1.04713666750997,1.04708348298337,1.0440551315651,1.04783829694118,1.04405661957842,1.00674642710936,1.01445592667393,1.01573239915622,1.01573423148989,1.0156885668009,1.01569029705316,1.01701037640335,1.01725702928436,1.01841982771818,1.01805377868894,1.02063857479871,1.02381890144207,1.0204741485132,1.0182344888662,1.01844988985061,1.02235854880513,1.02324299424748,1.02355125258572,1.0243627518863,1.02340301780731,1.02815173165887,1.02991623349546,1.02988451831314,1.03246838200314,1.03340585539925,1.03463629424085,1.03847172263598,1.04084652004172,1.04218797250903,1.04334019277,1.04381076330064,1.04376056169974,1.04100140066014,1.04460954862545,1.04100289297665
384,1.00687130815415,1.01468794657685,1.01591027387445,1.01591341735696,1.01586819789823,1.01588274250231,1.01716116075784,1.01740208954581,1.01852486469536,1.01816090620461,1.02060787155426,1.02366990733042,1.02044409307157,1.01834300392709,1.01855990793313,1.02281574437639,1.02368900047303,1.02399325838825,1.02478717902663,1.02384617199003,1.02870431320684,1.03050066849869,1.03047036217174,1.03310415765974,1.03403216647112,1.03532279681704,1.0392434655789,1.04167184723215,1.04304211413969,1.04421669306053,1.04469471866678,1.04463910260963,1.04179935345008,1.04545834610565,1.04180191036318,1.00633997447485,1.0137325821213,1.01494661711613,1.0149497635571,1.01490450114381,1.01491285553031,1.01617740918052,1.01641675505299,1.0175288336511,1.01716627360716,1.01959342984514,1.02264027077554,1.01942948837442,1.01734854911714,1.01756566499919,1.02134007284171,1.02220510272222,1.02250307695781,1.02328711523947,1.02235577612486,1.02692429558671,1.02862588791656,1.02859552628912,1.03108843466063,1.031998943859,1.0331775782099,1.03687316222185,1.03914296864798,1.04043347539111,1.04154807395794,1.04200627705605,1.04195369351147,1.03933213186184,1.0428583760801,1.03933469479552
385,1.00661530782113,1.01423262125039,1.01541705181796,1.01542012442453,1.01537485883437,1.01539045148757,1.01663153005059,1.0168667470472,1.01795230725078,1.01759835430205,1.0199575398057,1.0229478625655,1.01979362073749,1.01778047498999,1.01799741467553,1.02218302976298,1.0230433050381,1.02334099566657,1.02411987080586,1.02319375551762,1.02795217056679,1.02971358539691,1.02968317905593,1.03226912641211,1.0331776798759,1.03444809036806,1.03829921991523,1.04067092955058,1.04201388351427,1.0431670834054,1.04363849951814,1.04358068666037,1.04083609016012,1.04447486808831,1.04083859056533,1.00613890717665,1.01337601789236,1.01455121821836,1.01455429342358,1.01450898918447,1.01451861421847,1.01574520609751,1.01597850887364,1.01705125720076,1.01670119381255,1.01903960746098,1.02201382220354,1.01887554070177,1.01688347495998,1.01710060587865,1.02086501396196,1.02171698730968,1.02200860246202,1.02277753558974,1.021861170289,1.02636593140042,1.02804397998944,1.02801352420966,1.03047578626544,1.03136822992708,1.03254140703686,1.03619553157736,1.0384277461883,1.03970057398808,1.04080101476501,1.04125493211715,1.04119984653999,1.0386503639933,1.04217805110567,1.03865286961733
386,1.00659854587057,1.0142085394396,1.01540808368468,1.01540502974467,1.0153577209873,1.01537127731682,1.01660988676473,1.01684682569252,1.01795683280267,1.01756549393922,1.01994155427442,1.02296518105598,1.01977458190492,1.01774105005618,1.01795086988671,1.02212750250187,1.02297678577133,1.02327200011833,1.02405931497903,1.02311968230355,1.02786437983939,1.02961478991584,1.02957788057222,1.03215232207828,1.03306301348454,1.03431231314619,1.03813619390524,1.04049442744226,1.04182719735311,1.04297521618186,1.04344322797512,1.04338668146239,1.04063605991982,1.04423228134707,1.04063357907116,1.00619159488704,1.01347652863947,1.01466819794488,1.01466514175878,1.01461779848928,1.01462610238005,1.01585219545877,1.01608748283505,1.01718644971553,1.01679849168064,1.01915694675584,1.02216694781281,1.01898984581494,1.01697418001812,1.01718415795465,1.02100221127508,1.02184448149961,1.02213449812418,1.02291343705972,1.02198201074701,1.02651380317807,1.02819426353522,1.02815730315399,1.0306280575319,1.03152541179937,1.03269311487626,1.03635207752202,1.03859331348835,1.03986728501889,1.04097107919568,1.0414244128322,1.0413704232025,1.03878546196492,1.0422921699983,1.03878297666282
387,1.00560552384479,1.01245050517945,1.01352570325161,1.01351423024708,1.0134640282171,1.01348622123582,1.01458685365501,1.01480489276057,1.0158093592137,1.0154113276946,1.01750014938659,1.02031530576983,1.01732858431182,1.01557823052973,1.01577870566636,1.01964396361721,1.02042316892914,1.02068705788968,1.02142130117639,1.02052738989573,1.02489252579091,1.02649549159309,1.02644953306899,1.02882093762196,1.02967309540394,1.03079359157064,1.0342971352885,1.0364267724714,1.03765042761617,1.03871736381537,1.03915705836196,1.03909327922986,1.03662762075813,1.0400076579002,1.03661827532318,1.00529428241046,1.01188928906091,1.01296088805013,1.01294940863512,1.01289917860441,1.01291750211813,1.01401093838729,1.01422834531814,1.01522848336201,1.01482957041549,1.01690927794714,1.01971763011665,1.01673761317819,1.01499656876787,1.0151971586936,1.01877627260799,1.01955160567675,1.01981208700305,1.0205416920643,1.01965228199244,1.02385630865071,1.02540692061058,1.02536091327125,1.02765459308831,1.0284982476002,1.02955585257968,1.03293555113623,1.034977587176,1.03615723353479,1.03719111878116,1.03761991348546,1.0375587252902,1.03521863828196,1.03853445888895,1.03520928010727
388,1.00493241199836,1.01125740499521,1.01225370895606,1.01223868411899,1.01218723812247,1.01221198921241,1.0132256032105,1.01343178895535,1.01436626907441,1.01396709283877,1.01586049783338,1.01852699156071,1.01568688785872,1.01413044760621,1.01432709980276,1.01794369275618,1.01868160214509,1.01892629762289,1.01962430962147,1.01876342144989,1.0228437840446,1.0243406097311,1.02429079916964,1.02651328921969,1.02732525090901,1.02835016047579,1.03161902776305,1.03358341938855,1.03472619090631,1.03573413968988,1.03615300730569,1.03608615068925,1.03381620669449,1.03702975363723,1.03380395795189,1.00463816311378,1.01072706107465,1.01171817510854,1.01170314269234,1.01165166963126,1.01167252191752,1.01267743870134,1.01288255448843,1.01380987164965,1.01341236977356,1.01529399743074,1.01795144984038,1.01512029096357,1.01357581419507,1.01377257419559,1.01712747057232,1.01786068171312,1.01810171666898,1.01879413819024,1.01793870930726,1.02186827463888,1.02331567319959,1.02326581363499,1.02541507795484,1.02621809351621,1.02718490825825,1.03033737537079,1.0322189828401,1.03332017103477,1.03429686033115,1.03470536020442,1.03464070881781,1.03249024893342,1.03564453380338,1.03247798531791
389,1.00517912209855,1.01168450919518,1.0127075403548,1.01270478697536,1.0126574534579,1.01268054183778,1.01374795251934,1.01396001002499,1.01490632983614,1.01454702788719,1.01650076506549,1.01917774191939,1.0163333757555,1.01472344789688,1.01493426022424,1.01852096979295,1.01930098237038,1.01956078111459,1.02026538779516,1.0194081612778,1.02351496841183,1.02504052606228,1.02500378653307,1.02725500874425,1.02807670962261,1.02912957205538,1.03245240021078,1.03444625806124,1.0356042211503,1.03662041803266,1.03704515598514,1.03697841678203,1.03469954166292,1.03797398824111,1.03469730809391,1.00490867781675,1.01119738784398,1.01221470585618,1.0122119514496,1.01216459503446,1.01218396065297,1.01324238680796,1.01345320818518,1.01439128709666,1.01403491829278,1.0159761960388,1.01864349169162,1.01580872064763,1.01421142754958,1.01442234642082,1.01777365061617,1.01854883060335,1.01880504533214,1.01950388168662,1.01865231293507,1.02262179183482,1.02410213725964,1.02406536483873,1.02624968990847,1.02706272918893,1.02806315457814,1.03127985827523,1.03319799113636,1.03431792523334,1.03530551520204,1.03572073769551,1.03565590048241,1.03348691132264,1.03670818059874,1.03348467586742
390,1.00582657185916,1.01283536403398,1.01391183348978,1.01390908076309,1.01386180405292,1.0138882422932,1.01501695013801,1.01523634185163,1.01623091314947,1.01587883772619,1.01800116433377,1.02081598453086,1.01783402570046,1.01605501307714,1.01626553693654,1.02022318418533,1.02102731793742,1.02129945635826,1.02203260860298,1.02114709702826,1.02562463601132,1.02727419167479,1.02723752274134,1.02966894521436,1.03053326532784,1.03170582073726,1.03531341818912,1.03751134687568,1.03877326886543,1.03986568595189,1.0403164772129,1.04025286390139,1.03772516348443,1.0411991344026,1.03772292455814,1.00564228837079,1.01250235965684,1.01357811058408,1.01357535694186,1.01352806466373,1.01355221230236,1.01467798557046,1.01489735816331,1.01589167239879,1.0155371695914,1.01765674043361,1.02046970994712,1.01748954524136,1.01571340410062,1.01592399868825,1.01970640199514,1.02050918294638,1.02077964250014,1.0215111333425,1.02062720558368,1.02501269901839,1.02663273319427,1.02659604133676,1.0289836132157,1.02984413360637,1.03098014748279,1.03451794189422,1.03666654962408,1.03790372251179,1.03897758585155,1.03942229996334,1.03936070367595,1.0369057533784,1.04034731080957,1.03690351267019
391,1.00653692394264,1.01410092360443,1.01528798263772,1.01528277887765,1.01523474782339,1.01525068197886,1.01647450169636,1.0167089578009,1.01780741527655,1.01741801414238,1.0197781102703,1.02279548474942,1.01961004075794,1.01759129040449,1.01779864014392,1.0219905896832,1.02282943397903,1.02312045811531,1.02390302484744,1.02296633970081,1.02771895795089,1.02946647175637,1.02942727652879,1.03199990528009,1.03290791673669,1.03415694453127,1.03797777451943,1.04033569251264,1.04167050075905,1.04281898153261,1.04328712906197,1.04322784840718,1.04048064271453,1.04407209776287,1.04047641364407,1.00634567177029,1.01375631289753,1.01494029410372,1.01493508855204,1.01488704103917,1.01490036708325,1.01611875758285,1.01635257836139,1.01744676621201,1.01705817812604,1.0194112771693,1.02242331214606,1.01924314717569,1.01723151558727,1.01743893859726,1.021460901074,1.02229693942201,1.02258566283947,1.02336487139192,1.02243146381139,1.02708894447944,1.02880539211372,1.02876617168426,1.03129282593611,1.032195496282,1.03340783187452,1.0371557951951,1.03946182645759,1.0407705936888,1.04189950917618,1.04236117322871,1.04230351072415,1.03963256336004,1.04318937609706,1.03962833082606
392,1.00688740186646,1.01472124015671,1.0159404530747,1.01593857516262,1.015891682818,1.01590829042661,1.01717408914734,1.01741384708952,1.01853988166877,1.01815942516664,1.02060624741077,1.02368400675758,1.02043996864786,1.01833613835687,1.01854720187295,1.02289075828035,1.02375525103248,1.02405761798261,1.02485876481018,1.02390638839292,1.02881390574973,1.03062126931451,1.03058564153744,1.03324211801311,1.03417204295638,1.03547733348104,1.03943205233598,1.04188080935028,1.04325912281072,1.04444073236764,1.04492062487398,1.04486631360151,1.04201550553575,1.04572894868068,1.04201398219957,1.00671331044794,1.01440773989698,1.01562373150624,1.01562185299997,1.01557494602758,1.01558912770967,1.01684954989847,1.01708861756959,1.0182100350674,1.01783093318499,1.02027065948659,1.02334295399264,1.02010432602836,1.01800770330925,1.01821883486075,1.02240994706811,1.02327164708792,1.02357182187783,1.02436962788577,1.02342052050094,1.02824184291531,1.03002096966392,1.02998532110685,1.03260004813249,1.03352489717814,1.03479715250474,1.03868579088933,1.04108740528476,1.04244206065023,1.04360588887798,1.04407987613303,1.04402697074252,1.04124557049737,1.04492777096849,1.0412440460213
393,1.00735025253907,1.01554487470447,1.01680330331196,1.0168012245182,1.01675430451227,1.01677212719082,1.0180803922593,1.01832377649206,1.01947421418161,1.01911550564979,1.02169743481844,1.02488645667843,1.02153123308449,1.01929183597727,1.01950246593088,1.02411070849185,1.02498861220646,1.02529797300053,1.02611572949864,1.02514675924726,1.03033022114264,1.03222726670089,1.0321914798846,1.03497728432056,1.03594120251961,1.03732733153715,1.04148376049789,1.04407743848276,1.04553348548245,1.04677142426577,1.04727037423247,1.04721600368661,1.04418465774702,1.04802236153561,1.04418297331167,1.00719077390115,1.01525789591089,1.01651295563886,1.01651087624356,1.01646394283139,1.01647949726134,1.01778240738204,1.01802504754036,1.01917052890615,1.01881367503615,1.02138838615751,1.02457180847939,1.02122213413053,1.01899005751502,1.01920074979579,1.02367161351153,1.024546711053,1.02485396371133,1.02566837067936,1.02470268443296,1.02980750197627,1.03167868890151,1.03164288304103,1.03439049120221,1.03534953635669,1.03670572513527,1.04080178101978,1.04335231668901,1.04478672023868,1.04600838391771,1.04650191595128,1.0464487539123,1.04348096103594,1.0472901272784,1.04347927545215
394,1.00865175362182,1.01786620822479,1.01927331185153,1.01926613024392,1.01921762100534,1.01922949184312,1.02067351135573,1.02093738305058,1.02223319072587,1.02182948091349,1.02477489886663,1.0282775196248,1.0246066558921,1.02199986697862,1.02220399760982,1.02748064808292,1.02840533328366,1.02874116407481,1.02963194518234,1.02858623868808,1.03444846941418,1.03657268785048,1.03653164799918,1.03965206710091,1.04070338600047,1.04229464184465,1.04696950073629,1.04993738806543,1.05157716177118,1.05295393160246,1.05349755042045,1.05345357083396,1.0499522648627,1.05415082609123,1.04994645763994,1.00854427139715,1.01767238976893,1.01907929862266,1.01907211564295,1.01902359717138,1.01903410245906,1.02047659752398,1.02074050288347,1.0220364563514,1.02163112752144,1.02457542305605,1.0280773709638,1.02440714734536,1.02180154659126,1.0220057167837,1.02718069038389,1.02810475001544,1.02843966495104,1.02932967495025,1.02828469416266,1.03409522224536,1.0362029609337,1.03616190643771,1.03925788596568,1.04030730521392,1.04187800759114,1.04651413505706,1.04945467659561,1.05108074841311,1.05244725949637,1.05298752286335,1.05294481248996,1.04948455414408,1.05366649876412,1.04947874432814
395,1.00973460958383,1.01978894150776,1.02134184325005,1.02134097611982,1.0212946658772,1.02129570695902,1.02289292840743,1.02317838175349,1.02460180780116,1.02419197858226,1.02747298144438,1.03123055480539,1.02730831315638,1.02436872362172,1.02457970691058,1.03018850052833,1.03118512341268,1.03155429404248,1.03250773057878,1.03140499134332,1.03768086516942,1.03996389610424,1.03992964647143,1.04327038265074,1.04438451793526,1.04611359194536,1.05113441238576,1.05435470936175,1.05611350325727,1.05757984190864,1.05815475367312,1.05811763780952,1.05428380906305,1.05869199376511,1.05428311167326,1.00776319110083,1.01626245739582,1.01776619249616,1.01776532225344,1.01771884909478,1.01770209516665,1.01923549120149,1.0195109571467,1.0208679420058,1.0204864041749,1.02365624023481,1.02732609988821,1.02349095724025,1.02066379068954,1.02087554008611,1.0247286679747,1.02567931899215,1.02602091761748,1.02691965587151,1.02587080873713,1.03089465837099,1.03276159477204,1.03272710584171,1.03544638119668,1.03646507721996,1.037715796157,1.04173402552189,1.04421386048432,1.04559646848143,1.04677784788539,1.04725808356231,1.04721754737638,1.04441236028903,1.04819664545295,1.04441165606675
396,1.00903587865461,1.01854265851459,1.02001667632837,1.02001764661643,1.01997188911048,1.01997969141249,1.02150598235518,1.02178224895958,1.02314137142534,1.02273534256119,1.02581519380147,1.02940226355121,1.02565117331371,1.02291431011639,1.0231277317248,1.02837090076397,1.02933913833307,1.02969290479061,1.03060644714951,1.0295448498077,1.03545534937222,1.03761397165644,1.03758158863865,1.04074047511064,1.04181128905514,1.0434218887607,1.04815687629366,1.05117175381807,1.05282809788937,1.05421761825394,1.05476700561908,1.05472594276575,1.05114951286845,1.0553679147077,1.05115030006868,1.00699727107258,1.01489411828026,1.01631951908091,1.01632049282583,1.01627456867508,1.01626331781555,1.01772508094042,1.01799151572007,1.01928514459677,1.01890559256968,1.02187503366591,1.02537517499187,1.02171038013241,1.01908523230143,1.01929945588163,1.02272484099865,1.02364752052286,1.02397332885095,1.02483259236041,1.02382444604195,1.02846419608225,1.03020120666068,1.03016859022706,1.03269807927978,1.03367422693995,1.03479866474573,1.03851938247918,1.04079200273268,1.04207175219804,1.04317621963961,1.04363092639233,1.0435883501194,1.04103336404976,1.04461197197539,1.04103415866996
397,1.00787738387618,1.01647995583004,1.01781883085408,1.01782000632581,1.01777421756258,1.01778841404596,1.01918214550582,1.0194389747183,1.02067026776997,1.0202910261878,1.02304593555855,1.02636639474561,1.02288157148587,1.02047064022103,1.02068480952998,1.02539618997976,1.02631326063268,1.02664084095611,1.02749330209207,1.02649251290578,1.0318332084128,1.03379588224911,1.03376359447905,1.03663963390468,1.03763343137957,1.03907076404061,1.04336626253262,1.04606821196518,1.04756992254581,1.04884566019622,1.04935755325246,1.04930932022007,1.04611086052005,1.05001598389247,1.04611181608189,1.00628315243615,1.01362430754356,1.01492632818762,1.0149275069449,1.01488158756593,1.01487991932058,1.01622336420303,1.01647270420954,1.01765407482758,1.01729427682181,1.01996564111572,1.02322047209634,1.01980078030259,1.01747441942177,1.01768921929791,1.02098271095138,1.02186562271121,1.02217162508366,1.02298335647509,1.02202264798723,1.02639835428782,1.02804133544039,1.02800886666094,1.03040813624197,1.03133181857958,1.03239979325366,1.03592846527981,1.03806908570462,1.03928623855676,1.0403467155676,1.04078710733108,1.04073974190089,1.03832288218425,1.04176144472067,1.03832384474555
398,1.00589194744738,1.01294884502155,1.0140735908469,1.01407388394049,1.01402763018821,1.01404435419996,1.0152146237824,1.01544215812003,1.0164831683354,1.01610549281853,1.01828217404271,1.02113204692813,1.01811659846117,1.01628489535549,1.01649891533976,1.02028322691848,1.02110448660832,1.02138371722882,1.02212629235145,1.02123389084539,1.02561219699998,1.02723918002938,1.02720574409359,1.02960045436962,1.03046450319315,1.03160388740967,1.03514977859148,1.03730363840324,1.03853580714532,1.03960775471053,1.04005215190968,1.03998921808698,1.03751616006166,1.04094837036271,1.03751640116119,1.00465127377961,1.0107233482155,1.01182212132114,1.01182241501031,1.01177605826382,1.01178000970189,1.01291322101584,1.01313558906628,1.01414205392587,1.0137756487142,1.0158923045658,1.01869526696645,1.01572633927892,1.01395546301858,1.0141699744722,1.01684164234041,1.01763841774624,1.01790148745095,1.0186148262215,1.01775114821857,1.02139560436598,1.02278019213471,1.02274661024545,1.02477996157433,1.02559306699232,1.02645035714034,1.02941553960126,1.03114404678233,1.03216072076913,1.03306973479753,1.03346007175483,1.03339955231063,1.0315261524126,1.03461830328487,1.03152639479121
399,1.00707506365696,1.01505305213457,1.01624890217702,1.01624913633981,1.01620296229022,1.01623725934877,1.01750627862874,1.01774446987188,1.01885588872271,1.01850330024179,1.02096531911313,1.02404861428011,1.02080015017521,1.01868221803388,1.01889566626344,1.02344793681959,1.02431015585791,1.02461040073035,1.02540167172537,1.02446099860862,1.02957324754312,1.03144411103395,1.03141074984809,1.03416011551342,1.03511061599025,1.03648185454353,1.04058634253646,1.0431354327842,1.04457003695663,1.0457923061927,1.04628709257724,1.0462318547979,1.04328303524218,1.04714174487571,1.04328322778456,1.00613249635481,1.01336081165968,1.01454080001131,1.01454103452546,1.0144947826878,1.01451922532802,1.0157635950746,1.0159988077306,1.01709014797091,1.01674109544512,1.01916512069334,1.02221908332033,1.01899965989223,1.01692032291413,1.01713414077158,1.02082837316124,1.02167465558706,1.02196355422043,1.02273573969708,1.02181376495983,1.02638364004264,1.02807644721632,1.02804297661924,1.0305269738114,1.03144280561791,1.03260409488221,1.03628274448589,1.03852008737732,1.03979688404081,1.04089993639129,1.04135526413811,1.04130350719844,1.03880009547616,1.04242054853325,1.03880028875956
400,1.00752398767313,1.01585190195754,1.01713119731973,1.01713141062165,1.01708526978436,1.01710965867368,1.01845296187517,1.01870103001059,1.01987712397286,1.01952188769029,1.0221769457902,1.02541873596517,1.02201196255044,1.01970060467393,1.01991381563475,1.02452851584923,1.0254202113378,1.02573541252529,1.02656140170568,1.02558615739302,1.03081260367902,1.03272974855081,1.03269640707262,1.03550957710436,1.03648458632463,1.03788472692351,1.04208294154674,1.04470455391739,1.0461668609387,1.04741188108517,1.04791367810768,1.04786260871734,1.04480129592102,1.04868321440176,1.04480147144243,1.00674897946178,1.01445985407996,1.01572644302429,1.01572665658522,1.01568045190017,1.01569624044143,1.01701914928939,1.01726478296329,1.01842446689512,1.01807210208148,1.02069702108415,1.0239156184292,1.02053179855737,1.01825107319994,1.01846458749708,1.02237710619204,1.02325619886239,1.02356214304767,1.02437303135802,1.02341257087766,1.02820609081307,1.02998132033655,1.02994788978961,1.03254980958757,1.03349792873282,1.03473049690679,1.03859051127114,1.04096452684602,1.04230158532285,1.04345204244421,1.04392252865685,1.04387517754808,1.04117190541995,1.04487263757685,1.04117208148084
401,1.00586944390678,1.01290314682463,1.01395230543904,1.01395861300423,1.01391435908043,1.01397002151588,1.01512177782204,1.015346807638,1.01635847507237,1.01599490167966,1.01807793859274,1.02083158581566,1.0179153258791,1.01618077451715,1.01640181487354,1.0203190919714,1.02114784194442,1.02142784201108,1.02215826554003,1.02128299894843,1.02573894491264,1.02739857081267,1.02737152578345,1.02981263113119,1.03067574361912,1.03186937786479,1.03550288999401,1.03770282642708,1.03895741164705,1.0400476524075,1.04049998585196,1.04043935735403,1.03796655212318,1.04155058328173,1.03797168924253,1.00522722699514,1.01174783738827,1.01278689187026,1.01279320666048,1.01274890178925,1.0127971964308,1.01393222175542,1.01415534472259,1.01515411315112,1.01479216936775,1.01685106715151,1.01958617085751,1.01668825819367,1.01497826215501,1.01519956420791,1.01853326084397,1.01935208472291,1.01962451122741,1.02034298615171,1.01947941190421,1.02358359598779,1.02512808667135,1.02510098166306,1.02737079577333,1.02821274563449,1.0292699805945,1.03262955269202,1.03462874874182,1.0357818435476,1.03679549263941,1.03722247846845,1.03716559777665,1.03498651955802,1.03842996873975,1.03499167140924
402,1.00597348380983,1.01308801407467,1.01418952243533,1.01419601513078,1.01415183378246,1.01417949781957,1.01535350955578,1.0155786121863,1.01659045210279,1.01626060551164,1.01843329539159,1.02126014496845,1.0182708323949,1.01644662994319,1.01666782962971,1.02052865945479,1.02136307840161,1.02164586097152,1.02238230416065,1.02150120325068,1.02594870142273,1.02760321825293,1.02757637674261,1.03000457715599,1.03087497244394,1.03204545145254,1.03565091171891,1.0378481751291,1.03910850719934,1.04019903611271,1.04065221860207,1.04058623591599,1.03806100698755,1.04155259522947,1.03806629556388,1.00546122561053,1.01216541159703,1.01326098226913,1.01326748088677,1.01322325903584,1.01324499497697,1.01440759458502,1.01463169371295,1.01563661339746,1.01530529966837,1.01746270892308,1.02027806097038,1.01730009093055,1.01549149883558,1.0157129064032,1.01909981252276,1.0199277031597,1.02020494214102,1.02093347996708,1.0200600800588,1.02423249033386,1.02579751831271,1.02577062949548,1.02806565721101,1.02892107262982,1.02998392600713,1.03337647779349,1.03541778788152,1.03659932177758,1.03763042342283,1.03806399510361,1.03800177134382,1.03570748653552,1.03909485936304,1.03571278708212
403,1.00508162691202,1.01150227647343,1.01252207148959,1.01252898123511,1.01248486120597,1.01251419822285,1.01360573620781,1.01382134390074,1.01476977084072,1.0144267182605,1.01636508274865,1.01899897783684,1.016202486575,1.01461352516803,1.01483560627949,1.01819151937655,1.01899477802423,1.01926139124853,1.01995946281699,1.01911672906733,1.02305706961981,1.0245436847824,1.02451720213597,1.02670225231798,1.02751540589643,1.02852446203566,1.03174586944666,1.03366566362702,1.03477796376786,1.03576154303742,1.03617842578439,1.03611106903013,1.03392943092961,1.03714535167565,1.03393508230646,1.00465765833595,1.01073751803605,1.01175332014071,1.01176023578597,1.01171608250973,1.01174043452088,1.01282331151317,1.01303831891934,1.01398251382806,1.01363695302135,1.01556438888952,1.01819018868903,1.01540166510907,1.01382390600274,1.01404616052959,1.01700543661661,1.01780395014728,1.01806618475324,1.01875847688337,1.01792135391996,1.02163728610819,1.02305114427936,1.02302462453794,1.02510139453841,1.02590312124141,1.026823877016,1.02987217707292,1.03166510733116,1.03271330151031,1.03364856400538,1.03404952449265,1.03398576482338,1.03199397907096,1.03512867653564,1.03199964251321
404,1.00538134891476,1.01203494916679,1.01306487815538,1.01307171923276,1.0130276025376,1.0130569813294,1.0141634329757,1.01437632787323,1.0153075206102,1.01501905268104,1.01705091669143,1.01976162011847,1.01688840264066,1.01520567045913,1.01542753761501,1.01902226828145,1.01982658613845,1.02009387733522,1.0207936345605,1.01994928172495,1.0241284908865,1.02568710851994,1.02566057930135,1.02794933537446,1.02878296396034,1.02986661498035,1.03325489450731,1.03529075447359,1.03646914768664,1.03749846766681,1.03793104504332,1.03786297144193,1.03555216657205,1.03890809789263,1.03555774607046,1.00501653751535,1.01137678111887,1.01240325574459,1.01241010127215,1.01236595573711,1.01239091273275,1.01348977632783,1.01370213206662,1.01462953755073,1.01433904578481,1.01636162690495,1.0190654718045,1.0161990026346,1.01452578844762,1.01474780415235,1.01800267176188,1.0188029677327,1.01906648121802,1.01976134149414,1.01892173980569,1.02291139503339,1.02440859917665,1.02438203680989,1.02657947574269,1.02740364292157,1.02841273993944,1.0316552894614,1.03358434311781,1.03470881546683,1.03569750435321,1.03611668931079,1.03605190474755,1.03390220054344,1.03719214548537,1.03390778891304
405,1.00685664346014,1.01465772666452,1.01588121535577,1.01588879478338,1.01584505304008,1.0158600897235,1.01714632598948,1.01738912164649,1.01851442969496,1.01815008297119,1.02057381327983,1.02360267154987,1.0204122378239,1.0183369392862,1.0185590050856,1.022747966159,1.02362664311254,1.0239314054064,1.0247162308843,1.02378797866925,1.02861679433682,1.03040889598912,1.03038329179722,1.03301127029593,1.03392794295739,1.03523367603768,1.03915658149341,1.04157611116906,1.04294071942087,1.0441095643967,1.04458760518916,1.04453011229795,1.04175004021868,1.04547266967463,1.04175620202797,1.00655675112717,1.01411677604263,1.01533865702967,1.01534624048912,1.01530247536875,1.01531389131915,1.01659506039036,1.01683771399131,1.01796187131333,1.01759428215026,1.02001268374995,1.02303781043647,1.01985101942367,1.01778124032366,1.01800342723566,1.02190920346058,1.02278536971651,1.02308733318132,1.0238690647385,1.02294378811395,1.02761994708669,1.02936295106132,1.02933732082495,1.03189229385105,1.03280223256266,1.03404749145185,1.03785404190324,1.04018837516421,1.04150999318707,1.04264647490677,1.04311388011857,1.04305946259144,1.0404093012777,1.04408186158338,1.0404154709991
406,1.00825521770124,1.01714654430108,1.0184948126828,1.01850234309525,1.01845870391149,1.01849718628433,1.01994434526498,1.02020664768235,1.02146010591881,1.02111196020003,1.02397576256589,1.02736531267211,1.02381470989549,1.02129824298833,1.02151963016712,1.02637743010618,1.02732687999516,1.02766768887683,1.0285361116287,1.02752475995018,1.03303450175911,1.03506253053562,1.03503701042857,1.03800029781482,1.03901965946027,1.04051466201629,1.04494998093582,1.0477576313315,1.04931543756774,1.05062661023615,1.05115214497545,1.05110280964344,1.04776567216237,1.05173767412875,1.04777177472782,1.00797762326141,1.01664667933998,1.0179921947519,1.01799972886522,1.01795606813301,1.01799102870261,1.01943217609219,1.01969400342169,1.02094416270041,1.02059492396612,1.02345170266678,1.0268360716071,1.02329056754638,1.02078130093846,1.02100280010592,1.02560630074939,1.02655271951791,1.02689064799159,1.02775538328482,1.02674761091552,1.03211839023124,1.03410148025317,1.03407593640352,1.03697254626843,1.03798514058931,1.0394257249936,1.04375513995011,1.04648527773211,1.04800401134393,1.04928576118111,1.04980158757174,1.04975491290719,1.04653594134582,1.05046251083378,1.04654205105484
407,1.00501468807674,1.0113826932867,1.0123965907305,1.01240416113799,1.01236025565878,1.01239026466829,1.01347689130036,1.01369260174343,1.01464021134462,1.01428987068218,1.01620170892451,1.01881174762591,1.01603941549436,1.01447741035242,1.01470028895079,1.01801142459308,1.01881437312645,1.01908047738929,1.01977584998947,1.01893633598777,1.02283238269654,1.02430579721747,1.02428000992029,1.0264453270987,1.02725232288032,1.0282511121706,1.03144305270168,1.03334254994917,1.03444543655828,1.0354213961366,1.03583572329197,1.03576787533763,1.03360879050267,1.03679403084543,1.03361498206142,1.00475984071883,1.01092267305047,1.01193386882557,1.0119414431193,1.0118975177374,1.01192431828121,1.01300526507384,1.01322051714272,1.01416494770033,1.0138136027074,1.01571846846851,1.01832331092143,1.01555609818308,1.01400123086085,1.01422421445473,1.01729966575408,1.01809968433758,1.01836307352124,1.01905488073341,1.01821883131287,1.02198433890623,1.02341541266795,1.02338960392924,1.02549202641261,1.02629244096564,1.02724002452363,1.03033172453356,1.03215855532918,1.03322481727106,1.03417321609283,1.03457845317006,1.03451299993759,1.03246222261741,1.03560069427659,1.03246842200372
408,1.00583079002624,1.01283335911212,1.01394130532167,1.01394882961856,1.01390498086662,1.01391496421865,1.01507769686002,1.0153006457154,1.01629612888428,1.01597670223661,1.01811975609983,1.02091916180158,1.01795775608436,1.01616388336899,1.01638634317158,1.02013191795453,1.02096666276251,1.02124904270683,1.02198219370259,1.02110518115757,1.02543954037577,1.02706034518605,1.02703458339933,1.02941329501463,1.03027257466908,1.03141044066935,1.03493815381713,1.03707750237588,1.03830604303898,1.03937461842037,1.03982024403377,1.03975651731083,1.03730260882306,1.04073218967152,1.03730874027331,1.00556904186909,1.01236210935776,1.01346443989565,1.01347196771884,1.01342809832592,1.01343446807086,1.01458843028243,1.01481015293364,1.0157974564642,1.01548109501242,1.01761198016151,1.02040191042304,1.01744989929599,1.01566836734897,1.01589093559996,1.01940941780278,1.02023946291541,1.02051837189595,1.02124588863614,1.0203744073154,1.0245761748669,1.02615331734013,1.02612753275201,1.02844162526811,1.02929253994531,1.03037975454159,1.0338049730396,1.03586971003871,1.03706068116023,1.03810094183514,1.03853714074359,1.03847532197654,1.03613239594456,1.03951366257679,1.03613853429611
409,1.00550174636804,1.01224837866263,1.01332970060335,1.01333725482458,1.01329338803784,1.0133123702723,1.01445650248783,1.01467924183007,1.01567302985525,1.01532778639049,1.0173962141428,1.02013455109047,1.01723411143669,1.01551511431756,1.01573774582558,1.01924399822408,1.02006935746311,1.02034689132626,1.02106878505737,1.02020292344121,1.02431771591436,1.02586641572239,1.02584065086876,1.02811428472135,1.02895016022803,1.03001620207559,1.0333768062037,1.03539992484668,1.03656380589028,1.03758348198048,1.03801180526593,1.03794761503469,1.03562985670152,1.03893673914882,1.03563601872784,1.00527938381427,1.01184775004027,1.01292467787033,1.01293223509998,1.01288835076584,1.01290426964334,1.01404130746341,1.0142631025222,1.01525057550566,1.01490739816397,1.01696617493081,1.0196970311733,1.01680400366724,1.01509480355497,1.01531752717219,1.01862903255246,1.01945064569429,1.01972531933793,1.02044271452262,1.01958126367474,1.02358402784884,1.02509592762196,1.02507014337761,1.02728930010514,1.02811837585578,1.02914143549795,1.03241560679744,1.03437573214547,1.03550788392746,1.03650365071769,1.03692402226852,1.0368615851424,1.0346381817828,1.03790540780226,1.03464434969528
410,1.00690494232865,1.014743815112,1.01598034794765,1.01598777976743,1.01594399332488,1.01595878401618,1.01726038815324,1.01750233591709,1.01862249914146,1.01829147656543,1.02078960622155,1.02388025075155,1.0206279918232,1.01847814948711,1.01870001365808,1.02285218523449,1.0237393457275,1.02404845648842,1.02484372345788,1.02390492468745,1.02870687331271,1.03049233737854,1.03046657948215,1.03307909875491,1.03401130766427,1.03527915869154,1.03916297900158,1.04156919841357,1.04292407159478,1.04408860864806,1.04456577514903,1.04450904601124,1.04167871060258,1.04529070763776,1.0416847534562,1.006717510375,1.01440624133505,1.01563955129076,1.01564698559367,1.01560318445418,1.01561540875957,1.01691150304805,1.0171527711299,1.01826836965401,1.01793850181095,1.02042943736513,1.02351455592244,1.02026776592205,1.01812523934779,1.01834718035358,1.02233379254374,1.02321810195727,1.02352492316266,1.02431675864635,1.02338131793339,1.02809000796015,1.02984497489356,1.029819200786,1.03238657335748,1.03331345775563,1.03454536206452,1.03835761928981,1.04071169003682,1.04204030580774,1.04318506893485,1.04365567153669,1.04360054714905,1.04084887304167,1.04442903841807,1.04085492069575
411,1.00662648910659,1.01424904555424,1.01547064006114,1.01547750557703,1.01543350706418,1.01543782124913,1.01670997202779,1.016950224584,1.01806035339942,1.0177030004093,1.02010336566788,1.02311563517078,1.01994135859803,1.01788916995086,1.01811049937623,1.02211749331942,1.0229948875224,1.02329927873848,1.02408494990993,1.0231551701776,1.02779676509952,1.02952752037163,1.02950113341101,1.03203423624106,1.03294077941348,1.03416512224627,1.0379281196426,1.0402509480218,1.041562082386,1.04268909190283,1.04315319723436,1.04309127743692,1.04037426446973,1.0438949413621,1.04037985121967,1.00647094449081,1.01396861819705,1.01518812199227,1.01519498940981,1.01515097864962,1.01515319537163,1.01642134573088,1.01666118519121,1.01776850859419,1.01741128948442,1.01980672040226,1.02281526197269,1.01964466620921,1.01759751230601,1.01781890510572,1.0216857123195,1.02256110173953,1.0228637317267,1.02364697834347,1.02271956179669,1.02728415851176,1.02898987483641,1.0289634740733,1.03145947827257,1.03236200232698,1.03355639705845,1.0372605382629,1.0395404636811,1.04082999125748,1.04194073424713,1.04239945592179,1.04233901752372,1.03968724003877,1.04318260985106,1.03969283046625
412,1.00672286282203,1.0144226117827,1.01563614899216,1.01564065507187,1.01559587743103,1.01559442760601,1.01684939899157,1.01708226316037,1.0181495153898,1.01784775279989,1.02028049035683,1.02332679705606,1.02011733727076,1.01803136683834,1.01824992156576,1.02243869396218,1.02330138332119,1.02359960559525,1.02437637307027,1.02345358884909,1.0282565625575,1.03002870056949,1.02999982483955,1.03259563042659,1.03351439035829,1.03478161010073,1.03864362466692,1.04103112888852,1.04238451961133,1.04354341732515,1.04401800927799,1.0439561997454,1.04117161922524,1.04478764084923,1.04117528463609,1.00658021708585,1.01416558095445,1.01537678670594,1.01538129392883,1.01533650484712,1.01533308587478,1.01658395967422,1.01681633475173,1.01788029789639,1.01757925563425,1.02000674622522,1.02304903918249,1.01984354935287,1.01776291803421,1.01798153035504,1.02204385530393,1.02290445578577,1.02320096102595,1.0239752154966,1.02305488738328,1.02778745332774,1.02953659678244,1.02950770723643,1.03206947805985,1.03298432097362,1.03422434560984,1.03803243450291,1.04038058218133,1.0417141623469,1.04285814019517,1.04332778161509,1.04326725178973,1.04054248587606,1.0441352634345,1.04054615349078
413,1.0071457704965,1.01517296556836,1.01641719597118,1.01642381779132,1.01637978119477,1.0163939851571,1.0177022381412,1.01794499044116,1.01907232775778,1.01874007886394,1.02126259247672,1.02437547335657,1.02110065142034,1.01892580448109,1.01914663254035,1.0235273232892,1.02441782103927,1.02472909972112,1.02553122371336,1.02458499633083,1.02957918650423,1.03142674282666,1.03140015298773,1.03410618037104,1.03505218125074,1.03639319577229,1.04043042219325,1.04293130421515,1.04434096676338,1.04554594392905,1.04603671133734,1.04598161499196,1.04307732260345,1.04685977931317,1.04308270222194,1.00699023527406,1.01489344014081,1.01613313037449,1.01613975403788,1.01609570512443,1.01610759360294,1.01740936576086,1.01765106525046,1.01877143400208,1.01844277457964,1.02095600372907,1.02406155718379,1.02079401402959,1.01862855433101,1.01884944678811,1.02310192767553,1.02398894189984,1.02429786972834,1.0250958408155,1.0241537056483,1.02907075881903,1.03089264509973,1.03086604146594,1.03353420392414,1.0344746705106,1.03578681535558,1.03976426991549,1.0422214133938,1.04360906914431,1.04479744394054,1.0452826441179,1.04522850507541,1.04238978877223,1.04614488118141,1.04239517192506
414,1.00764517831171,1.01606248608014,1.01735684101496,1.01736247744692,1.01731815507701,1.01732356278253,1.01867687538994,1.01892524382382,1.0200916505096,1.01975991917398,1.0224113122757,1.02563272694295,1.02224906603279,1.01994440913114,1.02016387740794,1.02484635827076,1.02575010953388,1.02606870767299,1.02689001250892,1.02592398334594,1.03122375577251,1.03316871474304,1.03314113245665,1.0359895738156,1.03696835618234,1.03840422956585,1.04266643671626,1.04533220563726,1.04682372109318,1.04808749968162,1.04859741540789,1.04854505819657,1.04543851446131,1.04938064133252,1.04544308782307,1.00749357741969,1.01579033988437,1.01707947869436,1.01708511665618,1.01704078219193,1.01704385942018,1.01839005309925,1.01863718766065,1.01979545118728,1.01946834436349,1.02210928915644,1.02532240499207,1.0219469949528,1.01965288701248,1.01987241800236,1.02443384901749,1.0253337231407,1.02564983820808,1.02646653361337,1.02550505474821,1.03072961959992,1.03264935984248,1.03262176366421,1.03543306037371,1.03640595798435,1.03781405178866,1.0420177253497,1.04464062453609,1.04611057541228,1.04735807176465,1.04786250416508,1.04781090772776,1.04476831448909,1.0486830665633,1.04477289077106
415,1.00817260479247,1.01700134581557,1.01837318101501,1.01837874371468,1.01833444293025,1.0183489752859,1.0197894758698,1.02005195231211,1.02131073329489,1.02094608910736,1.0237954442985,1.02717943055093,1.02363338377327,1.02113029180172,1.02134942588756,1.02613238207908,1.02707122793949,1.02740765759246,1.02827047282855,1.02726306586492,1.03271589090933,1.03472189116996,1.03469427825706,1.03762660141535,1.03863947278287,1.04011062073018,1.04449461267613,1.04725260173233,1.04878282383151,1.05007672655377,1.05059572994296,1.0505479414091,1.04729877965173,1.05129122159371,1.04730328972195,1.00801911161833,1.01672593563288,1.01809309650995,1.01809866073307,1.01805434775282,1.01806673372974,1.01950078746905,1.01976219117874,1.02101387635673,1.02065297487607,1.02349271529705,1.02686909240562,1.02333060681524,1.02083723040149,1.02105642736808,1.02571270902531,1.02664789589161,1.02698195996943,1.02784041920364,1.0268373082735,1.03221014769442,1.03418946792617,1.03416184077607,1.03705473305135,1.03806156715937,1.03950284371053,1.04382435509516,1.04653818928979,1.04804624942393,1.04932347035795,1.04983688887882,1.04978976731407,1.04660143170211,1.05055724602369,1.04660594476296
416,1.00808825477808,1.01685311929895,1.01822373175558,1.01822723252063,1.01818223745737,1.01818513580767,1.0196048859939,1.01986315427734,1.0210989539738,1.02074764677693,1.02357563138386,1.02694866469752,1.02341250967648,1.02092967386298,1.0211464518747,1.02592627315204,1.02685511683592,1.02718752184991,1.02804577014321,1.02704119463809,1.03247215038961,1.03446780870694,1.03443800472649,1.03735891852037,1.03836792776414,1.03983096910855,1.04419599013196,1.04693969973036,1.04846534892904,1.04975755659436,1.05027606167089,1.05022724898862,1.04699692131105,1.05097413065623,1.04699976095351,1.00785898882334,1.01644222419559,1.01780674000851,1.01781024219874,1.01776522868476,1.01776546554863,1.01917689750429,1.01943385077796,1.02066092165874,1.02031365000827,1.02312841358014,1.02649101472038,1.02296522052146,1.02049575443921,1.02071262460701,1.02529498568756,1.02621858536349,1.02654766631451,1.0273996675165,1.02640124782577,1.03170084281682,1.03365284927897,1.03362302176254,1.03647909577609,1.03747823932386,1.03889169622061,1.04315306295199,1.04582801182058,1.04731931283997,1.04858580394904,1.04909577429396,1.04904744215091,1.04589673753221,1.04979163043193,1.04589958013841
417,1.00788970720047,1.01650090446149,1.01783778743888,1.01784000850079,1.01779456922611,1.01780910335923,1.01920454256764,1.01946170012282,1.02069287525666,1.0203146398661,1.02306480460845,1.02637802268283,1.02290096389085,1.02049537076118,1.02071075106194,1.02543127328767,1.02634636471943,1.02667243491398,1.02751896234251,1.02652497553625,1.03188649428013,1.03385529403383,1.03382411557254,1.03670956053741,1.03770465702068,1.03915067303128,1.04346266457619,1.0461666744868,1.04767270058895,1.04895053366963,1.04946465804402,1.04941407990999,1.04624162277405,1.05019778729571,1.04624342590981,1.0077122061214,1.01618217667549,1.01751685110379,1.01751907285842,1.01747361924248,1.01748640877106,1.01887803393045,1.01913484154767,1.0203636080959,1.01998488423985,1.02272920260104,1.02603797563936,1.02256530809776,1.02016567348662,1.0203811233605,1.02493613042065,1.02584862129282,1.02617272315104,1.02701612203313,1.02602519192833,1.03128324471941,1.03321826146761,1.03318706375812,1.03602212769384,1.03701089303002,1.03841674348236,1.04264780245839,1.04529959498251,1.04677959675911,1.04803803112097,1.04854580503395,1.04849598478418,1.04538074636344,1.04926917117014,1.04538255096611
418,1.00818856208862,1.01703096656955,1.01839835089316,1.01840258787571,1.01835784621464,1.01836777832288,1.01979488613726,1.02005431707708,1.02129616523888,1.02094396825075,1.02378329235167,1.02716317165974,1.02362057038893,1.02112675022881,1.02134434332214,1.02620588698029,1.02713840744124,1.02747232909616,1.02833237495646,1.02732665128795,1.03283262424598,1.03485241113101,1.0348233983234,1.03777875951525,1.03879832290941,1.04028159085155,1.0446999136453,1.04748618770479,1.04903210676842,1.05033891376869,1.05086308114626,1.05081440629519,1.04752117138061,1.05152899506531,1.04752460655803,1.00802618197656,1.01673950869264,1.01810372665038,1.01810796485189,1.01806321023456,1.01807128082314,1.01949359338943,1.0197523849951,1.02098995160293,1.02063903336984,1.02347111621458,1.0268453651869,1.02330834459666,1.02082186988618,1.02103952793667,1.02575653470464,1.02668608570213,1.02701792852109,1.0278744203147,1.02687218622318,1.03228739946779,1.03427732051099,1.03424829154829,1.03715926856703,1.03817278860767,1.03962134558804,1.04396874038959,1.04670814757618,1.04823068085533,1.04952001058173,1.05003841087715,1.04999040364011,1.04675252378443,1.05070633156467,1.04675596146822
419,1.007469595325,1.01575142593434,1.01705783395721,1.01706206339784,1.01701725829206,1.01702895427647,1.01839301482744,1.01864593303609,1.01984484804743,1.01947305568434,1.02212712660804,1.02535548711289,1.02196413406591,1.01965608728328,1.01987397917728,1.02430378568935,1.02520853022776,1.02552825727558,1.02635549082745,1.02538229200635,1.03047303748634,1.03235261877413,1.03232352164204,1.03507488764174,1.03604266558851,1.03739544844973,1.04149388256684,1.04405668206544,1.04548972633716,1.0467116351157,1.0472072093113,1.04715311593533,1.04412344118399,1.0478840413663,1.04412687682602,1.00731859080673,1.01548020331771,1.01678407754297,1.01678830811538,1.01674349093906,1.01675350935927,1.01811353951223,1.01836597440391,1.01956163125657,1.01919041434966,1.02183844646873,1.02506214613468,1.02167540786215,1.01937349663635,1.01959144890205,1.02388456749451,1.02478678692588,1.02510467754127,1.0259288817422,1.0249586519294,1.02996449606591,1.03181623090717,1.03178711862847,1.03449706310464,1.03545941105862,1.0367795352941,1.04081168575692,1.04333104703604,1.04474243201518,1.04594817248681,1.04643842714401,1.04638500880045,1.04340582019586,1.04711504592213,1.04340925818596
420,1.00724841899137,1.01536150828783,1.01662800741989,1.01662828519307,1.01658214294577,1.01659038378449,1.01790176742761,1.01814639938184,1.01929977390545,1.01893632735744,1.02149868619847,1.02466429243143,1.02133362531539,1.01911521603678,1.01932862441483,1.02380375092186,1.02467905561427,1.02498589782146,1.02579237199583,1.0248365866062,1.02992984689683,1.03179865414958,1.03176535075455,1.03451079686928,1.03546103270693,1.03682877147896,1.04092659051636,1.04346363349995,1.04488996213728,1.04610550314492,1.04659861189231,1.04654221157291,1.04363193401242,1.0475069374667,1.04363216196077,1.00708866930683,1.01507498894876,1.01633656994873,1.01633684779454,1.01629069230588,1.0162968047696,1.01760151423807,1.01784503322536,1.01899104772802,1.01863143881018,1.02118354289859,1.02434102714251,1.0210184310489,1.01881038096821,1.0190238531763,1.02336628687472,1.02423765921285,1.02454201450523,1.02534381621864,1.02439263856024,1.02939957041084,1.03123955280212,1.03120623132742,1.03390902859438,1.03485255958473,1.0361881046228,1.04021815728598,1.04270925936868,1.04411263781852,1.04531096956231,1.04579833478721,1.04574239263187,1.04288989596102,1.04671786766704,1.04289012405628
421,1.00779640931171,1.01633674533181,1.01769447500547,1.01769471530766,1.01764860907766,1.01764648112651,1.01903981622603,1.01929497724469,1.02051738549999,1.02015528023313,1.02293497220906,1.02627899535958,1.02277012483542,1.0203339153982,1.02054702553438,1.02514881309366,1.02605834350713,1.02638256989741,1.02722942091299,1.02623343139541,1.03149772416928,1.03343235265235,1.03339906260264,1.03623407748828,1.03722561058336,1.03862405098241,1.04284823000202,1.04549744892551,1.04696967876831,1.04822326135087,1.04872780241012,1.04867913862632,1.04555081907941,1.04942434155134,1.04555101647578,1.00765534425307,1.0160837450031,1.01743704143679,1.01743728179362,1.01739116388897,1.01738710366767,1.01877441569585,1.01902856288053,1.02024427046062,1.01988573372252,1.02265626384483,1.0259930278797,1.0224913715201,1.02006441604248,1.02027758246188,1.02476306618821,1.02566909303881,1.02599110109269,1.02683379047174,1.02584190565087,1.03103099935499,1.0329405022165,1.03290719629426,1.03570506640942,1.03669074062977,1.03806119825224,1.0422264389681,1.04483550557719,1.04628766907663,1.04752620182714,1.04802571307187,1.04797748742649,1.04490054995609,1.04873450443599,1.04490074746172
422,1.00653506026635,1.01409054679246,1.01532225981748,1.01532472935418,1.01527925834721,1.01527574392644,1.01653758071168,1.01677169470043,1.01785134738361,1.01754115847977,1.02000343990925,1.02308089659925,1.01983922776763,1.01772264242941,1.01793889255404,1.02186445303944,1.02271955011946,1.02301489853212,1.02378975381069,1.02286711218824,1.0274726025045,1.02917633190283,1.02914526928741,1.0316395735319,1.03254214122895,1.03372859688177,1.03742247309681,1.03968332523441,1.04096918646975,1.04207539636431,1.04252965799038,1.04247241498657,1.03985869340257,1.0434512951315,1.03986070519571,1.00642380912933,1.01389072595724,1.01511940024321,1.01512187026818,1.01507639016888,1.01507136327502,1.01632888357249,1.01656231530999,1.01763744547595,1.01732942684617,1.01978530087483,1.02285770947521,1.01962105359369,1.01751094851429,1.01772724360551,1.0215589292052,1.02241155723557,1.02270526344507,1.0234771777398,1.02255743233609,1.02710426841026,1.0287885067105,1.02875743237068,1.03122290262929,1.03212120189606,1.03328562506979,1.03693372586086,1.03916335784279,1.04043362135583,1.04152813711967,1.04197850213083,1.04192173801887,1.03934865145149,1.04291172716702,1.0393506642217
423,1.0056281598991,1.01247750773473,1.01353158962212,1.01353431787968,1.01348885126681,1.0135141176581,1.01462831393638,1.01484454423011,1.01580652773254,1.01548147508647,1.01753835140882,1.0202822179415,1.01737386783702,1.01566359969807,1.01588058426948,1.01969141749652,1.02049626847393,1.02076596572232,1.02148078970446,1.02061806397443,1.02496932402791,1.02658300928917,1.02655213825983,1.02892970045639,1.02977732611222,1.03092560021333,1.03445589183373,1.03656736740803,1.03778403358823,1.03884323855223,1.03928495172199,1.03921959159867,1.03689518943667,1.0404410666887,1.03689741414471,1.00552090728378,1.01228496157038,1.01333544079441,1.013338169575,1.01329269415558,1.01331641178337,1.01442573394418,1.01464113106385,1.01559761225634,1.01527557471765,1.01732507762563,1.02006308856187,1.01716055955635,1.01545773621413,1.0156747647526,1.01939851315506,1.02020060756889,1.02046856055665,1.02118010887651,1.02032061568206,1.02461614315955,1.0262111535827,1.02618027135255,1.02853027261358,1.02937347415917,1.0305011254822,1.03398779510436,1.03606906862956,1.03727063382747,1.03831849759633,1.03875641036307,1.03869142576207,1.03640749729318,1.03992670323032,1.03640972303855
424,1.00634990159527,1.01376025002398,1.01497964241485,1.01498321211383,1.01493809227775,1.01494535261541,1.01620791870049,1.01644899255216,1.01757137876892,1.01718267439963,1.01955922700588,1.02256276036488,1.01939549061274,1.01736540120911,1.01758300631816,1.02134058799862,1.02220659115217,1.02250680139229,1.0232904573252,1.02235985113531,1.02678009788375,1.02843675798047,1.0284068401758,1.03083451045956,1.0317262762566,1.03286255053824,1.0364483347906,1.03863940184665,1.03987765641107,1.0409574316376,1.04140432601181,1.04134749587999,1.03878348154008,1.0421935969997,1.03878639051594,1.00627043014191,1.01361736553873,1.01483473634032,1.01483830654509,1.0147931802631,1.01479933107572,1.01605892684706,1.01629954876015,1.0174189346921,1.01703158087429,1.01940384903193,1.02240401908542,1.01924008767486,1.01721433478947,1.01743197219425,1.02112208865378,1.02198644771007,1.02228552072257,1.02306721518916,1.02213853864493,1.02651793680764,1.02816106631048,1.02813114047391,1.03053881062171,1.03142773885484,1.03254862052941,1.03610270530898,1.03827197402177,1.03949933185782,1.04057094034232,1.04101511560683,1.04095871541007,1.03842409344349,1.041815350338,1.03842700341897
425,1.00626871935296,1.01361567319309,1.01473983821516,1.01474346036168,1.01469834707335,1.01473066249466,1.01592934727938,1.01615784856922,1.01719824897499,1.0168597966821,1.019117165936,1.02202240710935,1.01895338422366,1.01704263674416,1.0172603708818,1.02131797656057,1.02215873273203,1.02244623230862,1.02320022180837,1.02229931608818,1.02692458711011,1.02863598955765,1.02860613234729,1.03112027415508,1.03201617484485,1.03323327323469,1.03696811961798,1.03925025573208,1.04054632849608,1.04166646874695,1.0421279790352,1.04206917005911,1.03945215769985,1.04305791354014,1.03945510681341,1.00618289031557,1.01346165511483,1.01458265479783,1.01458627750151,1.0145411572193,1.01457217358784,1.0157666431232,1.01599439938054,1.01702988712503,1.01669427591772,1.01894528555621,1.02184546130425,1.01878147620365,1.0168771457071,1.01709491526314,1.02108454348597,1.02192294640669,1.02220898274623,1.02296017847103,1.02206203240867,1.02664358297285,1.02834027139888,1.02831040559077,1.03080287216743,1.03169516232348,1.03289622758399,1.03659686525141,1.03885504719438,1.04013913486197,1.04125026367125,1.04170874239102,1.04165022201051,1.0390661969455,1.04265231047369,1.03906914714687
426,1.0066831399528,1.01435537727487,1.01554853731755,1.01554935640992,1.01550334544248,1.01552509197507,1.01677432327672,1.01701162737839,1.01811569742081,1.01774471708919,1.02013075981938,1.02315022830151,1.01996574672986,1.01792439534355,1.01813868295404,1.02235263324873,1.02320587623078,1.02350117913037,1.02427970764574,1.02335209850549,1.02816261822563,1.02993656387316,1.02990377406869,1.03251036086139,1.03342867821056,1.03470341734126,1.03858149964671,1.04097116545302,1.04232322501351,1.04348564588466,1.04396082088137,1.04390279899073,1.04113865442428,1.04481694211523,1.04113932265068,1.00659410393477,1.0141958279286,1.01538504814982,1.01538586737011,1.01533984898841,1.01536017693838,1.01660435895401,1.01684071639433,1.01793856033411,1.01757146659652,1.01994975376294,1.02296301084818,1.0197847113717,1.01775117540683,1.01796549947712,1.02211223058528,1.022962639448,1.02325626585843,1.02403143930738,1.02310714952738,1.02787251870526,1.02963111023738,1.02959831069195,1.03218232753549,1.03309652158159,1.03435500279939,1.03819755565959,1.04056206817289,1.04190153329824,1.04305446614808,1.04352642793729,1.04346858310216,1.04073945936565,1.04439770281443,1.04074012784023
427,1.00706533905227,1.01503276809187,1.01625035973668,1.01625384226215,1.01620875135768,1.01623151901374,1.01751651366984,1.01775613855198,1.01886985397568,1.01853198481904,1.0210185629119,1.02411187163437,1.02085501972059,1.01871438088779,1.01893160140565,1.02336759749754,1.0242437646015,1.0245493876018,1.02534564718245,1.02440266236851,1.0294198957748,1.03126711067279,1.03123718746752,1.0339471027708,1.03489631162974,1.03623329541236,1.04027218284947,1.04278268426357,1.04419304641446,1.0453993647816,1.04588957488107,1.04583621620597,1.04290170064084,1.04667438320475,1.0429045310442,1.00695545017849,1.01483625918976,1.01604773590346,1.0160512191191,1.01600611921319,1.01602701994316,1.01730451236389,1.01754264078438,1.01864653552456,1.01831524177304,1.0207900319796,1.02387383898256,1.02062645214429,1.0184976766277,1.01871494335965,1.0230740308082,1.02394595159864,1.0242492062455,1.02504044729483,1.0241024379714,1.02906390961579,1.03089186157941,1.03086192746304,1.03354360314275,1.03448696677881,1.03580441977197,1.03979898731675,1.0422776808372,1.04367209666832,1.04486636889228,1.04535246192231,1.0452990746679,1.04240917276206,1.04615693683857,1.04241200449264
428,1.0068064794609,1.01457264141711,1.01576491966812,1.01576800919904,1.01572276512676,1.01575087242972,1.01701753374229,1.01725484366118,1.01835414240111,1.01801475065004,1.02045532638018,1.02351240473072,1.02029149631604,1.0181968161518,1.01841368800415,1.02268533356629,1.0235462765959,1.02384435948521,1.0246240619385,1.02369720669399,1.02858165010228,1.03038178095126,1.03035141343163,1.03299386136057,1.03392333332983,1.0352204855642,1.03915523062829,1.04157990398769,1.04295087712153,1.04412694662024,1.04460653833427,1.04455118120911,1.04175556239944,1.04549556226294,1.04175807522024,1.00672035218631,1.01441852215069,1.01560629040506,1.01560938041496,1.01556412926928,1.01559079454353,1.01685185865417,1.01708806937537,1.01818015061839,1.01784551328187,1.02027735790184,1.02332740986132,1.02011349923938,1.01802760902452,1.01824451691697,1.02245456413795,1.02331235168593,1.02360864562419,1.02438461686667,1.02346145891918,1.02830236199825,1.03008751815871,1.03005714194998,1.03267762420355,1.03360270256442,1.03488448776639,1.03878474136305,1.04118471213121,1.04254330578153,1.04371002973632,1.04418643482734,1.04413111912359,1.04137025228855,1.0450911089075,1.04137276603123
429,1.00744650057512,1.01571101041306,1.01699862866015,1.01700210836748,1.01695705059214,1.01697546960533,1.01832942963717,1.01857861503651,1.0197548525381,1.01940997962057,1.0220711465362,1.02530779890159,1.02190777180725,1.01959221841643,1.01980925157111,1.02427919050897,1.02517895624608,1.0254965525847,1.0263205709678,1.02534996282047,1.0304638431366,1.03234766416675,1.03231777206174,1.03507589000168,1.03604841608261,1.03740037821703,1.04150644705041,1.04407064370709,1.04550284242568,1.04672443082656,1.04721947691195,1.04716712774135,1.04414687287115,1.04793821113796,1.04414969970312,1.00741903181594,1.01566138464936,1.0169490405131,1.01695252038843,1.01690746041625,1.01692553760666,1.01827919636674,1.01852841466647,1.01970484621496,1.0193594225508,1.0220204501,1.02525705082109,1.0218570672708,1.01954167036496,1.0197587142652,1.02420210104892,1.02510175746037,1.02541913754544,1.02624301501566,1.02527253671702,1.0303730777603,1.03225266481693,1.03222276995933,1.03497460243862,1.03594667773145,1.03729330822407,1.0413893945577,1.04394685861158,1.04537570421432,1.04659479771882,1.0470890347033,1.04703701384516,1.04402626507136,1.04781261409889,1.04402909222756
430,1.00731149736299,1.01547005841846,1.01672231873092,1.01672654725248,1.01668172657641,1.01671082186964,1.01804187993477,1.01828946505966,1.01945355308338,1.01909403882079,1.02167332438291,1.02484029211152,1.02151025823562,1.01927713595314,1.01949510616466,1.0239634578223,1.02485325351416,1.02516542806115,1.02597513725004,1.02501940917081,1.03011826491393,1.03199570687044,1.03196659721134,1.03471888058699,1.03568125634335,1.03704268209115,1.04114682367021,1.0437018342325,1.04513294260595,1.04635360396056,1.04684856627996,1.04679614837812,1.04381689550861,1.0476421925181,1.04382033028345,1.0072898041943,1.01543079061759,1.01668328653316,1.01668751521563,1.01664269281936,1.01667153339647,1.01800255935424,1.01825022409917,1.01941481440501,1.01905457475626,1.02163411971336,1.02480135232597,1.02147104731302,1.01923767896169,1.01945565759771,1.02390207582906,1.02479191166391,1.02510396472082,1.02591371037525,1.02495793707929,1.03004637532424,1.03192056311127,1.03189145133155,1.03463889319054,1.03560105056893,1.03695822204291,1.04105466038092,1.04360452930608,1.04503308066709,1.04625184535753,1.04674619951525,1.04669408767674,1.04372215183298,1.04754376498038,1.04372558691777
431,1.00731234148249,1.01547147611483,1.01674324852496,1.0167476084866,1.01670283258309,1.01672717096448,1.01807056437746,1.01832075862812,1.01950154040601,1.0191305004512,1.02172962810109,1.02491253704679,1.02156663639156,1.01931373208415,1.01953184749224,1.02392135822868,1.02481780726105,1.02513325285871,1.02595026544283,1.02498733809964,1.03002358609354,1.03188375811647,1.03185478470766,1.03457976283862,1.03554100684264,1.03687681420886,1.04093386922154,1.04345620172643,1.04486671440714,1.04607270093156,1.04656242771007,1.04650998260659,1.04356546397353,1.0473518654744,1.04356900635662,1.00731582364456,1.01547708491639,1.01675094065478,1.01675530058278,1.01671052502141,1.01673507315556,1.01808060254054,1.01833133555693,1.01951562661653,1.01914172595912,1.02174460912827,1.02493061843228,1.0215816198234,1.01932495556124,1.01954306855081,1.02392616149674,1.02482389422009,1.02513986811823,1.02595838367222,1.02499395431721,1.03003268992472,1.03189417254449,1.03186519943238,1.03459200424759,1.03555465258713,1.03689053482794,1.04095031323608,1.04347511940514,1.04488689953063,1.04609388964797,1.04658401217852,1.0465319735843,1.04358406815443,1.0473727631597,1.04358761047483
432,1.00679222060873,1.01454457889838,1.01574666562493,1.01575269239612,1.01570842682841,1.0157390986587,1.01702149224264,1.01726220008867,1.01837723892346,1.01802832602684,1.02047217352576,1.02352267584887,1.0203098084468,1.01821353869477,1.01843382397962,1.02259836104278,1.02347202929445,1.02377502968152,1.02455936875618,1.02363029606229,1.02843149180559,1.03021059047179,1.03018333336993,1.03279040452766,1.03371959674667,1.03498480409674,1.03886008867543,1.04125313218851,1.04260144552755,1.04376110300503,1.04423587483713,1.04418144913035,1.04139179206232,1.0450554951518,1.04139669314307,1.00678382307148,1.01452909216602,1.01573205616179,1.01573808301875,1.01569381681568,1.01572445066217,1.01700761973871,1.01724856281966,1.01836512646762,1.0180148284283,1.02046018515461,1.02351195592822,1.02029781817498,1.01820004354001,1.01842033173293,1.02257265453029,1.02344681731264,1.0237499585853,1.02453487176241,1.02360522142857,1.02840269621174,1.03018082981061,1.0301535719222,1.032759161485,1.03368877968372,1.03495211500844,1.03882497228331,1.04121662898198,1.04256426566519,1.04372344444563,1.04419809009767,1.04414395521333,1.04135636321363,1.04501933658025,1.04136126446035
433,1.00661630145423,1.01423158614685,1.01541245718554,1.01541855960961,1.01537430401708,1.01540470403665,1.01666508245751,1.01690266733314,1.01799708209139,1.01765145567157,1.02003982440135,1.02304464373932,1.01987742710899,1.0178368158933,1.01805726844387,1.02215177846245,1.02301593958064,1.02331406851379,1.02408694724408,1.02316933055044,1.02789599726388,1.02964798726642,1.0296207934011,1.03218921870721,1.03310899212304,1.03434900574435,1.03816348316767,1.04051734500108,1.04184698002136,1.04299156779985,1.04346204717834,1.04340494442783,1.04065741481295,1.04426604442828,1.04066237924493,1.0066364772662,1.01426698499162,1.01545091121273,1.0154570134057,1.01541275949344,1.01544365560682,1.01670735251289,1.01694571481657,1.01804520463527,1.01769565704952,1.0200896533638,1.02309908375752,1.01992726402188,1.01788100921545,1.01810145218046,1.02220092532827,1.0230670402986,1.02336606625274,1.024141240056,1.02322133566391,1.0279589189072,1.02971514089726,1.02968794881186,1.03226247982921,1.03318457046585,1.03442758511225,1.03825149059275,1.040612655724,1.04194597969606,1.04309340152023,1.04356490364716,1.04350822341165,1.04075052081122,1.04436520904789,1.04075548480082
434,1.00622412596688,1.01353350788623,1.01466270175988,1.01466944880414,1.01462537389545,1.01466952813974,1.01589162588621,1.01612547169433,1.01719384540183,1.01683515092327,1.01910361254368,1.02200818369329,1.01894138467151,1.01702134634009,1.01724272046568,1.02113799191743,1.02199229735347,1.02228502210448,1.02304393427417,1.02214066786504,1.02664681867015,1.02832868766723,1.0283021383311,1.03077011974972,1.03166322505679,1.0328413703628,1.03649986267938,1.03873016464234,1.03999227740678,1.04108914130053,1.04154368378129,1.04148632951252,1.0389232566634,1.04245980338297,1.03892875033201,1.00621632414522,1.01351918111926,1.01464894723074,1.01465569436574,1.01461161886032,1.01465571767156,1.01587829122488,1.01611229256975,1.01718167274095,1.01682203056065,1.01909146021766,1.02199685041663,1.01892923041513,1.01700822837106,1.01722960534395,1.02111463775764,1.02196925552346,1.02226205258371,1.02302132598783,1.02211769510482,1.02662029528433,1.0283011769415,1.02827462689533,1.03074111076531,1.03163445640999,1.03281092966906,1.03646699331492,1.03869581054087,1.03995719212956,1.04105352779759,1.04150791778818,1.04145078349841,1.03888991515172,1.04242561932785,1.0388954089959
435,1.00656828852846,1.01414759674366,1.01530981588506,1.01531438555854,1.01526961423048,1.01530695248259,1.01655186261856,1.01678700730263,1.01786882327497,1.0175249095466,1.01988928708478,1.02287925251016,1.01972610229943,1.01770864845466,1.01792734480938,1.02205875059097,1.0229189514171,1.02321584265368,1.02398940312977,1.02306982248111,1.02779945034201,1.0295515803089,1.02952275710731,1.03209514995877,1.03301299958901,1.034258111398,1.03807967943389,1.04043176420158,1.04175909392666,1.04290243066506,1.04337188070399,1.04331551714488,1.04059546591309,1.04424281003673,1.04059918387748,1.00655175570033,1.01411780177107,1.01527972945681,1.01528429926479,1.01523952660961,1.01527663054198,1.01652104023291,1.01675612309134,1.01783752441571,1.01749371724881,1.01985744961396,1.0228469193253,1.01969425973426,1.0176774617796,1.01789616483018,1.02201304761397,1.02287299449518,1.0231696798407,1.0239429352413,1.02302365307907,1.0277452070976,1.02949469718152,1.02946587238572,1.03203436570206,1.03295175155502,1.03419377146704,1.03800917599883,1.04035698442126,1.04168217831192,1.04282391632274,1.04329283721792,1.04323661021568,1.04052269057274,1.0441669841491,1.04052640879575
436,1.00686036669378,1.01466551406955,1.01586298355487,1.015869304409,1.01582514220183,1.01586297982287,1.01714941509976,1.01738956540194,1.01850039746677,1.01816487026431,1.02062959388574,1.02369627453231,1.02046740063417,1.01835037417812,1.01857097276012,1.0227909448291,1.02366866847965,1.02397358462575,1.02476167953871,1.02382912288358,1.02867820354295,1.03047377758707,1.0304468400851,1.03307927928894,1.0340157741478,1.03529628132352,1.03921094048668,1.04163151753095,1.0429901627444,1.04415773996549,1.04463566279995,1.04458183073506,1.04176874737326,1.04547322363456,1.04177388622476,1.006862828715,1.01466956252292,1.01586818973994,1.0158745105613,1.01583034858219,1.01586830734462,1.0171559344106,1.01739638355613,1.01850916253687,1.0181720553978,1.02063887259223,1.02370728035513,1.02047668082279,1.01835755799643,1.01857815501376,1.02279504597173,1.02367348632187,1.02397869986371,1.02476763417281,1.02383423885161,1.02868498292021,1.0304813747846,1.03045443748337,1.03308802518081,1.03402531364256,1.03530597237897,1.03922235743469,1.04164444372832,1.04300385998045,1.0441720443312,1.04465020305253,1.04459659387451,1.04178148238777,1.04548740801428,1.04178662117662
437,1.00373670545884,1.00911343772429,1.00998216820611,1.00998833785267,1.00994385475907,1.01007357794046,1.01109207012902,1.01132080566839,1.01235511422597,1.0117441339698,1.01323518865649,1.01550472220389,1.01307171423522,1.01193061946638,1.0121524045083,1.01456203799034,1.01536102004554,1.01562537677669,1.01632025012846,1.01547956960145,1.01842973825121,1.0196236358733,1.01959621587038,1.02137704079238,1.02207575519525,1.02284258185081,1.02543911884636,1.02690898080929,1.0277395906309,1.0285159623684,1.02885744433663,1.02880681731755,1.02722076341939,1.03004731822677,1.02722582765715,1.00370498073693,1.00905669916725,1.00992366727773,1.00992983726352,1.00988535159293,1.01001454102357,1.01103087155569,1.01125917912563,1.01229067828736,1.01168155680974,1.01316918503377,1.01543595637453,1.01300569997651,1.01186805377044,1.01208985246137,1.01447726560276,1.01527503256087,1.01553870992982,1.0162321460798,1.01539289031865,1.01832698233755,1.01951533018208,1.01948790724204,1.02126059737681,1.02195762658986,1.02271882948522,1.02530259726861,1.02676324627361,1.02758922649434,1.02836210046758,1.02870238599898,1.02865175725027,1.02707877434017,1.0298983563809,1.02708383925029
438,1.00556437159683,1.01236132194868,1.01339546907178,1.01340120990287,1.01335674151461,1.0134051700191,1.01453311104967,1.0147513642846,1.01571994027142,1.01539875191738,1.01746596803055,1.02020895385206,1.01730297333614,1.01558412224231,1.01580462899181,1.01950292204562,1.02031578055502,1.02058797356774,1.02130163381463,1.02044253920606,1.02471498887429,1.02630751515613,1.02627983561244,1.02862232670491,1.02947271365621,1.03058508641344,1.03405424657773,1.03614442783265,1.03734334080807,1.03839256320157,1.03883107328653,1.03876968435844,1.03640158103698,1.03984235267147,1.0364062612659,1.00554837808024,1.01233259465011,1.01336615915634,1.01337190015269,1.01332743047747,1.01337560927848,1.01450276452293,1.01472088011827,1.01568854826338,1.01536788135871,1.01743393115589,1.02017598865168,1.01727093132716,1.01555325731146,1.0157737707589,1.01945941133748,1.02027184136091,1.02054376315064,1.02125691421778,1.02039832248572,1.02466282890505,1.02625268369154,1.02622500266689,1.02856356306669,1.02941330524307,1.03052276585368,1.0339857352861,1.03607153255788,1.03726825107098,1.03831582277983,1.03875377715283,1.03869245525833,1.03633061235095,1.03976817422354,1.03633529289898
439,1.00591750113409,1.01298818262705,1.01408545292711,1.01409228249453,1.01404820870257,1.01408724624744,1.01527085566686,1.01549728722283,1.01651700389474,1.01618702832423,1.01838144445269,1.02122525626784,1.01821914061349,1.01637342680737,1.01659503363796,1.02035581043163,1.02119068297325,1.02147350278354,1.02220926690412,1.02132909884363,1.02571008295433,1.02734362189856,1.02731713061499,1.02971554160195,1.03058662167071,1.03172661522134,1.03527944830098,1.03744308410888,1.03867680382774,1.03974880940297,1.0401953596108,1.04013276854742,1.03764031321579,1.04108848033091,1.03764587774176,1.00590371791805,1.01296342263884,1.01406020712306,1.01406703685982,1.01402296196996,1.01406178518869,1.01524473359708,1.01547105059128,1.01649001124863,1.01616046405464,1.01835390519537,1.02119694182116,1.01819159696539,1.01634686740355,1.01656848002189,1.02031828318635,1.02115279630175,1.02143538626045,1.02217072296407,1.02129097692942,1.0256651269856,1.02729637142449,1.02726987892068,1.0296649131707,1.03053544839054,1.03167292995541,1.03522044414845,1.03738031831243,1.03861215527715,1.03968274482952,1.0401288187871,1.04006628880746,1.03757920694274,1.04102462445052,1.03758477179521
440,1.00600776332793,1.01315031779837,1.01424695685348,1.01425200656536,1.01420734672202,1.01425178283515,1.01543855265192,1.0156663005342,1.01669850100736,1.01635391663279,1.01855983357919,1.02141858967525,1.01839667227476,1.01653837682313,1.01675787800357,1.02061424613887,1.02144899546513,1.02173267441619,1.02247453762917,1.02158683527456,1.02604288789531,1.0276996231688,1.02767125251906,1.03010601552329,1.03098451191898,1.03214844455003,1.03575805558316,1.03796261449842,1.03921497745009,1.040303148481,1.04075449349923,1.04069465741868,1.03815025790402,1.04165153844179,1.03815437151689,1.0059854606169,1.01311043723786,1.01420581092973,1.01421086084555,1.01416619918868,1.0142102520022,1.01539547209815,1.01562291004359,1.01665307665541,1.01630985794306,1.01851333755386,1.02137012810515,1.01835016879554,1.01649432612157,1.0167138368124,1.0205547372861,1.02138861307957,1.02167180582368,1.02241263641956,1.02152595798625,1.02597077099396,1.02762361701925,1.02759524426755,1.03002430900218,1.03090161292428,1.03206162249442,1.03566229789458,1.03786040916481,1.03910953815069,1.04019526503302,1.04064577373604,1.04058593109904,1.03805068124246,1.04154709057562,1.03805479524796
441,1.00576082408939,1.01270931464669,1.01376137372383,1.0137684936115,1.01372450178766,1.01378218607663,1.0149438313983,1.01516690236765,1.01616399790954,1.01584064492675,1.01798090130846,1.02077941466294,1.01781867707744,1.01602741594647,1.01624943351824,1.01999206242338,1.02081715037059,1.02109486302434,1.02181811483017,1.02095064394468,1.02530012447388,1.02691922441844,1.02689302817942,1.02926836547037,1.03013731970891,1.0312575288797,1.03477163882919,1.03691007974836,1.03813153203181,1.03919480137299,1.03963786471423,1.0395773575735,1.03710438120489,1.04052086391972,1.03711018331419,1.00570571213699,1.01261112209872,1.01365914444626,1.01366626505003,1.01362226878439,1.01367893849245,1.01483584473745,1.01505791369681,1.01604844604437,1.01572974361259,1.01786234332765,1.02065464699905,1.01770010018318,1.01591653500764,1.01613857681198,1.01984732890929,1.02066970518296,1.02094600001702,1.0216660522699,1.02080175988669,1.02512311049305,1.02673226098614,1.02670605996698,1.02906686393749,1.02993228104425,1.03104305763525,1.03453444765878,1.03665625975899,1.03786935991471,1.03892629481545,1.03936716548811,1.03930644073466,1.0368569453739,1.04026056410849,1.03686274886305
442,1.00542063250012,1.01211575158583,1.01315014360512,1.01314520119217,1.01309715947865,1.0131454921863,1.01424656143938,1.01446321402118,1.01544438180331,1.01507770199484,1.01713427841554,1.01990253039983,1.01696590728108,1.01525166967749,1.01545981432654,1.01914254650335,1.01992557847702,1.02018806872302,1.02090397104716,1.02003373225281,1.02426858253366,1.02583288975188,1.02579384485749,1.02810522525731,1.02895356468471,1.03002629913856,1.03343289055811,1.03549361615756,1.03667396991142,1.03770894146168,1.03814026588603,1.03807762444266,1.03570843693355,1.03906114807828,1.03570441029579,1.00538014961299,1.01204360070367,1.01307510913941,1.01307016635851,1.01302212108288,1.01306971432696,1.01416738097911,1.01438331842496,1.01535980319383,1.01499642106505,1.01704751420742,1.01981132488832,1.01687912869644,1.015170402667,1.01537856397828,1.01903604908644,1.01981713514602,1.02007860248632,1.02079221276699,1.01992424943767,1.0241384718976,1.02569550032787,1.02565645019569,1.02795719637604,1.02880298880734,1.02986877189216,1.03325873168165,1.03530730299993,1.03648155260444,1.03751189692104,1.03794162131917,1.03787883677745,1.03552682192326,1.03887015592408,1.03552279457504
443,1.00572883715407,1.01265252732112,1.01372628372155,1.01373333405027,1.01368931742538,1.01372794795786,1.01488822460194,1.0151119864173,1.01611370036171,1.01577995781756,1.01790712278041,1.02069510341136,1.01774485200251,1.01596666512551,1.01618861475686,1.01987902535785,1.02070596852843,1.02098463280003,1.0217102673059,1.02084034035258,1.02513820220714,1.0267441082452,1.02671783338236,1.02907781873813,1.02993675466676,1.03105583266145,1.03455045020544,1.0366688211229,1.03787772909991,1.03893228301791,1.03937305311247,1.0393111948703,1.03689044463993,1.04031891761037,1.0368961910698,1.00569596347938,1.01259392033521,1.01366536435815,1.01367241510937,1.01362839583622,1.01366642723545,1.01482397135919,1.01504716001095,1.01604511870218,1.01571401728158,1.01783678322067,1.02062119897024,1.01767450121858,1.0159007366999,1.01612270073473,1.01979245304582,1.02061783627591,1.02089567740881,1.02161947071926,1.02075137237584,1.02503248821234,1.02663249373186,1.02660621600667,1.02895757826124,1.02981446440891,1.03092788933193,1.03440901969855,1.03651754140303,1.03772150322918,1.03877230811726,1.03921178307533,1.03914981555696,1.03674298899654,1.04016387770251,1.03674873624087
444,1.00596098607601,1.01306534730492,1.01417405485341,1.01418106125357,1.01413705047411,1.01417251283764,1.01536261416508,1.01558950558471,1.01661186930767,1.01628680609699,1.01850137334665,1.02136117085196,1.01833917700213,1.01647337658339,1.0166951680681,1.02045541748478,1.02129295177889,1.02157703347782,1.02231531225788,1.02143279101548,1.02582251526751,1.02745911396207,1.02743281407191,1.02983459446461,1.03070724651013,1.03184855835779,1.03540628418537,1.03757516403458,1.03880979672294,1.03988108130406,1.04032691398636,1.04026605593192,1.03776760906932,1.04121627423452,1.03777331741078,1.00592069921905,1.01299357206576,1.01409930815501,1.01410631507019,1.01406230104294,1.01409701819372,1.01528363270671,1.0155097855931,1.01652731219095,1.01620568272798,1.01841461571452,1.02126984303017,1.0182524055391,1.01639226809631,1.0166140772812,1.02034965719779,1.02118519547091,1.02146823526038,1.0222041591014,1.0213239774178,1.02569312298552,1.02732243806035,1.02729613466387,1.02968727712297,1.03055732768513,1.03169174978221,1.03523284758466,1.03738955166012,1.03861806817952,1.03968471323963,1.04012893935735,1.04006791732279,1.03758666446447,1.04102590637679,1.03759237379792
445,1.00632025652256,1.01370421723159,1.01483952208513,1.01484652017004,1.01480253704551,1.01484578658116,1.01607473172525,1.01630689289704,1.01736384792606,1.01703605190075,1.01935031083723,1.02229171644783,1.01918824786565,1.01722248102577,1.01744410479823,1.02139749655462,1.02225054769246,1.0225425512296,1.02329918236618,1.02239844205388,1.02698102293227,1.02868390471455,1.02865763224945,1.03115579901477,1.03205609135734,1.03325448479941,1.03696086908057,1.03923369595041,1.04051856101794,1.04162893580573,1.04208811922105,1.04202979742296,1.03940765754697,1.04297292149313,1.03941335387668,1.00628377139028,1.0136392106672,1.01477181023338,1.01477880878404,1.01473482272102,1.01477739622614,1.01600316996882,1.01623465868398,1.01728720954476,1.0169625438803,1.01927168013194,1.02220893003991,1.01910960464514,1.01714898647092,1.01737062625901,1.02130172649242,1.02215296176148,1.02244401815157,1.02319850702019,1.02229989507204,1.02686383708092,1.02856011853973,1.02853384290593,1.03102237061345,1.03192029997575,1.03311245743858,1.03680377586172,1.03906556853619,1.04034489045474,1.04145106034224,1.04190878738946,1.04185031539577,1.03924375887641,1.0428004852872,1.03924945610134
446,1.00667473600219,1.01433767143527,1.0155079430091,1.01551171703103,1.01546668945843,1.01551080580752,1.01676935158103,1.01700608845767,1.01810007312873,1.01775654464547,1.02016496789955,1.02319359175758,1.02000143155746,1.0179393894995,1.01815711164864,1.02233264626365,1.02319048697016,1.02348662470322,1.02426025176848,1.02333998588647,1.02814123173919,1.02991286944496,1.02988321332419,1.03248509126549,1.03341017120357,1.03467365613345,1.03854093691103,1.04092795804552,1.04227027645537,1.04342392231764,1.04389649371131,1.04384166054634,1.04108035960531,1.04476830882416,1.04108342980985,1.00664103171881,1.01427761726403,1.01544537163142,1.01544914588475,1.01540411553393,1.01544760536275,1.01670320267355,1.01693931353008,1.01802919884243,1.01768858800208,1.02009225009954,1.02311701166291,1.01992870208674,1.01787144505784,1.01808918174337,1.02224419813606,1.02310034944889,1.02339560725099,1.02416724241137,1.02324895537671,1.02803298158728,1.0297985165802,1.02976885715952,1.03236182427897,1.03328471093071,1.03454244116907,1.03839579565116,1.04077261400097,1.04210980678645,1.04325956410138,1.04373078805112,1.04367581355752,1.04092892212873,1.04460897696824,1.04093199277679
447,1.00695117383398,1.01482869034367,1.0160282474747,1.01603279398196,1.01598804770726,1.01603101463696,1.01732010015367,1.01756083941675,1.01867941440333,1.0183370924224,1.02081956016819,1.02390631895715,1.02065651434076,1.01852066347462,1.01873916220976,1.02304432383008,1.02391582473098,1.02421853189899,1.02500557813983,1.02407263838546,1.02901113471311,1.03083047325013,1.03080166473844,1.03347201308586,1.03441587537919,1.03572196542324,1.03969620291833,1.04216109021657,1.04354204889935,1.04472492030918,1.04520759638853,1.0451546719019,1.0422944166415,1.04605739240039,1.04229811237689,1.00693950896307,1.01480785258732,1.01600668549103,1.01601123209434,1.01596648486896,1.01600924607717,1.0172974584109,1.01753801916486,1.01865542368129,1.01831390582674,1.02079499021888,1.02388063107613,1.02063194046342,1.01849748105529,1.01871598476383,1.02301335131346,1.02388435717731,1.02418679492888,1.02497325655518,1.0240408968899,1.02897349763199,1.03079078117404,1.03076197155095,1.03342931253974,1.03437251192511,1.03567657067037,1.03964609799479,1.04210757131688,1.04348681683564,1.04466839191347,1.0451506226494,1.04509768172307,1.04224226622176,1.04600264757267,1.04224596214101
448,1.00736006155575,1.0155544228103,1.01681396870912,1.01682041721701,1.01677634090197,1.01681586799368,1.01816770866961,1.01841709998114,1.01958818294568,1.01924411581665,1.02187140788508,1.02507088271725,1.02170947843887,1.01942956659612,1.01965008691357,1.02405169129722,1.02495121780733,1.02526718621115,1.02608056750665,1.025123017407,1.03019740581423,1.03207063664558,1.03204388247301,1.03478898490492,1.03575706462223,1.0371054900168,1.04119462834006,1.04374476658382,1.0451637851668,1.04637536505263,1.04686796398474,1.04681786790879,1.04384373390103,1.04767459611611,1.04384897098768,1.007339606443,1.01551795158148,1.01677601323068,1.0167824619787,1.01673838401607,1.01677753358654,1.01812762864356,1.01837665112847,1.01954531827075,1.01920296411035,1.02182744925693,1.02502464790722,1.02166551283638,1.01938842237338,1.01960895159393,1.02399788158438,1.02489640954656,1.02521185412225,1.02602405733981,1.0250676775271,1.03013163080348,1.03200117378823,1.0319744178108,1.03471413339743,1.03568091100786,1.03702583038413,1.04110654686406,1.04365052739409,1.04506645264879,1.04627568680924,1.04676747409581,1.04671730277684,1.04375187137774,1.04757798418166,1.04375710892354
449,1.00696882557022,1.01486497993759,1.01607710442692,1.01607642623863,1.01602994014546,1.01607370681165,1.01736371789767,1.01760567451077,1.01874349071431,1.01837689333982,1.02088916568007,1.02401698631881,1.02072353015144,1.01855485502503,1.01876726860295,1.02308451668833,1.02394749524853,1.02424852904058,1.02504378028619,1.0240983195458,1.02904338319797,1.03085995046812,1.03082560284913,1.03349620919591,1.03444612611962,1.03573825866685,1.03970377823022,1.0421687754585,1.04354670638455,1.04472867340627,1.0452100504756,1.04515694039631,1.04227776208638,1.04601963462831,1.04227721357253,1.00696117388787,1.01485130070937,1.01606298071543,1.01606230251739,1.01601581577737,1.01605944986872,1.01734891870076,1.01759076614044,1.01872786628627,1.01836175338705,1.0208731733703,1.02400030652527,1.02070753524473,1.01853971771563,1.01875213445022,1.02306412630902,1.02392679851083,1.02422766282259,1.02502255243266,1.0240774502648,1.02901865975096,1.03083389069569,1.03079954220702,1.03346819157941,1.03441769365911,1.03570848511916,1.03967093724481,1.04213371907477,1.04351053860308,1.04469166540521,1.04517275461323,1.04511964040215,1.04224360594903,1.0459838041836,1.04224305741647
450,1.00672894543837,1.01443515744838,1.01561522461806,1.01561787623702,1.01557247932229,1.01562174912644,1.01689271498082,1.01713157121868,1.01824181906131,1.01788991760376,1.02033378704093,1.02339509740156,1.02016971917648,1.01807153537296,1.01828792396716,1.02245675646729,1.02331717238504,1.02361517894003,1.02439573877943,1.0234676305903,1.02827445146415,1.03004876837764,1.03001792602809,1.03262532209268,1.03355598765796,1.03481582149258,1.0386875999147,1.0410788723123,1.04241865060613,1.04357209076635,1.04404459465724,1.04399069430574,1.04122432945984,1.04491757639232,1.04122648722833,1.00670098560857,1.01438535932843,1.01556327755676,1.01556592931039,1.01552053007043,1.01556927583659,1.01683773521216,1.01707605635706,1.01818280101616,1.01783340534876,1.02027321777366,1.02333123545508,1.02010914015794,1.01801503319583,1.01823143380327,1.02238352775641,1.02324250507797,1.02353976712396,1.02431863141034,1.0233922078894,1.02818471591935,1.02995394611792,1.02992310092305,1.03252307266168,1.03345187934979,1.034706954601,1.03856713381291,1.04094989337144,1.04228539364761,1.04343558713495,1.04390696441023,1.04385293360752,1.04109858439119,1.04478522582322,1.0411007424176
451,1.00639694118592,1.01384469757139,1.01499802253826,1.01500063748039,1.01495520015695,1.01500232582702,1.01624337651071,1.01647801620391,1.01756064632422,1.01721267224116,1.01958191485581,1.02258239005112,1.01941770679178,1.0173943698235,1.01761085796476,1.02158191100266,1.02242966812122,1.02272122052779,1.02348694069688,1.02257351135824,1.02718872582218,1.02889783093742,1.02886691338858,1.03137906519936,1.03228923862544,1.03348285439208,1.03720251749985,1.0394908562873,1.04077800652413,1.04189148626092,1.042350628168,1.04229512118102,1.03963743210231,1.04320830662204,1.03963956198648,1.00635631231026,1.01377237922533,1.01492249350035,1.01492510863563,1.01487966792631,1.01492602607071,1.01616334659499,1.0163971858613,1.01747457654534,1.01713036674945,1.01949355266465,1.02248910979064,1.01932933035215,1.01731207902553,1.01752858468272,1.02147574950175,1.022321362339,1.02261181222408,1.02337500557946,1.02246408723151,1.0270584625139,1.02876014104231,1.02872921934707,1.03123053552003,1.0321379489845,1.03332467354541,1.03702741401592,1.03930331060268,1.0405842068176,1.04169293815058,1.04215043000697,1.04209471259968,1.03945456860189,1.04301575234123,1.03945669885684
452,1.00601971027226,1.0131738333993,1.01427603422655,1.01427865807429,1.01423319071962,1.01428308207626,1.01547319312641,1.01570040761798,1.01673440503894,1.01639600211554,1.01864046055736,1.0215386675075,1.01847610408792,1.01657785315802,1.01679452342168,1.02063439141731,1.0214615491572,1.02174262642099,1.02248406089118,1.02159478144711,1.02605706407902,1.02771029489899,1.02767934904721,1.03011117403763,1.03099656421651,1.03214510723887,1.03574220416236,1.03794299083559,1.03919092344929,1.04027405843725,1.04072372150793,1.04066360895221,1.03811957914033,1.04160841329329,1.03812171785424,1.00598162556544,1.01310605715512,1.0142052455158,1.01420786954527,1.01416239901304,1.01421157135546,1.01539818284411,1.01562464645943,1.01665372879212,1.01631885576842,1.01855762646309,1.02145121498464,1.018393256613,1.01650072060534,1.01671740731288,1.0205349202858,1.0213600663857,1.02164010985417,1.02237917380079,1.02149225002708,1.02593500401957,1.02758127452366,1.02755032477876,1.02997199455288,1.03085479515973,1.03199688309813,1.03557812098306,1.03776724549169,1.03900931693147,1.04008800156428,1.04053611819604,1.04047580623473,1.0379482202184,1.04142796783578,1.03795035928175
453,1.00591968687188,1.01299616497416,1.01407599238855,1.01407840520253,1.01403285833335,1.01409165040497,1.01526910640146,1.01549477640242,1.01651909976598,1.01617907534503,1.01839070598818,1.02126268480581,1.01822620381171,1.01636073829279,1.01657720869793,1.02039226062039,1.02121367581284,1.02149194216459,1.02222735341002,1.02134388580634,1.02577458984142,1.02741672411078,1.0273855447708,1.02980240425364,1.03068346232868,1.03182297270093,1.03539683441104,1.03757725010856,1.03881177738305,1.03988694053464,1.04033348424913,1.04027462384375,1.03776475339637,1.04124785788111,1.03776672056825,1.00588076123327,1.01292690203057,1.01400363296443,1.01400604594913,1.01396049582558,1.01401855249914,1.01519241480557,1.01541731305606,1.01643658488062,1.01610019083894,1.01830597650336,1.02117320884353,1.01814146062465,1.01628186788029,1.01649835508777,1.02029064607185,1.02110999494259,1.021387200739,1.02212017718525,1.02123912917982,1.02564986986849,1.02728488498842,1.02725370163914,1.02966017508682,1.03053857562475,1.0316714946776,1.03522913823426,1.0373976225048,1.03862615251342,1.03969676198349,1.04014172283223,1.04008265497488,1.03758960717813,1.04106341209167,1.03759157467832
454,1.00611132567442,1.0133365286269,1.01444205706747,1.01444491253837,1.01439953000558,1.01445753842548,1.01566248233551,1.0158908954535,1.01693226715638,1.01660297867795,1.01889309452931,1.02182807425151,1.01872889441001,1.01678504158115,1.01700193767444,1.02087085333967,1.02170383688632,1.02198775592239,1.02273523842735,1.02184013845623,1.02634372925595,1.02801174572282,1.02798105530905,1.03043373108944,1.03132778308677,1.03248508564149,1.03611251715955,1.03833187633522,1.0395845447563,1.04067232032759,1.04112354168342,1.04106558817246,1.03850646041521,1.04202428219462,1.03850878723532,1.0060872380372,1.01329365277792,1.01439729387441,1.01440014947043,1.01435476493245,1.01441232032673,1.01561506944979,1.01584301238349,1.01688130615764,1.01655422545647,1.01884077871726,1.02177286608866,1.01867657015745,1.01673629708535,1.01695320357893,1.02080788846137,1.02163961095551,1.02192288049112,1.02266887681946,1.02177525364246,1.02626649964442,1.02793012051256,1.02789942765691,1.03034568928301,1.03123811577311,1.03239132950774,1.03600874263015,1.03822073902478,1.03946970679116,1.04055467301615,1.04100491864746,1.04094684346376,1.03839810076887,1.04191019340804,1.03840042782949
455,1.00637931710398,1.01380813066576,1.01494736817046,1.01495558193789,1.01491200907236,1.01496450720944,1.01620971568337,1.01644337861811,1.01750752624223,1.01718962693487,1.01954441949173,1.02251531793096,1.01938299308308,1.01737733235466,1.01760033756663,1.02153204339113,1.02238878401332,1.02268205260739,1.02343879626142,1.02253896942763,1.02713626338715,1.02884408412846,1.02881910672317,1.03132324775123,1.03223073860845,1.0334261174017,1.03713863695979,1.03941844289802,1.04070233538091,1.04181091601271,1.04227008506113,1.04221269437898,1.03958316365891,1.04315992615593,1.03958984870247,1.00637875711544,1.01380710152243,1.01494638281188,1.01495459658723,1.01491102367946,1.01496351795228,1.01620876321408,1.01644243800263,1.01750666235517,1.01718869132552,1.01954355834314,1.02251451969519,1.01938213179848,1.01737639691729,1.01759940233368,1.02153036190933,1.02238712666143,1.02268040109588,1.02343717267285,1.02253731768538,1.02713436080162,1.02884211268455,1.02881713523142,1.03132117166513,1.03222868184376,1.03342394102414,1.03713629084305,1.03941599363547,1.0406998353825,1.04180837946076,1.04226753809382,1.04221016390515,1.03958078940048,1.04315749922066,1.03958747445925
456,1.00648959776834,1.01400369930408,1.0151611815413,1.01517002017757,1.0151266654191,1.01517913607543,1.01644327850511,1.01668019954383,1.01776428124215,1.01743832752002,1.01982894483895,1.02282721173775,1.0196678754834,1.01762665899124,1.01785033850874,1.02179553922719,1.02266167085733,1.022959379748,1.0237249749397,1.02281685373827,1.02743733146752,1.02915676104056,1.02913245616848,1.03165235693388,1.0325661285897,1.03376898863832,1.03750503310156,1.03980422744947,1.04109611309137,1.04221232322465,1.04267410161439,1.04261812758037,1.03995368840793,1.04353823011188,1.03996088079408,1.00647503691089,1.01397777048697,1.01513412802736,1.01514296689876,1.01509961098335,1.01515180869503,1.01641464084673,1.01665128183173,1.01773352972137,1.01740888920231,1.01979738304181,1.02279392577601,1.01963630869576,1.01759722611923,1.01782091210774,1.0217574237473,1.02262280338473,1.02292012352154,1.02368483159268,1.0227775920354,1.02739061026344,1.02910738788466,1.02908308184375,1.0315991117576,1.03251191130514,1.03371229389883,1.03744229127075,1.03973704604631,1.04102670043962,1.04214121701832,1.04260240770665,1.0425463640586,1.03988818897838,1.04346928148529,1.03989538181637
457,1.00605307509957,1.01323052531027,1.01433671299115,1.01434219455949,1.01429768280838,1.01435669727698,1.01556763885968,1.01579745646314,1.01684223643001,1.01651133805765,1.0187899003409,1.02170714485969,1.01862699117823,1.01669623332946,1.01691620341716,1.02068736804419,1.02152581043328,1.02181113867895,1.02255582832781,1.02166566845763,1.02609265828704,1.02773985255607,1.02771194202342,1.03013007391516,1.03101919323375,1.03215171680438,1.03572441531815,1.03791242960075,1.0391465891555,1.04022081632768,1.04066779229493,1.04060994753732,1.03806700699328,1.04151843717748,1.03807147295053,1.00602774312193,1.01318544955896,1.01428961717949,1.0142950990015,1.01425058518094,1.01430912083691,1.01551771946899,1.01574703349625,1.01678851699925,1.01645999013009,1.01873474192326,1.0216488913856,1.01857182393046,1.01664489473576,1.01686487593347,1.02062124206801,1.02145833714405,1.02174297412406,1.02248607551302,1.02159749418617,1.02601148301769,1.02765404022195,1.02762612735373,1.03003749400103,1.03092488043807,1.03205311273869,1.03561524709871,1.03779548943036,1.0390257419098,1.04009700227454,1.04054294693533,1.04048496616264,1.0379529802518,1.04139834651608,1.0379574466974
458,1.00528860251612,1.01187118173806,1.0129089517498,1.01291479313155,1.01287033455343,1.01292166811199,1.01405176502073,1.01427165041961,1.01525039749744,1.01491372390018,1.01697014696761,1.01970443612593,1.01680711634604,1.01509929872141,1.01532003394157,1.01869718278111,1.01950399563442,1.0197729932711,1.02047903881647,1.01962752110636,1.02365110082774,1.0251617963382,1.02513419702569,1.02735588250937,1.02819022585708,1.02920455504833,1.03247343210446,1.03443870449067,1.03556441237645,1.03655687914377,1.03697742417335,1.03691173635817,1.03466289887048,1.03791778065243,1.03466767709982,1.00526789948242,1.01183435224864,1.01287048443605,1.01287632599394,1.01283186571968,1.01288280944909,1.01401100425842,1.01423048158481,1.01520655737879,1.01487180099327,1.01692512656674,1.01965690013124,1.01676208873334,1.01505738336644,1.01527812759543,1.01864314648669,1.01944886577147,1.01971730193124,1.02042205847205,1.01957182180105,1.02358478101161,1.02509169167096,1.02506409039091,1.02728025339323,1.02811318687349,1.02912400753775,1.03238426086403,1.03434318973186,1.03546570899403,1.03645575465407,1.03687545837664,1.0368096602962,1.03456976443722,1.03781969738947,1.03457454301234
459,1.00457836698553,1.01060883927696,1.01153285243144,1.01153871343934,1.0114941984914,1.01155631162755,1.012581826961,1.01278495516044,1.01365406543207,1.01335486673992,1.01517263248157,1.01771133039952,1.01500931984608,1.01354073748348,1.01376182406544,1.01695278735895,1.01771904230786,1.01796742840783,1.01862567514619,1.017821708366,1.02160059750303,1.02302050866392,1.0229928630997,1.02508646129944,1.02587779227052,1.02682527292748,1.02990143900774,1.03171867261445,1.03277720051344,1.03371900609684,1.03412253993619,1.03405354045714,1.03201846933175,1.03518205926272,1.03202326802224,1.00457529338352,1.0106033535632,1.01152716906015,1.01153303009735,1.01148851489892,1.01155057369386,1.01257585219723,1.01277893168952,1.01364772265397,1.0133487441605,1.01516613121086,1.01770452284865,1.01500281753086,1.01353461601626,1.0137557039235,1.01694464826802,1.01771076865252,1.01795908225663,1.0186171700941,1.01781336101965,1.02159069074613,1.02301005676995,1.0229824109175,1.02507521148128,1.02586636271132,1.02681330892911,1.02988822575493,1.0317045513963,1.03276262352775,1.03370408406912,1.03410749921593,1.03403849345516,1.03200470810464,1.03516760458419,1.03200950685281
460,1.00537304269424,1.01202118043271,1.01303160272801,1.0130374922659,1.0129930553061,1.01305874432456,1.01417831739746,1.01439494289743,1.01535244276234,1.01503808388772,1.01708828583513,1.01981715581699,1.01692529828759,1.01522368880035,1.01544445417777,1.01898510143182,1.01978779828638,1.02005474215443,1.02075587625659,1.01990935051961,1.02406685248477,1.0256175863622,1.02559005157022,1.02787211504876,1.02871621008394,1.02977716179798,1.03314490509479,1.0351759322952,1.0363383125506,1.03735910764813,1.03778880797138,1.03772572829692,1.03540846280919,1.03876635129436,1.03541327793196,1.00539585124303,1.01206162244586,1.01307403916347,1.013079918012,1.0130354809087,1.01310161369834,1.01422342929292,1.01444055752384,1.01540138612571,1.01508449999049,1.01713836525257,1.01987021388734,1.01697538584994,1.01527007375682,1.01549080722486,1.01904402516896,1.01984798962163,1.02011558368982,1.02081827916685,1.01997019464954,1.02413945555887,1.02569439990415,1.0256668485031,1.02795506010056,1.02880080641907,1.02986555534479,1.03324288233043,1.03528105215513,1.03644701079006,1.03747051400632,1.03790114390411,1.03783823797134,1.0355108529446,1.03887415288068,1.03551564822406
461,1.00583556334384,1.01284333815867,1.01390760039483,1.01391350011253,1.01386910815213,1.01392822946278,1.01509723883871,1.01532019058391,1.01631921795864,1.01600590529655,1.01818729929286,1.02102347581216,1.01802450075309,1.01619133844305,1.01641190166234,1.02017605232314,1.02099921978675,1.02127660003065,1.02200189031252,1.0211313977242,1.02551647032835,1.02714607103582,1.02711858593332,1.02951470190479,1.03038905258746,1.03152107358609,1.03506658251322,1.03722199524666,1.03844440881064,1.03950954210699,1.03995397436976,1.0398937539755,1.03743351611777,1.04091830238067,1.03743832346817,1.00587745373813,1.01291781074275,1.01398557149012,1.01399147075552,1.0139470822132,1.01400700746431,1.0151800502592,1.01540387571054,1.0164086209908,1.01609116713951,1.01827915052401,1.02112068360444,1.01811636668545,1.01627658473613,1.01649712945046,1.02028498025701,1.02111047167793,1.02138903254788,1.02211706164731,1.02124384624493,1.02565046719265,1.02728779048613,1.02726030918364,1.02966768403758,1.03054500270585,1.0316840676712,1.03524714468837,1.03741552391633,1.03864445697568,1.03971454435698,1.04016070271208,1.04010074255941,1.0376222399501,1.04111718016682,1.03762704642985
462,1.00476918446198,1.01094789536414,1.01190745415254,1.01191338570161,1.01186891142828,1.0119327129537,1.01299494197141,1.01320566592348,1.01412419187749,1.01379182710985,1.01567301468596,1.01826342550485,1.01550981855656,1.01397769623846,1.01419877256238,1.01739835721544,1.01818094171727,1.01843755379424,1.0191147178386,1.01829196113418,1.02210005690485,1.02353604820695,1.02350849408754,1.02562464934901,1.02642723453071,1.02738130411217,1.03048868769805,1.03233371482754,1.03339978747367,1.03434916276937,1.03475487175127,1.03468818147058,1.03260252273367,1.03577058182854,1.03260737835248,1.00480349250586,1.01100885554194,1.01197126199054,1.01197719324412,1.01193272178945,1.01199717792828,1.01306269220731,1.01327412672144,1.01419730282905,1.01386157787382,1.01574814431419,1.01834292699661,1.01558496025089,1.01404743440513,1.014268495701,1.01748750619146,1.01827198335885,1.01852955681255,1.01920895105826,1.01838397734544,1.02220971152298,1.02365201931694,1.02362446845959,1.0257498333607,1.02655484159384,1.02751467889694,1.03063643205096,1.03249206446275,1.03356346936732,1.03451689610193,1.03492401648316,1.03485753967038,1.03275694883057,1.03593332228252,1.03276180387027
463,1.0039910631146,1.00956537635933,1.010416242408,1.01042210293021,1.01037753663974,1.01044769104828,1.01140723445448,1.0116014937388,1.01241242960722,1.01211687701204,1.01376458865967,1.01616410725084,1.01360104637243,1.01230296598349,1.01252431348547,1.01545629813017,1.01619698126173,1.01643232543585,1.01706039354584,1.01628637988254,1.01978468922074,1.02110786388107,1.02108015828401,1.02303371374357,1.02379180915683,1.02464646311492,1.02750151684184,1.02916023840978,1.03013910915804,1.03102405950256,1.03140884038487,1.03133717339455,1.02949091240375,1.03249182609021,1.02949571596101,1.00402530493082,1.00962619769207,1.01047989172736,1.01048575194974,1.01044118847983,1.01051199376095,1.01147480164968,1.01166976619647,1.01248531773718,1.01218643478852,1.01383949686433,1.01624336349071,1.01367596665901,1.01237251113969,1.01259384358992,1.01554523419587,1.0162877972394,1.0165240966888,1.0171543801383,1.01637816435102,1.01989405599824,1.02122352385702,1.02119582152296,1.02315855330727,1.02391905779976,1.024779464707,1.0276488356744,1.0293181238328,1.03030230616831,1.03119129172668,1.03157747790008,1.03150602311097,1.02964488519774,1.03265408176981,1.0296496881672
464,1.00367259798486,1.00900067743228,1.00982100814296,1.00982580414931,1.00978085558908,1.00985109852497,1.01077555555719,1.01096521882579,1.01174830132783,1.0114509630066,1.01301500393168,1.01534946736575,1.0128508084557,1.01163602773125,1.01185627729774,1.01463394788248,1.01535969409532,1.01558795808484,1.01620211391357,1.01544100614302,1.01877627156722,1.02004225070367,1.02001337823615,1.02188514975812,1.02262090968184,1.02342440960652,1.02615162725531,1.02772424238801,1.02866053914252,1.02951200277611,1.02988549267194,1.02981075369422,1.02806086287173,1.03095445966952,1.02806479821366,1.00369437463402,1.00903934794296,1.00986148159616,1.00986627745206,1.00982133070154,1.00989198750539,1.01081852509898,1.01100863802842,1.01179466327085,1.0114952014432,1.01306265526394,1.01539989208475,1.01289846751106,1.01168025817501,1.01190049820443,1.01469047450385,1.01541741907474,1.0156462914098,1.01626185920963,1.0154993479329,1.01884579520883,1.02011577765483,1.02008690734397,1.02196451592055,1.02270181154524,1.02350896719055,1.02624529111982,1.02782462841374,1.02876430421801,1.02961833517133,1.02999271929804,1.02991811723271,1.02815876499324,1.03105763692344,1.0281627000392
465,1.0041910745646,1.0099226380059,1.01079640698896,1.01080017285227,1.01075492558956,1.01082039518302,1.0117951379311,1.0119904784091,1.01281314642872,1.01252352111291,1.01423755867872,1.0166980551678,1.01407304937473,1.01270729094794,1.01292611496519,1.01598525816978,1.0167254539705,1.01696166835629,1.01759657088011,1.01681406496035,1.02044399463099,1.02180563101646,1.02177571769439,1.02378678440598,1.02455751539379,1.02544950315158,1.02839428019703,1.03011925158319,1.03113504780132,1.03204540445363,1.03243862149756,1.03236670665363,1.03043930404136,1.03350876000677,1.0304423930231,1.00420735796727,1.00995155921538,1.01082668464809,1.01083045043283,1.01078520453192,1.01085098487454,1.01182729199146,1.01202297098579,1.01284785419053,1.01255662799948,1.01427322944258,1.01673580957858,1.01410872592301,1.01274039190867,1.01295920884989,1.01602752806975,1.01676862540252,1.01700529711542,1.01764126162805,1.0168577000707,1.0204959938313,1.02186062706787,1.02183071541721,1.02384615125139,1.02461803523601,1.02551275528375,1.02846434838356,1.03019435257697,1.03121267854976,1.03212495749892,1.03251884430513,1.03244703273716,1.03051254505806,1.03358594849434,1.03051563388461
466,1.00443695366612,1.0103604706201,1.0112687931148,1.01127152165567,1.01122595017687,1.01128779170976,1.01229107818751,1.0124914528942,1.01334931436489,1.0130417380811,1.01482349459651,1.01734266460334,1.01465856385987,1.01322430357639,1.01344181114782,1.01660663647775,1.01735763906675,1.01759988111057,1.01825114396926,1.01745151227012,1.02118814863232,1.02258694523492,1.02255595328094,1.02462138082287,1.02540894970926,1.02633023343526,1.02935695347747,1.03114341433716,1.03218635831121,1.03311701503921,1.03351621276134,1.03344640791927,1.03143589612201,1.03455566045632,1.03143813641686,1.00442160706859,1.01033318951831,1.01124027914344,1.0112430077306,1.01119743496135,1.01125898676669,1.0122608442885,1.01246091176698,1.01331676244062,1.01301063114364,1.01479005397074,1.01730732866317,1.01462511780155,1.01319320216914,1.01341071634718,1.0165666648113,1.01731684530207,1.01755866697062,1.01820896131359,1.01741029210543,1.02113905893714,1.02253504640253,1.02250405282135,1.02456538269575,1.02535189459155,1.02627058743551,1.02929091072566,1.03107266012627,1.03211323612662,1.0330420944883,1.03344066676352,1.0333707751689,1.03136690185625,1.03448298525398,1.03136914224389
467,1.0052357197789,1.01177866974564,1.01277542301484,1.01277960223929,1.01273458333553,1.01279791723338,1.01389759654366,1.01411096562695,1.01505087228016,1.01474074510124,1.0167594738997,1.01946805083423,1.01659558097768,1.01492456778279,1.01514340581947,1.01864201405412,1.01943512256202,1.01969805803824,1.02039387099387,1.01955119837401,1.02365070517474,1.02517912977976,1.0251497635603,1.02740131464306,1.02823921493081,1.02927661832505,1.0325938761785,1.0345904953811,1.03573474461206,1.03674004706458,1.03716407861743,1.03709995212811,1.03482551925751,1.03814135656643,1.03482894051424,1.00522741011077,1.01176388948235,1.01275998007953,1.01276415934919,1.01271913975587,1.01278231687997,1.01388122742744,1.01409443138557,1.01503325722591,1.01472390655618,1.01674138288094,1.01944894260136,1.01657748704506,1.01490773224208,1.01512657386596,1.01862033991023,1.01941300635,1.0196757152124,1.02037100725617,1.01952885232191,1.0236240977309,1.02515100234495,1.02512163528734,1.02737096891552,1.02820830045688,1.02924429811871,1.03255809368581,1.03455216481247,1.03569513327995,1.03669946310549,1.03712315652323,1.03705898484214,1.03478814373892,1.03810199313688,1.03479156508497
468,1.00510027539532,1.01153923437574,1.01252330608203,1.01252607367646,1.01248057259117,1.01254461088283,1.01362544708808,1.01383829670044,1.01477776396209,1.01444181107647,1.01639954271864,1.01906249797659,1.01623488804486,1.01462417211808,1.01484143058054,1.01829419567431,1.01907685647329,1.01933520239722,1.02002365178916,1.01918712081877,1.02323342143163,1.02474142760312,1.024710546887,1.02693540910793,1.02776172099638,1.0287874432622,1.0320652824312,1.03403048501215,1.03516205393353,1.03615865367249,1.03658035553064,1.03651391377409,1.03428972379085,1.03759408118618,1.03429199396787,1.00509642689035,1.01153238597859,1.01251615947995,1.0125189270861,1.01247342567839,1.01253739203708,1.01361788086549,1.013830656281,1.01476963782728,1.01443403204656,1.01639119884468,1.01905369563502,1.01622654282039,1.0146163944667,1.01483365457606,1.01828413613496,1.01906659744726,1.01932484048205,1.02001305480506,1.01917675739504,1.02322108788246,1.0247283933373,1.02469751221485,1.02692135180405,1.02774740585576,1.02877247467229,1.0320487164842,1.03401274551649,1.0351437247236,1.03613987683518,1.03656142331263,1.0364949624897,1.034272427955,1.03757587278472,1.03427469815561
469,1.00580940416985,1.01279712523338,1.01386863432429,1.01387423326718,1.01382973923643,1.01388670478293,1.01505970205733,1.01528282440204,1.01628359587744,1.01597378339668,1.01817198422852,1.0210230276675,1.01800903331073,1.01615889959281,1.01637911963757,1.02008704120337,1.02090908699438,1.02118604201258,1.02191104844952,1.0210405776983,1.02539150630149,1.02700876974165,1.02698096127907,1.02935839320149,1.0302324819354,1.0313458272419,1.03485840174047,1.03699652666341,1.03820905388833,1.03926676412641,1.03970873418941,1.03964805891234,1.0371940865227,1.04064899685337,1.03719864978183,1.00582622508341,1.01282702930534,1.01389994101173,1.01390553978229,1.01386104712721,1.01391833526595,1.01509294988455,1.01531642255223,1.01631948668899,1.01600801374276,1.01820885618623,1.02106204692288,1.01804591117584,1.01619312370627,1.01641333633283,1.02013078435901,1.02095376219331,1.02123119079931,1.02195729562957,1.02108573292397,1.02544531481098,1.02706567900959,1.02703787209119,1.02941982480896,1.03029510409062,1.03141127925455,1.03493090817358,1.03707423893065,1.03828938369401,1.03934908292709,1.03979174594471,1.03973117490243,1.03726987064061,1.04072885842122,1.03727443356786
470,1.00525041796811,1.0118121109553,1.01281547107578,1.01281177948151,1.01276413805658,1.0128278111212,1.01391643709825,1.01412965038872,1.01508558827537,1.01474322123648,1.01677841385408,1.01952543396493,1.01661060255374,1.01491860064978,1.01512828045976,1.01870360288844,1.01947668966482,1.01973350094981,1.02043332057261,1.01958012987126,1.02373777477065,1.02527357325403,1.02523584470631,1.0275063326197,1.02834970010957,1.02938987915489,1.03272938944748,1.03474837466076,1.03590461359011,1.03692285490688,1.03734996225708,1.03728644840027,1.03496049924594,1.0382759815812,1.03495750094746,1.00526463288565,1.0118373751676,1.01284191757458,1.01283822610979,1.01279058593441,1.01285453091073,1.01394452121848,1.01415802968567,1.01511589867406,1.01477213559247,1.01680955793413,1.01955838953441,1.01664175176961,1.01494751009027,1.01515718400419,1.01874055325422,1.01951442678743,1.01977163761151,1.02047238299766,1.01961827228377,1.02378322299962,1.0253216392751,1.0252839125535,1.02755821670379,1.02840258859388,1.02944515766232,1.03279062299497,1.03481400231897,1.03597245043925,1.03699237027958,1.03742006254113,1.03735663675431,1.03502450120198,1.03834342842876,1.03502150315009
471,1.00598565210161,1.0131113930829,1.01418203243014,1.01418664705701,1.01414183917821,1.0142109952114,1.01539545978109,1.01562075395111,1.01663792274065,1.01631783975831,1.01854588268772,1.02142432804006,1.01838250230082,1.01650183953514,1.01672084200305,1.02057531373813,1.02140123117248,1.02168068555176,1.02241373997532,1.02153447870263,1.02601349653272,1.02767199505071,1.02764316137259,1.03008209071739,1.03097011421161,1.03212412919418,1.03573348615027,1.03794033803073,1.03918765864872,1.04027184797306,1.04072290242078,1.04066393508474,1.03812636826201,1.04165456496748,1.03813012749693,1.00601557767376,1.01316460536937,1.01423772875003,1.01424234312449,1.01419753770959,1.01426726652776,1.01545459677689,1.01568051102314,1.01670173783377,1.01637871843597,1.01861143852019,1.02149368532599,1.01844806866008,1.01656270719852,1.01678169655037,1.02065318163634,1.0214807499724,1.02176104427261,1.02249604403087,1.0216148489368,1.02610925350133,1.02777326310054,1.02774443226952,1.03019139694583,1.03108152967814,1.03224058241497,1.03586247924553,1.0380785812085,1.03933055266073,1.04041827569774,1.04087056090731,1.04081177543104,1.03826117787004,1.04179661289481,1.0382649366196
472,1.00598312390509,1.01310350045799,1.01418637120978,1.01419465793668,1.0141510746097,1.01422091459682,1.0154246699448,1.01565312326588,1.01668289965932,1.01636317689313,1.01860630915888,1.02148558690274,1.01844476719629,1.01655110648265,1.01677437070584,1.02051555062779,1.02132445687317,1.02159352787997,1.02229393941973,1.02145034734711,1.02593086122293,1.02758118026136,1.02755624302451,1.02997859965885,1.03086576575266,1.03200830204998,1.03559238059329,1.03778742772056,1.03903154363918,1.04011299036943,1.04056432551963,1.04050443884333,1.03795884557744,1.04145423812503,1.03796559545316,1.00596070036567,1.01306362070634,1.0141446517519,1.01415293881903,1.01410935369676,1.01417876639455,1.01538039669362,1.0156083910195,1.01663516301135,1.01631761106186,1.01855727748037,1.02143373828876,1.01839572773278,1.01650554907146,1.01672882330285,1.02045715011005,1.02126483097427,1.02153327699562,1.0222322437657,1.0213900880074,1.02585908102874,1.02750527792495,1.02748033884168,1.0298966839067,1.03078228307276,1.031921037799,1.0354957332613,1.0376838645889,1.03892450385828,1.0400033094488,1.04045372537069,1.04039370681724,1.03785785594087,1.04134784063839,1.03786460647153
473,1.00613477307566,1.01337315789831,1.01448580995065,1.01449410023266,1.01445053178586,1.014515939332,1.01574733808708,1.01597970691175,1.01703507517639,1.01671156958025,1.01902367094179,1.02195955447853,1.01886219819429,1.01689944124948,1.01712263595966,1.02087770708222,1.02164964333565,1.02190018902359,1.02255749456828,1.02175705648169,1.02639462871648,1.02807625393604,1.02805133510154,1.03051890221709,1.03142144018493,1.032587313816,1.03623930901127,1.03847871541045,1.03973939227719,1.04083369900062,1.04128864590717,1.04123223621007,1.038644163897,1.04218962909632,1.03865091421227,1.0061150172792,1.01333802012356,1.0144490504209,1.01445734100274,1.01441377097507,1.01447880176948,1.01570832742022,1.01594029154348,1.01699301080581,1.01667142008038,1.01898046776787,1.02191386930725,1.01881898816638,1.01685929916417,1.01708250268734,1.02082624850997,1.02159710178757,1.02184709514747,1.02250312388541,1.02170395515918,1.02633138130247,1.02800937449797,1.02798445403849,1.0304467244225,1.03134788157317,1.03251042349299,1.03615415107916,1.03838746341463,1.03964507619949,1.0407370552148,1.04119119188783,1.04113466624987,1.03855518027659,1.04209588132718,1.0385619311686
474,1.00572749598246,1.01265041342657,1.01371225324124,1.01371900819712,1.01367489244721,1.01374036186934,1.01491581829283,1.01514046514082,1.01614858570174,1.01582713551665,1.01800904677899,1.02084313787481,1.01784664509493,1.01601351728173,1.01623511289348,1.01985638557419,1.02063420742061,1.02088834127263,1.02155763695843,1.02074379064222,1.02514156817578,1.02675351461635,1.02672692616413,1.02909708018265,1.02997002305296,1.03107893978023,1.0345805984655,1.03670926320213,1.03791577674687,1.03896967904998,1.03941101214911,1.03935110031959,1.03691240630844,1.04036840393861,1.03691791189926,1.00572596507626,1.01264768800768,1.01370941019464,1.0137161651694,1.01367204929562,1.01373749015534,1.01491280946697,1.01513742705058,1.01614535599062,1.01582404277034,1.01800573160578,1.02083964215023,1.01784332939233,1.01601042510243,1.01623202138865,1.01985237917274,1.02063012212327,1.02088421517334,1.02155341781269,1.02073966395805,1.02513665833402,1.0267483263703,1.02672173778345,1.02909148542842,1.02996432648354,1.03107298282122,1.03457400663184,1.03670220528901,1.03790848459792,1.03896220913873,1.03940348056899,1.03934356147325,1.03690552512688,1.04036116088863,1.03691103075411
475,1.0046691559539,1.01076927819048,1.01168813513474,1.01169495905156,1.01165077226418,1.01173497166006,1.01278192063824,1.01299037411947,1.013892113422,1.01356504807702,1.01540250082225,1.01795420302793,1.01523970537093,1.01375191445635,1.01397407688122,1.0171786046994,1.01795158661423,1.01820290112932,1.01886570135855,1.01805801302501,1.02187011352492,1.02330314385494,1.02327653122286,1.025389637526,1.02619068237564,1.02714484746713,1.03024882207325,1.03209021840893,1.03315185572612,1.03409690773808,1.0345017608143,1.03443673441308,1.032369353302,1.03556616363496,1.03237493769487,1.00467824121379,1.01078542146074,1.01170503035952,1.01171185418292,1.01166766813724,1.01175204035121,1.01279985679149,1.01300849775713,1.01391146408106,1.01358351273949,1.01542238581466,1.0179752424172,1.01525959355025,1.01377037576429,1.01399253418936,1.01720221601571,1.01797569764758,1.01822726617891,1.018890655333,1.01808238155261,1.02189914994043,1.02333385141909,1.02330723962243,1.02542278259576,1.02622446726659,1.02718015980583,1.03028793644669,1.0321321383384,1.03319518634445,1.03414131017769,1.03454653655165,1.03448156604628,1.03241023380485,1.03560924141754,1.03241581801511
476,1.00566042672096,1.01253115117947,1.01357681289727,1.01358359954121,1.01353948815352,1.01360732074556,1.01476786130297,1.01498929820663,1.01597641393343,1.0156700214094,1.01782712436843,1.02064078409973,1.01766470896121,1.01585646500623,1.01607813070678,1.01970354552097,1.02051937453449,1.02079256445967,1.02150609981189,1.02064802572279,1.02492589316854,1.02651756280295,1.02649100092906,1.02883109001829,1.02969853311655,1.03078521275371,1.0342381701782,1.03633385564367,1.03752418086771,1.03856486541291,1.03900167759131,1.03894093195259,1.03654037238689,1.03996279721443,1.03654590503437,1.00566201867998,1.01253397909638,1.01357977862378,1.01358656524792,1.01354245398946,1.01361031744523,1.01477101609454,1.01499248745898,1.01597982867318,1.0156732719464,1.01783063402491,1.02064450453104,1.01766821917835,1.01585971494693,1.01608137993818,1.01970767180632,1.02052359209589,1.02079682803488,1.02151047094361,1.02065228990246,1.02493097818653,1.02652294312389,1.02649638138953,1.02883690078355,1.029704459832,1.03079140578199,1.03424503427928,1.03634121622878,1.03753179115618,1.03857266555823,1.03900954400814,1.03894880937245,1.03654755120808,1.03997036647328,1.03655308381738
477,1.00510235171051,1.0115392516693,1.01252837706527,1.01253512992964,1.01249095787328,1.01256384966472,1.01366878531787,1.01388500150587,1.01483775256373,1.01450779176749,1.01649566431203,1.01917086903138,1.01633301084042,1.01469441563997,1.01491629663826,1.0182496739879,1.01904613154652,1.01930941435704,1.02000010294914,1.01916462910314,1.02313718043155,1.02462922682572,1.02460257969583,1.02679979714044,1.02762855875582,1.02862731331531,1.03185818455966,1.033793140109,1.03490067887832,1.03588115436394,1.03629787975074,1.03623513275533,1.03403640612155,1.03730378967334,1.03404192899361,1.00508668348352,1.01151139784238,1.01249924319539,1.01250599621761,1.01246182288378,1.01253441733894,1.01363787350316,1.01385377053016,1.01480443265788,1.01447597827871,1.01646143367766,1.01913467418171,1.01629877473161,1.01466260791469,1.01488449578591,1.01820889144599,1.01900449712193,1.01926734557005,1.01995703014098,1.01912255432215,1.02308705641205,1.02457622498312,1.02454957641,1.02674259688906,1.02757026590729,1.02856637855659,1.03179069923566,1.03372082592749,1.03482593675557,1.03580456795052,1.03622065143241,1.03615781221806,1.03396588793992,1.0372294944773,1.03397141112073
478,1.00347217387756,1.00864289390351,1.00943154725248,1.00943829197971,1.00939397525636,1.0094782341309,1.01038816722372,1.01057664717213,1.01134764910507,1.01104631526418,1.01254911894825,1.01482726813984,1.01238581889348,1.01123354255538,1.01145614574614,1.014110419206,1.01482989164988,1.0150539620573,1.01565389433862,1.01490854681297,1.01814066902436,1.01937397488359,1.01934715736743,1.02117288614101,1.02189573736838,1.02267363687691,1.02533138705234,1.02684404091121,1.02774672236449,1.02857392975402,1.02893960352772,1.0288661667355,1.02722682808841,1.03013877201781,1.02723236066667,1.00347161838362,1.008641904789,1.00943051801773,1.00943726275108,1.00939294598241,1.00947719475837,1.01038708067457,1.01057555068825,1.01134648754284,1.01104519955901,1.01254792672994,1.0148260138936,1.01238462648299,1.0112324270548,1.01145503048929,1.01410896107725,1.01482840653763,1.01505246281981,1.01565236326279,1.01490704736037,1.01813888615297,1.01937209191317,1.01934527434615,1.02117085687399,1.02189367272861,1.02267147704031,1.02532899853709,1.02684148499891,1.0277440823616,1.02857122599406,1.02893687771672,1.02886343876037,1.02722433655373,1.03013615116193,1.02722986914403
479,1.0035531467776,1.00878689788395,1.00957194100546,1.0095784586997,1.00953407272958,1.00962010852946,1.01053028603906,1.01071640343575,1.01147259662174,1.01119897341703,1.01273177467503,1.01503525932448,1.01256839124627,1.01138593007874,1.011608236717,1.01434928441708,1.01506769163049,1.01529137196171,1.01589090314854,1.01514580327209,1.01845518717405,1.01971032747919,1.01968327813388,1.02153929936574,1.02227321374953,1.02306540321442,1.02576784492588,1.02731936514053,1.0282419870662,1.02908470607847,1.02945638661573,1.02938219541909,1.02767572771066,1.03059700835952,1.02768107297799,1.00355250477859,1.00878575537026,1.00957075069339,1.00957726839435,1.00953288237174,1.00961890639168,1.01052902794681,1.0107151334872,1.01147124902462,1.0111976808599,1.01273039116705,1.01503380204279,1.01256700751517,1.01138463775811,1.01160694467816,1.0143476031354,1.01506597829309,1.01528964195933,1.01588913533454,1.0151440730212,1.01845312902096,1.01970815317524,1.01968110377055,1.02153695537608,1.02227082798089,1.02306290790134,1.0257650844992,1.0273164103202,1.02823893457967,1.02908157951138,1.02945323439102,1.02937904037481,1.02767284700791,1.03059397695167,1.02767819228845
480,1.00265097187433,1.00718599976817,1.00793280590267,1.00793821750839,1.00789338723769,1.00795378154766,1.00878525997778,1.00896109982966,1.00965210305634,1.00937705076511,1.01071202207364,1.01285750594254,1.01054775591268,1.00956314428678,1.00978455048531,1.01193186503681,1.01261459655808,1.01282058807768,1.01338178948767,1.01267373821334,1.01542331491184,1.01648820873812,1.01645988107657,1.01803801756138,1.01869864404589,1.01931601238237,1.02158443971513,1.02281345467431,1.02357914112741,1.02429552815633,1.02462431459729,1.02453647676756,1.02328822822048,1.02596779635264,1.0232926779185,1.00264530057614,1.00717592798258,1.00792227947064,1.00792769112444,1.00788286038378,1.00794314829734,1.00877409981576,1.00894982640434,1.00964008821926,1.00936556809101,1.0106996757039,1.01284445813136,1.01053540753592,1.00955166370887,1.00977307240661,1.01191711868881,1.0125995470156,1.012805383756,1.01336622778148,1.01265853168167,1.01540520013929,1.01646905625372,1.01644072804304,1.01801735067778,1.01867758598962,1.01929399789887,1.02156006254672,1.02278733574104,1.02355214687126,1.0242678689924,1.02459642423324,1.02450855315591,1.023262758957,1.02594096643432,1.02326720874989
481,1.00506409132016,1.01147239465816,1.01239707593975,1.01240254458634,1.01235793831979,1.01247133080563,1.01356175677571,1.01377060585448,1.014678187248,1.01441013169518,1.01643292462334,1.01914113224641,1.01626962086538,1.01459539515933,1.01481580242628,1.01824247658198,1.01902361950829,1.01927984922946,1.0199571220264,1.01913399575517,1.02318879980248,1.02469425397398,1.02466624259212,1.02687749990818,1.02772617934414,1.02870914128546,1.0319485213093,1.03392646435266,1.03505502543792,1.03604824217952,1.03646872821602,1.03640388980081,1.0340434643625,1.03721064120396,1.03404793867238,1.00506564415029,1.01147515339895,1.01239996590685,1.01240543454168,1.01236082840316,1.01247425056135,1.01356482739241,1.01377370921475,1.01468150486577,1.01441329392247,1.01643633377292,1.01914474214632,1.01627303056243,1.01459855681835,1.01481896340707,1.0182465070632,1.0190277370235,1.01928401081609,1.01996138614571,1.01913815793933,1.02319376078021,1.02469950159284,1.02467149036132,1.02688316553611,1.02773195584436,1.02871517842998,1.03195521038358,1.03393363473829,1.0350624378803,1.03605583860671,1.03647638879262,1.03641156045647,1.03405045828646,1.03721801395618,1.03405493257328
482,1.00314600285248,1.00807223241307,1.00892997681475,1.0089276344188,1.00888026477439,1.00894118812263,1.00987015274791,1.01006799140778,1.0109192937785,1.01051737285646,1.01206044040424,1.01440110564064,1.01189252909896,1.01069494277987,1.01090708129877,1.01308017488338,1.0137519076631,1.01395639998158,1.01453201933304,1.0138032872603,1.01671941741166,1.01783262450259,1.01779607110355,1.01945164509482,1.02016227270236,1.020777432614,1.02313734346495,1.02447358902876,1.02525309601435,1.02599507051544,1.02632740252425,1.0262609980005,1.02471537869583,1.02725040608891,1.024713464561,1.00316966157587,1.00811424824654,1.00897391000223,1.00897156774517,1.00892420017073,1.00898556869932,1.00991675172429,1.01011506822993,1.01096949756106,1.01056532815463,1.01211203204004,1.01445565001213,1.01194412929392,1.01074288974334,1.01095501828193,1.01314166514024,1.01381467917182,1.01401982379591,1.01459695150753,1.01386672067362,1.01679500085632,1.01791254916656,1.01787599870336,1.01953790412057,1.02025017635046,1.02086932767895,1.02323912074589,1.02458265104148,1.02536582350697,1.02611058116762,1.02644388210842,1.02637761859921,1.02482175453038,1.02736250686049,1.02481984066277
483,1.00222530589192,1.00643632835456,1.00707629853614,1.00707509284327,1.00702801655917,1.00708835602929,1.00780454003806,1.00796445119743,1.00856578439902,1.0082873257346,1.00938087650225,1.01134902965091,1.00921308926484,1.00846651160219,1.00868044648148,1.01103950058271,1.01160787896016,1.01175961650962,1.01221016478076,1.01160711831587,1.01459577622502,1.01568343132863,1.01564801739791,1.01727594695794,1.01791812769383,1.01860468733085,1.02096874332806,1.02228732824108,1.02312140915746,1.02388602688356,1.02423100456511,1.02414034472057,1.02273336350144,1.02544485663175,1.02273238154286,1.00222400450377,1.00643401668417,1.00707388422545,1.00707267852796,1.00702560213064,1.0070859172676,1.00780198194739,1.00796186757252,1.00856303364747,1.00828469435103,1.0093780496048,1.01134604408261,1.00921026189741,1.0084638806819,1.00867781611541,1.01103611333227,1.01160442290387,1.01175612520446,1.01220659244515,1.01160362648338,1.01459161978712,1.01567903791727,1.01564362383022,1.01727120767624,1.01791329985414,1.01859964018811,1.02096315654072,1.02228134421208,1.02311522565268,1.02387969187297,1.02422461691875,1.0241339498559,1.02272752837799,1.02543871148572,1.02272654641053
484,1.00085450859439,1.00400771226585,1.00451434429443,1.00450910392405,1.0044605634955,1.00454255872512,1.00513258945113,1.00527924689235,1.00580197370197,1.00547825466709,1.00623503110156,1.0079407896291,1.00606470690949,1.00565360998414,1.00586344530329,1.00746999069363,1.00801086871387,1.00815033749832,1.0085820963593,1.00799394493492,1.01014545694076,1.01096773871271,1.01092784855122,1.01217469202174,1.01273266892321,1.01315349335986,1.01490802124014,1.01576434560567,1.0163497664584,1.01693835945602,1.01722181960933,1.01713084189299,1.01634486791342,1.01870676770923,1.01634055716621,1.00081669606379,1.00394062624831,1.00444422712686,1.00443898635226,1.00439044252586,1.00447173230608,1.00505824952578,1.00520415308496,1.00572194651307,1.00540175580426,1.00615274966598,1.00785381547358,1.00598241153822,1.00557712436728,1.00578697556376,1.00737186352605,1.00791071598017,1.0080491528637,1.00847852768435,1.00789274457147,1.01002492131935,1.0108403011186,1.01080040585711,1.01203718299518,1.01259255138232,1.01300702357259,1.01474584468733,1.01559058289503,1.0161701825021,1.01675435500758,1.01703627753652,1.01694507391392,1.01617541782103,1.01852826199975,1.01617110628201
485,1.00310750316034,1.00800634912696,1.00877810092494,1.00877302302814,1.00872473426287,1.008843760054,1.00974806292158,1.00993790926773,1.01074311226537,1.01039170075661,1.01194610985327,1.01430491593488,1.0117768157882,1.01056635788023,1.01077533938394,1.01310355340003,1.01376954366375,1.01397252068214,1.01455096711995,1.01381714208084,1.0168185479547,1.0179465135708,1.0179070482185,1.01957408111746,1.02030139145897,1.02090124684879,1.02326628841753,1.024631892322,1.0254706388356,1.0262435920452,1.02659062120518,1.02649882137406,1.02482951569211,1.02722595560458,1.02482535814337,1.00309706475172,1.0079878102123,1.00875871767078,1.00875363966052,1.00870534996423,1.00882418061326,1.00972750739119,1.00991714357892,1.01072097143054,1.01037054852114,1.01192335943981,1.01428086808057,1.01175406156879,1.01054520926146,1.0107541951027,1.01307641779531,1.0137418446523,1.01394453461125,1.01452231802224,1.01378915171193,1.01678520104762,1.01791125299728,1.01787178624973,1.01953602765482,1.020262615226,1.02086070787206,1.02322139165858,1.02458378554601,1.02542091899803,1.02619264682013,1.02653924966501,1.02644738714024,1.02478259179665,1.02717650151832,1.02477843402805
486,1.00430649755871,1.01013328275134,1.01105286922114,1.01105068603501,1.01100346697677,1.01107310265619,1.0120805727577,1.01228063127537,1.01314697846362,1.01283905882097,1.01467937882714,1.0172626439632,1.01451197659835,1.013016390307,1.0132282246836,1.01621126354923,1.01690308862862,1.01711800378578,1.01771717781052,1.01696549426975,1.02069232375008,1.02205682202509,1.0220205855775,1.02403512451839,1.02482682264104,1.02568595234689,1.02861575261839,1.03036162946782,1.03138788524249,1.03230520861565,1.03269968740691,1.03262436022993,1.03058070459257,1.03351907701658,1.03057892996019,1.00430846765969,1.01013678259534,1.01105653188406,1.01105434870979,1.01100712982332,1.01107680295712,1.01208446101807,1.01228456017402,1.01315117325363,1.01284306156696,1.01468368908066,1.01726720401909,1.01451628756271,1.01302039236192,1.01323222591062,1.01621638188127,1.01690831562194,1.01712328596974,1.01772258789026,1.0169707772478,1.02069861826751,1.02206347887775,1.02202724267315,1.02404230993189,1.02483414668767,1.02569360777939,1.02862423248979,1.03037071746916,1.03139727890975,1.0323148345338,1.0327093942249,1.03263407931115,1.03058956825384,1.03352841873175,1.03058779364408
487,1.00410289474084,1.00977519744687,1.01064889253887,1.01064271263872,1.01059414239814,1.01065686414866,1.01160425378357,1.01179519889856,1.01261073516322,1.01230942493463,1.01403745670434,1.01654114746509,1.01386795669634,1.01248256126967,1.01268985557411,1.01578681589967,1.01646408845124,1.01667363284676,1.01726963690127,1.01651774557181,1.02025073456116,1.02161205828361,1.02157155309841,1.02359321040875,1.02436985168938,1.02525338600527,1.02820357113253,1.02995299813574,1.03097667273594,1.03189263760114,1.03228525914295,1.0322142218429,1.03021403312606,1.03324417437352,1.03020899088962,1.00411068191345,1.0097890324725,1.01066336541951,1.01065718562254,1.01060861608013,1.01067148567234,1.01161961297932,1.01181071724008,1.0126272946976,1.01232523415755,1.01405447224141,1.01655914255364,1.01388497507637,1.0124983678253,1.01270565892731,1.01580705754792,1.01648475599865,1.01669451709967,1.01729102219326,1.01653863303429,1.02027561463499,1.02163836726986,1.02159786315341,1.02362160391712,1.02439878936496,1.02528363344464,1.02823707002134,1.02998889444751,1.03101377415363,1.03193065452676,1.0323235948633,1.03225260452406,1.0302490409089,1.03328106149686,1.03024399887109
488,1.00320140084336,1.0081735040072,1.00895148690359,1.00894584334335,1.00889737392121,1.00897040108972,1.00982895893216,1.01001039342103,1.01076216140636,1.01043831552652,1.0119052522978,1.01419355233325,1.011735668673,1.01061235696118,1.01082066964135,1.01344772739353,1.01408760352173,1.01427779010639,1.01482778408924,1.01412198842401,1.01738378345215,1.01858514069686,1.018545096712,1.02033462710036,1.02104756928374,1.0217901320592,1.02438084080403,1.02586347054346,1.02675682785957,1.02757407343399,1.02793455757707,1.02785459548469,1.02621351124499,1.02902244848955,1.02620889570324,1.00327499267736,1.00830420470634,1.00908817012826,1.00908252745141,1.0090340646176,1.00910848033158,1.00997396145365,1.01015688691074,1.01091841023991,1.01058755089524,1.01206582905624,1.01436333691706,1.01189627233514,1.01076156692469,1.01096984912286,1.0136389635699,1.01428283602044,1.01447505734593,1.01502975354822,1.0143192860275,1.01761878952721,1.0188336301362,1.01879359612859,1.02060278866155,1.02132084988897,1.02207579239635,1.02469718537459,1.02620243970345,1.02710716780958,1.02793305090874,1.02829654133366,1.02821702109886,1.02654408409123,1.02937074699506,1.02653947025804
489,1.00376033778922,1.00916439948035,1.009989207354,1.00998549426647,1.00993771626096,1.01001974196793,1.01094189968923,1.01113206335244,1.01193689207429,1.01161159868441,1.01322558214727,1.01562800839177,1.01305717860491,1.01178750482943,1.01199781713288,1.01489063013608,1.01557317402588,1.01578401816667,1.01637740652486,1.01563004250389,1.01913007270044,1.02042603364072,1.02038811205165,1.02231421730486,1.02306605079053,1.02389192864671,1.02669503491025,1.02832523369557,1.02928458868539,1.03015667191313,1.03053583759082,1.03046408581373,1.02864318167645,1.03161432989198,1.02864015290652,1.00391422768932,1.00943778728615,1.01027515114021,1.01027143938308,1.01022367495224,1.01030860948415,1.01124528727546,1.01143858009286,1.01226388331574,1.0119238548692,1.01356160542258,1.01598333174206,1.01339325769487,1.01209970742637,1.01230995549108,1.01529067444359,1.01598159301008,1.01619670138749,1.0167999459656,1.01604278840407,1.01962172364637,1.02094590343462,1.02090800164833,1.0228752551212,1.02363781203903,1.02448958449524,1.02735690812652,1.0290344591854,1.03001761893691,1.03090778191227,1.03129324089744,1.03122240901056,1.02933482746441,1.03234305174364,1.02933180125073
490,1.00325358075793,1.00826441590471,1.00903482863068,1.00903105858375,1.00898321768533,1.00906219103098,1.00992439737835,1.01010633173197,1.01085733507547,1.01053721664606,1.01199908825899,1.01427718155442,1.01183045441385,1.01071325123982,1.0109237239025,1.01359668623759,1.01424904985491,1.01444459291381,1.01500267262388,1.01429036986121,1.01757320898119,1.0187890455061,1.01875100546619,1.02056070984917,1.02128177558691,1.02203493634686,1.02465661874465,1.02615493954687,1.02705451981031,1.02788289036232,1.02824776144384,1.0281723102626,1.02651586545243,1.02938677428962,1.02651278578157,1.0034828280623,1.00867158972673,1.00946065834316,1.00945689027136,1.00940906962818,1.00949236914545,1.01037615901453,1.01056274148884,1.01134415888982,1.01100217410023,1.01249940753236,1.01480621388655,1.01233085700622,1.01117812868948,1.01138850545924,1.01419244778967,1.01485726145293,1.01505914423498,1.01563187695343,1.01490501477214,1.01830532795266,1.0195631679849,1.019525157511,1.02139611329849,1.02213312724161,1.0229248505951,1.02564212212587,1.02721092993762,1.02814593773293,1.02900121315135,1.02937544797872,1.02930136782573,1.02754568078548,1.03047176277583,1.02754260492108
491,1.00419985563281,1.00994572877831,1.01080892615085,1.01080458013098,1.01075662869238,1.01085131330722,1.01182858814302,1.01202507579119,1.01287277699202,1.01255593333618,1.01432935274232,1.0168644834785,1.01416081495674,1.0127309944035,1.01294037157984,1.01602108295188,1.01662652637132,1.01679910436942,1.01730490418413,1.0166447551678,1.02060290311744,1.02200107160776,1.02196253241437,1.02403521027424,1.02482986229523,1.02574072491467,1.02876862675361,1.03056808672991,1.03161424533548,1.0325507207792,1.03295149526708,1.0328819394758,1.03082600040401,1.03393427290992,1.03082245933796,1.0043808562289,1.01026734670724,1.01114535990877,1.01114101569137,1.01109308027069,1.01119118924283,1.0121855851993,1.0123857654694,1.01325762681783,1.01292337569585,1.01472478690193,1.01728264963443,1.01455631476315,1.01309837414394,1.01330767621296,1.01649171681057,1.01710708806596,1.01728472036448,1.01780220180858,1.01713044502172,1.0211812863183,1.02261264820098,1.0225741326802,1.0246952107095,1.02550248863807,1.0264437954756,1.02954723688244,1.03140239008335,1.03247654580719,1.03343428689701,1.03384246475477,1.03377399112459,1.0316396392231,1.03479153011568,1.03163610161326
492,1.0030127200464,1.00783654574431,1.00858307426809,1.00857946167331,1.00853165245601,1.00860679974165,1.0094422454528,1.00961488861042,1.01030492951025,1.01005386827248,1.01151123806595,1.01378562242103,1.01134260243064,1.01023015739479,1.01044091560759,1.0129803588746,1.013560718966,1.01371993344886,1.01419326497882,1.01356573222623,1.01688120658786,1.01806841905337,1.01803052147713,1.01979334815569,1.02050497889603,1.0212248191654,1.02377137144185,1.02523974514439,1.02613874253184,1.02695472876471,1.02731606455978,1.02722869279213,1.02555643637808,1.02824799060723,1.02555348391257,1.00318221886574,1.00813756107529,1.00889786360327,1.00889425240833,1.00884645816184,1.00892480142106,1.00977618537069,1.00995226221094,1.01066477096517,1.0103975465942,1.01188101380574,1.0141765878594,1.01171243979284,1.01057377642876,1.01078446359216,1.01342076972979,1.01401035339856,1.01417426462816,1.01465845176431,1.01402013264514,1.01742236598831,1.01864061613726,1.01860274033567,1.02041083156619,1.0211342409511,1.02188258755678,1.02449978028702,1.02602022331137,1.02694538009788,1.0277812418698,1.02814949413924,1.0280631446517,1.02631762365107,1.02905006006332,1.02631467388674
493,1.00158226568049,1.00529992526514,1.00594322965628,1.00593701474441,1.00588821578263,1.00597235450186,1.006691635555,1.00685863299942,1.00751640243313,1.00714876380862,1.00821178179314,1.01017175474706,1.00804130128317,1.00732277521218,1.00753111997236,1.0091735198938,1.00977567528264,1.00994663843527,1.01045370176189,1.00978970863802,1.01204456070043,1.01292228253211,1.01288142050985,1.01420272456536,1.01479926066982,1.01523851003773,1.01709385497848,1.01804149625109,1.01866390755529,1.01927693222888,1.01956866178788,1.01947662116229,1.01852068150992,1.02079516303169,1.0185155721921,1.00175080865028,1.0055990530196,1.00625590552563,1.00624969274013,1.00620090898607,1.00628819388128,1.00702316748863,1.00719353684501,1.00787337065167,1.00748992071851,1.00857872288525,1.01055962233746,1.00840830442012,1.00766387368815,1.00787214835334,1.00961118787057,1.01022239167893,1.01039796307132,1.01091567427049,1.01024110351206,1.01258234732809,1.0134909090812,1.0134500703385,1.01481635481918,1.01542455005396,1.01589218342495,1.01781772170474,1.01881712472743,1.01946555039381,1.02009833336796,1.02039693654865,1.02030590942089,1.01927711532504,1.02159220111708,1.01927201016461
494,1.00222043697022,1.00642794028214,1.00704229269494,1.00704083379817,1.00699367151924,1.00707542128409,1.00778834276739,1.00794297144261,1.00851049907075,1.00828884825563,1.00943179163083,1.01144153593938,1.00926388655193,1.00846776206599,1.00868140183485,1.01105461464919,1.01167557262421,1.01185385082861,1.01236667706542,1.0117011568103,1.01455540766783,1.01562699255735,1.01559130653523,1.01719324322036,1.01785118653517,1.0184888805509,1.02079512344406,1.02205570665742,1.0228444831577,1.02358569132675,1.0239218187453,1.02383987575089,1.02251861840519,1.02521160276514,1.02251742835038,1.00234507549639,1.00664920616394,1.00727365662135,1.00727219823672,1.00722504682822,1.00730914078433,1.00803375271504,1.00819089658932,1.00877488379896,1.0085414145412,1.00970353797316,1.01172885509139,1.0095356780931,1.00872028398357,1.00893387066041,1.01137826552627,1.01200595296218,1.01218765873947,1.01270840863216,1.01203501519393,1.01495304759085,1.01604742321353,1.01601175227988,1.01764692567592,1.01831351115549,1.0189721425833,1.02133024925058,1.02262908496499,1.02343708192509,1.02419288784055,1.02453409427258,1.02445289718205,1.0230777689353,1.02580067296633,1.02307657986642
495,1.00273517468788,1.00734251388291,1.00804996055257,1.00804771526804,1.00800033736983,1.00808614598088,1.00889089406786,1.00906454185881,1.00975791532533,1.00945092568271,1.01075953021792,1.01290735719794,1.01059145242125,1.00962878893609,1.00984126641365,1.01226656052675,1.01292790442013,1.01312702227788,1.01368999975915,1.01297386656405,1.01592388572176,1.01704342940615,1.01700695333128,1.01867820820606,1.01935891982691,1.02003268022325,1.02244284641006,1.02378594560545,1.02460553576834,1.02537200872699,1.02571655283252,1.02563724456526,1.02419359420614,1.02692536495287,1.02419176038435,1.00285697685317,1.00755879486216,1.00827612109931,1.00827387650394,1.00822650927059,1.00831460883997,1.00913078964659,1.00930689792434,1.01001637241177,1.00969781742327,1.01102517218274,1.01318822358084,1.0108571385512,1.00987563764448,1.01008806359902,1.0125829930616,1.01325091981683,1.01345339032621,1.01402411779956,1.01330028404838,1.01631272407794,1.01745457090074,1.017418109899,1.01912188972056,1.01981106095871,1.02050530814859,1.0229662297837,1.02434675875482,1.02518516216695,1.0259659227963,1.02631543843869,1.02623685914,1.02474050428417,1.0275015721678,1.0247386717899
496,1.00359694932087,1.00887010306864,1.00966034448403,1.00966102025582,1.00961469050476,1.00969974483149,1.01060101350259,1.01078614687414,1.01154861903721,1.01126020484728,1.01281234642107,1.01515019636349,1.01264606329488,1.01144088243244,1.01165637707142,1.01449052170945,1.01519076612477,1.01540825811742,1.01600695096941,1.0152578643831,1.01865123870796,1.01992164039419,1.01988837548687,1.02177267024179,1.02251325226832,1.0233180033655,1.0260599708393,1.0276455927983,1.02858836830334,1.02944534687964,1.02982072167753,1.02974632956084,1.02798762386369,1.03093644037271,1.02798818631708,1.00371436492798,1.00907867672143,1.00987849219727,1.00987916803611,1.00983284833367,1.0099201203165,1.01083245924943,1.0110199782136,1.01179806191434,1.01149841232043,1.01306868213356,1.01542125611332,1.01290244107552,1.01167904787975,1.01189449226658,1.01479570851577,1.01550232853285,1.01572306770078,1.01632926898907,1.01557272069862,1.01902629855865,1.02031822473468,1.02028497313787,1.02220065689715,1.02294941613808,1.02377392200931,1.02656487453751,1.02818661750766,1.02914754842698,1.03001831730831,1.03039849140097,1.03032480201916,1.02851523159765,1.03149232020189,1.02851579416214
497,1.00339752917285,1.00851409514557,1.00929479640135,1.00929747387199,1.00925179473526,1.00933843861995,1.0102341689034,1.01041960697669,1.01117956816488,1.01088353967637,1.01239396828076,1.01469143449671,1.01222861466566,1.01106643169118,1.01128433567762,1.01393376466016,1.01462487655635,1.01483670831933,1.01541764970651,1.0146878892746,1.01794388209124,1.01916869780338,1.01913754042841,1.02095307448296,1.02167944385718,1.02243774907374,1.02507134233018,1.0265809998714,1.02748085707255,1.02830653796459,1.02867182565547,1.02859738621389,1.02692392086673,1.02978018125334,1.02692612279137,1.003492587051,1.00868293706832,1.00947137529927,1.00947405246867,1.00942838135504,1.00951681735043,1.010421493605,1.01060885907628,1.01138143437748,1.01107633034005,1.01260141607731,1.01491078782444,1.01243609633605,1.01125918789123,1.01147705071592,1.01418082237291,1.01487708876998,1.01509154611898,1.01567855976306,1.01494276453302,1.01824750273252,1.0194897425682,1.01945859530582,1.0212995404548,1.02203252431247,1.02280682826381,1.02548007768035,1.02701897639055,1.02793353287783,1.02877037819579,1.02913955085588,1.02906567980733,1.02735104455949,1.03023020366198,1.0273532458828
498,1.00436147173285,1.01022643292203,1.01112360171761,1.01112623833583,1.01108062955242,1.01115736887689,1.01216286010901,1.01236247131096,1.0132155120423,1.01292021508289,1.01472058850422,1.0172555534513,1.01455559509793,1.01310270328469,1.01332012939382,1.01639226969559,1.01708978486626,1.01730517641785,1.01789425727472,1.01715668815517,1.02096025107549,1.02235492364963,1.02232382635549,1.02438594992082,1.02517792106319,1.02608949370995,1.02910699966969,1.03088522512977,1.03191775015981,1.03284186852108,1.03323952617596,1.03317127303008,1.03118852996767,1.0343378616548,1.03119069525577,1.00444242726809,1.0103702898435,1.01127408259989,1.01127671899356,1.01123111702751,1.01130939067649,1.01232253756735,1.01252380044313,1.01338765012576,1.01308456095193,1.01489745366929,1.01744258939684,1.01473248900529,1.01326701996111,1.01348441119092,1.01660279894163,1.01730473529672,1.01752237854996,1.01811666705078,1.01737392207174,1.02121900927602,1.0226285391291,1.02259745045371,1.02468123949834,1.02547886143163,1.02640406110312,1.02945537956479,1.0312585398514,1.03230360076152,1.03323724170013,1.03363821406692,1.03357044475551,1.03155257699175,1.03472141340422,1.03155474182942
499,1.00520479165181,1.01172447023655,1.01271027016878,1.01271360989128,1.01266830809931,1.01275197970907,1.01385927349272,1.01407427002098,1.01502655965018,1.01470715310788,1.01674498346085,1.01947202471714,1.01658066985617,1.01489008107357,1.01510794929222,1.01854742679726,1.01929536852253,1.01953602171919,1.02018199267339,1.01938844338743,1.02356625946063,1.02509678065243,1.02506651946657,1.02732278610999,1.02816975442201,1.02919801519559,1.03251597683185,1.03451601333656,1.03565693682041,1.03666409785324,1.03708993431207,1.03702796217243,1.03474440043127,1.03809117883178,1.03474713694972,1.00529734334286,1.01188899928465,1.01288240829584,1.01288574767059,1.01284045361562,1.01292588429302,1.01404196504744,1.01425885917636,1.01522356686059,1.01489519560216,1.0169473772676,1.01968607985649,1.01678309634182,1.01507809021277,1.01529591858066,1.01878824589474,1.01954126098019,1.01978449786721,1.02043644476174,1.01963695559914,1.02386229006778,1.02540982043821,1.02537956887798,1.02766063798744,1.02851408434482,1.02955793441155,1.03291460649123,1.03494318638258,1.03609846168915,1.037116524845,1.03754615687172,1.03748473721805,1.03516097084791,1.0385300772293,1.0351637066739
500,1.00363521570972,1.00893776225148,1.00977052855714,1.00977162371484,1.0097254388939,1.00981572848871,1.01076094622619,1.0109601685808,1.01181341205486,1.01142718927376,1.01299503804162,1.01534436177725,1.01282899409291,1.01160828706109,1.01182423427781,1.01447180774905,1.01519015485145,1.01541652845871,1.01603489525999,1.01526648367159,1.01852501166723,1.01976446329716,1.01973163995909,1.02157137862905,1.02230539599137,1.02307533500959,1.02574430053688,1.02727575113868,1.02817973585395,1.02901071128369,1.02937701898515,1.02930472098,1.02761510260522,1.03050242584881,1.02761600853059,1.00371737695126,1.00908371277817,1.00992316709875,1.00992426223791,1.00987808442557,1.00996992224533,1.01092287188155,1.01112375962177,1.01198790194673,1.01159384127354,1.01317436202939,1.01553397830994,1.01300834746533,1.01177490958842,1.01199082157271,1.01468539955212,1.01540820102522,1.01563684340597,1.01626045649181,1.0154868312504,1.01878753085411,1.02004205410414,1.02000923996111,1.02187095791696,1.02261069691911,1.02339447401701,1.02609774082631,1.02765448547499,1.02857118788751,1.02941182192604,1.02978149097322,1.02970968387211,1.0279844478182,1.03089157406371,1.02798535369293
501,1.00414767326171,1.00984834060701,1.01070942605215,1.01071018734524,1.01066393429877,1.01075527348056,1.0117378887655,1.0119366990252,1.01278840789464,1.01246346881899,1.01419300931411,1.01667586270405,1.01402699502657,1.01264402555935,1.01285936560207,1.01585945938856,1.01658781725585,1.01681956816869,1.01745107828912,1.01666945435069,1.02027883880961,1.02162478463961,1.02159166757027,1.02358053887691,1.02436051624142,1.02521382464216,1.02810994566178,1.02981375431516,1.030811566178,1.03171372008273,1.03210416139092,1.03203452826034,1.0300934414576,1.03314241787451,1.03009407414946,1.0042322407912,1.00999860117726,1.01086659850087,1.01086735984209,1.01082111401783,1.01091405175054,1.01190465394663,1.01210518643672,1.01296816553247,1.01263510818292,1.01437771710043,1.01687118588233,1.01421173303248,1.01281563472896,1.01303093866223,1.01607935566258,1.01681231599848,1.0170464108833,1.01768334106449,1.01689633063491,1.0205491128542,1.02191057881861,1.02187747130642,1.02388897612152,1.02467485072789,1.02554240329954,1.02847384906772,1.03020370227203,1.03121460673692,1.03212670427851,1.03252060660078,1.03245147890906,1.03047372683701,1.03354309103702,1.03047435960607
502,1.0029290598893,1.00768404000559,1.008373280754,1.00837389699463,1.00832748810945,1.00842013506621,1.0092267823406,1.00939680318114,1.01006054428696,1.00980533265933,1.01114167089136,1.01330298923103,1.010975083414,1.00998620423087,1.01020193776945,1.01284256516004,1.0135056476706,1.01370428522527,1.01425944537675,1.01355358886633,1.01670631659737,1.01788717102068,1.01785377458298,1.01961038100386,1.02031024801036,1.02104519819202,1.02359342826404,1.02503508304337,1.02591512867511,1.02672387611482,1.02708349961161,1.02700322588158,1.02544222685962,1.02828590538152,1.0254427402405,1.00299560120785,1.00780220456031,1.00849685610112,1.00849747237432,1.0084510691976,1.00854496950099,1.00935787540893,1.00952924380949,1.01020180371834,1.0099402529997,1.01128685147317,1.01345650232553,1.01112028791256,1.01012110067377,1.01033680564241,1.01301543086776,1.01368211638453,1.0138825891346,1.01444199269101,1.01373191934322,1.01691872658514,1.01811176226888,1.01807837339364,1.01985274406129,1.02055723557998,1.02130336930001,1.02387931992547,1.02534141757844,1.02623173520339,1.02704828490023,1.02741062322924,1.02733074843719,1.0257409597227,1.02860063110779,1.02574147315823
503,1.0035783356757,1.00883585476066,1.00964425912823,1.00964625874307,1.00960036967215,1.0096820229276,1.01059878982036,1.01078771828578,1.01157200016803,1.01126552370969,1.01282772537062,1.01516969683496,1.01266210490118,1.01144762071174,1.01166465488869,1.01438813891559,1.01509781700134,1.0153193733462,1.01592445068904,1.01517006384097,1.0184759084633,1.0197242066419,1.01969234534869,1.02154221964649,1.02227890024252,1.02305615044959,1.02574171924494,1.02728660883675,1.02820369762386,1.02904328529849,1.02941339040068,1.02933895503392,1.0276258367385,1.03052961113764,1.02762748316166,1.00364107251442,1.00894729649008,1.00976081011943,1.00976280961615,1.00971692586375,1.0097997631569,1.01072243799475,1.01091263954017,1.01170525302101,1.01139278074457,1.01296465911233,1.01531449059181,1.01279906102931,1.01157485511128,1.01179186224246,1.01455121340952,1.0152642940022,1.01548758343748,1.01609666868979,1.01533829872909,1.0186763273163,1.01993612945143,1.01990427498044,1.02177092624736,1.02251197458397,1.02329978686758,1.02601153799834,1.02757573421496,1.02850252846311,1.02934948745502,1.02972215765055,1.02964809770185,1.02790779450379,1.03082668288732,1.02790944068666
504,1.00361350412438,1.00889831318215,1.00970117021,1.00970316771793,1.00965728055822,1.00974550449997,1.01066582105868,1.01085437152476,1.01163622918454,1.01133964804986,1.01292087880842,1.01527849724779,1.01275527253625,1.0115217296695,1.01173874570575,1.01449088630129,1.01520151202743,1.01542355897266,1.01602977202473,1.01527426311676,1.0186087087916,1.0198654821211,1.01983362317791,1.02169582524292,1.0224382012582,1.02321965672556,1.02592259133568,1.02747638402796,1.0283967725779,1.02924431914998,1.02961673045635,1.02954365001692,1.02782059195679,1.03074146393719,1.02782223652178,1.00366693046997,1.0089932176625,1.00980042771986,1.00980242512806,1.00975654249743,1.00984577428155,1.01077112313972,1.01096075815653,1.01174971356901,1.01144802342604,1.01303749489101,1.01540180697849,1.0128719076804,1.01163008577312,1.01184707878128,1.01462976040492,1.015343284435,1.01556680764216,1.01617643467064,1.01541753289994,1.01877938526603,1.02004595548027,1.02001410234697,1.0218905917921,1.0226366872292,1.0234271377615,1.02615236984381,1.02772260537466,1.02865126003455,1.02950508339301,1.02987967904366,1.02980691802195,1.02806070704248,1.03099444877412,1.02806235140455
505,1.00368308725185,1.00902155935481,1.00983932572528,1.0098417075496,1.00979595488613,1.009881669188,1.0108131875548,1.01100415164273,1.01180093505788,1.01149387379881,1.01309056171395,1.01545957239088,1.01292517487374,1.01167634046096,1.01189377113251,1.01465224794464,1.01536839455815,1.01559304411726,1.01620439980114,1.01544409192461,1.01879141038784,1.02005520401525,1.02002376067798,1.02189533408163,1.02264242725072,1.02342693830828,1.0261431197997,1.02769733392702,1.02861392061432,1.02946745853394,1.02984164601876,1.02977075845213,1.02805897227284,1.03101058803965,1.02806093137653,1.0037334229185,1.00911097650887,1.00993284440639,1.00993522610221,1.0098894776931,1.0099761418817,1.01091240200354,1.0111043880419,1.01190785960111,1.01159598406526,1.01320043711806,1.01557575535258,1.0130350682107,1.01177843253523,1.01199584147367,1.014783096691,1.01550197426199,1.01572801486387,1.01634258756865,1.01557908251634,1.01895222721079,1.02022525259644,1.02019381466506,1.02207885140141,1.02282944925141,1.02362243686758,1.02635963011293,1.02792934112809,1.02885371927491,1.02971317149862,1.03008941726896,1.03001883020042,1.02828522029969,1.03124895809118,1.0282871791449
506,1.00340726497226,1.00853153427509,1.00928963909905,1.00929213368711,1.00924639332643,1.00934825871575,1.01023621385185,1.01042298763271,1.01119203058246,1.01086785089471,1.01233217957909,1.01459216318551,1.01216672463909,1.01105054953811,1.01126824406762,1.01399411692976,1.01469678753523,1.01491452488686,1.0155096130471,1.01476556562727,1.01803264850917,1.01926823573989,1.01923688663203,1.02107064068746,1.02180104522649,1.0225716413315,1.02523405406028,1.02674239262067,1.02763927463527,1.02847837166133,1.0288482323158,1.02877460647691,1.02714730771723,1.03009620205753,1.02714935949679,1.00345225004554,1.00861143627258,1.00937320493648,1.0093756993972,1.00932996283889,1.00943267548868,1.01032486589417,1.01051255179525,1.01128756421122,1.01095909220285,1.01243036376609,1.01469598680665,1.012264924871,1.01114177455146,1.01135944961727,1.01411102807402,1.01481613682072,1.01503511610782,1.01563307646461,1.01488617459161,1.01817632385729,1.0194201554492,1.01938881115578,1.0212345882352,1.02196812272941,1.02274628804672,1.02542746372416,1.02694964242545,1.02785348218721,1.02869786049949,1.02906955894715,1.02899620193472,1.02734940741716,1.03030911925322,1.02735145894212
507,1.00311068148841,1.00800474690436,1.0087582314254,1.0087608726143,1.00871515667568,1.00880238927266,1.00967064980228,1.00985288383925,1.01059184590064,1.01029152573985,1.0117257999627,1.01396109940901,1.01156031858996,1.01047448376729,1.01069247097175,1.01318732471526,1.01387776229545,1.01408917506315,1.01466929662829,1.01394021516226,1.01701577809477,1.01818493458204,1.01815370653394,1.01988828830234,1.02059790542346,1.02129900553793,1.02380293261186,1.02520493066814,1.02604957251965,1.02684704707002,1.02720328386575,1.02712615613892,1.02561013765528,1.02841673918628,1.02561231095099,1.00315937502607,1.0080912243113,1.00884866392824,1.00885130496104,1.00880559313661,1.00889374215563,1.00976657663372,1.00994979573053,1.01069520477702,1.01039024881061,1.01183202104253,1.01407341051669,1.01166655704274,1.01057318915975,1.01079115525203,1.01331386026933,1.0140069317558,1.01421968625177,1.01480291081486,1.01407074556832,1.01717127968648,1.01834935911397,1.01831813625379,1.02006573164492,1.02077873276202,1.02148803053801,1.02401226679369,1.0254292437218,1.02628141541705,1.02708460584378,1.027442831383,1.02736599503464,1.02582888364991,1.02864720422869,1.02583105663396
508,1.00298457292225,1.00778078987851,1.00846271654191,1.00846528407858,1.00841952992848,1.00851780570565,1.00933321845563,1.00950269553727,1.01015872273029,1.00992760965339,1.0112914433394,1.01346917693493,1.0111258537779,1.01011055358918,1.01032853257613,1.01300056984291,1.01367130247451,1.01387282917516,1.01443015956409,1.01372377580587,1.01690521183259,1.0181006599985,1.01806935014606,1.01984490328596,1.02056318105108,1.02129286442179,1.02386220532485,1.02530675116991,1.02617731886489,1.02699304885596,1.02735633662602,1.02728324242675,1.02572138128277,1.02862163456937,1.02572349349952,1.00302586516706,1.0078541184282,1.00853940477633,1.00854197218628,1.00849622152911,1.00859527480643,1.00941457214858,1.00958488587283,1.01024638859631,1.01001133781478,1.01138153831042,1.01356444308398,1.01121596350085,1.01019426675267,1.0104122278278,1.01310784288286,1.01378081139293,1.01398347704527,1.01454344144628,1.01383443998281,1.01703702484666,1.01824003209978,1.01820872665719,1.01999530371678,1.02071644943584,1.02145307542128,1.02403962028246,1.02549685583899,1.02637380178635,1.02719437376125,1.02755934609759,1.02748649809922,1.02590676523898,1.02881693513801,1.02590887720369
509,1.00314597421837,1.00806700843344,1.00880531891443,1.00880836868637,1.00876279113922,1.0088554917228,1.00971628634607,1.00989586704357,1.0106167118373,1.01033707858472,1.01176800590607,1.01399920251983,1.01160273520876,1.01052046706746,1.01073892026314,1.01331674446863,1.01400563522769,1.01421608403652,1.01479300423974,1.01406748163588,1.01720685014241,1.01839570175139,1.01836491585101,1.0201297852619,1.020842682554,1.0215698782797,1.02412492414447,1.02557072905588,1.02644022650012,1.02724525962244,1.02760403107452,1.0275283230354,1.02595471466276,1.02879788804808,1.02595722231181,1.00319030865627,1.00814574542692,1.00888766041609,1.00889071001376,1.00884513620145,1.00893867139275,1.00980363390987,1.00998411231164,1.01071083239246,1.01042697372236,1.0118647324998,1.01410147793457,1.01169947760177,1.01061034607254,1.01082878000575,1.01343194792533,1.01412323835043,1.01433490957363,1.01491465694852,1.0141863246264,1.01734842165427,1.01854539576389,1.01851461452313,1.02029132972963,1.02100730896269,1.02174196450888,1.02431549651244,1.02577493432149,1.02665128448016,1.02746152182612,1.02782210403873,1.02774666104582,1.02615385480369,1.02900769444077,1.02615636210681
510,1.00279661828282,1.00744585322723,1.00817127168585,1.00817527130853,1.00812998124418,1.00821806725544,1.00905837137631,1.00923760427639,1.00995384550451,1.00964913273315,1.01099221962851,1.01314858358306,1.01082729522844,1.00983366259056,1.01005336734337,1.01235845674831,1.0130414709011,1.01324836654956,1.01381491055053,1.01310040857822,1.01598802112557,1.01709725980024,1.01706744496975,1.01871454280147,1.01940054599944,1.02004920503275,1.02241841210902,1.02373493629411,1.02453806128041,1.02529373475147,1.02563633645538,1.02555756976727,1.0241315131351,1.02682516528613,1.02413480218983,1.00281399862822,1.00747671529469,1.00820354239538,1.00820754191725,1.0081622533082,1.00825066581721,1.00909259929433,1.00927218294158,1.00999071987978,1.00968435738369,1.01103011729763,1.01318865235661,1.01086519908066,1.00986888087026,1.01008857802105,1.01240361388843,1.01308756609206,1.01329493964161,1.01386258902,1.01314698848809,1.01604351383447,1.01715593629496,1.01712612323394,1.01877786464457,1.01946507448311,1.02011665957445,1.02249311325216,1.02381498123465,1.02462079239604,1.02537850572955,1.02572181706788,1.02564315437511,1.02420957455023,1.02690741062143,1.0242128634056
511,1.0025930478357,1.00708867032542,1.00773555618008,1.00773489920771,1.00768803636843,1.0077992149201,1.00857814320301,1.00874596487266,1.00939788140444,1.00912349610036,1.01038055458898,1.01248113339878,1.01021320651983,1.0093031222416,1.00951751828693,1.01196813338097,1.01262157445515,1.0128158896327,1.01336404272223,1.01266400485518,1.01561436689137,1.01673080348074,1.016696010557,1.01836157780771,1.0190445935502,1.01971105017137,1.02211088095683,1.02344509226739,1.0242602827325,1.02502509568065,1.02537007885588,1.02529078802247,1.02385944254305,1.02659448059274,1.0238589114368,1.00261334552737,1.00712470927927,1.00777324216185,1.00777258524451,1.007725724164,1.00783728350307,1.00861811653567,1.00878634811241,1.00944094715085,1.00916463508029,1.01042481801908,1.01252793389972,1.01025747728197,1.00934425397415,1.00955864135013,1.01202085467604,1.012675392202,1.0128702658547,1.01341971010149,1.01271838925047,1.01567914714753,1.01679929824259,1.01676450771779,1.01843549200943,1.01911991617622,1.01978978547464,1.02219806972755,1.02353851529918,1.02435683925382,1.02512403174768,1.025469842801,1.02539067337571,1.02395054928549,1.0266904657163,1.02395001828404
512,1.00286158231188,1.00756552146547,1.00822263669896,1.0082218396581,1.00817495258834,1.00829279816727,1.0090890010254,1.00926102400828,1.00994078307536,1.00964284580829,1.01092381812407,1.01304404535134,1.01075648973196,1.00982222951323,1.01003635236898,1.01269467963636,1.01335532856765,1.0135534300678,1.01411063979806,1.01340153931444,1.01653765698605,1.01771802916906,1.01768312075502,1.01944701986981,1.02014804779564,1.02088713218332,1.02344606243642,1.02488060154673,1.0257449797413,1.02654988711864,1.02690778116031,1.02683465487603,1.02532019914858,1.02823351952114,1.02531955432406,1.00284008686015,1.00752735155321,1.00818271879083,1.00818192168432,1.00813503275122,1.00825247453054,1.00904665628958,1.00921824434783,1.00989515724822,1.00959926412689,1.0108769210065,1.01299445596545,1.01070958485106,1.00977865549141,1.00999278751117,1.01263884236944,1.01329832795788,1.01349583692929,1.01405167680806,1.01334393752374,1.01646904873506,1.01764548735776,1.01761057639376,1.01936873963555,1.020068274496,1.02080374757867,1.02335372709968,1.02478166369547,1.02564272315007,1.02644511054573,1.02680212771456,1.02672887336279,1.02522372004983,1.02813188347634,1.02522307510018
513,1.00122152272644,1.00465514931772,1.0051940634114,1.00519281843866,1.00514564181482,1.00523899601175,1.00588190095736,1.00603330351648,1.00657855907225,1.00628854930924,1.00717814101385,1.00898008541657,1.00700996890016,1.00646804944662,1.00668236461749,1.0083867792307,1.00898646132759,1.00915359205551,1.0096402673598,1.00900066946342,1.01120056192131,1.01206531865388,1.01202973740916,1.01333172348329,1.01392069846156,1.01435671564507,1.01618821679589,1.01711577367219,1.01772365447368,1.01833814102472,1.0186320543516,1.01854680381229,1.01760903041332,1.01992946027186,1.01760801139178,1.00123936365676,1.00468680705547,1.00522715540203,1.00522591049026,1.0051787354242,1.00527242251291,1.00591698848951,1.00606874783051,1.00661633839719,1.00632465607915,1.00721697937516,1.00902114120307,1.00704881374919,1.00650414982596,1.00671845735327,1.00843308715218,1.00903372513401,1.00920134282254,1.00968914382979,1.00904842748133,1.01125745370435,1.01212547034566,1.01208989125252,1.01339663203953,1.01398683926713,1.01442585670927,1.01626477737993,1.01719780597311,1.01780843706021,1.01842501141653,1.018719650902,1.01863450690084,1.01768903249295,1.02001374875713,1.01768801358945
514,1.00097029014049,1.00420670171409,1.00471152368979,1.00471322906226,1.00466701373392,1.00475993255611,1.00537526119379,1.00551954381384,1.00601189497998,1.00577011246854,1.00660540317331,1.00835372158403,1.00643860868125,1.00595287282497,1.00617073452414,1.00774999853799,1.0083431876253,1.00850549631339,1.00897416378586,1.00835492609025,1.01043303217798,1.01125778914895,1.0112253334692,1.01246413099195,1.01303698967424,1.01343590747598,1.01517117991922,1.01602035612595,1.0165955932072,1.01718549805703,1.01747220120715,1.01738176578636,1.01656516208729,1.01884387765035,1.01656657227551,1.00094355255148,1.00415926285569,1.00466193848888,1.0046636439168,1.00461742630051,1.00470984679874,1.00532268963116,1.005466438295,1.00595529453607,1.00571601572608,1.00654721778886,1.00829221679606,1.00638041364978,1.00589878584131,1.00611665919318,1.00768060928046,1.00827236827711,1.00843394828338,1.00890093082864,1.00828336735443,1.01034778758557,1.01116766098903,1.01113520236276,1.01236687632478,1.01293789002389,1.01333231164954,1.01505646835871,1.01589744572333,1.01646856263935,1.01705533984662,1.01734095538417,1.01725035984241,1.01644529765136,1.018717594193,1.01644670795116
515,1.00108832606608,1.00441562254869,1.00489425244385,1.00489641022945,1.00485035423354,1.00495816177449,1.00556278361389,1.00570990526469,1.00621981808656,1.00592889952166,1.00668381429469,1.00836415680719,1.00651725875962,1.0061121172995,1.00633047198623,1.00812625162067,1.00871998920087,1.00888239736109,1.00935020871559,1.00873225928825,1.01096632206575,1.0118474523935,1.01181549956657,1.01314523151665,1.01372709310721,1.01420471953591,1.01609333584516,1.01703766218835,1.0176497831579,1.01827391741923,1.01857105818158,1.01849103168161,1.01760812966608,1.02010104549403,1.01760991131038,1.00109146412365,1.0044211904808,1.00490007297304,1.00490223074971,1.00485617502141,1.00496404110471,1.00556895540891,1.00571613984168,1.00622646359389,1.00593525093945,1.00669064725678,1.0083713807421,1.0065240928528,1.00611846756931,1.00633682088551,1.00813439478907,1.00872830053533,1.00889079437651,1.0093588038703,1.00874065755603,1.01097632538879,1.01185802856632,1.01182607608003,1.01315664349639,1.0137387218632,1.01421687509741,1.01610679497007,1.01705208308466,1.01766468753483,1.0182891887231,1.01858645710974,1.01850644927022,1.01762219243873,1.02011585923236,1.01762397406523
516,1.00194295313192,1.00593143665813,1.00655254388817,1.00655550388962,1.00650979234586,1.00660066361593,1.00733567808372,1.00749843541422,1.00810905064243,1.00783525854414,1.00894177308143,1.01090793905232,1.00877599203628,1.00801899604753,1.00823787697272,1.0102052197089,1.0108453011288,1.0110308645489,1.01155043834294,1.01088171412993,1.01339383274779,1.01437535109946,1.01434433870847,1.01580807211923,1.01644352599371,1.01697963110596,1.01906389729616,1.02016905015595,1.02086815070621,1.02155145286876,1.02186979089138,1.02178540366374,1.0206347738407,1.02313644554365,1.02063721326204,1.00192055677195,1.00589168317565,1.00651098338981,1.00651394348388,1.00646823004602,1.00655868215763,1.00729160525976,1.00745391283828,1.00806158431574,1.00778990460932,1.00889298410933,1.01085636063431,1.00872719504428,1.00797365030836,1.00819254101582,1.01014706213262,1.01078593985558,1.01097088998934,1.01148904546729,1.0108217307013,1.013322375068,1.01429979699887,1.01426878224326,1.0157265406587,1.01636044431867,1.01689278148544,1.01896772367371,1.0200659999966,1.02076164425733,1.02144232253919,1.02175974794155,1.0216752266551,1.02053427742199,1.02303056486772,1.0205367170274
517,1.00267405837453,1.00722929171778,1.00793734686861,1.0079402166989,1.00789453913203,1.00798175708825,1.00880166575172,1.00897617687512,1.00966405069097,1.00938134796022,1.01070336847219,1.0128461839492,1.01053783299322,1.00956471306997,1.00978315968866,1.01206291039745,1.01273442396465,1.01293606791542,1.01349305605874,1.01278712644793,1.01564425904448,1.01674253224577,1.01671150096065,1.01834347200901,1.01902531963801,1.01966355422009,1.02200832392778,1.02330768216086,1.02410238286039,1.02485273389447,1.02519309191729,1.02511388729678,1.02370775279165,1.02637887351696,1.02371011526565,1.00266371317135,1.00721092295684,1.00791814017793,1.00792101004717,1.00787533160658,1.00796235527999,1.00878129456149,1.00895559701076,1.00964210505781,1.00936038378512,1.01068081425866,1.01282233837094,1.01051527508495,1.00954375266459,1.00976220378401,1.01203603436303,1.01270698977652,1.01290834937421,1.01346467990359,1.01275940382074,1.01561123296089,1.01670761181973,1.01667657944014,1.01830578757279,1.01898691742086,1.01962341076798,1.02196386874723,1.02326004745121,1.02405314990955,1.02480228731077,1.0251422231189,1.02506295663121,1.02366129826842,1.02632992929199,1.02366366081993
518,1.00213326119596,1.00627339620838,1.00692329431674,1.00692173151512,1.00687452910896,1.00695978349264,1.00770646188604,1.00787163279781,1.00850789576881,1.00821359692803,1.00937507626753,1.01140053609467,1.00920711011545,1.00839241248175,1.00860594721457,1.01070275923174,1.01134001109611,1.01152647976989,1.01205862039637,1.01137365027917,1.01400415900331,1.01501505551294,1.01497923697595,1.01649108709301,1.01713766775089,1.01770123618562,1.01985766071156,1.02102014874821,1.02174913537936,1.0224499891772,1.02277284157337,1.02269032525355,1.02146303270737,1.02401606761034,1.02146175578537,1.00214530969127,1.00629478416165,1.00694565544765,1.00694409269692,1.00689689134248,1.00698237158722,1.00773017657478,1.0078955897896,1.00853343844995,1.00823800164196,1.00940133035385,1.01142829166548,1.00923336857165,1.00841681290751,1.00863034250912,1.01073404950134,1.01137195004441,1.0115587491333,1.01209165357645,1.01140592452888,1.01404260617998,1.01505570721311,1.01501989014003,1.0165349554557,1.01718237075824,1.017747966378,1.01990940834091,1.0210755964689,1.02180644280465,1.02250870872418,1.02283205237948,1.02274960814747,1.02151710676073,1.02407303881565,1.02151582993683
519,1.00132552605426,1.00484163318861,1.00535944678022,1.00535603711666,1.00530814639109,1.00541565661989,1.00604743532815,1.00619773847533,1.0067406054564,1.00644166198688,1.00731461395424,1.00910950086924,1.00714538382825,1.00661881085811,1.00683057260765,1.00872336648339,1.00931423785957,1.00947806978631,1.00996207669854,1.00932339907072,1.01167428502317,1.0125812841722,1.01254340877401,1.01391022840283,1.01450771842584,1.01499419656722,1.01693126026766,1.01793345606389,1.01859032685856,1.01923506627952,1.01953920592475,1.01945022092258,1.01843752363833,1.02085173139902,1.01843472472851,1.00136760565968,1.00491630472901,1.00543750798519,1.00543409863488,1.00538621163875,1.00549450727763,1.00613021078485,1.00628135682175,1.00682973975437,1.00652684633436,1.00740625266564,1.00920637858133,1.00723703794007,1.00670398033398,1.00691572427357,1.00883258413606,1.009425714212,1.00959069664612,1.01007736261191,1.00943604322116,1.01180845832933,1.01272314394471,1.01268527394125,1.01406330373023,1.01466370211276,1.01515725022111,1.01711180627896,1.01812690254845,1.01879025546286,1.01943991703019,1.01974576873717,1.01965703589749,1.01862617743035,1.02105048527654,1.01862337913105
520,1.00010937701086,1.00268468323985,1.00309773880581,1.00309407662952,1.00304599639679,1.00314485021335,1.00365709185616,1.00379107122677,1.00422730065291,1.00393759807008,1.00450752883262,1.00605563642103,1.00433770388752,1.00411492410109,1.00432692745539,1.00556122317315,1.00610528875678,1.00624531525758,1.00667488712766,1.0060899442048,1.00778173959822,1.00846651864929,1.00842822573564,1.00947204185035,1.00998656261225,1.01026782620247,1.01169996916471,1.0123384526541,1.01281131652728,1.01331992542218,1.01357812641208,1.0134822772717,1.01292159203886,1.01497693887568,1.01291857448835,1.00010501548315,1.00267694767622,1.00308965478868,1.00308599257913,1.00303791195792,1.00313668483069,1.00364852259292,1.0037824153545,1.00421807796387,1.0039287804105,1.00449804570293,1.00604561326472,1.00432821915358,1.00410610798946,1.00431811319716,1.00554990960835,1.00609374281815,1.00623365093339,1.00666294921631,1.00607827807619,1.00776784271481,1.0084518261143,1.00841353263568,1.00945618817558,1.00997040874736,1.01025093928602,1.01168127135665,1.01231841928202,1.01279061208555,1.01329871151482,1.01355673535404,1.01346086008624,1.01290205444425,1.01495635487098,1.01289903682838
521,1.0001811507046,1.00281194175087,1.00321663399438,1.00321296688546,1.00316489055428,1.00326350614619,1.00376848173458,1.00389987324861,1.00431933647625,1.00404892743103,1.00461875596378,1.00616667655211,1.00444894711521,1.00422622814201,1.00443820181684,1.00578882611587,1.00633171188789,1.00647117844256,1.0068994374435,1.00631583780863,1.00809516997587,1.00880865063633,1.00877036506486,1.00985760714027,1.01038074255798,1.01069318076919,1.01219507979734,1.01287446517755,1.01336825589635,1.01389386562329,1.01415835890663,1.01406273140599,1.0134763388721,1.01562018069956,1.01347331868093,1.00016639728493,1.00278577457427,1.00318928671851,1.00318561949655,1.00313754185137,1.00323588331627,1.00373949109899,1.00387058926126,1.00428813265853,1.00401909571661,1.00458667093229,1.00613276292833,1.00441685665698,1.00419640166254,1.00440838160557,1.00575055801659,1.00629265697978,1.0064317226984,1.0068590553589,1.00627637596308,1.00804816497109,1.00875895482359,1.00872066734145,1.00980398464452,1.01032610432582,1.01063606425739,1.0121318393744,1.01280670753671,1.01329822854107,1.01382211520208,1.01408600936001,1.01399029344374,1.01341026024242,1.01555056669709,1.01340723982937
522,1.00135602206647,1.0048960142556,1.00542386205202,1.00542016128159,1.00537217648397,1.00547337863298,1.00610924444875,1.00625861228398,1.00679605533425,1.00651379149953,1.00741662236055,1.00923702855446,1.00724726393295,1.00669061497112,1.0069020223466,1.00879679907582,1.0093895676754,1.00955450793287,1.01004176068619,1.00939960707199,1.01175455231362,1.01266714917747,1.01262896583336,1.01400395061368,1.01460685432896,1.01509345761598,1.01704052135469,1.01804390695518,1.01869711696303,1.01934620735925,1.01965170976088,1.01956485583556,1.01855501886538,1.02099119452721,1.01855198065828,1.00134731223974,1.00488055834767,1.00540770469645,1.00540400385652,1.00535601828544,1.00545705777851,1.00609211131026,1.0062413046593,1.00677760586841,1.00649615998809,1.00739765554508,1.00921697789272,1.00722829392757,1.00667298653223,1.00688439758795,1.00877419233676,1.0093664934502,1.00953119558672,1.01001789801495,1.00937629114138,1.01172677984155,1.01263778573121,1.01259960126147,1.01397226571496,1.0145745675753,1.01505970729904,1.01700315029887,1.01800386537831,1.01865573336067,1.01930380499264,1.01960895303323,1.01952204700299,1.01851596979076,1.02095005556929,1.01851293144814
523,1.00184410311292,1.00576128503598,1.00634959889481,1.00634681766909,1.0062991824255,1.00639991921039,1.00710010194154,1.00725797929244,1.00784919285242,1.00756704026458,1.00863009120361,1.01057879470399,1.00846139351348,1.00774466313413,1.00795691687782,1.01002081447972,1.01063817861777,1.01081517601746,1.0113281981196,1.01066122859277,1.01322172584984,1.01420419163852,1.01416704453941,1.01563910461712,1.01627439215763,1.01681293396924,1.01890690354528,1.02001713732085,1.02072118475764,1.0214103806381,1.02172950297931,1.02164527458026,1.02049424680808,1.02302552114492,1.02049196781247,1.00186835486507,1.00580433021306,1.00639460203305,1.0063918209626,1.00634418785597,1.0064453783382,1.0071478273905,1.00730619196296,1.00790059392287,1.00761615462585,1.0086829274717,1.01063465240788,1.00851423862095,1.00779376891427,1.00800601238355,1.01008378162004,1.01070245045649,1.01088011240692,1.01139467054025,1.01072617489294,1.01329908870281,1.01428598857114,1.01424884452413,1.01572737149198,1.01636433728628,1.0169069571794,1.01901101854344,1.02012869537422,1.02083648357792,1.02152851906196,1.02184862920403,1.02176454591605,1.02060303931992,1.02314013857912,1.02060076062571
524,1.00225592223994,1.00649128136235,1.00714039373826,1.00713863724195,1.00709138029252,1.00718483896201,1.00794109788405,1.00810719755866,1.00875002096687,1.00845897974119,1.00965076985444,1.01170161710749,1.00948275267617,1.00863754378246,1.00885080087277,1.01103979740577,1.01167812840856,1.01186528043164,1.01239942683943,1.01171234109815,1.01443535554905,1.01547424491357,1.01543823569149,1.01699081226908,1.01764849258532,1.01823678679256,1.02045622128207,1.02165319943546,1.02239854993317,1.02311826863733,1.02344795552085,1.02336577479824,1.02211712306904,1.02475040604282,1.0221156878529,1.00227717174438,1.00652900467547,1.00717983549265,1.00717807909446,1.00713082400192,1.00722468101916,1.00798292868209,1.00814945615488,1.00879507913255,1.0085020283345,1.0096970822666,1.01175057941621,1.00952907279663,1.00868058482634,1.00889383288165,1.01109498543349,1.0117344616794,1.01192219703537,1.01245769189979,1.01176926632357,1.0145031664078,1.01554594401655,1.01550993739003,1.01706818469551,1.01772733755696,1.01831920663047,1.02054749061168,1.02175099589976,1.02249962710768,1.02322183631738,1.0235523896018,1.0234703360511,1.02221249321025,1.02485088174319,1.02221105818336
525,1.0021859932423,1.0063628995026,1.00700259510013,1.00700542718791,1.00695969382423,1.00704656525786,1.00779755061118,1.00796234212364,1.00858666215645,1.00831294854904,1.00946289349314,1.01146483017838,1.00929713471847,1.00849646361532,1.00871509385731,1.01085658723646,1.01150090994188,1.01168875429009,1.01221386631967,1.01153959578119,1.01422097670386,1.01525098647997,1.01521986604272,1.01675582350284,1.01740511440849,1.01799366150452,1.02019426967892,1.02137770913327,1.02211822928842,1.02282908507514,1.02315651595339,1.02307480854195,1.02185124390703,1.02447958575844,1.02185357686993,1.00217628204562,1.00634566026379,1.00698457087019,1.00698740299509,1.00694166880986,1.00702835810454,1.00777843496869,1.00794303106767,1.00856607209445,1.00829327655676,1.00944172977253,1.01144245503857,1.00927596752155,1.00847679517002,1.0086954296463,1.01083136727951,1.01147516706049,1.01166274499087,1.0121872408919,1.01151358263793,1.01418998907306,1.0152182222404,1.01518710077389,1.01672046703947,1.01736908502806,1.01795599886667,1.02015256356111,1.02133302063323,1.02207204185348,1.02278175951416,1.02310879450143,1.02302702901763,1.02180766436138,1.02443367376935,1.02180999739804
526,1.00245024499414,1.00683175928275,1.00749672581241,1.00749979619766,1.00745416514186,1.00755273401828,1.00834218668899,1.00851325769426,1.00917812917699,1.00888978273829,1.01012424070711,1.01219461821903,1.00995870988451,1.00907345063398,1.00929223532162,1.01151796482957,1.01217827123757,1.01237411322373,1.01291720007679,1.01222525447361,1.01500297881667,1.01606970987349,1.01603887044448,1.01762695024396,1.01829495836772,1.01890921873655,1.02118748842872,1.02243780100089,1.02320929739579,1.02394091054055,1.02427533233764,1.02419591417665,1.022855788675,1.02549466068789,1.02285831642776,1.00242835004839,1.00679288705881,1.00745608129103,1.00745915176807,1.00741351886451,1.00751167727417,1.00829907985896,1.00846970975079,1.00913169409959,1.00884542102306,1.01007651412717,1.0121441589055,1.00991097548125,1.0090290969162,1.00924789115049,1.01146109350262,1.0121202197368,1.01231546046375,1.01285715677463,1.01216659306762,1.01493309706056,1.01599582050256,1.01596497877208,1.01754721346747,1.01821370342676,1.01882427976097,1.02109342797645,1.0223370140244,1.02310512939337,1.02383417504806,1.02416770371021,1.0240881547016,1.02275749896728,1.02539110506732,1.0227600269023
527,1.00233312177429,1.00662360032215,1.00727304681831,1.00727637583602,1.00723082067184,1.007328840491,1.00810344921111,1.00827217515322,1.00892113476075,1.00863828609877,1.0098365437058,1.01187646957171,1.00967109448285,1.00882227641587,1.00904141576378,1.01122570048232,1.01188104050119,1.01207421976669,1.01261054367067,1.01192553094016,1.01465482010493,1.0157091277842,1.01567855251696,1.01724882971425,1.01791013228266,1.01851641932947,1.0207686992539,1.0219953437476,1.02275643108008,1.02347976025385,1.02381212092071,1.02373041303528,1.02243637209488,1.02507174487198,1.02243911253073,1.00231896306263,1.00659846426439,1.00724676520166,1.00725009428585,1.00720453792864,1.00730229238552,1.00807557590682,1.00824401674839,1.00889111031795,1.00860960146408,1.00980568352723,1.01184384256024,1.00964022924668,1.00879359696366,1.00901274249692,1.01118892681838,1.01184350404412,1.01203629468172,1.01257171978053,1.01188760026952,1.01460963493345,1.01566135183175,1.01563077508891,1.01719727362093,1.01785759477445,1.01846150021808,1.02070788351166,1.02193017923476,1.02268908080101,1.02341075012573,1.02374253345433,1.02366074084243,1.02237282320606,1.0250047927568,1.02237556377362
528,1.00237225595905,1.00669240849074,1.00735247882746,1.00735653148854,1.00731122128094,1.00740794018504,1.00819267361718,1.00836296209331,1.00902055365444,1.00873637765815,1.00995285569311,1.01200543984438,1.00978778666027,1.00892112707271,1.00914108788157,1.0113075477288,1.01196777296434,1.01216305541899,1.01270257927645,1.01201498021016,1.01473885739505,1.01579444486272,1.01576464451657,1.0173351547298,1.01799881431386,1.01860273788874,1.02085428311294,1.02208279698758,1.02284377760131,1.02356726911441,1.02389931465672,1.02381849402277,1.02251536052114,1.02514248041751,1.02251869510209,1.00236866875268,1.0066860399649,1.0073458200844,1.00734987276706,1.00730456225883,1.00740121392952,1.00818561164443,1.00835582788882,1.0090129466684,1.00872911017353,1.00994503709708,1.01199717365198,1.009779966786,1.00891386090632,1.00913382328792,1.01129823037352,1.01195826236519,1.01215344636209,1.012692742495,1.01200536974399,1.01472740859424,1.01578233957371,1.01575253886286,1.01732209156545,1.01798550249154,1.0185888225342,1.02083887353957,1.02206628547391,1.02282671221623,1.02354978312867,1.02388168236867,1.02380084028259,1.02249925825611,1.02512551562589,1.02250259287971
529,1.00219418002864,1.00637796777996,1.00703513874091,1.00703743379736,1.0069915228892,1.00708403098577,1.00785560274037,1.00802514293439,1.00868152755413,1.0083822720978,1.00956653158878,1.01159843338581,1.00940052196179,1.00856519824035,1.00878318835168,1.01082395554542,1.01147646975599,1.01166869296235,1.01220523422642,1.01151908595466,1.01412318787817,1.01513678867979,1.01510509160491,1.01661497310781,1.01726510435668,1.0178257481911,1.01997942696147,1.02114355238595,1.02187006748725,1.02256805815519,1.02289120150023,1.02280872272009,1.02156760927132,1.0240990941585,1.02156950165218,1.0021717377424,1.0063381283383,1.00699348672858,1.00699578184907,1.00694986903517,1.00704195690641,1.00781143130162,1.00798052035204,1.00863395220202,1.00833681625601,1.00951763202149,1.0115467372983,1.00935161435083,1.00851975056854,1.00873775043561,1.01076566799969,1.01141697473607,1.0116085827717,1.01214370143593,1.01145896685316,1.0140515662505,1.01506106002289,1.01502936052665,1.01653325163995,1.01718182828146,1.01773869484236,1.01988302533088,1.02104025733315,1.02176330739063,1.02245866685944,1.02278089498367,1.02269828191898,1.0214668715529,1.02399295645917,1.02146876406199
530,0.999968035753688,1.00244467283506,1.00283601305738,1.00282081987764,1.00276888254399,1.00287176021714,1.00333965525,1.0034685713438,1.00389671408242,1.00357366190288,1.00410743291877,1.00566255965585,1.00393178059791,1.00373866938445,1.00393731824049,1.00526551140132,1.0057721093872,1.00589904730018,1.00632505859978,1.00573404072588,1.00746345702556,1.00814117654276,1.00809053211294,1.00913741162766,1.00965154754814,1.00992406348577,1.01135171881171,1.01199344929947,1.01246961547162,1.01298345088154,1.0132408088257,1.01314579856445,1.01256062153353,1.01460391474356,1.01254808654384,0.999920603348225,1.00236055360745,1.00274810527477,1.00273291072567,1.00268096882869,1.00278296650092,1.00324646774664,1.00337444210107,1.00379642389304,1.00347777016447,1.00400430478905,1.00555356308742,1.00382863441564,1.00364279331868,1.00384146107106,1.00514249495855,1.00564656275982,1.00577221239789,1.00619524984407,1.00560718498125,1.00731235955927,1.00798143025153,1.00793077772639,1.00896504375715,1.00947591707016,1.00974046414234,1.01114843705005,1.01177565278222,1.01224452624004,1.01275282576067,1.01300825817323,1.01291296405271,1.01234820969916,1.01438012725152,1.01233567200865
531,0.999438626599667,1.00150580150179,1.00184015216044,1.00182517808479,1.00177326723832,1.00187133803936,1.00227565062416,1.00239493263818,1.00275949464729,1.00245325666269,1.00283415422646,1.00426355674519,1.00265839598096,1.00261869953284,1.00281784281357,1.00392189769439,1.00440518012417,1.00452011895519,1.004917872583,1.00435508054339,1.00584035026309,1.00643336402084,1.00638288418074,1.00730722424756,1.00778724130244,1.00798602478494,1.00922445116528,1.00972564026878,1.01013400287641,1.01059644504879,1.01083680246793,1.01073757881152,1.01034266269457,1.01226573030484,1.01033029333059,0.999402320486378,1.00144142849181,1.00177288765096,1.00175791254456,1.00170599820518,1.00180339653671,1.00220435400992,1.00232291739006,1.00268277787768,1.00237989317613,1.0027552600563,1.00418017777953,1.00257948797396,1.00254534808982,1.00274450588735,1.00382776564699,1.00430911663693,1.00442307197566,1.00481855532307,1.00425801759297,1.00572473997682,1.00631113865821,1.00626065263951,1.00717534480858,1.00765286868736,1.00784555412916,1.00906892618838,1.00955901255789,1.00996179735802,1.01042000554376,1.01065889050337,1.01055944934935,1.01018015577313,1.01209452261037,1.01016778437131
532,0.998887693629187,1.00052777090599,1.00080217426719,1.00078826218462,1.00073667440809,1.00083844329676,1.00118711760414,1.00129909957329,1.00161359704276,1.00131048721699,1.00153790099566,1.00283793067246,1.00136253355136,1.00147719894046,1.00167773222156,1.00250380575689,1.00296683551165,1.00307095456789,1.00344116855786,1.00290666365397,1.00411085489481,1.00460906241393,1.00455967943596,1.00534591629104,1.00578812435896,1.00590379933084,1.00692922708788,1.00727858342032,1.00761226000725,1.00801820703969,1.0082395077929,1.00813674940998,1.00792781571699,1.00969133029656,1.00791632552297,0.998867051385365,1.00049118150688,1.00076394583522,1.00075003320675,1.00069844336721,1.00079983124974,1.00114660364213,1.00125817857595,1.00157001204228,1.00126880036643,1.00149307502623,1.0027905615609,1.00131769937034,1.0014355193885,1.00163606144468,1.00245030800217,1.00291224421051,1.00301580597374,1.00338473371555,1.00285150556004,1.00404515897869,1.00453960974239,1.0044902231529,1.00527098088449,1.00571177532531,1.00582398426796,1.00684086239854,1.00718391159229,1.00751442062989,1.00791796412815,1.00813842951732,1.00803554691623,1.00783548757897,1.00959406444717,1.00782399622217
533,0.998685713385401,1.00016875852781,1.00041936543818,1.00040659337082,1.0003553669422,1.00045422527968,1.00077773690259,1.00088537564794,1.00116897649827,1.0008810726989,1.00104603802384,1.00229138008343,1.00087115334009,1.00104908977087,1.00125104776727,1.00199438353525,1.00244974569697,1.00254937083205,1.00290654082457,1.00238594288265,1.00349756167172,1.00396426454659,1.00391607581403,1.00465580090428,1.00508508261879,1.00517387628865,1.00612841382362,1.00642650689969,1.00673671208112,1.00712394934625,1.0073397910843,1.00723405025063,1.00709396642193,1.00881093543685,1.00708341368716,0.99866703721103,1.00013565672337,1.00038478227367,1.00037200975394,1.00032078147509,1.00041929523971,1.00074108757691,1.00084835845238,1.00112955155286,1.00084336279459,1.00100548932185,1.00224853138195,1.00083059724197,1.00101138650876,1.00121335248559,1.00194598649825,1.00240036030498,1.00249948172631,1.00285548899942,1.00233604524144,1.0034381312122,1.00390143605965,1.0038532441428,1.00458801314167,1.00501601660265,1.00510167468693,1.00604847890055,1.00634086704241,1.00664820730672,1.0070332705802,1.007248356832,1.00714250345214,1.0070104466756,1.00872294899793,1.00699989297221
534,0.998634858790764,1.00008079065968,1.0003236329977,1.00030852220713,1.00025651127396,1.00035828339759,1.00067140156516,1.00077786371179,1.00105883172074,1.00076379989343,1.00091739730309,1.00216088975358,1.00074132098539,1.00092932642716,1.00112858540688,1.00187645440536,1.00232463471318,1.00242180729132,1.00277873612843,1.00225641353878,1.00335975606485,1.0038202463475,1.00376954505754,1.00450250878585,1.00493023591827,1.00501196851186,1.00595374920042,1.00624510178654,1.00655200358364,1.00693761627921,1.00715264624315,1.00704675490057,1.00690460751886,1.00860356572042,1.00689211825596,0.998593365889235,1.00000725019807,1.00024680217848,1.00023169019496,1.00017967508993,1.00028068204965,1.00058998103027,1.00069562610839,1.00097124675435,1.00068002296159,1.00082731473279,1.00206569903549,1.00065122187836,1.00084556402668,1.00104484049135,1.00176893501784,1.00221491947584,1.00231097308381,1.00266531963989,1.002145560148,1.00322772614991,1.00368066776045,1.00362995903242,1.0043519131356,1.00477680103419,1.00485156737845,1.00577616877431,1.00605484863062,1.00635538641925,1.00673617007503,1.00694952184068,1.00684338048793,1.00671906179444,1.00840809508823,1.00670657000681
535,0.998268716523041,0.99943191550624,0.999633602362428,0.999618567649741,0.999566548273202,0.999670090834201,0.999942750517098,1.0000441925493,1.00029202045602,0.999994490714102,1.00003852988047,1.00119219034532,0.99986233613009,1.00016024347334,1.00035976364794,1.00094371750725,1.00137706091635,1.00146661243982,1.00180575423857,1.00130112579786,1.00222962529432,1.00263096971981,1.00258029826406,1.00322812783338,1.00363140080722,1.00366291057904,1.00447377452752,1.00466881015766,1.00492804005038,1.00527788765517,1.00548036449887,1.00537300941753,1.00535849425399,1.00697026170997,1.00534605598965,0.998267506573977,0.999429771328231,0.999631362421374,0.999616327674118,0.999564308176276,0.999667828463434,0.999940376967696,1.00004179522869,1.00028946756346,0.999992048511406,1.00003590397275,1.00118941561811,0.99985970974132,1.00015780169351,1.00035732237694,1.00094058273021,1.001373862226,1.00146338117998,1.00180244781773,1.00129789397997,1.0022257760766,1.00262690047597,1.00257622880402,1.00322373745869,1.00362692772081,1.00365823438221,1.00446859759422,1.00466326383693,1.00492230823321,1.0052720150837,1.00547444301136,1.00536708064647,1.00535308514821,1.00696456326139,1.00534064681077
536,0.997781460778714,0.998583902564066,0.998730551088912,0.99869893018942,0.99864133613211,0.998745569916923,0.998924017186467,0.999013789203748,0.999221209978528,0.998880949615752,0.998798227972923,0.999901022211731,0.998613520874459,0.999029085030762,0.999209519036691,0.999787244242873,1.00015395464501,1.00021818781892,1.00053726217183,1.00003869468196,1.00088032907325,1.00122275405396,1.00115422738616,1.00173430087311,1.00211619370269,1.00209258231421,1.00278603456991,1.00290333243721,1.00312757687266,1.00345363043852,1.00364467074396,1.00353424133645,1.00360108088313,1.005128161037,1.00357488075079,0.997770523406673,0.998564524137257,0.998710308812484,0.998678687252099,0.998621091985018,0.998725124666861,0.998902567792182,0.998992125353509,0.999198143434917,0.998858879175271,0.998774498721255,0.999875950438209,0.998589787080362,0.999007017993604,0.999187456143323,0.999758916981575,1.00012504934247,1.00018898822044,1.00050738459083,1.00000948963143,1.00084554955692,1.00118598744723,1.00111745815022,1.0016946339811,1.00207578031011,1.00205033392932,1.00273926459395,1.00285322734992,1.00307579718449,1.003400580201,1.00359117877815,1.00348068351746,1.00355221375454,1.00507668024089,1.0035260122681
537,0.997899660193522,0.998793202823513,0.998951250836798,0.998919735170835,0.998862186999684,0.998967154747445,0.999158113779012,0.999249404613336,0.9994665794159,0.999127762898782,0.999078313446272,1.00020796430565,0.998893708952644,0.999275965599335,0.999456467523149,1.00009010982129,1.00046126583302,1.00052772076146,1.00085167652662,1.00034836705562,1.00125111139624,1.00161457842931,1.00154618495402,1.00215718466623,1.00254496169651,1.00254402780804,1.00328741269769,1.00344007814442,1.00368162229351,1.00402089717168,1.00421677152203,1.00410726049257,1.00413161891587,1.00569458547287,1.00410551474655,0.997897940770473,0.998790156267456,0.998948068375509,0.998916552605915,0.998859004244523,0.998963940361305,0.999154741432108,0.999245998524497,0.99946295262975,0.999124292881146,0.999074582544885,1.00020402226308,0.998889977336768,0.99927249611763,0.999452998693913,1.00008565635383,1.00045672143165,1.00052313006273,1.00084697916974,1.00034377549955,1.00124564349114,1.00160879811167,1.00154040422346,1.00215094837311,1.0025386079934,1.00253738567219,1.00328005969492,1.00343220080139,1.00367348166955,1.00401255679341,1.00420836169793,1.00409884031762,1.00412393624328,1.00568649194564,1.00409783186163
538,0.998071864754309,0.999098481015318,0.999272406655587,0.999240684316562,0.999183082955012,0.999288304426505,0.999496231095232,0.999589926058456,0.99982333456892,0.999481641574325,0.999476026280475,1.00064212088942,0.999291389381065,0.999629556262546,0.999809738523223,1.00053673676519,1.00091414818987,1.00098390990062,1.00131597761484,1.00080446082466,1.00179904488053,1.00219321043722,1.00212462545803,1.00278058265884,1.00318113530663,1.00320674352134,1.00401921641281,1.00422019995661,1.004485784323,1.0048436475496,1.00504488440397,1.00493737554229,1.00490314389431,1.00651797571527,1.00487688120121,0.998077719827344,0.999108856011669,0.999283244982075,0.999251522998683,0.999193922286591,0.999299251566077,0.999507716683202,0.999601526688949,0.999835687659638,0.999493459998838,0.999488733731464,1.00065554784643,0.999304099269434,0.999641372862325,0.999821552901185,1.00055190301109,1.00092962441225,1.00099954393944,1.00133197522095,1.000820097789,1.00181766607364,1.00221289564176,1.00214431207458,1.00280182078082,1.00320277343054,1.00322936380185,1.0040442577276,1.00424702710068,1.00451350816839,1.00487205171973,1.00507352512607,1.00496605149013,1.00492930783824,1.00654553860806,1.00490304587354
539,0.998051292803968,0.999062197177416,0.999241116839613,0.999209224367429,0.999151564694284,0.999253409725225,0.999461431607258,0.999555386152074,0.999790834666095,0.999445873782919,0.999438964815076,1.0006045716993,0.999254236090232,0.999593612457159,0.99977360454641,1.00047215009847,1.00084995486035,1.00091999073117,1.00125310117458,1.00074038882502,1.00170971454444,1.00209607666684,1.00202730326215,1.00267104065684,1.00306993505743,1.00308549181013,1.00387761698525,1.00406606199639,1.00432472356128,1.00467658773611,1.00487611454965,1.00476733460759,1.00474393285234,1.00633401836358,1.00471752552606,0.998049172021658,0.99905843925145,0.999237191167478,0.999205298565806,0.999147638657255,0.999249444636705,0.999457271551181,0.999551184441529,0.999786360507077,0.999441593203867,0.999434362319388,1.00059970867313,0.999249632711545,0.999589332538014,0.99976932543089,1.00046665662552,1.00084434914595,1.00091432787215,1.00124730667258,1.00073472490575,1.00170296957506,1.00208894627474,1.00202017235733,1.00266334773039,1.00306209726611,1.00307729819585,1.00386854635991,1.00405634448713,1.00431468123165,1.00466629895811,1.00486574008462,1.00475694737242,1.00473445548142,1.00632403409156,1.00470804788995
540,0.997949079264371,0.998881315357223,0.999048422739233,0.999016301048258,0.998958555529803,0.999059685554668,0.9992545037973,0.999346854908426,0.999572280612076,0.99922552561509,0.999184417517802,1.0003227653023,0.998999528693643,0.999373058606478,0.999552832118523,1.00021632965267,1.00058917648675,1.00065680177508,1.00098487464211,1.00047696521882,1.00140251530843,1.00177340351764,1.00170436789775,1.00232629854593,1.00271763928746,1.00272190770225,1.00348125503797,1.00364545299174,1.00389228017215,1.00423567102145,1.004431880082,1.00432341612022,1.00433239282161,1.00590388057109,1.00430578935801,0.997920264505327,0.998830259305583,0.998995088905493,0.998962965443726,0.998905216725132,0.999005816334753,0.999197986846514,0.999289772383761,0.999511498888356,0.999167371469945,0.999121890591122,1.00025669947414,0.998936989770716,0.999314913405439,0.999494697811651,1.00014169538317,1.00051301798907,1.00057986727234,1.00090615251051,1.00040001630497,1.00131087966289,1.00167653199115,1.00160748938446,1.00222178506798,1.00261115803397,1.00261059245876,1.00335802595815,1.00351343615826,1.00375585077597,1.00409589377847,1.00429093877789,1.00418230144796,1.00420363846569,1.00576824031283,1.00417703137593
541,0.998581533712595,0.999982878872266,1.00022424406115,1.00021284129605,1.00016206185401,1.00025840940463,1.00057245394422,1.00067882003816,1.00095108542076,1.00066670008771,1.00079679526587,1.00200925250833,1.00062255086743,1.00083622860849,1.00103983045224,1.00172165062687,1.00217741017458,1.00227651079279,1.00262930255153,1.00211417713245,1.00316117509437,1.00360893496745,1.00356219874755,1.00427257030368,1.00469202699011,1.00476694053874,1.00567857245684,1.00594554731357,1.00624080435279,1.00661609567103,1.00682816523878,1.00672168711796,1.0066189104303,1.00829583330164,1.00660948767096,0.998594398459484,1.00000567966818,1.00024806466505,1.00023666217739,1.00018588399762,1.00028246885928,1.00059769709156,1.00070431642091,1.00097823933425,1.00069267356794,1.00082472384995,1.00203876525119,1.00065048452314,1.00086219747673,1.00106579378387,1.00175498680912,1.00221142664369,1.00231087399412,1.00266446622651,1.00214854616897,1.003202110936,1.00365221129748,1.00360547720379,1.00431926253302,1.0047395996208,1.0048166729566,1.00573363146215,1.00600453576351,1.00630176606168,1.00667855479478,1.00689114470659,1.00678474411439,1.00667643888011,1.00835643930606,1.00666701671977
542,0.997915490567283,0.998818233754582,0.998984431358093,0.9989561969382,0.998899744485931,0.998999014299298,0.99919989433691,0.999292628668308,0.999512098508658,0.999178607807912,0.999128263299539,1.00024672469954,0.998945308362508,0.999330327697275,0.999514643560724,1.00010832233943,1.0004904720613,1.000560807399,1.00088613508566,1.00038418921908,1.00125728739343,1.00161677278401,1.00155189824141,1.0021530774529,1.00253928956223,1.00253428437883,1.00326450634096,1.0034063003933,1.00364259970985,1.00397666514901,1.00417082354378,1.00406098508095,1.00410090254199,1.00564505189029,1.00407751600756,0.997880084575208,0.998755499632637,0.998918899670874,0.998890663340797,0.998834207046403,0.998932825276878,0.999130453827338,0.999222493562154,0.99943741970435,0.999107157010827,0.999051441033036,1.00016555430846,0.998868471517385,0.999258888195031,0.999443217774685,1.00001661495524,1.00039689349147,1.00046627598555,1.00078940778841,1.00028964042301,1.00114468832564,1.00149773973151,1.00143285712175,1.0020246536744,1.002408448005,1.00239750228209,1.00311308361745,1.00324407840581,1.00347495524274,1.00380490636221,1.00399763440367,1.0038875827198,1.00394268990354,1.00547837558541,1.00391929944241
543,0.998234134060845,0.999368775101142,0.999571681783721,0.999558673534527,0.999507326811542,0.999603887673558,0.999875392437146,0.999975980728424,1.00021383711135,0.999929034217137,0.999962613131535,1.0011012937212,0.999787418980578,1.00009697650266,1.00029887294979,1.00084604737973,1.0012833544384,1.00137386797001,1.0017105360092,1.00121005196297,1.00210562225942,1.00249905715344,1.00245055294066,1.00308433100916,1.00348148138365,1.00350985120707,1.0043024582036,1.00448235046256,1.0047361307621,1.00508067945812,1.00528139535238,1.00517369187536,1.00518144303125,1.00678010944111,1.00517068182594,0.998241396079331,0.999381644129721,0.999585125395196,0.999572117325061,0.999520771320459,0.99961746594534,0.999889637845728,0.999990368786659,1.00022915881173,0.999943691551797,0.999978372955656,1.00111794677864,0.999803181674597,1.0001116312668,1.00031352462483,1.00086486186739,1.00130255235085,1.00139326129041,1.0017303803744,1.00122944859782,1.00212872479092,1.00252348026872,1.00247497729806,1.00311068155103,1.00350832841742,1.00353791722223,1.00433352962372,1.00451563900724,1.00477053261289,1.00511592612654,1.00531693561624,1.00520927586432,1.00521390784258,1.00681431096906,1.00520314701937
544,0.998175632067616,0.999265533161008,0.999461423172011,0.999447966441557,0.999396464783888,0.999494343547879,0.999758177945865,0.999857743592345,1.00008986859263,0.999804415391265,0.999821590779521,1.00094828813223,0.999646147532697,0.999971899220661,1.00017330095024,1.00069844208133,1.00113195036878,1.00122075983283,1.00155452815999,1.00105654577155,1.00192782890388,1.00231214291306,1.00226314978286,1.00288370417059,1.00327738553815,1.00329698938966,1.00406860881109,1.00423351310736,1.00447982862389,1.00481883399867,1.00501766171957,1.00490959680739,1.00493617566124,1.00652082910577,1.00492504124151,0.99818733867261,0.999286277983095,0.999483093969428,0.999469637537716,0.999418137041043,0.999516231353733,0.999781140938067,0.999880936462974,1.00011456599259,0.99982804235,0.999846994696746,1.00097513169909,0.999671556080613,0.999995522049163,1.00019691881386,1.00072877076219,1.00116289701089,1.00125202140382,1.00158651662161,1.00108781269599,1.00196506955636,1.00235151223384,1.00230252112516,1.00292618037759,1.00332066196349,1.00334223084766,1.00411869475698,1.00428717287726,1.00453528295059,1.00487565009597,1.00507495106439,1.00496695663694,1.0049885077036,1.00657596069867,1.00497737391976
545,0.998135032635904,0.999195035083421,0.999385747827342,0.99937073186069,0.999318706596693,0.999417563484174,0.999673761594539,0.999772666729677,1.00000383630317,0.999711085678915,0.999716342088053,1.00083824152261,0.999540100726419,0.999876911626774,1.00007651700776,1.00060272783976,1.00103006476983,1.00111654224618,1.00144853351884,1.00095101394701,1.00181523226749,1.00219405749424,1.00214338705776,1.00275771280191,1.00314937738959,1.00316395137992,1.00392478599566,1.00408385901314,1.00432688308002,1.00466372193407,1.00486147093366,1.00475320843563,1.00478334337392,1.0063539838135,1.00477091606571,0.99811322209222,0.999156386352282,0.999345374398324,0.99933035780956,0.999278330361411,0.999376785771455,0.999630981077128,0.999729458062128,0.999957825593826,0.999667068127149,0.99966901446264,1.00078823239503,0.999492764437923,0.999832901690387,1.00003251623478,1.00054622445989,1.00097241008413,1.00105830087519,1.00138893823529,1.00089276252616,1.0017458522706,1.00212071188121,1.00207003755178,1.00267857916712,1.00306875312873,1.00307966614854,1.00383147580656,1.00398389124608,1.00422357224145,1.00455787429161,1.0047547416556,1.00464634784579,1.00468584846863,1.00625127267356,1.00467341984552
546,0.998242751618402,0.999382365655868,0.999585795270284,0.999574610309757,0.999523872222206,0.999620646555752,0.999897101799833,0.999998165062545,1.00023516965087,0.999956323049849,0.999990860925418,1.00112452879376,0.99981658323914,1.00012621925449,1.00033023451375,1.00085992665707,1.00130241506184,1.00139461958037,1.00173096894475,1.00123232378517,1.00211794963385,1.0025110219798,1.00246447351464,1.00309532308558,1.00349193070399,1.00352010272404,1.0043095863073,1.00448608551068,1.00473799694768,1.00508095675247,1.0052821599895,1.00517357515329,1.00518909444609,1.00678532590623,1.00517984353018,0.998244264531065,0.999385046697837,0.999588596014925,0.999577411086378,0.999526673146711,0.999623475344882,0.999900069558559,1.00000116253819,1.00023836163616,0.999959376608017,0.999994144164311,1.00112799813893,0.999819867072788,1.00012927227092,1.00033328687989,1.0008638463665,1.00130641462911,1.00139865985018,1.001735103183,1.00123636473907,1.00212276271829,1.00251611019557,1.00246956197883,1.00310081286575,1.003497523924,1.00352594990972,1.00431605965576,1.0044930207963,1.00474516419146,1.00508830001593,1.00528956441625,1.00518098869666,1.00519585808552,1.00679245138567,1.00518660723863
547,0.998343334502192,0.999560481740821,0.999769779911326,0.999758704846664,0.999708012436606,0.999807835221446,1.00009422170959,1.0001964413225,1.00044081714278,1.00016374863212,1.00022506846249,1.00138026743349,1.00005088710382,1.00033372381022,1.00053782046466,1.00112333362817,1.00156925361389,1.0016631636497,1.00200319224966,1.00150100307358,1.00244329448809,1.00285500825627,1.00280859220234,1.00346652324683,1.00387051252692,1.00391537092586,1.00474691508441,1.0049523003997,1.00521825033376,1.00557118108512,1.00577560442078,1.00566764783201,1.00565318991943,1.00728536650804,1.00564403304289,0.998328119583971,0.999533518312327,0.999741611840791,0.999730536457738,0.999679842560509,0.99977938506877,1.0000643732362,1.00016629379094,1.00040871214102,1.00013303702468,1.00019204623847,1.00134537294779,1.00001785889657,1.00030301765872,1.00050712086187,1.00108391284469,1.00152902927029,1.00162252973787,1.00196161277252,1.00146036228195,1.00239488872112,1.00280383538219,1.00275741683519,1.00341131173197,1.00381426049285,1.00385656492339,1.00468181154404,1.00488255085198,1.00514616779828,1.00549732813282,1.00570113626619,1.00559308799242,1.00558516729071,1.00721370561329,1.00557600972615
548,0.999014673655483,1.00073403327488,1.00102091202708,1.00102739347734,1.00098261615015,1.00107825890126,1.00148020997604,1.0015965393254,1.00189526450933,1.00166691567198,1.0019076037267,1.00315364238325,1.00174249161969,1.00185546538996,1.00207967864152,1.00274482531233,1.00326718224648,1.00339092274902,1.00375923523609,1.00324364003262,1.00435366857399,1.00485285152916,1.00482532764117,1.00559066281305,1.00602881444167,1.00615124760694,1.00716101290806,1.00748818269437,1.00781125680702,1.00820388324796,1.00842589135165,1.00832123282334,1.00816928357027,1.00993175977164,1.00817466016548,0.999012170489711,1.00072959600347,1.00101627595679,1.00102275744003,1.00097797989565,1.00107357642462,1.00147529704422,1.00159157703409,1.00188997893548,1.00166186078205,1.0019021680671,1.00314789787825,1.00173705502218,1.00185041150132,1.00207462594305,1.00273833694584,1.00326056163538,1.00338423466898,1.00375239110376,1.0032369509194,1.00434570026673,1.00484442743506,1.00481690330157,1.00558157352018,1.00601955360816,1.0061415662968,1.0071502941238,1.00747669841516,1.00779938809002,1.00819172275456,1.00841362951767,1.00830895589397,1.00815808406141,1.00991996121836,1.00816346071239
549,0.998965813578776,1.00065247717218,1.00093221942319,1.00093322610138,1.00088661904985,1.00098466518516,1.00136914257421,1.00148367864363,1.00178255122569,1.00153665808161,1.00176791597504,1.00302364125607,1.00160004401683,1.00171935248033,1.00193721721523,1.00264691707907,1.0031516627418,1.00326928473416,1.00363613209502,1.0031174307354,1.00425315766942,1.00475140980309,1.0047180165718,1.00548760729558,1.00592592295248,1.0060465068102,1.00705879538256,1.00739083561991,1.00771699344208,1.00811345818743,1.00833563811408,1.00823103656918,1.00806549408553,1.00982932318614,1.00806634278589,0.998975227607889,1.00066916474067,1.0009496546568,1.00095066131112,1.0009040551097,1.00100227505436,1.00138761939007,1.00150234110273,1.00180242933174,1.00155566909931,1.00178835902071,1.00304524546173,1.00162049064834,1.00173835984971,1.0019562202358,1.00267131753847,1.00317656095313,1.00329443681404,1.00366187102491,1.00314258682085,1.00428312296531,1.00478308893858,1.00474969682492,1.00552178769865,1.00596074838053,1.00608291330561,1.00709910276727,1.00743402110725,1.00776162430652,1.0081591859786,1.0083817469488,1.00827720216198,1.00810760914558,1.00987369068966,1.00810845783495
550,0.999257206942769,1.00116840694358,1.00148045515431,1.00148206270393,1.00143568295908,1.00153249912564,1.0019512585804,1.00207053741674,1.00239921548284,1.00215112510986,1.0024645034716,1.00378544596386,1.00229705403941,1.00233434791312,1.00255277313695,1.00338741267155,1.00390662363941,1.00403131634073,1.00441312539922,1.00388008380436,1.00514827127231,1.00569316858853,1.0056604528273,1.00649667459202,1.00695300732003,1.00711521005828,1.00823140366387,1.00863929395007,1.0090030305913,1.00942712391887,1.00965831646432,1.00955641023646,1.00929020062168,1.01112093674752,1.00929154611016,0.999277175826708,1.00120380854595,1.00151744531638,1.00151905279072,1.00147267484485,1.00156986021694,1.00199046121748,1.00211013456098,1.00244139604857,1.00219146180199,1.00250788053115,1.00383128838444,1.00234043870562,1.00237467682177,1.00259309277113,1.00343917831561,1.00395944657929,1.00408467855438,1.0044677343014,1.00393345450058,1.0052118451722,1.00576037919515,1.00572766576165,1.00656919265019,1.00702689482708,1.00719245152561,1.00831692261995,1.00873092003022,1.00909772369117,1.00952414471457,1.00975614589844,1.00965435998534,1.00937955537218,1.01121507055479,1.00938090079145
551,0.999144949170069,1.0009695234854,1.00127577768756,1.00127728908638,1.00123086715573,1.00132536321766,1.00173431883885,1.0018524574497,1.00217382888982,1.00192400711733,1.00221082879288,1.00351040323293,1.00204328655373,1.00210717013971,1.0023255352133,1.00308886163157,1.00360473517143,1.00372775694367,1.00410593593818,1.00357639574025,1.00477522868359,1.00529767301086,1.0052648400413,1.00606847939895,1.00651751801731,1.00665741340791,1.0077218261202,1.00809456676723,1.00844031733541,1.0088504580751,1.00907686953402,1.00897405298654,1.00874929880914,1.01053254204168,1.00875056480058,0.999131150627793,1.00094506214282,1.00125021977036,1.00125173121812,1.00120530804471,1.00129954911676,1.00170723330683,1.00182509958655,1.00214468768189,1.00189613844302,1.00218086059133,1.00347873258401,1.00201331309942,1.00207930683468,1.0022976783066,1.00305309298152,1.00356823653957,1.00369088598682,1.00406820425553,1.00353951892354,1.00473130100083,1.00525123252047,1.00521839793812,1.00601837161285,1.0064664643593,1.00660404178964,1.00766273498577,1.00803125594929,1.00837488734881,1.00878341973126,1.00900927245316,1.00890637276021,1.00868755686424,1.01046749671109,1.00868882289847
552,0.998631413062252,1.0000745073762,1.00032354542713,1.000308629747,1.00025668384131,1.00035250396574,1.00066616822597,1.00077312913719,1.00105691495468,1.00075726074443,1.00090586665216,1.00214462821286,1.00072988569346,1.00092299806136,1.00112248581165,1.00186053969513,1.00230950536198,1.00240697254839,1.00276413397251,1.0022417384406,1.00333661221161,1.00379542370619,1.00374493017806,1.00447423361713,1.00489780195448,1.00498202685195,1.00592069273968,1.00621036507949,1.00651685753502,1.00690113512217,1.00711550190781,1.00700948913246,1.00686994611422,1.00855796483285,1.00685761781942,0.998650697914632,1.0001086874878,1.00035925478333,1.00034433965038,1.00029239568152,1.00038857168837,1.00070401119982,1.00081135188704,1.00109762319644,1.00079619910864,1.00094773630582,1.00218887250944,1.00077176302992,1.00096192966204,1.00116140927512,1.00191051290523,1.0023604991959,1.00245848648172,1.00281684818052,1.00229326128227,1.00339797778841,1.0038602978269,1.00380980774199,1.00454422840348,1.0049691167176,1.00505657904529,1.00600322959753,1.00629879193729,1.00660824220037,1.00699476428283,1.00720991109964,1.00710401453293,1.00695618520382,1.0086488177891,1.0069438580681
553,0.997936014597574,0.998858321984002,0.999027666654694,0.998995381386795,0.998937580292819,0.999035963322004,0.99922987798198,0.999322122982852,0.999547201965193,0.999199966610023,0.999157611082244,1.00029547644413,0.998972635625119,0.999347328530883,0.999526917015889,1.00017930011867,1.00055151160725,1.00061889476021,1.00094679107695,1.00043891552133,1.00135411842068,1.00172167086642,1.00165245676126,1.00226931339476,1.00265750059865,1.00266102146599,1.00341369833741,1.00357463214143,1.00382110125421,1.0041634656692,1.00435957326848,1.00425012945282,1.00425930110039,1.00581798038549,1.00423256057103,0.997897890266227,0.998790771020879,0.99895710267001,0.998924815047459,0.998867009716079,0.998964690842694,0.999155102817043,0.999246599629009,0.999466785027124,0.999123025561854,0.999074885282772,1.00020806907795,0.998889893948925,0.999270399300483,0.999450002181794,1.00008055300054,1.00045074802589,1.00051710457952,1.00084263603147,1.00033710626144,1.00123287695611,1.00159350188149,1.00152427850969,1.00213103337277,1.00251661687068,1.00251374214972,1.00325065612151,1.00339996339832,1.00364059475681,1.00397852987581,1.00417309743917,1.00406342407179,1.0040889480461,1.00563851499651,1.00406220269551
554,0.997839757990308,0.998689356616881,0.998847530232496,0.998813543905399,0.998755166792412,0.998853649709776,0.999031900939778,0.999121929068447,0.999336190016129,0.998987420837576,0.99891908284868,1.00004112656879,0.998733214139138,0.999132993645813,0.999310645902702,0.999944175033706,1.00030762979606,1.00037143474078,1.00069500701465,1.00018999861667,1.00107545973319,1.00142987928931,1.00135882563663,1.00195874599107,1.00234332703067,1.00233320991131,1.00305738191249,1.00319763977397,1.0034339993469,1.00376908138692,1.00396243456166,1.00385246913419,1.00388870300036,1.00542694776899,1.00386054707706,0.997816682078604,0.998648470801562,0.998804821431046,0.998770833603987,0.998712453902454,0.99881051208875,0.998986643719576,0.999076219166848,0.999287519500207,0.998940852665865,0.99886901398865,0.999988224895739,0.998683135629682,0.999086432534907,0.999264093405099,0.999884408662996,1.00024664307897,1.00030982679183,1.00063196825553,1.00012837903418,1.00100207998257,1.00135230707956,1.00128124767354,1.00187505466857,1.00225806030604,1.00224407220008,1.00295870473083,1.00309192639928,1.0033247530802,1.00365715463771,1.0038495758006,1.00373947143957,1.00378560138426,1.00531833108883,1.00375744239377
555,0.997875117431467,0.99875139910348,0.99891451422154,0.998881183098602,0.998823027722311,0.998922566987199,0.99910808524946,0.999199278926485,0.999419732648076,0.999069775470086,0.999012939889109,1.00014231102932,0.998827415606421,0.999216037505433,0.999394435656792,1.00002598382723,1.00039305493598,1.00045835924095,1.00078387989405,1.00027748272807,1.00116842252915,1.00152593190234,1.00145558570538,1.00205872649924,1.00244413448718,1.00243676616488,1.00316654437717,1.00331107110147,1.00354961756082,1.00388640981188,1.00408020498212,1.00397128159978,1.00399816434286,1.00553968590071,1.00397055271935,0.997864696542269,0.998732935098263,0.998895226851184,0.998861895063856,0.998803738522705,0.998903085996761,0.999087647013887,0.999178636240092,0.999397752785594,0.999048745236966,0.998990328702444,1.00011842046236,0.998804800069012,0.999195010476977,0.999373412535536,0.999998992972475,1.0003655129622,1.00043053670338,1.00075541112283,1.00024965495164,1.00113528342106,1.00149089932875,1.00142055055869,1.00202093030077,1.00240562673672,1.00239651017909,1.00312197997689,1.00326332888697,1.0035002797603,1.00383586140905,1.00402923564103,1.00392024956182,1.00395160155594,1.00549063227511,1.00392398857318
556,0.997819785385522,0.998652479517268,0.998807744915985,0.99877538248137,0.998717544918705,0.998817251859535,0.998997782542566,0.999088158753167,0.99930114853525,0.998955317515258,0.998879911167451,0.999991010872771,0.998694847628449,0.99910264185456,0.99928219459241,0.999885131312546,1.0002519642387,1.00031664412077,1.00063847318861,1.00013655017533,1.00099944177236,1.00134882121754,1.00127950527675,1.0018706355874,1.00225296725272,1.00223900741224,1.00295088064271,1.00307909722801,1.00330989711136,1.00364064522323,1.00383355701584,1.00372253076183,1.00378200261963,1.00532297345076,1.00375519075325,0.997812800670174,0.998640104071629,0.998794817731933,0.998762454865186,0.998704616526394,0.998804194946378,0.998984084194818,0.999074323414289,0.999286417199861,0.998941222446964,0.998864756539849,0.999974998751513,0.99867969009331,0.999088548948692,0.999268104320984,0.999867040927547,1.00023350459778,1.00029799648942,1.00061939250816,1.00011789904935,1.00097723077014,1.00132534120856,1.00125602356896,1.00184530339818,1.00222715822105,1.00221202666742,1.00292101238159,1.00304709905686,1.00327682952267,1.00360676623975,1.00379939594565,1.003688327606,1.00375079533602,1.0052900971766,1.00372398258483
557,0.997759071704547,0.998545314361517,0.998690848903719,0.99865805723454,0.998600070853666,0.998700632994245,0.998870987927239,0.998959985764454,0.999164886227344,0.998818792049225,0.998720611363829,0.999814423105358,0.99853530472252,0.998965680087439,0.99914476238014,0.999739487622002,1.00010259315412,1.00016559586622,1.00048454426309,0.999985119732227,1.00082860748845,1.00117053012965,1.0011007449925,1.00168194004419,1.0020608193788,1.00204138251021,1.00273804470784,1.00285657741498,1.0030824369066,1.00341015382645,1.00360199511152,1.00349075267217,1.00355779556863,1.00508479873741,1.00353062479792,0.997723718318863,0.998482677460217,0.998625420169336,0.99859262628469,0.99853463596755,0.99863454776013,0.998801656753645,0.998889961444982,0.999090328433457,0.99874745293743,0.998643909759975,0.999733381774716,0.998458588390933,0.998894351881671,0.999073447465642,0.99964792690205,1.00000916391927,1.00007121538215,1.00038797260917,0.999890721532043,1.00071619269521,1.00105169303734,1.000981899248,1.00155372926827,1.0019301955306,1.00190482856293,1.00258687752851,1.00269463136445,1.00291507881896,1.00323868960472,1.00342910336146,1.00331764793518,1.00339985117898,1.00491840695509,1.00337267587346
558,0.997792259646626,0.99860382837647,0.998755933228114,0.99872345149952,0.998665571614837,0.998767364262518,0.998947248665304,0.999037551356652,0.999250297992745,0.998904108416392,0.998827798581265,0.999938587680972,0.998642666190933,0.999051314351922,0.99923073971367,0.999812018142659,1.00017736721351,1.00024135153657,1.00056185117257,1.00006114559205,1.000906926329,1.00124986487408,1.00118041561297,1.00176207694772,1.00214281460482,1.00212152148134,1.00281787321079,1.00293635712523,1.00316117474825,1.00348762126888,1.00367885342879,1.00356846865035,1.00363401630835,1.00515648840671,1.00360710274489,0.997768765157367,0.998562201650723,0.998712451078283,0.99867996789107,0.998622085394689,0.998723445958653,0.998901173420033,0.998991015458326,0.999200749185896,0.998856699107132,0.998776826309141,0.999884731950127,0.998591684138458,0.999003912307744,0.999183346521312,0.99975116804618,1.00011527530133,1.00017862741296,1.00049767072461,0.99999840970994,1.00083221574295,1.001170885693,1.00110143070825,1.00167686747279,1.00205600140241,1.00203076658478,1.00271740536067,1.00282872493406,1.00304994524972,1.00337366242455,1.00356394568692,1.00345341944622,1.00352904346116,1.00504590033,1.00350212691126
559,0.997550625370399,0.998176268048879,0.998301728152573,0.998268718133342,0.998210639929271,0.998313079230104,0.9984640894432,0.998550404360001,0.998738147968524,0.998393676492787,0.99824833677234,0.999304386355536,0.998062836879278,0.998540409009667,0.998719331328925,0.99919934991451,0.999553491987548,0.999612028114047,0.999921171416568,0.999431277264112,1.00016651970234,1.00047100657361,1.00040095028534,1.00092776015573,1.00129332204686,1.0012382185613,1.00184928782958,1.00190847241297,1.00210529964956,1.00241056392525,1.00259431633434,1.0024824836512,1.00261777617639,1.00407868848459,1.00259040820068,0.997514076612038,0.998111518475022,0.998234096158736,0.998201083837057,0.998143001564914,0.998244769443341,0.998392428092253,0.998478027478653,0.998661091257667,0.998319941172871,0.998169062854117,0.999220630237544,0.997983547748705,0.998466684928493,0.998645620947353,0.99910470128869,0.999456913861891,0.999514467706207,0.999821348413087,0.999333698546886,1.00005031562338,1.00034816416745,1.0002780989149,1.00079522846182,1.00115829734621,1.00109706249542,1.00169302660054,1.00174106999591,1.00193230338997,1.00223332349361,1.00241560032965,1.00230354761206,1.00245450803323,1.00390668569967,1.00242713534439
560,0.997386976092664,0.997886276784728,0.997992770072093,0.997959884255015,0.997901832421555,0.998003561673778,0.998134481863353,0.998217961794029,0.998386854277332,0.998045352969344,0.997848911134025,0.998862772032962,0.997663402179964,0.998192283171655,0.99837142704133,0.998786934676131,0.999134457243418,0.999189549786748,0.999490450323687,0.999008831882877,0.999669539722426,0.999948559558279,0.99987860983103,1.00036899477275,1.00072456434148,1.00064739771604,1.00120219162573,1.00121792439571,1.00139383099688,1.00168370329623,1.00186198697409,1.00174910090366,1.00194495836647,1.00337130300841,1.00191768283002,0.997342636902515,0.99780773082399,0.997910730387771,0.997877841791105,0.997819785031769,0.997920700200595,0.998047557414848,0.998130170149111,0.998293390847616,0.997955913460832,0.997752755136206,0.99876118054723,0.997567227752672,0.998102857294099,0.998282017778077,0.998672121527167,0.999017305301945,0.999071207192774,0.99936936514223,0.99889046711163,0.999528582011443,0.999799550290622,0.999729589718633,1.0002082333572,1.00056078003758,1.00047617563244,1.00101264863378,1.00101486776979,1.00118398952823,1.00146871410002,1.00164520803748,1.00153205503638,1.0017469173547,1.00316266768932,1.00171963612713
561,0.997797130361757,0.998598202767139,0.998751952565148,0.998734964562883,0.998682250787201,0.998781820856605,0.998995957647124,0.999089198493719,0.999287501611686,0.998992926062434,0.998905156329402,0.999957303200699,0.998727785729566,0.99915676736458,0.999354234778886,0.999751230239478,1.00015860425996,1.00023592402701,1.00055132038212,1.00006861097089,1.00078951940282,1.00111568211854,1.00106284894499,1.00160387713174,1.00197562942757,1.00194314355615,1.00258862171053,1.0026637100721,1.00286671804326,1.00317378085282,1.00336148744432,1.0032503313625,1.00338884312864,1.00488494288161,1.00337477003701,0.99774889648458,0.998512743141841,0.998662686062349,0.998645696502977,0.99859297784749,0.998691661394345,0.998901375905858,0.998993671874431,0.999185791677349,0.998895610888449,0.998800528847633,0.99984675264118,0.998623139023812,0.999059468775819,0.99925695617316,0.999626295917681,1.00003112745938,1.00010715176932,1.00041955918715,0.999939816312374,1.00063612101091,1.00095351773462,1.00090067560991,1.00142891801722,1.00179737734949,1.00175679615011,1.00238232486526,1.00244269672475,1.00263831533334,1.00293977100606,1.00312552897545,1.00301408233132,1.00317329597303,1.00465786394225,1.00315921961548
562,0.997820515077007,0.998640058289796,0.998795017210476,0.998777561535923,0.998724693933663,0.998824078627493,0.999038201356249,0.999131494944074,0.999331173768672,0.999034917901863,0.998950069027944,1.00000606160786,0.998772472508506,0.999198248658214,0.999395161434242,0.9998169837208,1.00022454658979,1.00030220474508,1.00061946977621,1.00013451344321,1.00087368245594,1.00120575923168,1.00115242843265,1.00170239550053,1.00207645001942,1.00204912174614,1.00270813831372,1.00279271017937,1.00300040621477,1.00331089486705,1.003499867327,1.00338895374379,1.00351597450556,1.00502147780377,1.00350151498242,0.997790836371336,0.998587473636838,0.998740089508183,0.998722632848745,0.998669762234183,0.998768601294212,0.998980002166235,0.999072714192857,0.999268587320808,0.998975036319788,0.998885687029948,0.999938034304344,0.998708078662925,0.999138377253126,0.999335302294761,0.999740110150648,1.00014610822356,1.000222969095,1.00053839468466,1.00005526397453,1.00077929470992,1.00110597773068,1.00105264137109,1.00159474137188,1.00196676954083,1.00193446040954,1.0025812020639,1.00265671880681,1.00285986813023,1.00316690666762,1.00335468013671,1.00324358777746,1.00338334663108,1.00488175460478,1.00336888504482
563,0.997761233524184,0.99853514056468,0.998684204261881,0.998666639099212,0.998613729576206,0.998712946441519,0.998920246930604,0.999012373483309,0.999204647701545,0.99891148767484,0.99881279925575,0.999857851077525,0.998635123743583,0.999074723875225,0.999271536619123,0.999665459946145,1.00007057229417,1.00014703338256,1.00046178837619,0.999979225547741,1.00068861210499,1.00101032758801,1.00095687054222,1.0014923769602,1.00186340718099,1.00182580209167,1.00246162551026,1.00253139584082,1.00273150998044,1.0030361034805,1.00322342583465,1.00311123321556,1.00325461050128,1.00474183049729,1.00324005776449,0.997724744398261,0.998470490797365,0.998616674876129,0.998599108495188,0.998546195267729,0.998644741477804,0.99884869658914,0.99894010839634,0.999127705394502,0.998837869387328,0.998733649292116,0.999774220520881,0.998555959215266,0.999001118085082,0.999197945892417,0.999570948750632,0.999974137867949,1.00004961905196,1.0003621133022,0.999881794224701,1.00057256900072,1.00088765339337,1.00083418949812,1.00136002413045,1.00172856359366,1.00168483446249,1.00230556703935,1.00236420532271,1.00255872986268,1.002859081856,1.00304493026683,1.00293251768398,1.00309155411645,1.0045700502107,1.00307699882878
564,0.997708413824273,0.998441615227878,0.9985877688466,0.998570157720977,0.998517228152631,0.998614913659585,0.998817802565649,0.998909540490009,0.999099340441493,0.998803928406001,0.998691882430592,0.999726172668673,0.998514162540719,0.998967135369448,0.999163918607108,0.99952655469073,0.999929462923032,1.0000048206651,1.00031713426343,0.999836951181298,1.000516944668,1.0008285388974,1.00077502422242,1.00129569893569,1.00166230065735,1.00161612459904,1.00222921968829,1.00228196762753,1.00247384383521,1.00277263306556,1.00295753354937,1.00284583785646,1.00301002091382,1.0044792562326,1.00299542765541,0.997661150724718,0.998357878490189,0.998500303883355,0.998482691175917,0.99842975681004,0.998526573785349,0.998725131143439,0.998815943704773,0.998999688189855,0.998708579108724,0.998589370002579,0.999617858200545,0.998411631252983,0.998871802246954,0.999068604981341,0.999404140118134,0.999804558077965,0.999878647006739,1.00018803333554,0.999710755516249,1.00036664161939,1.00066964713154,1.00061612357911,1.00112427108094,1.00148764704009,1.00143353852403,1.00202708759566,1.00206541693029,1.00225005336331,1.00254334899418,1.00272634032823,1.00261435993278,1.00279882478068,1.00425675964965,1.00278422821103
565,0.997662027302485,0.998359051201427,0.998498305113797,0.998481118662442,0.99842832634346,0.998526724378883,0.998724182435306,0.998815106120571,0.99899864927529,0.99870545504305,0.998577145118135,0.999596772768834,0.998399617364607,0.998869136709803,0.999066436861343,0.999410108407957,0.999811636528244,0.999886071966587,1.00019526510244,0.99971853660985,1.00037672514432,1.00068143773022,1.00062837239079,1.00113862996179,1.0015014114844,1.00145072172335,1.00204879220169,1.00209046618372,1.0022767012154,1.00257114956195,1.00275476494122,1.00264281416938,1.0028218375752,1.00428152727181,1.00280759500034,0.997635039249213,0.998311236742637,0.998448362052339,0.998431174719909,0.998378379669442,0.998476281856057,0.998671266861393,0.998761662254148,0.998941748277162,0.998651010427949,0.998518610265893,0.999534924793907,0.998341071758254,0.998814701354329,0.999012012664159,0.999340209096593,0.99974031552102,0.999814026578413,1.00012154842758,0.999646478684515,1.00029090189444,1.00059071047826,1.00053764011342,1.00104074480971,1.00140168445597,1.00134646544536,1.00193337553535,1.00196681676314,1.00214891800588,1.0024402295896,1.00262275490307,1.00251064156693,1.00270124547521,1.00415448275074,1.00268700105396
566,0.997632571434976,0.998306995946622,0.998443037846744,0.998425717818855,0.998372878260749,0.99847227719708,0.998666397515156,0.998756869265196,0.998937736898222,0.998644478684653,0.998508639851001,0.999522543152738,0.998331033201609,0.998808028241606,0.999005186347053,0.999333856421964,0.999733843936123,0.999807561895579,1.00011540738046,0.999639902497164,1.0002832757505,1.000582290142,1.00052907698356,1.001031732145,1.00139289544111,1.00133676181399,1.00192259381793,1.00195576157107,1.00213757239153,1.00242849772103,1.00261123141737,1.00249910817512,1.00268788528705,1.00414103050611,1.00267353065549,0.997586286935168,0.998224995398714,0.99835738763263,0.998340066082035,0.998287221836804,0.998385770645279,0.998575650597193,0.99866521656077,0.998840156784351,0.998551109870164,0.998408257503016,0.999416479832294,0.998230632408346,0.99871467528855,0.998911852509582,0.99921398098852,0.999611530765908,0.999684006662075,0.999988986509216,0.999516325753281,1.00013609163525,1.00042669585973,1.00037347406119,1.00086386237197,1.00122186728589,1.00115796574536,1.00172465816842,1.00174370717257,1.00191842871896,1.00220397458903,1.00238483893267,1.00227243690079,1.00248107368208,1.00392315346289,1.00246671586102
567,0.997531388262569,0.998127945465851,0.99825224174745,0.998234720929563,0.998181805125179,0.998281570427918,0.998464187829108,0.998553070444711,0.998723948467059,0.998431406670598,0.998267995898029,0.999260010495361,0.998090246402646,0.998594780216447,0.998791751768629,0.999078648523701,0.999473779719931,0.999545123571844,0.99984794763882,0.999377254214637,0.999975587625077,1.00025916314284,1.00020572018043,1.0006859358001,1.0010410349951,1.0009708824783,1.00152173383679,1.00152940994178,1.00169860714405,1.00198027688556,1.00215969647049,1.00204598066198,1.00226942792912,1.00369796696716,1.00225490310126,0.997497353079253,0.99806764881749,0.998189262635981,0.998171740685731,0.998118821432524,0.9982179618748,0.998397462489194,0.998485679420155,0.998652201282408,0.998362753784178,0.998194187025497,0.99918202530884,0.998016423966691,0.998526138970554,0.99872312455348,0.998990502815639,0.999383842216945,0.999454273133885,0.999754990961612,0.999286387951914,0.999867362976642,1.00014475491707,1.00009130557858,1.00056250189516,1.00091527925322,1.00083941482967,1.00137619371451,1.00137348892349,1.00153747371639,1.00181518823756,1.00199323337382,1.00187931239587,1.00211736168007,1.00353776414718,1.00210283448211
568,0.997453459845609,0.997989872784174,0.998105996677496,0.99808851704739,0.998035607843974,0.99813686950549,0.998311926644029,0.998399744858383,0.998563543349177,0.998272093621938,0.998089463238688,0.99906565816462,0.997911702857669,0.998435541271025,0.998632596463106,0.998876422140747,0.999268679491077,0.9993385311227,0.999637813778407,0.99917066223584,0.999727136852719,0.999996469014527,0.999943058449507,1.00040300480602,1.00075381651117,1.00066953860808,1.00118809166647,1.00117385682895,1.00133249857633,1.00160600014383,1.00178226126383,1.0016688991111,1.00191674182729,1.00332183328,1.00190224785781,0.99742275248002,0.997935473278365,0.998049178115034,0.99803169746603,0.997978785153546,0.998079483374086,0.998251729703844,0.998338947640116,0.998498817982983,0.998210158139017,0.998022877355142,0.998995305475815,0.997845104744746,0.998373616286992,0.998570684133576,0.99879689738182,0.999187538846193,0.999256567169028,0.999553950357256,0.999088684014314,0.9996294974998,0.999893251018689,0.999839834707906,1.00029164407497,1.00064036155628,1.00055092991783,1.00105678710922,1.00103318710357,1.00118712651375,1.00145705987674,1.00163208098612,1.00151853386303,1.0017795490888,1.00317729921763,1.00176505298681
569,0.997371692016548,0.997845135458429,0.99794982028734,0.997932235943369,0.997879284227782,0.997982700177,0.998148350555733,0.998234638601139,0.99838864045523,0.998100627550794,0.997897651382904,0.998857572350432,0.997719804872006,0.998263994682125,0.998460966044924,0.998671596185882,0.999060397707944,0.999128537544163,0.999424108451311,0.998960547298485,0.999480216624435,0.999736737979742,0.999683203568112,1.00012476397644,1.00046960648044,1.00037533828808,1.00086603902604,1.00083036815976,1.00097807524308,1.001243133775,1.00141694284212,1.00130310407176,1.00157986935927,1.00296675270444,1.00156528559889,0.997318972618867,0.997751743975096,0.997852277552842,0.997834691449679,0.997781734396161,0.997884183614954,0.998045010436712,0.998130268451213,0.998277529946384,0.997994303606213,0.997783346218667,0.998736802464723,0.997605478718074,0.998157688737994,0.998354681798854,0.998535071943374,0.998921100527922,0.998987827536878,0.999280138930659,0.998819812796043,0.999312596026914,0.999559540829093,0.99950599653668,0.999933588504147,1.00027483635684,1.00017172049047,1.00064062699453,1.00058887916732,1.00072851380489,1.00098744679159,1.00115912725586,1.0010449709393,1.00134434931479,1.00271862989727,1.00132976187422
570,0.997337949223149,0.997785548727236,0.99788681512811,0.997869035943896,0.997816016192999,0.99791972763425,0.998081696412813,0.998167492049082,0.998318684036067,0.998030427275717,0.997819441395548,0.998773445459271,0.997641483656118,0.998193598125056,0.998390358021833,0.998585430185446,0.998971404844255,0.999038210480329,0.999331144401476,0.998870043256027,0.999376208264261,0.999627648793451,0.999573900314563,1.00000829785795,1.0003529243727,1.00025158056754,1.0007297031087,1.00068534793563,1.00082856750083,1.00109088119941,1.00126376395268,1.00114974404198,1.00143792450935,1.00281793151126,1.00142317774003,0.997311685986727,0.997739024245021,0.997838222831591,0.997820442761307,0.997767420348316,0.997870650262028,0.998030216303962,0.998115498877505,0.998263333486723,0.99797746075677,0.997762499078002,0.998713282812987,0.997584530877695,0.99814064056069,0.998337411252888,0.998517418597119,0.998902011899343,0.99896811373448,0.999259423959844,0.998799934297041,0.999292705872456,0.99953937582858,0.999485622408823,0.999913061559192,1.00025589762982,1.00015014600668,1.00061741159906,1.00056504763771,1.00070424587293,1.00096350818403,1.00113533059557,1.00102115249725,1.00132059767884,1.00269432658736,1.00130584905688
571,0.997677058839771,0.99837421532594,0.998516112047382,0.998511389725222,0.998462754204942,0.998562713304617,0.998793153739313,0.998887207535801,0.999064129609181,0.998811751463306,0.998687783447099,0.999671395887156,0.998516507867769,0.998988806922995,0.999200611159074,0.999382640176466,0.999818263084892,0.999903572791477,1.00020899520416,0.999746413901437,1.00030246523058,1.00059275040567,1.00055305838715,1.00102947319852,1.0013866227722,1.00132349534811,1.00187741358265,1.00188228686666,1.00204832398655,1.0023247866288,1.00250513458986,1.0023924897101,1.00263118782183,1.00406646030538,1.00262728277745,0.997661835803882,0.998347244408147,0.998487940912756,0.998483218457747,0.998434581518626,0.998534261194233,0.99876330822096,0.998857064230274,0.999032036746298,0.998781044950329,0.99865477069065,0.999636513709922,0.998483489261351,0.998958106056645,0.999169917045992,0.99934320890059,0.999778031569907,0.999862933266231,1.00016741310164,0.999705767744274,1.00025404894713,1.00054156704427,1.0005018729005,1.0009742509651,1.00133036147929,1.00126467812616,1.00181229831762,1.00181252530672,1.00197622932355,1.00225092138096,1.00243065426986,1.00231791764642,1.00256315222356,1.00399478370446,1.00255924686444
572,0.997716644950527,0.998442241574772,0.998588950835921,0.998586509708079,0.998538638347757,0.998637759567433,0.998877262326183,0.99897208933734,0.9991491353839,0.998906484799511,0.998793481623428,0.999778816210239,0.998623365159325,0.999085973409626,0.999300414901717,0.999472674142792,0.999916313468023,1.00000451905692,1.00031134658423,0.999849274915504,1.00040462208811,1.00069895053519,1.0006617110159,1.00114149856317,1.00150015510561,1.00144070311598,1.00200141398666,1.0020101813624,1.00217778225499,1.00245495774052,1.002636095684,1.00252358954273,1.00276245168779,1.00420355753645,1.00276043942057,0.99767463714625,0.998367814753294,0.998511211884344,0.998508770573871,0.99846089535921,0.998559245437931,0.998794903363794,0.998888908573004,0.999060574008467,0.99882175058104,0.998702383521546,0.999682558922507,0.998532251021228,0.999001254989555,0.999215715352288,0.999363861139623,0.999805292810471,0.999892372664848,1.00019659892491,0.999737110442402,1.00027101301816,1.00055770515762,1.00052046013143,1.00098910709811,1.00134489612359,1.00127839054678,1.00182172028444,1.00181766470448,1.00197882656517,1.00225111539262,1.00243055590632,1.00231779658133,1.00257469940343,1.00400575740157,1.00257268663458
573,0.997701267161888,0.998415214463288,0.998558372692029,0.998555698071841,0.998507747374694,0.998608596834576,0.998845227687138,0.998939902348053,0.999116448975346,0.998870684401748,0.998749385808319,0.999728650727577,0.9985791449112,0.99904992886227,0.999264106262337,0.999436381328986,0.999879106054495,0.999966964175082,1.0002735319054,0.999811519728992,1.00036327248266,1.00065599488377,1.00061850317068,1.00109610279149,1.00145446605915,1.00139299096872,1.00194987781421,1.00195631333934,1.00212263143773,1.00239948957839,1.00258047127119,1.00246793163889,1.00270753589358,1.00414748794132,1.00270532984704,0.997660167211473,0.998342396560669,0.99848231428393,0.998479639466595,0.99843168499256,0.998531780125393,0.998764649299026,0.998858519984232,0.99902980275786,0.998787781907811,0.998660256653749,0.999634473698259,0.998490000057152,0.998967041802493,0.999181237640524,0.999329921166867,0.999770486045008,0.999857242822825,1.00016126571097,0.999701780665549,1.00023255298283,1.00051780436045,1.0004803072239,1.00094700740486,1.00130256532255,1.00123418915748,1.00177407104037,1.00176796122559,1.00192797967502,1.00220005706884,1.00237937811135,1.00226659077968,1.00252384465387,1.00395396651963,1.00252163807988
574,0.997684341098506,0.998385334796234,0.998525343480231,0.998522555778996,0.998474565769381,0.998577498851963,0.998813507179926,0.998908109693996,0.999084417561407,0.998838317914023,0.99871615050698,0.999695092286034,0.998545847251874,0.999017447017041,0.999231499952513,0.99939332750863,0.999834578036816,0.999921746262297,1.00022697844117,0.999766200478307,1.00031050947038,1.00060043331285,1.00056281813871,1.00103677378121,1.00139352668062,1.00133058379379,1.00188219142646,1.00188549963567,1.00204995414528,1.00232503687571,1.0025051376826,1.00239243568222,1.00263696385653,1.00407037777919,1.00263466387083,0.997643335708224,0.998312684908127,0.998449460728532,0.998446672821628,0.998398679041255,0.998500859794139,0.998733115546817,0.998826916037313,0.998997972852907,0.998755607773357,0.998627228781835,0.999601134942321,0.998456909859944,0.998934752262648,0.999148823580068,0.999287113098234,0.999726208834863,0.999812278303068,1.00011497164487,0.999656714839549,1.00018009191702,1.00046256206902,1.00042494146692,1.00088802299959,1.00124197704572,1.00117214915779,1.00170679142695,1.00169758364938,1.00185575318846,1.00212606623573,1.00230451018085,1.0021915610401,1.00245369767831,1.00387730359844,1.00245139714872
575,0.997673863474004,0.99836687934019,0.998506509548964,0.99850360740527,0.998455578319523,0.998556728596001,0.998789495246713,0.998883654878191,0.999057320221468,0.998811220921253,0.998681669154934,0.999654906817072,0.998511302658899,0.998990232115656,0.999204157713506,0.9993686372862,0.99980944270973,0.999896441254708,1.00020154827775,0.999740796180343,1.00028095453675,1.00056929407301,1.00053155489182,1.00100381365332,1.00136042672505,1.00129586109337,1.00184449558106,1.00184476794181,1.00200819185856,1.00228312314734,1.00246315007038,1.00235042993617,1.00259880518682,1.00403167009651,1.0025964101908,0.997626863536667,0.998283609260415,0.998419534329704,0.998416631939869,0.998368598529041,0.998468886311928,0.998697351796286,0.998790592193281,0.998958239103515,0.998716419868742,0.998579748152784,0.99954721383602,0.998409363694745,0.998895448685147,0.999109395337334,0.999246896576402,0.999685232356022,0.99977097160406,1.00007316887539,0.99961530625467,1.00013147298464,1.00041126933303,1.00037352391057,1.00083331918859,1.00118672445352,1.00111426731047,1.00164345670899,1.0016293834943,1.00178560381515,1.00205506841794,1.00223319635349,1.00212019296187,1.00238875063981,1.00381037427955,1.00238635499986
576,0.997663845971767,0.998349299480662,0.998488331835284,0.998485249451049,0.998437159383612,0.99853762541378,0.998769391729825,0.998863433285636,0.999036712176229,0.998790086306163,0.998659152520926,0.999631843522617,0.998488691967325,0.998968907821659,0.999182628110115,0.999344015693222,0.999784113400927,0.999870843353761,1.00017574868191,0.999715044180225,1.00025295854759,1.00054023514026,1.00050230140454,1.0009731545212,1.00132953947855,1.00126369833769,1.00180987936452,1.00180793793999,1.00197011205441,1.00224392610077,1.00242383164979,1.00231108607849,1.002563440654,1.00399540409198,1.00256089606065,0.99762039584156,0.998272318874672,0.998407926084742,0.998404843457906,0.998356749387225,0.998456418036667,0.998684208174534,0.99877739996196,0.998945115264571,0.998702445909309,0.998564930158904,0.99953228536904,0.998394452991822,0.998881283697509,0.999095023430141,0.999231470425727,0.999669285055082,0.999754850853963,1.00005706631999,0.999599032919361,1.00011476817839,1.00039414699076,1.00035620745608,1.00081553867458,1.00116895822278,1.00109582165237,1.00162402658209,1.00160882323107,1.00176433787157,1.00203309812025,1.00221124816685,1.00209824073943,1.00236925340245,1.00379082493811,1.00236670818388
577,0.997660945439557,0.998344050362245,0.998483489035191,0.998480528346373,0.998432478613423,0.998532925109075,0.998765371347357,0.9988594943883,0.999033037510782,0.998786762782338,0.998656760161965,0.999629838334862,0.998486360016913,0.998965715713681,0.999179578615384,0.999334127880567,0.999773672533592,0.999860062256126,1.00016389424985,0.999704362618784,1.00023968365675,1.00052578515906,1.00048798148184,1.00095675214375,1.0013133049008,1.00124526904986,1.00178777636833,1.00178377815515,1.00194458275344,1.00221694261115,1.00239612583197,1.00228325058013,1.00253700936224,1.00396361031413,1.002534565644,0.997600329974829,0.998236658373811,0.998371319314483,0.998368358301219,0.998320302988776,0.998419637195652,0.99864653707597,0.99873947476999,0.998905257179194,0.998664501504962,0.998525317698869,0.999490952923428,0.998354894387766,0.998843477151506,0.999057367193753,0.999177120774256,0.999613480557465,0.999698246288498,0.999998325886386,0.999542520497478,1.00004690005366,1.00032198362683,1.00028417188764,1.00073686861106,1.00108928473327,1.00101107077146,1.00152849995015,1.00150600043475,1.00165751450434,1.00192282375926,1.00209955779531,1.00198631720895,1.0022661049697,1.00367820739254,1.00226366040757
578,0.997623624584578,0.998278828501163,0.998412275818575,0.998408347661515,0.998359971886852,0.998461558569699,0.99868601828686,0.998779135630112,0.998948199536974,0.998699442801106,0.998555518274316,0.99952026358003,0.998384616692539,0.998877372627092,0.9990901275715,0.999246825976372,0.999682550993648,0.999767494795092,1.00007022978826,0.999610975152825,1.00013757386472,1.00041947917639,1.00038063302254,1.00084427591059,1.00119810229914,1.00112778997628,1.00166250320683,1.00165408856061,1.00181284393636,1.00208386012352,1.0022623773344,1.00214937449713,1.00240767108858,1.00382934199058,1.00240442442262,0.997590924969618,0.99822089540111,0.998351765355454,0.998347836962661,0.998299458158157,0.998400444868674,0.998621912381963,0.998714390304474,0.998879267934452,0.998633487807353,0.998484609980071,0.999445339994904,0.998313695866422,0.99881142981514,0.999024199322426,0.999162128863135,0.999596135697601,0.999680203429101,0.999980914378441,0.999523669606276,1.00003357797092,1.00030953996712,1.00027068934634,1.00072566170564,1.00107725657426,1.00100145413667,1.00152263990178,1.00150424563049,1.00165798970935,1.00192520284519,1.00210239894789,1.00198919904249,1.0022615354198,1.0036753855301,1.00225828817759
579,0.997618615365555,0.998269805948455,0.998403795116185,0.998400029168144,0.998351707063763,0.998452552101606,0.998677918738723,0.998771144947616,0.998940561510792,0.99869227219654,0.998549588527627,0.999514852516216,0.998378767013596,0.998870377675922,0.999083323294719,0.999231799241109,0.999667135013749,0.999751799862209,1.00005351004375,0.999595412712076,1.00011971642546,1.0004006179351,1.0003619451728,1.00082436566906,1.00117841492585,1.0011067337209,1.00163927670032,1.0016290880735,1.00178740204328,1.00205865691404,1.00223729460927,1.0021243076224,1.00238274367487,1.00380530991137,1.00237963153185,0.997622676866712,0.998277001646123,0.998411310959081,0.998407545039048,0.998359223310604,0.998460142875052,0.998685881177212,0.998779186810511,0.998949123367227,0.998700464307832,0.998558395893465,0.999524158630063,0.998387575935359,0.998878568272525,0.999091512080739,0.999242319235851,0.999677868433236,0.999762642103995,1.00006460370941,0.999606256713795,1.00013263346906,1.00041427318302,1.00037560097311,1.00083909840829,1.00119342483558,1.00112242553931,1.00165664872787,1.00164769964332,1.0018066360436,1.00207836326244,1.0022571650417,1.00214420253112,1.00240089479266,1.00382443238789,1.00239778271869
580,0.997602119430657,0.998240815599829,0.998373976918021,0.998369961195317,0.998321554351707,0.998421730417231,0.998644680437337,0.998737374461826,0.998903856746543,0.99865760503685,0.99851300518651,0.999477516958977,0.998342052359387,0.998835448686776,0.999048111013987,0.99918971030913,0.999624068908532,0.999708362213961,1.00000979533763,0.999551760193646,1.00006744707359,1.00034544179749,1.00030649878554,1.00076467502944,1.00111693171272,1.001043295385,1.00156952284154,1.00155548920917,1.00171158903044,1.00198081602514,1.00215928976368,1.00204530968207,1.00230951551152,1.00372482017179,1.00230619591304,0.997581196306307,0.998203746841668,0.998335259247729,0.998331243370636,0.998282834587407,0.998382626745541,0.998603662392196,0.998695947318462,0.998859751253254,0.998615403991697,0.998467635174957,0.99942957810408,0.998296674328094,0.998793255431131,0.999005927070882,0.999135516412302,0.999568775687227,0.999652508470132,0.99995264659281,0.999495897372875,1.00000090484887,1.00027509674767,1.00023615087085,1.00068877929084,1.00103960817359,1.00096245896085,1.0014800309034,1.00145961189737,1.00161250530162,1.00187929898307,1.00205692749577,1.00194282122959,1.0022160101045,1.0036263104945,1.00221269013035
581,0.997610968242791,0.998256210852835,0.998390382183345,0.998386670283501,0.998338365541575,0.998438490004919,0.998663130284206,0.998756024891419,0.998923161575558,0.998677793654535,0.998535521954082,0.9995009710867,0.998364724987274,0.998855959951996,0.999068971836065,0.999210737855209,0.999646299022726,0.999731047036045,1.00003282673543,0.99957470152797,1.00009200665369,1.00037107262372,1.00033245672785,1.00079184842512,1.00114449886254,1.0010718434243,1.00160017452773,1.00158752820514,1.00174427320964,1.00201392475655,1.00219260929964,1.00207866830928,1.00234145090724,1.00375831708675,1.00233838348613,0.997600203406435,0.998237139068536,0.998370461981696,0.998366750008707,0.998318444270864,0.998418371206905,0.998642026505717,0.99873471061961,0.998900469197274,0.998656081219718,0.998512179023431,0.999476306412266,0.998341377933863,0.998834251532551,0.999047268216269,0.999182855161443,0.999617850723527,0.999702310341682,1.00000342372721,0.999545960170783,1.00005777068108,1.00033488007771,1.00029626272001,1.00075280002415,1.00110471583415,1.00103025302121,1.00155413080735,1.00153819916321,1.00169329444033,1.00196169402493,1.00213994369496,1.00202593778228,1.00229334224021,1.0037076337068,1.00229027463832
582,0.997625198155326,0.998280927200622,0.998416872579673,0.998413694226443,0.998365568671765,0.998465602721481,0.998693211834581,0.9987864589173,0.998954745218718,0.998710928717757,0.998572745160536,0.99953984275678,0.998402221486348,0.99888966205796,0.999103288325447,0.999243944632607,0.999681619334598,0.999767166194247,1.0000695556934,0.999611270540942,1.00013021219463,1.00041075722769,1.00037271556112,1.0008335976268,1.00118694171512,1.00111536065421,1.00164625406855,1.00163474355116,1.00179180961233,1.00206139553322,1.00223963786766,1.00212657861532,1.00238979062464,1.00380941024682,1.00238716601279,0.997608747718402,0.998251782243863,0.99838643106264,0.998383252614475,0.998335125543407,0.99843485773327,0.998660961642527,0.998753887046755,0.99892006726927,0.998677748452404,0.998537073227732,0.999502150918869,0.998366543262894,0.998856487948766,0.999070121572641,0.999201334885404,0.99963814528787,0.999723251439189,1.00002462266052,0.999567348680253,1.00007789330896,1.00035544828461,1.00031740441685,1.00077392432999,1.00112614575472,1.00105180263336,1.00157589038484,1.00155935909781,1.00171390395485,1.00198157653315,1.00215915422697,1.00204599582958,1.00231627133415,1.00373195633894,1.00231364647962
583,0.997610301874837,0.998254615239745,0.998387513271993,0.998384252849465,0.998336098502817,0.998437835857989,0.998663416376498,0.998756611729683,0.998924725776685,0.99867823321944,0.998532910933196,0.999494410931302,0.998362339266151,0.998856884530362,0.999070422491608,0.999206975886832,0.999644340280659,0.999729767220192,1.00003207301997,0.999573797290179,1.00008634086574,1.000364609185,1.00032647769186,1.00078450083727,1.00113775394815,1.00106335119834,1.00158922403379,1.00157479099573,1.00173087779839,1.00199954970169,1.00217693048312,1.00206466889828,1.00232758129528,1.00374081080649,1.0023248884579,0.997589278310666,0.998217368401852,0.99834860952966,0.99834534898246,0.998297192696978,0.99839854436808,0.998622201373163,0.998714985673397,0.998880408500861,0.998635829571425,0.998487322943978,0.999446241522257,0.998316743236352,0.998814488745068,0.999028036102432,0.999152521392094,0.999588781326655,0.999673645102284,0.999974649696261,0.999517666088189,1.00001947845231,1.00029392557697,1.00025579126444,1.00070823974507,1.00106005823503,1.00098212553759,1.00149930095611,1.00147845162381,1.001631316501,1.00189754326533,1.002074074617,1.00196168642154,1.00223362517106,1.00364182598869,1.00223093201699
584,0.997590480765504,0.998219551876419,0.998349504737643,0.998346192578579,0.998298019131373,0.998401117831554,0.998625387640642,0.998718183196197,0.998883792451133,0.998639909576198,0.998494186534098,0.999455562140224,0.998323582224042,0.998818512548281,0.999031998860511,0.999156267980865,0.999592405978454,0.999677235685505,0.999978279150748,0.999521214299138,1.00002543945519,1.00030072561975,1.00026253617826,1.00071586840299,1.0010675952616,1.00099062187627,1.00150936907483,1.00148947981814,1.00164298515701,1.0019099149168,1.0020872752199,1.00197404210823,1.00224511135256,1.00365214010244,1.00224237541716,0.99754018918314,0.998130452916305,0.99825644294937,0.998253130486869,0.998204952401088,0.998307128793344,0.998526798243847,0.998618610697048,0.998777783465153,0.998538477417656,0.998385138759857,0.9993403407078,0.998214515217146,0.998717099187681,0.998930607964623,0.999026006389897,0.999459502741302,0.999542985477673,0.999840916749254,0.999386942359019,0.999865497260291,1.00013164287743,1.00009344668273,1.00053344382043,1.00088173913269,1.00079632157624,1.00129426386073,1.00125902622528,1.00140482445042,1.00166590528327,1.00184123384536,1.00172769764821,1.00202035904573,1.00341535830423,1.00201762234303
585,0.99756216696973,0.998169569615026,0.998296127327224,0.998292627813389,0.998244389298899,0.998346691084732,0.998565741628447,0.998658049094093,0.998820863480256,0.998574329429958,0.998414148491654,0.999364253729776,0.99824343651789,0.998752743380211,0.998966026007141,0.999087542107845,0.999521920784822,0.999605951020273,0.999905580009509,0.999449762302728,0.999942540841219,1.00021356413247,1.00017517027712,1.00062263613416,1.00097266526485,1.00089204330208,1.00140161206675,1.00137434512165,1.00152416925795,1.00178835732018,1.00196479157796,1.00185138186494,1.00213421297668,1.00354041154672,1.00213132134465,0.997498238822463,0.998056313015904,0.998177834304831,0.998174334382059,0.998126089964915,0.998227219334679,0.998440422731455,0.998531480774453,0.998686115103243,0.9984453968327,0.998275535238098,0.999217792853825,0.998104798808013,0.998623834645298,0.998837145792332,0.998921963458543,0.999352984669373,0.99943530295739,0.999730976549455,0.999279086592565,0.999739235314956,0.999998640112662,0.999960237629377,1.00039075334478,1.00073642090923,1.00064506528202,1.00112818909643,1.00108141267793,1.00122144022894,1.00147819367453,1.00165204537833,1.00153825040125,1.0018485282248,1.00323943777387,1.00184563557191
586,0.997588582371141,0.998214826072572,0.998344161594819,0.998342331411341,0.998294651830784,0.998398023271093,0.998625340190954,0.998718384825928,0.998882402937368,0.998643483592475,0.998496091257598,0.999451390675221,0.998326228311357,0.998823678186001,0.999038890830676,0.999144895729017,0.999584865486952,0.999670875367857,0.999971208952541,0.999516086478086,1.00000612975197,1.00027863862254,1.00024203924811,1.00068978796476,1.00103904546441,1.00096160639877,1.00147372547175,1.00144756203408,1.00159765052717,1.00186169467134,1.00203849304772,1.00192514464388,1.00220858414837,1.00361746454426,1.00220707792857,0.997549059442465,0.998144805218322,0.998271026517209,0.998269196207521,0.998221513019164,0.998324159716969,0.998547861721115,0.998640133812181,0.998799093726946,0.998563771439233,0.998410394240114,0.999360841564894,0.998240516245803,0.998743980936313,0.998959211377196,0.999042525342787,0.999480419605028,0.999565371109946,0.999863258926412,0.999410565276829,0.99988043314448,1.00014575833859,1.00010915387572,1.00054642214465,1.00089298259154,1.00080890736774,1.00130467550573,1.00126644920479,1.00141048033863,1.00166992749678,1.00184512910647,1.00173154249808,1.00203195288731,1.00343138031635,1.00203044628873
587,0.997567581576718,0.998177563015654,0.998304352658098,0.998302590617051,0.99825493181873,0.998358554134124,0.998583651134642,0.998676376116644,0.998838149157324,0.998599754212104,0.998446369983699,0.999396555109823,0.998276532430207,0.998780030252836,0.998995332136792,0.999091351577976,0.999530574433223,0.999616167433861,0.999915378692473,0.999461426542185,0.999941330857044,1.00021086509197,1.00017433636067,1.00061720892254,1.00096510039397,1.00088480484845,1.00138945812764,1.00135959805401,1.00150734057278,1.0017689995322,1.00194504893194,1.00183155687145,1.00211738523311,1.00352071057231,1.0021159354303,0.997528558473128,0.998108428232197,0.998232143364206,0.99823038120353,0.99818271884522,0.998285625667415,0.998507153829197,0.998599116135135,0.998755895578852,0.998521051610711,0.998361758552965,0.999307153209845,0.998191906146604,0.99870134237023,0.998916661829171,0.99899027685738,0.999427450692213,0.999511998814266,0.999808795479406,0.999357241201582,0.999817225484716,1.00007966712907,1.00004313338402,1.00047565828532,1.00082088696594,1.00073403924809,1.00122254879294,1.00118077904732,1.00132254103608,1.00157966119729,1.00175413405734,1.00164040680399,1.00194299005848,1.00333698195971,1.00194153989197
588,0.997718510135747,0.99843941003605,0.998586124449514,0.998590352899741,0.998544705180049,0.998644791931452,0.998900618629293,0.998996934420106,0.999169222232067,0.998948575725906,0.998834589370815,0.99979794226366,0.998667814735881,0.999135221925443,0.999357426289797,0.999443999845554,0.999905918348526,0.999999958374726,1.00030480603314,0.999850264393861,1.00034924425495,1.00063550178581,1.00060541886584,1.00106651672458,1.00142072374548,1.00135609005241,1.00189324065402,1.00188295853674,1.00203935540801,1.00230691529322,1.00248632967051,1.00237345396751,1.00264411022664,1.00407233707924,1.00264763132557,0.997658421611731,0.998332948786586,0.998474926827781,0.998479155785364,0.998433502810298,0.998532487128269,0.998782817770269,0.998877958575935,0.99904255158575,0.998827380540001,0.99870429353091,0.999660265700016,0.998537496415886,0.999014050228914,0.99923628255207,0.999288346637058,0.999747111142108,0.999839542292991,1.00014066970099,0.999689823379789,1.00015811735895,1.00043345024864,1.00040336095009,1.00084851927734,1.0011986242356,1.00112389918087,1.00163618249549,1.00160755383761,1.00175473753378,1.00201530509406,1.00219229110655,1.00207905316136,1.00237552327135,1.00378937517148,1.00237904518801
589,0.997693914082864,0.998395850201544,0.998539753680887,0.998543970295768,0.998498316369135,0.998598668034698,0.998851831276749,0.998947774918353,0.999117646271074,0.998897291301096,0.998776701896718,0.999734697450848,0.998609911261747,0.999083934488562,0.99930613663593,0.999381315107952,0.99984217249647,0.999935676553639,1.00023931216703,0.999785962556253,1.00027320242042,1.0005554065811,1.00052530820823,1.0009805857413,1.00133332593811,1.0012649485077,1.00179298194968,1.00177739297862,1.00193127655624,1.00219634303147,1.00237495504677,1.00226192440123,1.00253655540319,1.00395278541704,1.00254006683595,0.99763848198971,0.998297639787882,0.998437174451703,0.998441391533044,0.998395732758574,0.998495067556631,0.998743161203044,0.998838021066241,0.999000794922293,0.998785490136696,0.998656505887489,0.999607693139752,0.998489694516621,0.998972154988151,0.999194382921861,0.999237725464643,0.999695673598338,0.999787693626877,1.00008789768266,0.999637956630556,1.00009688887487,1.00036901523698,1.00033891097774,1.00077948453527,1.00112844082137,1.00105075404301,1.00155584780493,1.00152333483457,1.00166871963707,1.00192733581651,1.00210370772571,1.00199034291177,1.00228878530874,1.00369175274846,1.00229229749339
590,0.997667512444812,0.998349087423777,0.998490196917718,0.998494406739221,0.998448748132777,0.998548273511944,0.998797224506391,0.998892799873281,0.999060266377829,0.998837785310159,0.998704123742515,0.999651413796069,0.998537317116457,0.999024432438412,0.999246640079904,0.999315569575665,0.999775387224296,0.999868363094206,1.00017079329863,0.999718632799094,1.00019420085445,1.00047238364492,1.00044227512872,1.00089177545378,1.00124453876068,1.00117033475875,1.0016882070015,1.00166479813311,1.00181459413343,1.00207717607233,1.00225499067544,1.0021418046421,1.00242696073637,1.00383726715855,1.0024304666893,0.997597741530458,0.998225474165639,0.998361085822153,0.99836529622926,0.998319631522007,0.998417876992961,0.99866044782951,0.998754659359749,0.998913194318053,0.998697067641994,0.998552839867445,0.999491560619755,0.998386007146257,0.998883742030323,0.999105982119392,0.999134840230629,0.999590996709276,0.999682104995938,0.999980216746295,0.999532345757025,0.999972284439276,1.0002377830736,1.00020766714737,1.00063866063092,1.00098666216497,1.00090074013262,1.00138973956229,1.0013450292867,1.00148412823917,1.00173859167008,1.00191358684025,1.00179998020609,1.00211510661168,1.00350872031098,1.0021186135092
591,0.997638999682946,0.998298572252511,0.998434157500155,0.998438374739828,0.998392715881023,0.998495281441287,0.998741677065387,0.998836893666776,0.999001985939058,0.99877985019017,0.998639729434627,0.999581727335848,0.998472915300666,0.998966516234264,0.999188745578791,0.999243608933631,0.99970244622868,0.999794915748214,1.00009615879103,0.999645180017071,1.00010680911866,1.00038023897856,1.00035013525897,1.00079266340642,1.00114250714373,1.00106550476741,1.00157335189732,1.00154220600386,1.00168873814468,1.00194885763507,1.00212588642393,1.00201254554408,1.00230738979739,1.0037179079486,1.00231090207589,0.99758099652653,0.99819580886257,0.998326823803524,0.998331041530556,0.998285377600906,0.998386879608739,0.998627971804642,0.998722054767802,0.998879723026634,0.998662868888082,0.998513964743089,0.999448839222246,0.998347128918784,0.998849557591675,0.999071813907719,0.99909336370384,0.999549157717605,0.99964007484218,0.999937728246735,0.999490315052927,0.999922324453909,1.00018520978048,1.00015509990269,1.00058224298363,1.00092812808297,1.0008413844733,1.00132522934291,1.00127637523374,1.00141401491074,1.0016673854803,1.0018420704925,1.00172837995985,1.002048138878,1.00344478200429,1.00205165194343
592,0.997603282939106,0.99823539138517,0.998367890328782,0.998372012661712,0.998326318928153,0.998428452091453,0.998670693189187,0.998765115219431,0.998925214316062,0.998705892734382,0.998558525736523,0.999494923553405,0.998391649998032,0.998892470809451,0.999114606249038,0.999151859145218,0.999609316818365,0.999701127918402,1.00000107075054,0.999551298366735,0.999995849575551,1.0002633009149,1.00023309129584,1.00066750543018,1.00101578510282,1.00093279153651,1.00142749701872,1.00138669773173,1.00152806636249,1.0017839003791,1.00195926208394,1.00184656473639,1.00215391028911,1.00355205077261,1.00215734402545,0.997527874623728,0.998101793797613,0.99822835268643,0.998232475638368,0.998186775309731,0.998287525994905,0.998522873827975,0.99861582241779,0.998766272236878,0.998553815131178,0.998395031532376,0.999322170415921,0.998228127595071,0.998740422639036,0.998962593114317,0.998956533233327,0.999410035348203,0.999499828707237,0.999795105921982,0.999349967869624,0.999756011994005,1.00000975528184,0.999979537631039,1.00039395098291,1.00073708502966,1.00064142688223,1.00110492902825,1.00104110871578,1.00117091684538,1.00141797689243,1.00159029148746,1.00147713990697,1.00181687489756,1.0031969759355,1.00182030962965
593,0.997527150406945,0.998101017206778,0.998223445667236,0.998227042302532,0.998181166258211,0.998285979254365,0.998520101063713,0.998613448925474,0.998767633576123,0.998547429187898,0.998382992833636,0.999307138463707,0.998215823664791,0.998733472437513,0.998955031000586,0.998960289592465,0.999412607050023,0.999502072561412,0.999797807627315,0.999351773965164,0.999764584393346,1.00002017805535,0.99998939564537,1.00040699011232,1.00075169753614,1.00065640333529,1.00112382675829,1.00106498175116,1.00119705519567,1.00144638658114,1.00161980352515,1.00150576877188,1.00183358231675,1.00321124487465,1.00183658011882,0.997452905429493,0.997969484528536,0.998086066697024,0.998089663865653,0.998043781306181,0.998147234041732,0.998374571472095,0.998466469314416,0.998611158252878,0.998397708022111,0.998222034531176,0.999137067049232,0.998054837567709,0.998583780146821,0.99880537309138,0.998767984293387,0.999216408261191,0.999303887753109,0.999595030810791,0.999153558276186,0.99952845804367,0.999770556407104,0.999739765945391,1.000137669982,1.00047731261016,1.00036954896416,1.00080625306562,1.00072474478572,1.00084543728791,1.00108613116801,1.00125654851193,1.001142066216,1.00150176448571,1.0028616657311,1.00150476311892
594,0.997463564232022,0.997988444984556,0.998102335563861,0.998105867888481,0.998059964511123,0.998165574583172,0.998391533145792,0.998483742680776,0.998630606482682,0.998411196751821,0.998226712745661,0.999134661014263,0.998059484255329,0.998597196609886,0.998818710893799,0.998801665841802,0.999251711542656,0.99934004573698,0.999633316743668,0.999189667991773,0.999572734224926,0.999818061728539,0.999787203271185,1.00019042055956,1.00053066828711,1.00042728541045,1.00087278947767,1.00079663914715,1.00092032291254,1.00116292862084,1.00133390454877,1.001220362449,1.00157270046428,1.00293828539608,1.00157564517975,0.997403626105263,0.997882260710013,0.997991432765229,0.997994965512249,0.997949056874599,0.998053569127432,0.998274051864984,0.998365091172552,0.998504291558482,0.99829033188568,0.998096777017074,0.99899736900371,0.997929526091124,0.998476355036628,0.99869789705646,0.998646422262453,0.999093325698794,0.999180057070683,0.999469622113894,0.999029654394229,0.999382116298237,0.999616549764043,0.999585684793256,0.999973007059148,1.00030916652016,1.00019571743393,1.00061642362147,1.00052197816385,1.00063647464087,1.00087210759102,1.00104066201162,1.00092675888532,1.0013048365177,1.00265608414579,1.00130778188945
595,0.997380236999245,0.997841677037066,0.997947034114866,0.997949669001714,0.997903458840321,0.998009748322723,0.998225512332986,0.99831640092624,0.99845654414571,0.998235171421435,0.998030756202117,0.998925286598297,0.997863044828223,0.998420240331206,0.99864074842802,0.998591222501742,0.999035694262683,0.999121648812827,0.999411501503845,0.998970489442702,0.999319418863107,0.999551962271202,0.999520130846075,0.999905659200205,1.00024184497573,1.00012559160373,1.00054233114247,1.00044641046405,1.00055999392675,1.00079556425846,1.00096433219454,1.00084940496643,1.00122643997883,1.00257564392821,1.00122863987525,0.997321980950664,0.997738475994967,0.997839249057633,0.997841884253906,0.997795668949178,0.997900891889565,0.998111335720153,0.998201087493193,0.998333786312494,0.998117706811385,0.997904477913304,0.99879186096552,0.997736744685728,0.998302798229778,0.998523333141393,0.998440341808286,0.998881760386107,0.998966157630367,0.999252409941353,0.998814973919056,0.999134160125962,0.999356116385637,0.999324278436546,0.999694359576697,1.00002657300928,0.999900535907145,1.0002931760602,1.00017947588206,1.0002841309321,1.00051292514827,1.00067933993608,1.00056406156374,1.00096611028327,1.00230138095037,1.00096831061778
596,0.997322378133589,0.997739242751946,0.997838888746706,0.997841474993685,0.997795243348509,0.997902067708665,0.99811235963608,0.998202487641932,0.998337739046067,0.998116872405404,0.997899032651156,0.998782764812205,0.997731274000096,0.998301911399714,0.998522389466881,0.998441644567251,0.998882857093994,0.998967177708637,0.99925336084587,0.998815953389389,0.999136741559271,0.999359056803677,0.999327166381402,0.999697701427071,1.00003092558837,0.999903840840492,1.00029646437337,1.00018326806566,1.00028768992014,1.0005165473899,1.0006828817445,1.00056844965079,1.00096590157327,1.00229703788242,1.00096806124785,0.997261028098484,0.997630563150897,0.997725383466021,0.997727970032265,0.997681732970911,0.997787434570608,0.997992125695361,0.998081056998657,0.998208471888367,0.99799317670666,0.9977660576094,0.998642264821591,0.997598275949937,0.998178239387002,0.998398745672642,0.998282754376276,0.998720752453054,0.998803433513328,0.999085826143084,0.99865218356212,0.998941649391042,0.999152815750876,0.999120918448346,0.999475186512803,0.999804228328746,0.999666839606058,1.00003408471704,0.999902165370838,0.999997184840498,1.00021890654077,1.00038276281539,1.00026796120557,1.00069175347123,1.00200821586686,1.0006939135959
597,0.99726694406615,0.997640450296269,0.997733971565577,0.997737219775315,0.99769120374402,0.997797611379656,0.998002201058994,0.998091672043395,0.998221167045503,0.998000766789849,0.997761912648946,0.998626326495882,0.997594461222905,0.998186538867252,0.998407814473716,0.998298528775078,0.998738269842506,0.998821499152749,0.999103616684106,0.998670802930719,0.998962926977062,0.999175966967849,0.999144781139137,0.999501332241588,0.999829565133494,0.999696327528635,1.00006876442179,0.999940363864793,1.00003718983641,1.00026039092221,1.00042479447259,1.00030998612449,1.0007289922455,1.00204578539785,1.00073170193164,0.997208210788751,0.997536408333924,0.997625311171553,0.997628559760517,0.997582538570724,0.997687871519106,0.997887100735653,0.99797542648306,0.998097421824497,0.997882352792565,0.997634615720763,0.998491825800864,0.997467142318683,0.998068147623251,0.998289450327926,0.998146419563191,0.998583084291232,0.998664744438459,0.998943233956749,0.998514023774709,0.998776162036883,0.998978529354727,0.998947337085264,0.999288315830592,0.99961254509215,0.999469443578184,0.999817586136787,0.99967126216708,0.999759087315834,0.999975457412193,1.00013748873426,1.00002232663005,1.00046654847922,1.00176929388681,1.00046925874499
598,0.997262746997175,0.997630956253564,0.997723605321103,0.9977290943513,0.99768382494821,0.997791731716658,0.998002565801599,0.998092421502285,0.998219563493305,0.998009094188558,0.997774372251475,0.998635090500807,0.997608043533805,0.998197272219022,0.998421157361166,0.998275278617006,0.998721885021791,0.998807435936792,0.999089727684749,0.998658603114145,0.99892618030165,0.999135125532556,0.999106345187696,0.999455259793243,0.99978203397988,0.999645646323108,1.00000776076994,0.999871413437682,0.999964803244327,1.00018456222437,1.00034813272968,1.00023315253285,1.00066304506509,1.0019736288891,1.00066761618988,0.997211554597366,0.997540272329472,0.997628896232864,0.997634385812605,0.997589111986767,0.997696082398903,0.997902245453074,0.997991103099413,0.998111708756849,0.997905886813063,0.997663423797505,0.998517863477618,0.997497076056079,0.998094084929452,0.99831799396595,0.99814269703639,0.998586623312967,0.998670806996155,0.998949936874552,0.998521953135148,0.998763390729928,0.998963033030876,0.998934247499603,0.999269587985301,0.999592872539771,0.999447886800485,0.99978882458015,0.999636853818535,0.999722397946167,0.99993620239769,1.00009770514042,0.999982416578211,1.0004342891398,1.00173262795228,1.00043886120821
599,0.997233482438392,0.997578263372465,0.997665694388143,0.997672119251839,0.99762715906412,0.997736407823459,0.997944635513691,0.998034011652239,0.99815598176034,0.997949217919019,0.997702101401398,0.998549688046673,0.997536228170652,0.998138412653919,0.998363401827418,0.998199244643611,0.998646486548941,0.998731876621706,0.999011620127847,0.998583811066915,0.998833260982153,0.999037041847868,0.999009263434692,0.999349673129423,0.999674757249256,0.999533276593273,0.99988256900296,0.999737268197412,0.999825194214186,1.00004042547777,1.00020305696044,1.00008788629543,1.00053220769611,1.0018358078638,1.00053755651867,0.99715625104316,0.99744145524777,0.997522815003143,0.997529240833018,0.997484274020906,0.997592110586155,0.997793293008761,0.997881163842297,0.997993275287191,0.997793520745922,0.997534726842755,0.998372841775585,0.997368825000861,0.997982745934543,0.998207771319342,0.997999229106122,0.998442428949123,0.998525756916607,0.998800731126599,0.998377659796385,0.998587673875984,0.998777420390563,0.99874963442308,0.999069565876022,0.999389386131268,0.999234933617472,0.999552278526557,0.999383407975612,0.999459497512749,0.999665745250341,0.999825257368714,0.999709621495724,1.00018710339958,1.00147223086773,1.00019245392189
600,0.997201707284835,0.997522097534333,0.997606348302002,0.997612652019643,0.997567648554906,0.99767646471083,0.997881414666155,0.997970346246896,0.99808965935356,0.997882866659372,0.997628287303322,0.998470169602278,0.997462340675377,0.998071943772818,0.998296806719084,0.998119105425849,0.998564854632285,0.998649544297849,0.998927949993295,0.998501364932322,0.998736088342965,0.998934628935055,0.99890671698385,0.999239588446887,0.99956306271711,0.999416205407879,0.999753379536854,0.999599718237774,0.999684090427073,0.999896666851642,1.0000584192471,0.999943076436399,1.00039524031586,1.0016862581262,1.00040048883661,0.997130678671458,0.997396278445241,0.997474946472062,0.997481251061255,0.9974362414998,0.9975437590031,0.997742230467122,0.997829777896655,0.997940025852838,0.997739677890338,0.997474360140793,0.998307532418557,0.997308387194646,0.997928782986386,0.998153679207801,0.997935156586061,0.998377188882892,0.998459982336879,0.99873400247805,0.998311773925872,0.998510229296675,0.998695863091616,0.998667944161292,0.998981982608074,0.999300616298666,0.999141828776871,0.999449622019838,0.999274284744719,0.999347771700941,0.99955208657609,0.999710970314739,0.999595199672361,1.00007785842027,1.00135188561552,1.00008310847131


==> data/v_uncontrolled.dat <==
tds,Vuc_1,Vuc_2,Vuc_3,Vuc_4,Vuc_5,Vuc_6,Vuc_7,Vuc_8,Vuc_9,Vuc_10,Vuc_11,Vuc_12,Vuc_13,Vuc_14,Vuc_15,Vuc_16,Vuc_17,Vuc_18,Vuc_19,Vuc_20,Vuc_21,Vuc_22,Vuc_23,Vuc_24,Vuc_25,Vuc_26,Vuc_27,Vuc_28,Vuc_29,Vuc_30,Vuc_31,Vuc_32,Vuc_33,Vuc_34,Vuc_35
1,0.996214476642439,0.995771848671291,0.995741258389373,0.995749848067965,0.995705516455365,0.995827998209113,0.99593236834939,0.996006704267403,0.996025275811374,0.995841873115934,0.995323286586192,0.995942210638472,0.995158084718178,0.996033790827421,0.996261776542762,0.995591958416279,0.996001862187998,0.996067041909931,0.996295010287449,0.995920362389634,0.995662217116775,0.995695249144641,0.995669688752587,0.995762623264179,0.996023210908974,0.995728503157124,0.995694223728941,0.995274803652875,0.995224314460518,0.995335273926019,0.995463331514356,0.995342440775137,0.99613526395713,0.997176101608734,0.996142426971489
2,0.99614840563259,0.995656939022351,0.99561886090588,0.995625205931519,0.995580119999949,0.995702976621181,0.995794822883881,0.995867672753272,0.995881382889081,0.995691444834583,0.995155563567488,0.995767488497231,0.994989209688136,0.995880978814987,0.996106381983136,0.99543494858868,0.995835946689149,0.995897757319407,0.996123147243474,0.995749181013258,0.995478786086593,0.995503804194466,0.995475822789369,0.995559636104094,0.995817285367465,0.995515229048166,0.995465187710922,0.995035363414221,0.99498003079187,0.995087797139856,0.995214276437175,0.995093093725723,0.995896623451925,0.996925770785772,0.995901917593077
3,0.996116599059328,0.995601622307801,0.995559940272165,0.9955652049405,0.995519755951676,0.995642792751856,0.995728610907913,0.995800745519626,0.995812115778837,0.995619031939318,0.995074826069359,0.995683382045926,0.994907917687951,0.99580741856875,0.996031578691742,0.995359365211755,0.995756076687804,0.995816265649652,0.996040414466796,0.995666776351665,0.995390483840319,0.995411644133655,0.995382497365672,0.995461919726496,0.995718154562313,0.995412560614005,0.995354931604541,0.994920098793399,0.994862434576434,0.994968663775325,0.995094383292166,0.994973060028089,0.995781743822899,0.996805263490199,0.995786138312312
4,0.996075546527356,0.995530226133953,0.995483893238389,0.995487763706364,0.995441846190893,0.995565115275848,0.995643153845744,0.995714365400042,0.995722715984608,0.995525572223815,0.994970622882541,0.995574830980226,0.994802998882033,0.995712478144783,0.995935034062693,0.995261811334241,0.995652990634694,0.995711086723341,0.995933633805875,0.995560419148674,0.995276514084514,0.995292695204195,0.995262044418067,0.99533579939316,0.995590208741254,0.995280048770084,0.99521262650661,0.994771329311959,0.99471065575191,0.994814900979198,0.994939639860662,0.994818135188903,0.995633471248039,0.996649727372158,0.99563670458554
5,0.996038803228278,0.995466325034517,0.995415830137462,0.995418452952794,0.995372116157183,0.995495592885392,0.995566669295464,0.995637054800033,0.995642703052563,0.99544192584344,0.99487736175137,0.995477678749961,0.994709097319153,0.995627506646267,0.995848626927256,0.995174498599346,0.995560726947556,0.995616950043619,0.995838063670584,0.995465227985136,0.995174508894461,0.99518623357629,0.995154236750075,0.995222919227461,0.995475694806833,0.995161448075069,0.995085260642475,0.994638177692002,0.994574810705025,0.994677280231472,0.994801141421483,0.994679474386715,0.995500764375224,0.996510519447537,0.995502958467063
6,0.996136608223101,0.995636421383195,0.995597006478461,0.995602950771092,0.995557730172133,0.99568065364512,0.995770263949291,0.995842848512163,0.995855690731222,0.995664585844844,0.995125616808621,0.995736292124316,0.994959057252566,0.995853694246693,0.996078636341054,0.995406913793472,0.995806321894798,0.995867531014269,0.996092460585923,0.995718616060218,0.995446033699972,0.995469620895344,0.995441207235754,0.995523391898009,0.995780516526324,0.995477148063599,0.995424292366681,0.994992610350893,0.994936412911926,0.995043609113026,0.995169806598721,0.995048571754538,0.99585401318629,0.996881073152601,0.995858973634887
7,0.996129597047593,0.995624227826306,0.995584018501761,0.995589724648856,0.995544424020394,0.995667387211286,0.995755668727554,0.995828095624653,0.995840422059754,0.995648623741879,0.995107819696768,0.995717752387403,0.994941137910703,0.995837479230779,0.996062147318121,0.99539025282174,0.995788716013837,0.995849567665688,0.996074223657659,0.995700451459012,0.995426569086059,0.995449305896766,0.995420635354006,0.995501852111067,0.995758664954485,0.995454516686431,0.995399988426094,0.994967202374986,0.994910490978679,0.995017348343417,0.995143378349423,0.995022112522985,0.99582869007476,0.996854509525097,0.995833452211574
8,0.996073707643971,0.995527028074538,0.995480486869352,0.995484294891848,0.995438356391282,0.995561635873923,0.995639325991966,0.995710496202552,0.995718711535799,0.995521385925741,0.994965955374992,0.995569968727021,0.994798299321381,0.995708225525186,0.995930709590139,0.995257441590788,0.995648373100455,0.995706375447512,0.995928850786927,0.995555655096853,0.995271409025121,0.995287367112733,0.995256648959332,0.99533015007254,0.995584477653547,0.995274113153832,0.995206252219738,0.994764665465146,0.994703857107127,0.994808013465972,0.994932708421639,0.994811195624079,0.995626829659377,0.996642760425821,0.995630010985507
9,0.996095405888116,0.995564764273936,0.995520681156632,0.995525226046279,0.99547953517314,0.995602691927338,0.995684493789927,0.995756151860701,0.995765963172817,0.995570783373192,0.995021031092041,0.995627342439955,0.99485375326546,0.995758405570149,0.995981737503991,0.995309003341658,0.995702858782542,0.995761967280098,0.99598528918785,0.995611869686178,0.995331647312788,0.995350237120277,0.995320313895006,0.995396810496863,0.995652102918764,0.995344151787261,0.995281467043128,0.994843297015018,0.994784079234934,0.994889284215755,0.995014497483166,0.994893080567877,0.995705198570105,0.996724968461521,0.995708993617277
10,0.996110609331772,0.995591205270315,0.995548844606975,0.995553905841221,0.995508388487658,0.995631459198135,0.995716142221917,0.995788142147397,0.995799071796803,0.995605395575997,0.995059622117998,0.995667543693216,0.994892609319793,0.99579356615226,0.996017492202366,0.995345131637329,0.995741035908924,0.995800919497975,0.996024834604875,0.995651258276608,0.995373855104249,0.995394288910616,0.995364922692829,0.995443518160314,0.995699486642881,0.995393226495708,0.99533416860427,0.994898392608783,0.994840289314558,0.994946229042952,0.995071805480617,0.994950455748252,0.995760110138911,0.99678257002299,0.995764335210059
11,0.996117773858293,0.995603665462056,0.995562116531445,0.995567421101042,0.995521985521172,0.995645015669573,0.995731056467903,0.995803217496726,0.99581467417631,0.995621706524773,0.995077808117598,0.995686488524014,0.994910920216249,0.995810135530407,0.996034341563951,0.995362156925837,0.995759026724962,0.995819275581867,0.99604347023835,0.995669820004506,0.995393745331722,0.995415048115265,0.99538594438951,0.995465528933548,0.99572181601102,0.995416352727963,0.995359003973452,0.994924356154567,0.994866778056381,0.994973064030796,0.995098811610584,0.994977493537888,0.995785986964111,0.996809714492793,0.995790414682545
12,0.996116256836979,0.995601027131164,0.995559306321769,0.995564559366786,0.995519106471907,0.995642145209723,0.995727898509586,0.99580002542594,0.995811370510713,0.995618252825354,0.995073957390774,0.995682477120635,0.994907043043478,0.995806627110505,0.996030773859652,0.995358551977528,0.995755217333698,0.995815388847978,0.996039524312017,0.995665889727095,0.995389533758642,0.995410652544182,0.995381493237891,0.995460868354274,0.995717087971962,0.995411455960483,0.995353745311955,0.994918858612045,0.994861169308434,0.994967381968454,0.995093093310478,0.994971768534137,0.995780507783859,0.996803966900543,0.995784892593565
13,0.9960894855213,0.995554467927243,0.995509714098874,0.995514057927744,0.995468299487299,0.995591489736418,0.99567216968277,0.995743694637097,0.995753070474183,0.995557305180024,0.995006003550365,0.995611687877313,0.994838622522244,0.995744713839916,0.99596781442692,0.995294934681989,0.995687992311198,0.995746798989192,0.995969889905936,0.995596531472455,0.995315211250905,0.995333082990961,0.995302942866145,0.995378622149138,0.995633651310899,0.995325041692676,0.995260944621652,0.99482184233731,0.994762190567017,0.994867109430774,0.994992181276548,0.994870738199693,0.995683815553491,0.996702537937985,0.995687443146146
14,0.996103084876405,0.995578119135417,0.99553490598548,0.995539711667529,0.995494108434702,0.995617221734985,0.995700478804281,0.995772309537437,0.995782685694272,0.995588265319268,0.995040522650691,0.995647647287851,0.994873378683807,0.995776164489555,0.995999796497354,0.99532725107866,0.995722141336934,0.995781641315454,0.996005262834547,0.995631764123293,0.995352965689269,0.995372486866129,0.99534284497332,0.995420401674989,0.995676035561059,0.995368938516142,0.995308085628626,0.9948711247823,0.994812469908561,0.994918045996961,0.995043442695032,0.994922059712589,0.995732933389657,0.996754061947464,0.995736945633835
15,0.996102280106781,0.9955767195243,0.995533415199179,0.995538193549401,0.995492581131608,0.995615698986429,0.99569880354628,0.995770616183933,0.995780933143466,0.995586433179014,0.995038479898069,0.995645519300531,0.994871321902351,0.995774303321761,0.995997903881012,0.995325338686132,0.995720120492971,0.995779579443315,0.996003169562401,0.995629679152501,0.995350731488543,0.995370155056329,0.995340483679251,0.995417929280871,0.995673527380785,0.995366340826351,0.99530529595729,0.994868208386744,0.994809494519509,0.994915031715241,0.995040409189486,0.994919022650824,0.995730026735164,0.996751012902581,0.995734016216724
16,0.996123697875924,0.99561396824102,0.995573090512891,0.995578596290738,0.995533228327564,0.995656224930023,0.995743388431769,0.995815682672673,0.995827575139355,0.995635193379535,0.995092845392601,0.99570215325219,0.994926060764613,0.995823836072937,0.996048273616712,0.995376234382336,0.99577390254584,0.995834453431216,0.996058879238385,0.995685167894432,0.995410191681851,0.995432212984795,0.995403326304435,0.995483728670126,0.995740279181787,0.995435474788293,0.995379539243234,0.994945824263603,0.994888680426669,0.994995252696431,0.995121141785985,0.994999849891284,0.99580738336789,0.996832159054878,0.995811978646633
17,0.99593227873561,0.995281069661736,0.995218512020676,0.995217518767053,0.995169966765018,0.995294044101802,0.9953449404744,0.995412931749721,0.995410747505276,0.995199438013023,0.994607004567671,0.995196042742299,0.994436883797346,0.995381177959545,0.995598137050878,0.994921371025431,0.9952932485627,0.995344042601465,0.995561001203907,0.995189264022165,0.994878787061014,0.994877592259062,0.994841693605542,0.994895670073981,0.995143709638671,0.99481761461084,0.994716016130439,0.99425215975187,0.99418098426045,0.994278305840273,0.994399622509297,0.99427748477266,0.995116035826868,0.996106943594331,0.995115217100421
18,0.995929308875623,0.99527590489682,0.995213011026714,0.995211916981301,0.995164331107285,0.995288425159378,0.995338759013045,0.995406683551346,0.995404280982219,0.99519267788917,0.994599467570192,0.995188191339892,0.994429295053836,0.9953743107726,0.995591153871731,0.994914314047929,0.995285791549226,0.99533643425015,0.995553277028887,0.995181570468857,0.994870542603245,0.994868987620167,0.994832980197,0.994886546666642,0.995134454204499,0.994808028847816,0.994705721928911,0.994241397921812,0.994170004735749,0.994267182794683,0.994388428524379,0.994266277665052,0.995105309944559,0.996095692262016,0.995104407224406
19,0.995927732171604,0.995273238451918,0.995209891405887,0.995208661432504,0.995161030086864,0.995285146142458,0.995334721138121,0.995402555371217,0.995399858366605,0.995187860244633,0.994593604801464,0.995181901934562,0.994423363248508,0.995369347932823,0.995586033639086,0.994911683084234,0.995282618466495,0.995333056712113,0.995549741755589,0.995178079119183,0.99486852802579,0.994867227645781,0.994831073902145,0.994885272512862,0.995132999208188,0.994807318881465,0.994706137144041,0.99424118934839,0.994169503648524,0.994266486748967,0.994387635043771,0.994265468273024,0.995105137220442,0.996094796514144,0.99510412124885
20,0.99593403382281,0.995284195303603,0.995221570044405,0.995220556444659,0.995172997806109,0.995297077999378,0.995347860587882,0.995415838098619,0.995413609780747,0.995202241913863,0.99460965413177,0.995198626303653,0.994439523638398,0.995383959467209,0.995600894212452,0.994926623542444,0.995300413804074,0.995352179618366,0.995571443713325,0.995197385370151,0.994883800210956,0.99488253271391,0.994846612344269,0.994900505682624,0.995148516893501,0.994822357409697,0.994720616583243,0.99425666895086,0.994185449982511,0.994282741908385,0.994404043417202,0.994281903868923,0.995120546371689,0.996111341246786,0.995119710688521
21,0.995934572990143,0.995285059511165,0.995222761614109,0.995221846224267,0.995174320389047,0.99529838481195,0.995349715740992,0.995417758571996,0.995415742987704,0.995204660307093,0.994612827010662,0.995202108068727,0.994442746215098,0.995386482961896,0.995603531659424,0.994926822634474,0.995299009206793,0.995349920156781,0.995566968235126,0.99519520739757,0.994885156014766,0.994884239457637,0.994848424830484,0.994902718028155,0.995150859585669,0.994825019740952,0.994723968538707,0.994260473409405,0.994189466089983,0.994286898541581,0.994408270012169,0.994286142412987,0.995124321714311,0.996115635398769,0.99512356787416
22,0.995934748207007,0.99528551319647,0.995222694151167,0.995221622381039,0.995174044402011,0.99529813370568,0.995348591404233,0.995416530095376,0.995414175773025,0.995202639383371,0.9946096058152,0.995198393905998,0.994439446205924,0.995384294337673,0.995601161174794,0.994929436628796,0.995302993383744,0.995354671493467,0.99557386720245,0.995199829164657,0.994888145734786,0.994887410691916,0.994851427914353,0.994906269667219,0.995154201890389,0.99482904224719,0.994728973092859,0.994264762433704,0.994193418896689,0.994290626586372,0.994411885387998,0.994289740052031,0.995128647971366,0.996119125192797,0.995127763835386
23,0.995913109455509,0.995248156352951,0.995187171415256,0.99518506698348,0.995137142969565,0.99525612317839,0.995300816500255,0.995368070324321,0.995363479083183,0.995148937782939,0.994547953683918,0.995133510925524,0.994377266586085,0.995329492866765,0.995545167785704,0.9948780550385,0.995247505217207,0.995297631701207,0.995515636179588,0.995141919711444,0.994829192638074,0.994826301100769,0.994789204872439,0.994842300732845,0.995088872733802,0.994762797365343,0.994659780952286,0.994193261769313,0.994121231855386,0.994218506767749,0.994340575773058,0.994216758992578,0.995059667970599,0.996044720207912,0.995057923298569
24,0.995928809890615,0.995275772047588,0.995215430888445,0.995213519163116,0.99516566076931,0.995284606987762,0.995330374848648,0.995397755019493,0.995393581200598,0.995179605091367,0.994580117010739,0.995166264558241,0.994409531940782,0.995360361538512,0.99557625425033,0.994919966274265,0.995290170413288,0.995340584734111,0.995558804238332,0.995185040163829,0.994882526801548,0.994883379158066,0.994846492431798,0.994903978338763,0.995153551746568,0.994827786456845,0.994730375999246,0.994267198316163,0.994197103291552,0.994296162321814,0.994418359899433,0.994296336440214,0.995135665847258,0.996132996365854,0.99513408188372
25,0.995961150749877,0.995332093083689,0.995275129936633,0.995274230857618,0.995226712986949,0.995345491114776,0.995396910404383,0.995464960771739,0.995462980465288,0.995251955164265,0.994660275073536,0.995249578788735,0.994490210670639,0.995433786450167,0.99565084355169,0.994997966042814,0.995372186413408,0.995424120747251,0.995643502135898,0.99526943331258,0.994974743530104,0.994979213876322,0.994943420278424,0.995005023868381,0.995255921042417,0.994933477078508,0.994843183653843,0.994384707862411,0.994316800211997,0.994417299807407,0.994540208718346,0.994418318242979,0.995252805410308,0.996255403910625,0.995252065300028
26,0.995912072162012,0.99524713676806,0.995188467898707,0.995185474758783,0.995137254482636,0.995252441384832,0.995292171889671,0.995358834024594,0.995352317634157,0.995135197101365,0.994527389804778,0.995110146692274,0.994356254357265,0.995314799523961,0.995529441390788,0.994880514582674,0.995246412733375,0.99529520138263,0.99551217019221,0.995138748325883,0.994834956776602,0.994832723278912,0.994794670986774,0.994849002464939,0.995097148516053,0.994769101256931,0.994666280794264,0.994200608981372,0.994129745448321,0.994227259679413,0.9943486899196,0.994226531964841,0.995066920387396,0.996058566658216,0.995064435190406
27,0.995927691639291,0.995274573464768,0.995216680465589,0.995213919716451,0.995165778286665,0.995282884243705,0.995326743841793,0.995393558446473,0.99538754550167,0.995175470116118,0.994581142802894,0.995174246866859,0.994410132988938,0.995355314855922,0.995570218738894,0.994917826007217,0.995286634521884,0.995336773676283,0.99555633516927,0.995180520883749,0.994877579149001,0.9948770348508,0.994839234262369,0.994895884917226,0.995144328712376,0.99481842848847,0.994719656127443,0.994257836229292,0.994189202104274,0.994288769542033,0.994410358849633,0.994288235621587,0.99512127857276,0.99611410587646,0.995118987092807
28,0.995925720011932,0.995271222904346,0.995212822096301,0.99520990902654,0.99516171662384,0.99527884723134,0.995321856455926,0.995388569886866,0.995382226987301,0.995169708859389,0.994574210192965,0.995166836433093,0.9944031229505,0.995349390952991,0.995564118533605,0.994914296963769,0.995282498213107,0.995332408292662,0.995551793175519,0.995176027871265,0.994874554028297,0.994874232680047,0.99483626809706,0.994893527305948,0.995141768692488,0.994816603059885,0.994718916321829,0.994258862146051,0.994191441480474,0.994292331788892,0.9944153534935,0.994291670882011,0.995119880443664,0.996111898776186,0.995117462057353
29,0.995917442065338,0.995257442952727,0.995195867134017,0.995192001591952,0.995143490795301,0.995262160106267,0.995301854676861,0.995368651447162,0.995364905056833,0.9951442441685,0.994541427056701,0.995131058940754,0.994369857465274,0.99532290726805,0.995536530081993,0.994901005742236,0.99526540633771,0.9953138835124,0.995532162051094,0.995156706393304,0.99486578662363,0.994866553494947,0.994827563805829,0.994888137874961,0.995135111201357,0.99481405169875,0.994722295051653,0.994265025654498,0.994198634221623,0.994299672641379,0.994422010147438,0.994299978636447,0.99512838720675,0.996126659195278,0.995125175327481
30,0.995929160206934,0.995278100590175,0.995216840397112,0.995213069249742,0.995164590936319,0.995284586131806,0.995324806535319,0.99539166459612,0.995388122582477,0.995167740402383,0.994565660898041,0.995155576640358,0.994394142742037,0.99534650058225,0.995560228221467,0.994930328316297,0.995295094897526,0.995343712591714,0.995562094452361,0.995186618863379,0.994898623496656,0.9949005293867,0.994861642538763,0.994922598669217,0.99516968901247,0.99484894709132,0.994757855676133,0.994301035855416,0.994234849796749,0.9943360197603,0.99445842037037,0.99433640437644,0.995164340910323,0.996163077987344,0.99516120772468
31,0.995948008565431,0.995311578478354,0.995255193858857,0.995251301587151,0.99520278473272,0.995320861685371,0.995365239396435,0.995432730540915,0.995433585348537,0.995211848079053,0.994620538744107,0.995219681085095,0.994448969487756,0.995390469889378,0.995604046544068,0.994974870335379,0.995341131665222,0.995390567230077,0.995611128128162,0.995233379960229,0.994951017818678,0.994955588184645,0.994916573038615,0.994981993074374,0.995231666693016,0.994911568810086,0.994826251438328,0.994371666465124,0.99430694930955,0.99440966341856,0.99453196780784,0.994409946893761,0.995236781631214,0.996246127589145,0.99523354765483
32,0.996157795134069,0.995676570405496,0.995643406844354,0.995646477318105,0.995600300761689,0.995717222071005,0.9958004512446,0.995872551258413,0.995888483316658,0.995687028092565,0.995149373359799,0.995770217106692,0.994981379992265,0.995873044057851,0.996094631373208,0.995475569227941,0.995869453810861,0.995929340358043,0.996157894600165,0.995778040423377,0.995538050529713,0.995568940486619,0.995537438562944,0.995633487710023,0.995892270600883,0.995597316256092,0.995564992801484,0.995144924687096,0.995095232595149,0.995207846883304,0.995335043818408,0.995213932518695,0.996009948637648,0.9970555188511,0.996012515190664
33,0.99617264831715,0.995703176577155,0.995668890305973,0.995671623543089,0.995625335774387,0.995745607943737,0.995829782802999,0.995901655983608,0.995916857318101,0.995718790829263,0.995190233569572,0.995819621865971,0.995022078503688,0.995904438450834,0.996125625582075,0.99551580564152,0.995910321817618,0.99597070052967,0.996201181564502,0.995819126073534,0.995585771136471,0.995618516840322,0.995586653849004,0.995684945366015,0.995946023292204,0.995649668580738,0.995619249692575,0.995202540888053,0.995155179202713,0.995270356748713,0.995398844312441,0.995277920281171,0.996062723685839,0.997106444451083,0.996065009303008
34,0.996179441710416,0.995715351561048,0.995685804254459,0.995688376424143,0.995642035765042,0.995757056845336,0.995840331708775,0.995912096799181,0.995926949176815,0.995728418048578,0.995198631562762,0.995827504883233,0.995030397371408,0.995913890770515,0.996134887996404,0.995533253778528,0.995927119614501,0.995987254921293,0.996217544320917,0.995835548864047,0.995608433632554,0.99564297788393,0.995610942484376,0.995712378866919,0.995973234926589,0.995680172863145,0.995655295337872,0.995243118204992,0.995198697505324,0.995315363073818,0.995443729311078,0.99532279210359,0.996098057217674,0.99714088413467,0.996100208671927
35,0.996157781544044,0.995678412922524,0.995643753771646,0.995644792518108,0.995597938552629,0.995716551510677,0.995796100540943,0.995867563260752,0.995883751914518,0.995679752978046,0.995149849287391,0.995783539533433,0.994980839363388,0.995863586921803,0.996082807576217,0.99548603635948,0.995873794861894,0.995931625289323,0.996160140098479,0.995778632749699,0.995559007984434,0.99559260210863,0.995558915401674,0.995660079045392,0.995921663728453,0.995625633947133,0.995598375803832,0.995183830188933,0.995137648035909,0.995253661932533,0.995382477125577,0.995259813301187,0.996043773823708,0.997089821541278,0.996044648245543
36,0.996231918447103,0.995807852649812,0.995779775331476,0.995782787489527,0.995736598076151,0.995856221543533,0.995946777545346,0.996019544381705,0.996040005029305,0.995841758464537,0.995327070663449,0.995966889704142,0.995159078847513,0.996027682766367,0.996249167508062,0.995666977663232,0.996064542568961,0.99612633395383,0.99635943279342,0.995975016377656,0.99576995335039,0.995812855297149,0.995781299088655,0.995894102848464,0.996158254215749,0.995872335176498,0.995865298765353,0.995464837801852,0.995425987376626,0.995546309889134,0.995676501610028,0.995555862905377,0.996319104111763,0.997375350866345,0.996321621785829
37,0.996248090434408,0.99583649722686,0.995813647885481,0.995816645749271,0.995770453203846,0.995886184991474,0.995978660661191,0.996052131822234,0.996077217210379,0.995873563694501,0.995358783823483,0.995998537079249,0.995190790360678,0.996059466669129,0.996280927631628,0.995706333711513,0.996103825846877,0.996165593367987,0.996398666247123,0.996014270066716,0.99581855515686,0.995864548822621,0.995832979036544,0.995950755287011,0.996214872414266,0.995933965875038,0.995935664631045,0.995540384793878,0.995504768648031,0.995628323989343,0.995760034615368,0.995637864437229,0.996398610811486,0.997466009681886,0.996401116526052
38,0.996326696930666,0.995974097915793,0.99596222326996,0.995966930395656,0.995921314929189,0.996033438365818,0.996138273685916,0.996212872135612,0.996241656349977,0.996047349615353,0.99555742519483,0.996212090174652,0.995390321277144,0.996235056781472,0.996458471190292,0.995898349685409,0.996304586819333,0.99636991634591,0.996607261731049,0.996220049245456,0.996044214148863,0.996100062359724,0.996070339093442,0.996199783970299,0.996468867660673,0.99619438306512,0.996214310646838,0.995834127894061,0.995805271377175,0.995932752075533,0.99606564729762,0.995945472142434,0.996684511828433,0.997760686978086,0.996688440316523
39,0.996326427280081,0.995973864191614,0.995961107550099,0.99596555002281,0.995919846259888,0.996034738414534,0.996140097502062,0.996215235495262,0.996248101778967,0.996047657063227,0.995555704323008,0.996209533256183,0.995388467685288,0.996235079790534,0.996458185666136,0.995895831464849,0.996301012493691,0.996365943959361,0.99660298182727,0.996215855734846,0.99604087542114,0.996096544629276,0.996066536601391,0.996196131487971,0.996464863629254,0.996190747071669,0.9962109695331,0.995832032227228,0.995804144998328,0.995932785399,0.996067030379648,0.995945284975343,0.99668002889355,0.997754802092679,0.996683737048305
40,0.996083272493079,0.995551648543696,0.995514154356479,0.995509594493402,0.995460867533813,0.995571975103471,0.995627111075218,0.995696287906348,0.995709668200319,0.995483013904144,0.994921748091112,0.995547509967338,0.994749897013781,0.995660867535302,0.995873605452574,0.99532399329045,0.995693438282725,0.99574485672991,0.995971548262568,0.995587169365837,0.995379530789417,0.995407787139852,0.995368070938078,0.995467364874488,0.99572429937337,0.995427016462175,0.995395047596945,0.994979734898035,0.994935741713029,0.995053308315281,0.995181216592511,0.995058313702491,0.995834819025373,0.996873955656121,0.995831030443092
41,0.996313219629441,0.995952174298687,0.995938545751362,0.995941144321668,0.995894824669893,0.996008040373191,0.996105937295035,0.996179849117465,0.996208722731572,0.996007284344895,0.995512836757613,0.996170494056973,0.995344670154111,0.99619273318623,0.996413698836983,0.995872870759941,0.996272689430941,0.996335849365852,0.996573073753479,0.996184220136971,0.996019116435793,0.996075085350072,0.996043093409736,0.996174927903427,0.996443965959677,0.996169668032938,0.996191961767127,0.995814457624797,0.995787400723382,0.995916635715162,0.996049561117764,0.995929357316965,0.996662295558102,0.997738596150044,0.996664468573449
42,0.996365617282672,0.996043544906474,0.996034994749166,0.996039116530663,0.995993309414729,0.996106269688889,0.996212661342401,0.996287580261458,0.99631975023897,0.996122749335972,0.995640036768013,0.996302427668995,0.995472654293223,0.996309813349464,0.996532528605863,0.996000895460284,0.996406746875047,0.996472190790958,0.996711157666213,0.996321852059851,0.996172011093967,0.996234973253259,0.996204625035634,0.996343857101197,0.996614877872982,0.996346792643825,0.996381910294258,0.996011466052906,0.995987689710432,0.996119081707343,0.996253071527445,0.996133069842127,0.996863375018595,0.997947551781885,0.996866815905639
43,0.996391170895049,0.996089040985022,0.996084849289338,0.996088696353531,0.996042800049162,0.996153865613132,0.996263548955909,0.996338996978637,0.996375225418384,0.996176425531302,0.995703292239577,0.996374403093211,0.995535783255675,0.996363184271791,0.996585567309278,0.996066574605455,0.996473295642521,0.996539323484881,0.996780282010079,0.996388766425623,0.996250532665841,0.996317880833338,0.996287240014747,0.996433945846393,0.996707331658756,0.996443051105276,0.996489252182808,0.996125299516679,0.99610575591319,0.996239999419749,0.996375314937486,0.996253757228522,0.996974066812912,0.998067967792524,0.996977278859179
44,0.996398109408411,0.996101414233521,0.996096901480417,0.996100652139077,0.99605472427598,0.99616714600684,0.99627629002781,0.996351672853484,0.996387692127433,0.996188615622729,0.9957147497605,0.996385547848574,0.995547194541714,0.996375268469163,0.996597536397108,0.996084936702133,0.996491265210324,0.996557146833946,0.996797988629956,0.996406512265287,0.99627444657182,0.996343682903657,0.996312939294165,0.996462826968326,0.996736076363948,0.996475073000548,0.996526873244047,0.996169674693371,0.996153023044706,0.996288660413718,0.996425439101454,0.996302337340855,0.997011253204322,0.998104600612751,0.997014384953398
45,0.996387980386042,0.996084358014682,0.996076659274592,0.996079454013874,0.996033206452301,0.996147167692164,0.996252978437521,0.996328441958637,0.99636704631533,0.99615982387221,0.995678617104872,0.99634641572205,0.995510577398195,0.996345454877557,0.996566615014667,0.996066432155689,0.996468949984417,0.996533394497103,0.996773127917712,0.996381959814267,0.996258817110136,0.996328593452554,0.99629682132246,0.996447868617946,0.996719848949595,0.996460792402897,0.996514740902227,0.996160821445291,0.996146908258185,0.996284410835831,0.996420505077317,0.996299049025513,0.996999638069364,0.998087918231483,0.997001974134765
46,0.996409671275895,0.996122779393008,0.996120293793373,0.996123070453456,0.99607681897138,0.996187461373952,0.996295995595985,0.996371443819442,0.996410007568182,0.996207098876463,0.995737433818194,0.996414766200775,0.995569395239192,0.99639270159205,0.996613830080175,0.99612038877395,0.996522812584316,0.996587226504614,0.996826925720079,0.996435785241246,0.996326172827769,0.996399666227692,0.99636787713225,0.996524904156248,0.996799594528308,0.996542629604955,0.996605007097286,0.99625602894463,0.996245198908673,0.996382662000492,0.996518729705341,0.996397283804565,0.997094369757473,0.998193753432744,0.997096690699786
47,0.996440200244448,0.996176902215725,0.996189991007752,0.996192694700932,0.996146422238407,0.996242594721303,0.996350716566085,0.996426112049905,0.996464515943709,0.996261407695477,0.995791210684422,0.996468275349326,0.995623144918055,0.996446921838149,0.996667953153461,0.996193371249118,0.996597467405525,0.996662768216901,0.996904691815578,0.996511278023905,0.996409990586811,0.996485601746784,0.996453737173097,0.99661427238349,0.996888840654656,0.996635485734333,0.996704044872198,0.996362433015147,0.996356239892774,0.99649681653956,0.996632816194875,0.996513133069272,0.997193043564861,0.998291929222632,0.997195303677925
48,0.996498959130025,0.996280238116654,0.996306419077404,0.996309887781671,0.996263876013626,0.996352710164812,0.996469919807867,0.996546531825984,0.996591242130869,0.996389362846808,0.995936746021868,0.996625759145972,0.995769088193791,0.996575675078638,0.996797569464849,0.996335200011917,0.996742294040368,0.99680873677325,0.997051516024663,0.99665790688053,0.99658153462542,0.996666029977029,0.996634994295092,0.996807206506693,0.997085494284013,0.996839335855746,0.996926247252019,0.996600646038353,0.996602475973108,0.996747372740872,0.996885424099148,0.996764322512929,0.997423078228695,0.998525771707858,0.997425974818337
49,0.996539549098393,0.996352158974151,0.996399243182619,0.996402657949209,0.99635663266566,0.99642438418282,0.996541285864989,0.996617856512742,0.996662447305659,0.996460427404134,0.996007432266726,0.996696225473875,0.99583975974658,0.996646668351118,0.996868483975485,0.996435112050113,0.996841950140335,0.996908305358342,0.997150997255228,0.996757446202184,0.996702183481965,0.99679285925889,0.996761769977528,0.996941400342605,0.997219578416195,0.996980947921879,0.997080907306781,0.996768060233299,0.99677787062051,0.996927644023561,0.997067169422564,0.996944546097709,0.997582013380538,0.998695540806032,0.997584864914488
50,0.996556395736547,0.996382076582232,0.9964288444807,0.996432164651414,0.996386109256808,0.99645912485753,0.99658114841007,0.996657652985909,0.996702037348718,0.996508461108102,0.996078066107514,0.99678576479572,0.995910358399449,0.996694591430761,0.996916286079668,0.996473919827295,0.996882356877922,0.99694956821508,0.99719446679405,0.996798636724522,0.996746872159481,0.996839545392638,0.996808356005073,0.996988775930697,0.997266814663001,0.997029073106783,0.997130439231055,0.996817175015336,0.996826781845806,0.996976412319321,0.997115863002044,0.996993234843103,0.997631111829818,0.998744081072935,0.997633884576085
51,0.99660351135038,0.996465548143781,0.996512149167102,0.996515420168923,0.996469352418054,0.996551568901474,0.996686611568023,0.996763790920833,0.996812717196392,0.996631065659328,0.996246942010558,0.996992862863747,0.996079238823126,0.996817120168682,0.997038730075109,0.996590278920456,0.996998471965298,0.997065601736176,0.99731041410062,0.996914647558535,0.996888150075308,0.996987636196599,0.99695639905963,0.997146524279351,0.997424452923152,0.997196535133694,0.997314965984107,0.997016566637749,0.997035463929189,0.997192834191,0.997336831395922,0.997211368203143,0.997824605664258,0.998937094913405,0.997827337286265
52,0.996679481280544,0.996599089178811,0.996665050995071,0.996669389483221,0.996623685043527,0.99669576814565,0.99684522502734,0.99692310346349,0.996974334686406,0.996808861102934,0.996467920687534,0.99724591529258,0.996300789674352,0.996996029315513,0.99721884361347,0.996767960515613,0.997180344049346,0.997249068154457,0.99749507883496,0.997099032106168,0.997099096252525,0.997209306876299,0.997179225055618,0.99738475850034,0.997666794002282,0.997449580443105,0.997592884289374,0.99731452297535,0.99734512509838,0.997510277577512,0.997658066762391,0.997531449877952,0.998116206550997,0.999245327650457,0.998119825966076
53,0.996802688163271,0.996814862667727,0.996905319893976,0.996912269939859,0.996867447865345,0.99692657985757,0.99709340363761,0.997173003086375,0.997229879214365,0.997076363563519,0.996767168475465,0.997562802871869,0.996601395565374,0.997266287599688,0.99749208565568,0.997063854867819,0.997488537124365,0.997562170583975,0.997813471958781,0.997414359049667,0.997446833459675,0.99757341868374,0.99754615659237,0.997772316619797,0.998060469574196,0.997857972909849,0.998035149661608,0.997786783665584,0.997832785853038,0.998008288977804,0.998159409533855,0.998031624786246,0.99856951020687,0.999711979220756,0.998575301121943
54,0.996852040246857,0.996902221691383,0.997003337144521,0.997010326015235,0.996965521630601,0.997017440738195,0.99718929095137,0.99726962407684,0.997331230106547,0.997176827706337,0.996879604029509,0.99768488823556,0.996713870028858,0.997366774554453,0.997592595306127,0.997188893703581,0.997613679125975,0.99768736254915,0.997938677528501,0.997539603010022,0.997600534954436,0.997736677385324,0.997709462421729,0.997948298897956,0.998241954965847,0.99804432195506,0.998239619759169,0.998004672679776,0.998058994747379,0.998241204967444,0.998393853569511,0.998264568220154,0.998783302163844,0.999925730878665,0.998789124788191
55,0.996917876239659,0.997018118207042,0.997126990374285,0.997134729273372,0.997090180964537,0.99714060751294,0.997322269666509,0.997403092139721,0.997466315899747,0.99732280427091,0.997054644955333,0.997881388059465,0.996889316342587,0.997513529422962,0.997740191409912,0.997353986286168,0.997781697798304,0.997856498137254,0.998108644175556,0.997709389838128,0.997804612185202,0.997952742018275,0.997926340270326,0.998181853198127,0.998479188770157,0.998293799027704,0.998516238503802,0.998300094784741,0.998365578961745,0.998556820422685,0.99871302770565,0.998582554289009,0.999081526879646,1.00022759296014,0.999087972320786
56,0.996988072350201,0.997142146085442,0.997262567684559,0.997270615128736,0.997226176269175,0.99726930522417,0.997455492071611,0.997536509737424,0.997600395262124,0.997462146407472,0.997208028205615,0.998045232346033,0.997042880541357,0.997653176800646,0.997880167038266,0.997534649298927,0.997965507630412,0.998041759472572,0.998296542462535,0.997894937176502,0.998023410502159,0.998183402891924,0.998157340249151,0.998430057815791,0.998730479396119,0.998558236033579,0.998808802792225,0.998606793166076,0.998679444200813,0.998876036273042,0.999033948725633,0.998902019373531,0.999407603285085,1.00056620634376,0.999414304207851
57,0.997047995127667,0.997247865840229,0.997380262636316,0.99738874670058,0.99734445912401,0.997378931882228,0.997570359737684,0.997651659371244,0.997716484915945,0.997583865001018,0.997344759112308,0.998192839995848,0.997179853535505,0.997775341566779,0.998002813280041,0.997687053187136,0.998119590942296,0.998196488915477,0.998451741017192,0.998050054507596,0.998210500938155,0.998380397280781,0.998354810229664,0.998641385997168,0.998945073806391,0.998782505926229,0.999055306463126,0.998857839103903,0.998932966230281,0.999130133181764,0.999288317480756,0.999156473467545,0.999688230776331,1.00084882331815,0.999695293710321
58,0.997093107975517,0.997327762634403,0.997465406565128,0.997473887923032,0.997429603581053,0.997462140395987,0.997658358832384,0.99774036461656,0.997809827630773,0.997676196791371,0.997448726389141,0.998306320374982,0.997283837487317,0.997867652996427,0.998095100738504,0.997804656709395,0.998237134189781,0.99831401989094,0.998569238696345,0.998167601650478,0.998360475062938,0.998538898693455,0.998513313810197,0.998810988864721,0.999120118616226,0.998960878341638,0.999249043782314,0.999061917361953,0.999143472295977,0.999348600860426,0.999509816307925,0.999376685588079,0.999895711117313,1.00105604645031,0.999902771049072
59,0.997136785984075,0.997404968892374,0.997548410072616,0.997557053999468,0.997512827888057,0.997543360933715,0.997743293721454,0.997825401124374,0.997895211648755,0.997766409649991,0.997551836884743,0.998419464959738,0.997387047139185,0.997958023491173,0.998185640378147,0.997916038205226,0.998351107303001,0.998429229077656,0.99868693123157,0.998282964243315,0.998494847948376,0.998680130632622,0.998654724975169,0.998960556161637,0.999272603867072,0.99911753272244,0.999417949576968,0.999237052621583,0.999322351223708,0.9995326412022,0.99969547664452,0.999560856436538,1.00007903031791,1.0012512816167,1.00008622471393
60,0.99718277347149,0.997486523453832,0.997640088455796,0.99764861415657,0.997604353079815,0.997628273788426,0.997833172440119,0.997915193974747,0.997984743709824,0.997864301160649,0.997672099306339,0.998558463898346,0.997507271244338,0.998055769479276,0.998283226516752,0.998032597497401,0.998467145414005,0.998545081189227,0.998802615617289,0.998398736128129,0.998641964372815,0.998837494977408,0.998811967385197,0.9991331251294,0.999450456777975,0.999303047396156,0.999626263702631,0.999464708691363,0.999560755860958,0.999774075217992,0.999938319738626,0.999802186041022,1.00029594466335,1.00146731237961,1.00030304004587
61,0.997233933337964,0.997577523131465,0.997713850334585,0.997721944987137,0.997677543832946,0.997721220481729,0.997929336062301,0.998011062650554,0.998079673477221,0.99796668315392,0.997794450701343,0.99869855479298,0.997629428307044,0.998157668735403,0.998384600051389,0.998188053233203,0.998638711663707,0.99872497885622,0.999002868455004,0.998578302808503,0.998831836533736,0.999039777458861,0.999013793086905,0.999352977497468,0.999672411975617,0.999539582582409,0.999892460204096,0.999759126453617,0.999873074561487,1.0000952433163,1.00026372451194,1.00012473804034,1.0005739707955,1.00174272203146,1.00058070687706
62,0.997099293846433,0.997344759282915,0.997444679615498,0.997446580433577,0.997400101099941,0.997465876203244,0.997647119577905,0.997725456260685,0.997785316829874,0.997657688121975,0.997461211904436,0.998365261347946,0.997293034241484,0.997842077062735,0.998061859388543,0.997891237550168,0.998345149501904,0.998436115971022,0.998739397669248,0.998284237005631,0.998476693031236,0.99866965703167,0.998637006156319,0.99896113392729,0.999275203571412,0.999128304541753,0.999453350933276,0.999304268594372,0.99941289430745,0.999629557569721,0.999795221874517,0.999653916008263,1.00011771076004,1.00125414522363,1.0001193016212
63,0.997084349605304,0.997320784578498,0.997416945097213,0.997416136842023,0.997368752891494,0.997436896003419,0.997611490540957,0.997688024944077,0.997742020801307,0.997619579687252,0.997437230562565,0.998361567897651,0.997267693862443,0.997801064970894,0.998017698520036,0.99786741577239,0.998330415728501,0.998427302853637,0.998750664110916,0.998273166759261,0.998439734568042,0.998630804916823,0.99859524220365,0.99891952170392,0.999232749367082,0.999084291949059,0.999407850949289,0.999261460134555,0.999372330182105,0.999591626711534,0.999758427169156,0.999613734166513,1.00006976073511,1.00120314914611,1.00006910059784
64,0.99718398370769,0.997496318086274,0.997627410595648,0.997627612676373,0.997580575768611,0.997620854827182,0.997806689064276,0.997883881154284,0.997940053652679,0.997829246123176,0.997677913868954,0.998624427213605,0.997508924232286,0.998011777594884,0.998229541651972,0.998105064261511,0.998571982441632,0.998670364406144,0.998994820973457,0.998517107975184,0.998719370164927,0.998921816722745,0.998887349835912,0.999225622303516,0.99954284231673,0.999403776650658,0.999749765568048,0.999620947466722,0.999742011443428,0.999967632010069,1.0001366232338,0.999990570506715,1.00042041946516,1.00155875650409,1.0004205988345
65,0.997259250168345,0.997629728124124,0.997802544966689,0.997802639116249,0.997755574669682,0.997757091376425,0.997947112656338,0.998024936275041,0.998085513101346,0.997973390115285,0.997832873027602,0.998788498368198,0.99766385632739,0.998155778427413,0.998373384267112,0.99828181170908,0.998740261484128,0.998834468390671,0.999149455396258,0.998681148017634,0.998938861716922,0.999151056603592,0.999116481950775,0.99946798495539,0.999790475863942,0.999657005536789,1.00002213629301,0.999905977798885,1.00003497856957,1.0002685852371,1.00044051199791,1.00029142701108,1.0007105713997,1.00185925795906,1.00071066114847
66,0.997327153118831,0.997750015439524,0.99793854292164,0.997938621072588,0.997891557870646,0.997890037958304,0.998098379751729,0.998179753208027,0.998263513364241,0.998137583626978,0.998031817505162,0.999016003822561,0.997862827300208,0.998319924054847,0.998537474599049,0.99843794942153,0.998898249278046,0.998993415460725,0.99931065393348,0.998840106895881,0.999127191254387,0.999345579248354,0.999310994365994,0.999669883544877,0.999995032282838,0.999865142121907,1.00024121316898,1.00013285558006,1.00026670018384,1.00050669372374,1.00068009895389,1.00053126639061,1.00093866489544,1.00208699681982,1.0009387413582
67,0.997409533381684,0.997896019608364,0.998089469112207,0.998089454059024,0.998042367104821,0.998053257066723,0.998284642348737,0.998372367033263,0.998497707391415,0.998331984095275,0.998248752016731,0.999251623647983,0.998079752888328,0.998514188017746,0.99873158652255,0.998634642694113,0.999106401174712,0.99920739776684,0.999538385254653,0.999054045492057,0.999354957683796,0.999581477155514,0.999546800638523,0.999917586884474,1.00024527407748,1.00012356915833,1.00051851743424,1.00042742603167,1.00057207648421,1.00082136033444,1.00099770600643,1.00084934611865,1.00121998758322,1.00236749236398,1.00121998667226
68,0.997464098506814,0.997993787429902,0.998188433986586,0.998187205275746,0.998139718473163,0.998163237509823,0.998413415618261,0.998507461613304,0.998676589035827,0.998462480696748,0.998393192596215,0.999411276551523,0.998223611749,0.998643356240453,0.998859311201611,0.998767439547493,0.999230315775672,0.99932747778458,0.999652368759953,0.999173134203929,0.999523849014545,0.999759818287536,0.999723844856877,1.00010920829825,1.00043796197174,1.00032802543989,1.00074667657655,1.00067737822806,1.00083509156817,1.00109207044678,1.00127056222229,1.00112253798964,1.00145199034599,1.0025927876829,1.00145098176081
69,0.997608342822985,0.998248701277716,0.998461190337139,0.998460597547583,0.998413336090915,0.99843037540163,0.998697636287104,0.998794933452885,0.998983952394975,0.998758997845363,0.998717806313166,0.999756743606932,0.998548600227934,0.998940500561937,0.999157129732394,0.999138215014436,0.999593517591036,0.999686608429642,1.00000051733452,0.999532851602201,0.999998634162463,1.00026760098371,1.0002323291833,1.00066694094018,1.00100458011909,1.00093193729894,1.00143086101999,1.00139920379626,1.00157985832294,1.00185304931673,1.00203491550533,1.00189450507089,1.00216605117292,1.00332062355609,1.00216557145264
70,0.997718280428549,0.998443584352641,0.998676563257234,0.998675821349135,0.998628520660706,0.998630591464625,0.998903766660056,0.999002370955728,0.999200306698711,0.998968595895356,0.998937873197013,0.999985693062514,0.998768631054917,0.999149898687146,0.99936630671452,0.999424815324878,0.999889315909771,0.999987142335253,1.00031237663276,0.999833309238285,1.0003504740393,1.00064053047668,1.00060511224772,1.00107119512661,1.00141672137425,1.00136415486005,1.00191222119433,1.00189494856318,1.0020846048442,1.00236065432694,1.00254231881673,1.00240371110795,1.00265562943872,1.00380882927236,1.00265502640536
71,0.997982917929688,0.998906831727345,0.9991704020529,0.999175721648099,0.999130466054094,0.999130944808152,0.999450189048652,0.999554201582878,0.999774420121627,0.999562662169727,0.999613109576288,1.00070809373123,0.999447015312222,0.999750364891353,0.999973702664645,1.00006742904016,1.00056373668853,1.00067459263761,1.00101592126191,1.00052591334455,1.00110209787504,1.00142488945872,1.00139600485379,1.00190199367919,1.00226075414443,1.00223574397664,1.00284919745917,1.00286275478396,1.00306578161232,1.00334614075484,1.00353347335392,1.00338371397421,1.00363633859266,1.00483168659742,1.00364076340125
72,0.998029056355887,0.998989426992685,0.999270902336871,0.999275294422412,0.99922973447093,0.999211858253434,0.999529535433387,0.999632208650759,0.99984576534622,0.999645355201574,0.999711887811483,1.00082299761154,0.999545347189248,0.999832045852263,1.00005428414977,1.00019026770816,1.00069273332894,1.00080716503802,1.00115895413736,1.00065773485306,1.00125282467247,1.00158450748287,1.00155463299361,1.00207511575493,1.00243805883544,1.00242058467953,1.00305550022383,1.00308734444038,1.00330242786899,1.00359239375905,1.00378359896904,1.00363267711716,1.0038476989148,1.00503787910429,1.00385135417472
73,0.998153128955168,0.99920849750773,0.99949262003265,0.999497824961634,0.999452546893883,0.999438423323705,0.999766180111767,0.999869370144046,1.00008463579599,0.999895285127222,0.999991198209771,1.00112371441283,0.999825112723856,1.00008280145736,1.00030593022807,1.00052435191582,1.00105368422332,1.00118125207631,1.00156164738778,1.00103255728532,1.00164616732675,1.00199584362329,1.00196685529935,1.00251482590632,1.002884160008,1.00288594876502,1.00356499846935,1.00363534921646,1.0038738288049,1.00418347999667,1.00437972782298,1.00423487225468,1.00436948690016,1.00556333153101,1.00437381516975
74,0.998227567949604,0.999340619220611,0.999597579982203,0.999602525550217,0.999557166233212,0.999582870600393,0.999928694536454,1.00003668485667,1.00028379821101,1.00006495259299,1.00018203693126,1.00133266622172,1.00001585511656,1.00025215789612,1.00047494580146,1.00073293241134,1.00126904714354,1.00140018182705,1.00178945188174,1.0012513058812,1.00190608918807,1.00227149683364,1.00224223951099,1.00281328902122,1.00318490208818,1.00320626697294,1.0039238724937,1.00402747705495,1.00428686506578,1.00461449372976,1.00481504653683,1.00467784478934,1.00474075586322,1.00593277352902,1.00474486835294
75,0.998287311839843,0.999446474125097,0.999703395572818,0.999708337345813,0.999662981979885,0.999697259044852,1.00005542769515,1.00016482705186,1.00042116876179,1.00020462747123,1.00035641088443,1.00153554721516,1.00019025754986,1.00039180208063,1.00061455381377,1.00088604345656,1.00142007732389,1.00155019046291,1.00193708007838,1.00140133527023,1.00210896935017,1.00248873288082,1.00245947887298,1.00305098436719,1.00342797393728,1.00346213115777,1.00421157807065,1.00434221713908,1.0046170757419,1.00495706715765,1.00516212177059,1.00502561819385,1.00504195271893,1.00624479165666,1.00504606150888
76,0.998325196505133,0.999514010370018,0.999816735770328,0.999821245529223,0.999775751544806,0.999769470237524,1.00013480278166,1.00024533114161,1.00050998515337,1.00029017224336,1.00046179862034,1.00165859278426,1.00029544754856,1.00047686691733,1.00069909632977,1.00095075809635,1.00147907162944,1.00160653669173,1.00198827117157,1.00145733106131,1.00218087017811,1.00256091532439,1.00253120053728,1.00312386825808,1.00350572859556,1.00353361945349,1.00428104974115,1.00442257881015,1.00470454238207,1.00504885030787,1.00525662745657,1.00511529582927,1.00511416197697,1.00630341918211,1.00511791277998
77,0.998276520720132,0.999428636162029,0.999738726838349,0.999742287252031,0.999696472912488,0.999686480253798,1.00005614704913,1.00016747735427,1.00043936546269,1.00021474693024,1.00040228146384,1.00161530097507,1.00023544534984,1.00040043623577,1.0006215766806,1.0008042364332,1.00130108895783,1.00141320507225,1.00176148982751,1.00126317928913,1.00202973308581,1.00240705503036,1.00237631666238,1.00296490781652,1.00335377956361,1.00336653560414,1.00410068377043,1.00426281851359,1.00455838383035,1.00491234590876,1.00512252581635,1.0049832390871,1.00494821842163,1.00614386701683,1.00495118280336
78,0.998287130994542,0.999447430908898,0.999752262030004,0.999755821737286,0.999710007868184,0.999713275248787,1.00009451299361,1.00020797639628,1.0004937528792,1.00026175181636,1.00047242557192,1.00170450095497,1.00030560128829,1.00044743140084,1.00066856032316,1.00082270483123,1.0012977355369,1.00139889285678,1.00172170612716,1.00124886453541,1.00207842263961,1.00246432479105,1.00243358768678,1.00303210201931,1.00342368186665,1.00344250086014,1.0041920212947,1.00438343879249,1.00469591954926,1.00506525121033,1.00527692262604,1.00514832254729,1.00504867324704,1.00624419438665,1.00505163695976
79,0.998478366982755,0.999784658922176,1.00012154066916,1.00012687370845,1.00008166913836,1.00006829329328,1.00047167120527,1.00058769670593,1.00088646444237,1.00066195960526,1.00092082195249,1.00218662776013,1.00075496211538,1.00084946804493,1.00107257248901,1.00130319909948,1.00179894129553,1.00190968209133,1.00225059176479,1.00176121006562,1.00264903499845,1.00306215076865,1.00303333616384,1.00366744220611,1.00406658785788,1.00411214034933,1.0049199826338,1.00514182987189,1.00547192905201,1.00585293881652,1.00606874897485,1.00594089198987,1.00579280621786,1.00699678916531,1.00579723798093
80,0.998640110547027,1.00007085700385,1.0004563893454,1.00046217915821,1.00041714324204,1.00036309400827,1.00077848705364,1.00089620495238,1.00120512898098,1.00097997632015,1.00126538665964,1.00255131195973,1.00109981551393,1.00116791493637,1.00139147945534,1.00170822159881,1.00219567869071,1.00230208621696,1.00263182057771,1.00215405664532,1.00315102816833,1.00359487721881,1.0035665705366,1.00424407853061,1.00465179144022,1.00472905098868,1.00560701109577,1.00586306393412,1.00621409178619,1.00661258574021,1.00683159741606,1.00671128067703,1.00649950275252,1.00771622053246,1.00650431143003
81,0.998723805860351,1.00021887125622,1.00062118425815,1.0006273041378,1.00058238635161,1.00051917460413,1.00094592568413,1.00106526736825,1.00138411167835,1.00115790948961,1.00146891958501,1.00277473960472,1.00130354896253,1.00134616873686,1.00157007737817,1.00191691300112,1.00240162270468,1.0025065144621,1.00283193663174,1.00235879202407,1.00341476208443,1.00387537616273,1.00384743282126,1.00454871797664,1.00496220433682,1.00505537497746,1.00597100512628,1.00624560266891,1.00660654237048,1.00701160975473,1.00723533155838,1.00711053797753,1.006878301879,1.00810747883478,1.00688338299468
82,0.998787176797985,1.00033129816845,1.00074888833595,1.00075488400847,1.00070993102699,1.00063956921529,1.00107795968982,1.0011986265205,1.0015264166414,1.0013021602447,1.00164685559437,1.00298072369947,1.00148145375615,1.00149025879594,1.00171399017059,1.0020701818888,1.00256818234307,1.00267983449162,1.00302124425233,1.00253203602404,1.00359221159586,1.00405944024512,1.0040313699809,1.00473964382774,1.00515834690341,1.0052509236057,1.00617477417606,1.00644496665995,1.00680319874989,1.00720100401355,1.00742763629096,1.00728417340806,1.00709965575729,1.00833908334795,1.00710463361316
83,0.998807670383192,1.00036770181752,1.0007955081728,1.00080142610418,1.00075644940925,1.00068494318954,1.00113444807215,1.00125719179126,1.00159867932251,1.00136682558195,1.00173401918739,1.00308664099491,1.00156859330544,1.00155482866856,1.00177845517681,1.00210331893934,1.00260099394831,1.00271252601227,1.00305383447011,1.00256466789131,1.00361935890615,1.0040823430726,1.0040541903003,1.00475324765191,1.00517730483332,1.00525290986834,1.00615647233311,1.00640828235447,1.0067536985817,1.00713565000956,1.00736528489076,1.00719095820245,1.00708568132472,1.00831353270766,1.00709059494949
84,0.998872383351615,1.00048242231003,1.00092579556005,1.00093167858199,1.00088669662927,1.00080802564256,1.00126965720614,1.00139378419868,1.00174440388503,1.001514751873,1.00191628759356,1.00329721260003,1.00175087600655,1.0017026893294,1.00192624160217,1.0022592166407,1.00274083689547,1.00284434373794,1.00316706536905,1.00269647774271,1.00381398823655,1.00428841844119,1.00426023524347,1.00497514997182,1.00540452466678,1.00548836911671,1.00641572292527,1.00670425968468,1.00707124280558,1.00747015527532,1.00770424918198,1.00753410175211,1.00735830072923,1.00858562395751,1.00736318489151
85,0.998983765422267,1.00067988205087,1.00113866871682,1.00114448363466,1.00109948947151,1.00101504150321,1.00149055802666,1.00161674614034,1.00198101752425,1.0017481537752,1.00218372689556,1.00359271167122,1.00201832823055,1.00193597340496,1.00215939305616,1.00254568632891,1.00303085317979,1.00313621678092,1.00346338489075,1.00298834068673,1.00416961122747,1.00466567137931,1.00463742793581,1.005383306746,1.00581513853713,1.00592641050617,1.00690620477171,1.00727145404586,1.00768637010958,1.0081301861002,1.00836711244304,1.00823916474191,1.00787537148675,1.00913520751805,1.00788019814337
86,0.999143660338429,1.00096335248973,1.00143220854739,1.00143793889734,1.00139293102664,1.00130598803531,1.00179046600089,1.00191798160141,1.00229120737261,1.00205613009719,1.00251401690668,1.00394134833539,1.00234863424601,1.0022437998594,1.0024670505955,1.00297835090355,1.00349066019356,1.00360976273877,1.00396901943832,1.00346189138184,1.00469420531989,1.00521876396694,1.0051904485224,1.00597960504936,1.00641378544634,1.00656495775227,1.00761887821987,1.00803907309328,1.00848690082378,1.00895905941291,1.00920027870399,1.00909215458816,1.00860071947751,1.00985916764486,1.00860547454353
87,0.999324374012043,1.00128380008838,1.00176777802074,1.0017733749426,1.00172833909407,1.00163697913156,1.00213490205602,1.00226441690148,1.00265109086892,1.00241264663012,1.00290397265477,1.00435893916099,1.00273859184205,1.00260010498631,1.00282311906177,1.00346059844027,1.00399386984166,1.00412363802875,1.00450794918726,1.00397573709908,1.00525805107079,1.00580994701321,1.00578150859304,1.00661216798027,1.00704861308138,1.00723797760902,1.00836293211955,1.00880445369169,1.00926419553895,1.0097437288808,1.00998920946457,1.00987660693375,1.00934355713488,1.01057802223764,1.00934820028863
88,0.999286699520657,1.001221053418,1.00170618905082,1.00170740542023,1.00166090599716,1.00156311227138,1.00204903933877,1.00217707039427,1.00256354634628,1.00231469750882,1.00280722747061,1.00427715868427,1.00263964158196,1.00249746963999,1.00271540263753,1.00338397589814,1.00388994548729,1.00400818225685,1.00437589742565,1.00385662087351,1.005178126247,1.00573199353896,1.00569886004809,1.00653733055228,1.00696800355752,1.00716874718154,1.00830791264864,1.00875220681188,1.00921681340828,1.00970125334766,1.00994666607193,1.00983398418823,1.00928355216721,1.01049497914256,1.00928457407107
89,0.999416793603406,1.00144856025925,1.00195525045803,1.00195982757061,1.00191446095678,1.00181554906854,1.00233439837273,1.00246676154111,1.00287425717354,1.00263210559377,1.00318473821247,1.00469331004549,1.00301889709667,1.00281842672453,1.00304020272205,1.00368147609432,1.00417301046573,1.00428235513192,1.00462154831136,1.00413363232065,1.00555479848476,1.00613544668641,1.00610592715768,1.00697799413106,1.00741837123887,1.00764249271119,1.00883628014763,1.00931320558721,1.00979572638671,1.01029107071861,1.01054175357433,1.0104264957449,1.00983493947913,1.01106340021649,1.00983873887235
90,0.99946568318845,1.00153579638178,1.00205819675808,1.00206272141969,1.0020173223335,1.00190791632691,1.00243423338622,1.00256731925368,1.00297946829042,1.00274036116692,1.00331589145778,1.00484399128743,1.00314995656273,1.00292669470894,1.00314849209986,1.00380026232537,1.00427006641802,1.00436845353742,1.0046823529388,1.00421960400272,1.00571072845842,1.00630303026131,1.00627342911443,1.00716169461285,1.00761316837701,1.00783756727011,1.00905138187978,1.00953895838626,1.01002695669655,1.01052476644601,1.01078014415464,1.01065157286621,1.01005964732663,1.01128867791832,1.01006339228107
91,0.999544305653368,1.00167527014727,1.00221301023899,1.00221744300164,1.00217202051709,1.00205272219578,1.00258683782467,1.00271984276222,1.00313173199505,1.00290531867236,1.0035146585368,1.00507079342443,1.00334871094242,1.00309152371452,1.00331317845607,1.00400212619102,1.0044596074545,1.00455187765292,1.00485175458394,1.00440297945682,1.00596557599592,1.00657108915314,1.00654139824595,1.00744718548123,1.00791748940977,1.00813240540786,1.00936268895658,1.00986243262815,1.01035667603958,1.0108561771668,1.0111159576457,1.01097593683288,1.01038398911838,1.01161214610664,1.01038765754013
92,0.999643365856503,1.00185168843281,1.00239697298694,1.00240055329233,1.00235485518037,1.00223241249781,1.00277205704246,1.00290518116484,1.00331977355843,1.00309853009148,1.00373584096171,1.00531756622101,1.00356950451576,1.00328378476347,1.00350440482268,1.00427382122133,1.00473964685734,1.00483657235195,1.00514922926825,1.004687008153,1.0062788623419,1.0068940574026,1.00686346394841,1.00778364250109,1.00826628410946,1.00847705526765,1.00972254198574,1.01024510423539,1.0107527893761,1.01126326655776,1.01152537049701,1.01138920212586,1.01074898396171,1.01197220720626,1.01075194726863
93,0.999702142036912,1.00195665862165,1.00251490324187,1.00251767430246,1.00247171188173,1.00234031373791,1.00288495338388,1.00301894534191,1.00344098298161,1.00321537790916,1.00386949517426,1.00546753551281,1.00370277685765,1.00339974242855,1.00361939464047,1.00442734505747,1.00490371226791,1.00500635911544,1.00533418396048,1.00485614762928,1.0064383675487,1.0070505684282,1.00701911350969,1.00793202404636,1.00841897134056,1.00861543890643,1.00984419969176,1.01036438541088,1.0108711378056,1.01137663964206,1.01164268822714,1.01148630846487,1.01087620426504,1.01209500753789,1.01087849875043
94,0.999760174267013,1.00206038397002,1.00262605292452,1.00262792569855,1.0025816689601,1.00245531754993,1.00301517978369,1.00315281981449,1.0036005801406,1.0033533417187,1.00403508893377,1.00565864198663,1.0038679495859,1.00353671660821,1.00375529265105,1.00456678344014,1.0050434584075,1.00514672848847,1.00547808014553,1.00499579131361,1.00660818281606,1.00722784258065,1.00719543157785,1.00811924047098,1.00861307864502,1.00880964352927,1.01005154678717,1.0106062745863,1.01113386374009,1.01165777833149,1.01192614688874,1.01178225574591,1.01108864292096,1.01230245492075,1.01109019489642
95,0.999879106961613,1.00227235942565,1.00284439223255,1.00284506736648,1.00279842150145,1.0026724713942,1.00323708499196,1.00337602864158,1.00383495692911,1.00357693863543,1.00427244068393,1.00591090417423,1.00410474283575,1.00375898708859,1.0039761199311,1.00489301316536,1.00537266553158,1.00547807483372,1.00581715590036,1.00532619202621,1.00701562123255,1.00766060418967,1.00762692534911,1.00858949589201,1.00908696352938,1.00931588199539,1.01062205158356,1.0112523815379,1.01182527036061,1.01239075706265,1.01266262602283,1.01255567211135,1.01166710275163,1.01288505582243,1.01166766495138
96,1.00004248342425,1.00256180448984,1.00315031203072,1.00315126882107,1.00310473115388,1.00297429707112,1.00355462987343,1.00369584771096,1.00416909240917,1.00390888819509,1.00464086338006,1.00630820263274,1.00447336777468,1.00409117934186,1.00430856886588,1.00532080039645,1.00581124633648,1.00592199387845,1.00627278617111,1.00577041241908,1.00751602576446,1.00818369510966,1.00815033556726,1.00914629147281,1.00965202093219,1.00990287035843,1.01126167411067,1.01194225213344,1.01253529129962,1.01311613757364,1.01339255343012,1.01328980996292,1.01232098395413,1.0135396406177,1.01232177868473
97,1.00014641560156,1.00274712082019,1.00334237424382,1.00334224670384,1.00329535645425,1.00316792694694,1.00375165931415,1.00389354763487,1.00437358718868,1.00410825453984,1.00485483861602,1.00653746089926,1.00468683720899,1.00428934535831,1.00450542896325,1.00559775488469,1.00611730328757,1.00624324984299,1.00663186696141,1.00609081565451,1.0078195666616,1.00849426248801,1.00845975287545,1.00946623283946,1.009975806925,1.01023054078712,1.01160396629103,1.01231213849609,1.01291355946348,1.01350203242708,1.01378060014727,1.01367820048459,1.01266741408962,1.01387994241711,1.01266731345441
98,1.0000297214257,1.00254715647058,1.00312786131364,1.00312018687261,1.00307077022619,1.00295607995134,1.00351423759369,1.00365397526872,1.00413627383875,1.00384070621478,1.0045644362811,1.00625234900269,1.00439261695812,1.00401374012371,1.0042210898186,1.00531644988684,1.00582976663404,1.00595632379118,1.00636395318953,1.00579757281737,1.00748195342556,1.00813899741165,1.00809639677852,1.00908315469659,1.00959381222194,1.00981914460862,1.01115047173076,1.011849665984,1.01245228192327,1.01304270001581,1.01332057815405,1.0132179080172,1.01219121314654,1.01336452223409,1.0121848794758
99,1.00027537505816,1.00297836818804,1.00358003013205,1.00357715569523,1.00352936063352,1.00342135542739,1.00401468349487,1.00415967423442,1.00466595088534,1.00437268674984,1.00514415080392,1.00685572882576,1.00497482591612,1.00455078021907,1.00476360742211,1.00592276132548,1.00645684958071,1.00659151846199,1.00700677062745,1.006436854059,1.0081956694346,1.00888467395611,1.00884723808578,1.00987484434745,1.01039688913455,1.01065200633221,1.01205069570153,1.01280652523711,1.01343416434616,1.01404315682715,1.01432718880245,1.01422905466048,1.01312469523973,1.01433333336734,1.01312232714503
100,1.00032675216343,1.0030709314982,1.00368301750024,1.00367857825887,1.00363026624297,1.0035180693525,1.00411693864084,1.00426300166726,1.00477968451577,1.00447885563275,1.00527281555828,1.00700780869913,1.00510273074284,1.00465524963368,1.00486623135442,1.00605650537044,1.00656456173805,1.00668695526983,1.00707730404338,1.00653100477323,1.00835823185173,1.00905592852413,1.00901682422735,1.01005840489876,1.01058372006277,1.01084648198828,1.01226586421381,1.01306002539997,1.01369491886276,1.01430921792559,1.01459508921128,1.01449722989306,1.0133510398659,1.01458454019194,1.01334738051031
101,0.999787690702475,1.00213616863189,1.00268287488872,1.00265548452977,1.00259947290623,1.0024952573237,1.00297656867839,1.0031089398644,1.00358581521937,1.0032163973989,1.00385923357729,1.00554341256744,1.00367744553747,1.00336836364483,1.00355287411348,1.00479431917093,1.00520366635679,1.0052878005668,1.00564277902346,1.00511255454382,1.00690697004145,1.00754807321302,1.00748434254203,1.00847027851791,1.00897419837638,1.00918719188599,1.01050479099069,1.01124710461266,1.01184828935497,1.01244205749406,1.01271670920765,1.0126149432737,1.01152078503172,1.01268009344251,1.01149816321279
102,1.00060540260947,1.00356302108502,1.00419814086311,1.0041960006892,1.00414847925975,1.00404544521879,1.0046778238545,1.0048288806277,1.005373299304,1.00506982965309,1.00592684215037,1.00770600462373,1.00575801467608,1.00524858659248,1.005462119682,1.00675856116216,1.00725964081964,1.00737747241876,1.00775179927985,1.00722353736251,1.00922780352562,1.00997770855985,1.00994109697684,1.01105630168091,1.01159771584877,1.01191367369633,1.0134522237236,1.01435216830696,1.01501725191567,1.01565402800314,1.01594869894219,1.01585230437534,1.01457771649989,1.01585516016224,1.01457595630483
103,1.00021280555033,1.00288130098377,1.00347466415731,1.00345671288056,1.00340388569452,1.00329639982778,1.00384803364745,1.00399010941818,1.00451001714483,1.00415436066971,1.00490302018325,1.00664370398964,1.00472612450265,1.00431630034797,1.00451161017225,1.00583878508047,1.00627141499496,1.00636265541024,1.00671206456549,1.00619542429623,1.00817006295008,1.0088779229777,1.00882435392369,1.00989551051668,1.01042205947982,1.01069819447925,1.01215668231869,1.01304103215845,1.01368581090803,1.0143103897246,1.01459726249674,1.01449935153679,1.01321605741058,1.01438966917223,1.01320124630979
104,1.00029859621221,1.00303502847818,1.00363303997324,1.00361337312325,1.00355998127083,1.00346152266905,1.00401583121138,1.00415815873208,1.0046834926692,1.00432518345258,1.00509512813061,1.00685863444699,1.00491740799751,1.00448525007442,1.00467852486974,1.00606104834981,1.00648476361558,1.00657241402249,1.00691744812114,1.00640378950643,1.00845404101911,1.00918165065375,1.00912625922322,1.01022936525956,1.01075890254363,1.01106093389572,1.01257176423515,1.01349863189357,1.0141533987902,1.01478613406981,1.01507618801155,1.01497704317351,1.01363699420781,1.01481219400116,1.01362077144325
105,1.00045817908953,1.00331794053563,1.00392669350253,1.00390716772332,1.00385383660118,1.00377548217136,1.00433990906421,1.00448369982739,1.00501838333552,1.00465852746995,1.00545225987507,1.00723460655525,1.00527467041342,1.00481868650019,1.00501205495214,1.00644629998935,1.0068802570559,1.00697303205545,1.00732960720997,1.00680458708347,1.00890941396407,1.0096589335013,1.00960371308873,1.01073919976072,1.0112767987886,1.01159989514428,1.01316163251295,1.0141209106667,1.01478623935189,1.01542792841492,1.01572091593124,1.01562400229823,1.01424040380012,1.01543785431545,1.01422430242009
106,1.00060495933616,1.00357865157804,1.00419120081483,1.00417129756112,1.00411785289622,1.00407289191743,1.00464455769366,1.00478946876948,1.00533238622073,1.00496948378785,1.00578305304128,1.00758264175483,1.00560533088811,1.00512918252108,1.0053220455745,1.00679049109957,1.00724643955671,1.00735049527841,1.00773413060062,1.00718179547785,1.00929480598131,1.01005675145149,1.01000114360495,1.0111546614769,1.01169696466701,1.0120309985556,1.01362052056215,1.01462004265508,1.01529985493804,1.01595172455813,1.01624730926834,1.01615082996044,1.01471530040635,1.01593240164258,1.01469889110066
107,1.00075963777155,1.00385300804795,1.0044811333339,1.00446125491992,1.00440783203835,1.00437241475054,1.00495354763164,1.00509984503067,1.00565185734676,1.00528706890236,1.00612351943917,1.00794158587222,1.00594586692253,1.00544673788108,1.00563956240089,1.00717001863038,1.00764164007358,1.00775360588938,1.00815552759642,1.00758498943151,1.0097410668602,1.01052383424,1.01046827259835,1.01165262286979,1.0122001130295,1.01255764969268,1.01419743083725,1.01523125152497,1.01592291388833,1.01658358282972,1.01688352331049,1.01678602581423,1.01531429565617,1.01656409527722,1.01529791189176
108,1.00089892258334,1.00410016837235,1.00473831921332,1.00471836466596,1.00466492836635,1.00464295964222,1.00523301175091,1.00538063214675,1.0059415330926,1.00557455893145,1.00643313449495,1.0082694056128,1.00625549603737,1.00573409521476,1.00592677014021,1.00751367491956,1.00800845378448,1.00813213496474,1.00856142595909,1.00796351433532,1.01013938893445,1.01093897895186,1.01088335335503,1.0120922912489,1.01264486234318,1.01301968915486,1.01469875398545,1.01577084639453,1.01647283260439,1.01714237661757,1.01744511069306,1.01734808522078,1.01584633263597,1.01715053968088,1.01582989061318
109,1.00103405528194,1.00433952444026,1.00498932835641,1.00496978634109,1.00491649927371,1.00489724638208,1.00549894021095,1.00564821015702,1.00621905897213,1.00585130303286,1.00673572583741,1.0085917416107,1.0065583442222,1.00601123324555,1.00620433000473,1.00785981922521,1.00838952555291,1.00853059006548,1.00899928712952,1.00836237458144,1.01053289623662,1.01134669459812,1.01129152719946,1.01252006366774,1.01308107519275,1.01346391208083,1.01517139233227,1.01627934608514,1.01699254701927,1.01766998193196,1.0179758617953,1.0178793609862,1.01634727385752,1.01769734717845,1.01633117587774
110,1.0011840742715,1.00460528912264,1.00526148684685,1.00524235325814,1.00518921502633,1.00516726392752,1.00578055933346,1.00593147274575,1.00651224578979,1.00614370106962,1.00705390836576,1.00892961426017,1.00687678401354,1.0063040179276,1.00649752830375,1.00827338774362,1.00883203338012,1.00898748388003,1.00948862220877,1.00881967936552,1.01103570681546,1.01187772342575,1.01182301597065,1.01309488423302,1.0136615313681,1.01408016482298,1.01585986553864,1.01699518157572,1.01772111256265,1.01840796912601,1.01871692506702,1.01862096758068,1.0171176588246,1.018646106789,1.01710190525152
111,1.00181780621061,1.00571411884877,1.00644170257516,1.00643954491264,1.00639212187667,1.00635749328394,1.0070691007847,1.00723181211145,1.00785309340012,1.00753283154512,1.00858251038441,1.01051823540884,1.00841411590287,1.0077111294363,1.0079241160758,1.00982930372522,1.01047614446787,1.01066761198151,1.01121283992404,1.01051415949014,1.01287490156934,1.01380420273569,1.01376770649807,1.01514803398825,1.01573862940504,1.01624986711689,1.01821696563049,1.01944510324664,1.0202143538367,1.02092960742446,1.02125128510696,1.02115943460686,1.01966063436028,1.02155037083151,1.01965886592134
112,1.00147407449337,1.00511981123329,1.00579659151254,1.00577747987262,1.0057243738042,1.00570470311384,1.00633201024381,1.00648497307818,1.00707926460742,1.00670787710493,1.00765209487709,1.00955521901709,1.00747508143021,1.00686811718837,1.00706153317512,1.00903967088007,1.00964316005036,1.00982122476431,1.01037479127219,1.00965356853585,1.01195681434887,1.01284764294614,1.01279300067174,1.01413809184514,1.01471500264385,1.01519235473224,1.01709295678596,1.01827004053804,1.01901663079959,1.01971809552117,1.0200311763599,1.0199377003795,1.01856021812564,1.02056200649548,1.01854449688533
113,1.00209331318136,1.00620241988266,1.00694769301576,1.00694625760167,1.00689909881554,1.00688174617969,1.00761598567482,1.00778191694514,1.00842280900894,1.00810068584679,1.00920109024833,1.01117582580826,1.00903315874755,1.0082796579648,1.00849336475683,1.01052983162824,1.01121049476804,1.01141868366451,1.01200103371059,1.01126594357986,1.01371162652652,1.01468326969406,1.01464757527282,1.01609088927449,1.01669269827651,1.01725178482095,1.01932171312297,1.02059963518904,1.02139273289937,1.02212531043124,1.02245312405919,1.0223606016266,1.0209146841301,1.02311459145561,1.0209135110068
114,1.00222675696994,1.00643923728351,1.00719487844402,1.0071934791342,1.00714634382125,1.00713042984052,1.00787417986767,1.0080415061949,1.00869150336585,1.00836750933776,1.00949079637261,1.01148403518828,1.00932293082942,1.00854647273049,1.00876016480948,1.01087942331005,1.0115639185783,1.01177406057663,1.01236083296308,1.01162140378175,1.01414748110071,1.01514648817184,1.01511084834111,1.01659548904113,1.01720244887969,1.01779561708917,1.01993429964809,1.02123554041225,1.0220404928283,1.02278342468852,1.02311405237309,1.02302373076405,1.02154445697644,1.02376523735482,1.02154331415177
115,1.00237421025947,1.00670104370063,1.00746661547179,1.00746512807253,1.00741797594874,1.00740086965011,1.00815341866117,1.00832205317215,1.00898086861441,1.00865465357113,1.00979984069843,1.0118111429243,1.00963198228547,1.00883347134977,1.00904699983154,1.0112760042809,1.01196380367004,1.01217570176381,1.01276672254357,1.01202303210863,1.01464993192343,1.01568366053138,1.01564794532079,1.01718717876334,1.01779906851586,1.01843979507876,1.02067060499146,1.02199215704706,1.02280717406066,1.02355724429767,1.02389055747255,1.02379900816301,1.02232396423215,1.02463064396327,1.02232274988312
116,1.00206112598864,1.00615943391961,1.00688496162943,1.00686819297903,1.00681591860591,1.00679894930563,1.00747452034775,1.00763380601558,1.00826463167512,1.00789744627696,1.00894993076716,1.01093379283042,1.00877430389953,1.00805999170898,1.00825588483232,1.01056501456461,1.01119646260681,1.01138759843036,1.01196593718845,1.01122212899732,1.01384680301824,1.01485360232321,1.01480154739625,1.01631876661961,1.01691641851335,1.01753910075277,1.01972852942376,1.02099947953723,1.02179362857183,1.02253050879474,1.0228563696085,1.02276340554123,1.02135865668346,1.02367565513784,1.02134488716975
117,1.00215763389849,1.00633011513439,1.007068151247,1.00705204812323,1.00700000414411,1.00698170858009,1.00767033586274,1.00783144548604,1.00847277430994,1.00810551188296,1.00918573524744,1.01119018001739,1.00901048001978,1.00826873521803,1.00846535955648,1.01080576214266,1.01144361927025,1.01163767322087,1.01222122315617,1.01147279440719,1.01413417739621,1.01515485336919,1.01510352101098,1.01664066319131,1.01724170111029,1.01788021894581,1.02010268489054,1.0213907547532,1.0221951499486,1.02293879418192,1.02326649221877,1.02317556532629,1.0217663949021,1.02414098765832,1.02175317513885
118,1.0027223907822,1.00731779015279,1.00811901974835,1.00811899980333,1.00807236710236,1.00805191537216,1.00884136567651,1.00901439190354,1.00969888446846,1.00938050323527,1.01061608466658,1.01269664168606,1.01044909329124,1.00956076725236,1.00977585018095,1.01217244628532,1.01287722445316,1.01309703636848,1.01370295786219,1.01294572191329,1.01574878305244,1.0168452683357,1.01681115848483,1.01844115856406,1.01906770970903,1.01977999253853,1.02216052557176,1.02353573022634,1.02438466289852,1.02515862594862,1.0254999343985,1.02541146421985,1.02392488742661,1.0264443644616,1.02392487879337
119,1.00284846318567,1.00754168632875,1.00835289615007,1.00835279999955,1.00830615267725,1.00828259440614,1.00907815252846,1.00925249942153,1.00994584701447,1.00962099814599,1.01086713975001,1.01295640706706,1.01070015172776,1.00980113769548,1.01001608088733,1.01251175494318,1.01321991298354,1.01344150548776,1.01405171058755,1.01329017921532,1.01617722324794,1.01730208131415,1.01726790567235,1.01894230418024,1.01957383684318,1.02032340511363,1.02277813733956,1.02416727945371,1.02502635021793,1.02580752371242,1.02615155374089,1.02606184781615,1.02456800091039,1.02711844118277,1.02456793001057
120,1.00241909700115,1.00679566818641,1.00755416531247,1.00753649357427,1.00748394901887,1.00746751754154,1.00817551846562,1.00833973816439,1.00900490507866,1.00862711925053,1.00976344600612,1.01181863228496,1.00958750414476,1.00878856621506,1.00898325352641,1.01150026567703,1.01214318651109,1.0123406580268,1.01293572204035,1.01217458579412,1.01500359985069,1.01607964821875,1.01602668110273,1.01764768382913,1.01826223746262,1.01896378763908,1.02132203459487,1.02265562206211,1.02348962068172,1.02425648034587,1.02459163063007,1.02450020512888,1.02305320652424,1.0255375327839,1.02303870996586
121,1.00297828148661,1.00777305690967,1.00859656218908,1.0085955254884,1.00854857579485,1.00852796468211,1.00933704765219,1.00951354690345,1.01022303840849,1.00989144832813,1.01117579535468,1.01329930624266,1.01100838895261,1.0100705303594,1.01028432117566,1.01284782179546,1.01355984010533,1.01378388582341,1.01440194570428,1.01363183056929,1.01658920301019,1.01773757376777,1.01770241006741,1.01941106008959,1.02005183602601,1.02082150318201,1.02332862407328,1.0247581948895,1.02563782334359,1.02643573011525,1.02678486411471,1.02669595338166,1.02514485187032,1.0277328366512,1.02514401002369
122,1.00307286992467,1.00794129725103,1.00877403222544,1.00877268335303,1.00872563775017,1.00870250988679,1.00951721820456,1.00969418385862,1.01040746212271,1.0100782660989,1.01138284312186,1.01352385315477,1.01121531508439,1.01025697995904,1.01047036775916,1.01309932643516,1.01381384287024,1.01403933245568,1.01466144939362,1.01388705644656,1.01690304672801,1.01807090831245,1.01803542326406,1.01977461033488,1.02042013148336,1.02121328074503,1.02377021512795,1.02521900745107,1.02610818614828,1.02691287564325,1.02726461506811,1.02717613351228,1.02559780166527,1.02819399015734,1.025596704322
123,1.00268336096719,1.00726507879553,1.00805347340541,1.00803551185817,1.00798289372846,1.00796288437133,1.0086973255189,1.00886549900321,1.00955722749751,1.00917260607352,1.01037466593895,1.01248447815576,1.01019868134783,1.00933364574913,1.00952788058223,1.01218179476003,1.01283485570144,1.01303765390324,1.01364570010254,1.01287144819407,1.0158366240902,1.01695901452023,1.01690577503621,1.01859659784562,1.01922635891346,1.01997582256023,1.02244503547418,1.02383342644812,1.02469787025436,1.02548637831637,1.02582839543447,1.02573981330384,1.02422683724869,1.02677266346857,1.02421211277215
124,1.00322086715249,1.00820412969508,1.00905738450446,1.00905601477799,1.00900897527632,1.00898206278726,1.00981338959119,1.00999240540868,1.01071918777876,1.01039119720433,1.01174087856848,1.01391887919975,1.01157339911192,1.01056983324978,1.01078313051382,1.01347379479721,1.01419774649332,1.01442803526868,1.01506132055815,1.01427579994774,1.01734995225122,1.01853909649265,1.01850360527703,1.02027072083778,1.02092666389865,1.02173287450438,1.02433100598671,1.02581350582566,1.0267251605265,1.02754634841898,1.0279023344201,1.02781624391549,1.02619772771334,1.02884708418845,1.0261966138337
125,1.0027653720949,1.00741232249318,1.00822069471407,1.00820095269162,1.00814774858482,1.00810135859955,1.00881714100261,1.00897704701811,1.0096189296322,1.00929925980139,1.01053331092611,1.01267504175039,1.01035646390835,1.00945836464589,1.00965049833713,1.01242196867187,1.01307758216946,1.01328258304458,1.01389985862015,1.01311493823632,1.01614050773449,1.01728187041693,1.01722674626683,1.0189446422537,1.01958261571887,1.02034556390433,1.0228545904014,1.02428084358513,1.02516889290248,1.02597473067561,1.02632130819596,1.02623341271429,1.02466395200935,1.02724328888785,1.02464777152714
126,1.00328334482211,1.00831673257389,1.0091847477221,1.00918159165065,1.00913396239088,1.00908998031134,1.00990856001245,1.0100814337262,1.01077218876549,1.01049316498448,1.01187476188721,1.01408466155384,1.01170641333332,1.01066986559264,1.01088106152707,1.01365425671495,1.0143788074928,1.0146103130248,1.01525055693422,1.01445662375756,1.01757459478615,1.01877618129185,1.01873879447197,1.02052503905645,1.02118922606096,1.02200090718892,1.0246248619682,1.02610134405583,1.02703349007835,1.02787041353672,1.02823099799377,1.02814557743016,1.02651924267938,1.02920226907133,1.02651666555762
127,1.00330078437034,1.00834814779049,1.00922506195774,1.00922146310612,1.00917368807598,1.00914352746038,1.00999072058971,1.01017245273881,1.01092180061122,1.01058126983962,1.01198219654958,1.0142093675224,1.01181364495799,1.01075747967382,1.01096814157844,1.01365489677391,1.01438159871573,1.01461440613332,1.01525870479107,1.01446035024474,1.01753932004479,1.0187275542781,1.0186896935534,1.0204527420666,1.02112177184186,1.02190280747568,1.02448193817096,1.02588504171425,1.02682703736269,1.02767108224753,1.02803440821491,1.02794934422319,1.02638814406815,1.02908015034071,1.02638520359109
128,1.00301190507395,1.00784861713452,1.008687945713,1.00866980050098,1.00861715040355,1.00858975091189,1.00936804370549,1.00954232697523,1.01027446975077,1.00988454053357,1.01119851376004,1.01340058006464,1.01102257505998,1.01004525801662,1.01023912943863,1.01299686412105,1.01367016206905,1.0138833231796,1.01451579863231,1.01371709429999,1.01679521958159,1.01795827904508,1.01790488421475,1.01964874893986,1.02030452822617,1.02106974527983,1.02361236724703,1.02500737153711,1.02593025392243,1.02676382854694,1.02712021953592,1.02703384415127,1.02547639578868,1.0281168139191,1.02546152980422
129,1.00364950807872,1.0089665905064,1.00987204777544,1.00986937938702,1.00982194434821,1.00978536171578,1.01065805553303,1.01084380924837,1.01161758024823,1.01127053657228,1.01272320064123,1.01498944201749,1.01255523497258,1.01144762333634,1.011659222895,1.01458185355115,1.01531940112899,1.01555731319855,1.01621122717928,1.01540416955684,1.01871104093659,1.01997793445292,1.01994110930926,1.02182387885641,1.02250129834217,1.02339131616407,1.02617538189606,1.02778454421841,1.0287480710129,1.02960865402856,1.02997791158989,1.02989395744978,1.02811812144405,1.03085422627406,1.02811594642942
130,1.00324708399872,1.00826788615086,1.0091215985911,1.00910163654129,1.00904840059181,1.00901891237224,1.00980567325965,1.00998148870269,1.01072771755953,1.01032859016692,1.01167376646977,1.01390687972205,1.01149699987446,1.01048727880641,1.01067894088922,1.01364244274549,1.01431589324197,1.01453012134219,1.01516922502777,1.01436248543466,1.01762599561799,1.01884872968051,1.01879343748197,1.0206322721922,1.02129578004035,1.02214318767435,1.02484531241181,1.02640049567887,1.02733967425769,1.02818490700519,1.02854549131187,1.02845816986058,1.02673958916702,1.02942203427726,1.0267232474077
131,1.00379133864425,1.00921925781183,1.01013739872763,1.01013392652541,1.01008623566041,1.01005120773001,1.01093613846368,1.01112341949599,1.01190898201718,1.01156088051945,1.01305259838046,1.01535333245939,1.01288428594755,1.01173705338142,1.01194765596682,1.01495360003111,1.01569354550374,1.01593311199548,1.01659270137166,1.01577935811663,1.0191659323256,1.02045798187539,1.020420317436,1.0223397797401,1.02302654097917,1.02393911511555,1.02677992174308,1.02843198373791,1.029416210543,1.03029209802117,1.03066650037933,1.0305816551905,1.02874931364185,1.03152327645532,1.02874648188051
132,1.00386241233159,1.0093456835123,1.01027346941379,1.01026980825588,1.01022206063614,1.01018585152276,1.01107906038249,1.01126759771115,1.01206179978913,1.01171113959027,1.01322398523433,1.01554260979169,1.013055606733,1.01188708317454,1.01209743412802,1.01513376605973,1.01587868778893,1.01612087183851,1.0167869668919,1.01596698933943,1.01938376104641,1.02068775174644,1.0206498941552,1.02258758747828,1.02327930275259,1.02420286171333,1.02707181048999,1.02874779802112,1.02974040449247,1.03062182386262,1.03099746221976,1.03091453231966,1.02905325695272,1.03183634764276,1.02905027117217
133,1.00394142156191,1.00948612225687,1.0104186515153,1.01041489392046,1.01036712080948,1.01033490821029,1.01123689293554,1.01142674489781,1.01222977191219,1.01187682408345,1.01341147010746,1.01574823230693,1.01324307432093,1.01205263500465,1.01226283881909,1.01533937843943,1.01608767073736,1.01633162286806,1.01700203163712,1.01617769187827,1.01963521215005,1.02095310370069,1.0209151528059,1.02287282058931,1.02356958379748,1.0245058400692,1.02740600728631,1.02910455651254,1.03010732754075,1.03099751732053,1.03137592634664,1.03129343745107,1.02940423450077,1.03220772096419,1.02940117057019
134,1.00397806319662,1.00955287418293,1.01049495802698,1.01048940893122,1.01044104197732,1.01040274540346,1.01130416516255,1.01149422091741,1.0123024809645,1.01194234361311,1.01348603770215,1.01583586532179,1.01331676070056,1.01211622028296,1.01232432478226,1.01543874419323,1.01618180276771,1.01642403311431,1.01709458742611,1.01626863118348,1.01976157440023,1.02108765465933,1.02104780108882,1.02302028913382,1.02371996219637,1.0246649985443,1.02758744757381,1.02930145888428,1.03031248596787,1.03120920184666,1.0315892493605,1.0315069952029,1.02959999180057,1.03242637498026,1.02959546298502
135,1.00404100829289,1.00966511658983,1.01061076683918,1.01060476094359,1.01055624698992,1.01052201061617,1.01143022704607,1.01162136304174,1.01243769038836,1.01207421909138,1.0136370095273,1.01600391524631,1.01346752955491,1.01224758235458,1.01245512739548,1.01560327152986,1.01634829879504,1.01659176747547,1.017266244114,1.01643601207511,1.01996576596588,1.02130380631045,1.021263474267,1.02325340848605,1.02395768666108,1.02491313527062,1.02786237655573,1.02959501461353,1.0306153452047,1.03151870833068,1.03190129457711,1.03181943467121,1.02989027223463,1.03273531421115,1.02988537073261
136,1.00411014135291,1.00978846499742,1.01074247357483,1.01073589419974,1.01068719506956,1.01065184706715,1.01156619983243,1.011758336162,1.01258246819129,1.01221533125008,1.0137963084612,1.01617990016812,1.0136265686785,1.0123880542339,1.0125949020213,1.01578317318127,1.01652969330689,1.01677422152218,1.01745247406974,1.01661801816658,1.02018610130566,1.02153640324104,1.02149546916308,1.02350352706117,1.0242095612648,1.02518005327406,1.02815932890221,1.02991481746797,1.03094583351288,1.03185731409351,1.03224234475254,1.03216086782214,1.03019754445276,1.03306057973319,1.03019217499705
137,1.00434907392016,1.01020758920641,1.01119090191245,1.01119012786115,1.01114338496851,1.01110576085913,1.01206135137745,1.01225866089702,1.01310407490542,1.01275172117072,1.01439876453112,1.01681802508027,1.01423201836758,1.01293057981659,1.0131440723144,1.01636312435394,1.01713810414249,1.01739410657034,1.01808550522255,1.01724280563656,1.02087097940146,1.02225364665625,1.02221891666587,1.0242657386913,1.02498423839023,1.02598195051557,1.02902507126239,1.03082616262367,1.03187900615806,1.03280534445106,1.03319706570285,1.0331167443686,1.03109950109189,1.03400113554666,1.03109887906861
138,1.00443891565811,1.01036659810954,1.0113623742388,1.01136227289788,1.01131576216148,1.01127489679627,1.01224074193293,1.01243987087272,1.01329573616851,1.01293906766805,1.01460230135199,1.01703261480292,1.01443592387833,1.01311861519536,1.01333285124476,1.01658929643975,1.01737067436895,1.01762958457918,1.01832616034884,1.01747887581105,1.02114146611073,1.02253725836226,1.02250325382024,1.02456881326572,1.02529602266226,1.02630077491948,1.02937085217739,1.03118710223571,1.03225167900862,1.03318782612672,1.03358284368509,1.0335030494794,1.03146522457652,1.03439112931482,1.03146515254423
139,1.004443349462,1.01037656757872,1.01137523702534,1.01137289039941,1.01132563161123,1.01128775620704,1.01225605702751,1.01245509630558,1.01331524619828,1.01295855282922,1.01465016675921,1.01711099395459,1.01448267771351,1.01313568758148,1.01334730618287,1.01659911733551,1.01737547613203,1.01763298683754,1.01833151750337,1.01748041841115,1.02114968077201,1.0225442446589,1.02250785107473,1.02457260546831,1.02530221872985,1.02630033064797,1.02936519957393,1.0311690072307,1.0322381419377,1.03317741332103,1.03357234367885,1.03349250384887,1.03146788188391,1.03440389490465,1.03146597506757
140,1.00450276969903,1.01048212007508,1.01149117789206,1.01148886622075,1.01144162439769,1.01139926744658,1.01237236965495,1.01257211259052,1.01343681232416,1.01307922655355,1.01478227682687,1.01725231428147,1.01461482681484,1.01325637758153,1.01346801148009,1.01674945147978,1.01752778384527,1.01778628807468,1.0184870327124,1.01763377132681,1.02132974415258,1.02273277141108,1.02269642151377,1.02477221609688,1.02550709053298,1.02650878059484,1.02958911672647,1.03139924983777,1.03248040707694,1.03342870372028,1.03382653065342,1.03374713507718,1.03170479783721,1.03466210831444,1.03170291990568
141,1.0045527150706,1.01057119321411,1.01158939908428,1.01158674550549,1.01153939417936,1.01149587945965,1.01247641663388,1.01267731801659,1.01355033533114,1.01318973606829,1.0149127379088,1.01740022002821,1.01474513880489,1.01336650077795,1.01357771349438,1.01687136965906,1.01765409907338,1.01791499855127,1.01862209264083,1.01776221762989,1.02146843928706,1.02287572683589,1.02283901803557,1.0249209735198,1.02565797046595,1.0266624363552,1.02975170012913,1.03155939229568,1.03264868825892,1.0336038863153,1.03400437332224,1.0339253731733,1.03188786247784,1.03486465465327,1.03188570542931
142,1.00461365761394,1.01067985434135,1.01170179911773,1.01169874334922,1.01165126306222,1.01160857165199,1.01259344334054,1.01279546021975,1.0136766518756,1.01330863105995,1.015039741433,1.01753506782587,1.01487196257001,1.01348494332638,1.0136956629632,1.01703589710655,1.01781885320996,1.01808008863853,1.01878888066806,1.01792699903911,1.0216742134221,1.02309472157448,1.02305759252421,1.02515893492257,1.02590058799493,1.02691739745647,1.03003687958007,1.03187172107285,1.03296889298671,1.0339292852902,1.03433084831271,1.03425373075447,1.03217964718063,1.03516440471181,1.03217716210796
143,1.00469078104601,1.01081730276559,1.01184284106904,1.01183934853299,1.01179172906297,1.01175305179275,1.01274281948544,1.012945219069,1.01382990899477,1.01346389384559,1.01521414819328,1.01772650545292,1.01504618010207,1.01363971021782,1.01384988893398,1.01724103928559,1.01802600152726,1.0182884892653,1.01900118552156,1.01813506880134,1.02193238478768,1.02336932983958,1.02333174580619,1.0254589483537,1.02620516506506,1.02724090257614,1.03040202704486,1.03227495941938,1.03338151401195,1.03434864706021,1.03475270721956,1.03467429889524,1.03255996779176,1.03556313378342,1.03255712677564
144,1.00478392124007,1.0109831713275,1.01202282572437,1.01201895129707,1.01197121272179,1.01192488310799,1.0129217836134,1.01312529907162,1.01401814851849,1.01364903269954,1.01541878805732,1.01794826687853,1.01525066301154,1.01382440679188,1.01403410215975,1.01748601591974,1.01827316969397,1.01853698064505,1.01925361476489,1.01838328071753,1.02223663086447,1.02369208753124,1.02365410863976,1.02580916741535,1.02655998041576,1.02761665959538,1.03082296120072,1.03273805938633,1.03385383725566,1.03482752328852,1.03523409373167,1.03515609829291,1.03298730093055,1.03599813387236,1.03298414898354
145,1.0048790962859,1.01115203315323,1.0121976895583,1.01219411301688,1.01214648175689,1.01210406402998,1.01311185778039,1.01331693847936,1.0142194023266,1.01384914112723,1.01564352918675,1.01819220573354,1.01547558937444,1.01402479981281,1.0142347999615,1.01773295207707,1.01852499119084,1.01879113960301,1.01951249233616,1.01863772410323,1.02253903698887,1.02401223773322,1.02397458693723,1.02615516371524,1.02691146553045,1.02798619101378,1.03123348271375,1.0331835470266,1.03431163728095,1.03529449160419,1.03570405092706,1.03562654432135,1.03341598000718,1.03644886949691,1.03341307219873
146,1.00501828421788,1.01139699259832,1.0124614252858,1.0124604515876,1.01241370024447,1.01236690793826,1.01339633213881,1.01360378862021,1.01451618796141,1.01415670009258,1.01599303701458,1.01856782414502,1.01582645169489,1.01433509765413,1.01454806258392,1.01807620816026,1.0188821982969,1.01915410087406,1.01988276027685,1.01900289462465,1.0229489014523,1.02444202394494,1.02440715575021,1.02661425216491,1.02737630880298,1.02847216243411,1.03176403233826,1.03374101315173,1.03488148827265,1.03587348759532,1.03628612330387,1.0362108551847,1.03397854276493,1.03705590598353,1.03397776015
147,1.0050945670941,1.01153301402881,1.01260609797984,1.01260465235032,1.01255775025798,1.01251114531219,1.01354721792221,1.01375573460574,1.01467611420336,1.01431325609079,1.01616842774683,1.01876010060872,1.01600163578721,1.01449111984753,1.01470350271921,1.01827294912481,1.01908080537476,1.01935390632668,1.02008642705005,1.01920233874192,1.02318934299672,1.0246957960891,1.02466043473707,1.02688597275567,1.02765255525158,1.02875991896665,1.03208038600676,1.03407831879396,1.03522958910673,1.03622976818423,1.03664489232155,1.0365700160628,1.034305572809,1.03739039019432,1.03430440543224
148,1.00505979382626,1.01147443632974,1.01254118602138,1.01253626190711,1.01248819701412,1.01244433389289,1.01346980498612,1.01367813150436,1.01460477172527,1.01422032969022,1.01606058303645,1.01865101478661,1.01589203962239,1.0143944774201,1.01460283143553,1.01820213266637,1.01899819323804,1.01926709476695,1.01999792674771,1.01911263383282,1.02311381668835,1.02461843310381,1.02457937080079,1.02680637501738,1.02757379540964,1.02867772190652,1.03199707548777,1.03399596002833,1.0351475786987,1.03614903304058,1.03656471265421,1.03648816591005,1.03422103445722,1.03730977490052,1.03421702877935
149,1.00522603136809,1.01176637391874,1.01285587375543,1.01285476445446,1.01280798590436,1.01275952270856,1.01381328068957,1.01402477522781,1.01496390394258,1.01459373315521,1.0164849928117,1.01910512224241,1.01631842006442,1.01477190862239,1.01498462412685,1.01860665863607,1.01942142269353,1.01969786922255,1.02043735526854,1.01954663084755,1.02359221379226,1.02511950697624,1.02508451757318,1.02734049968697,1.02811520172626,1.02924182860959,1.03260999791926,1.03464371324223,1.03581183629112,1.03682422521418,1.03724378570665,1.0371679308631,1.03486206461019,1.03797955691504,1.03486117219854
150,1.00496269018848,1.01130995172598,1.0123685488744,1.01235489438503,1.01230391057592,1.0122565059369,1.01324863845049,1.0134526096813,1.01436973659858,1.01396655517022,1.01578632269324,1.01838767108744,1.01561338227572,1.01413137873117,1.01432962407303,1.01799563294535,1.018765010715,1.01902483694911,1.01975483947957,1.01886310994662,1.0228894973679,1.02438825023357,1.02433989724909,1.0265679527983,1.02733478240203,1.0284313001028,1.03174527168282,1.03374355325762,1.03489687909939,1.03590011983726,1.03631422472614,1.03623729855881,1.03396401994762,1.03704081106931,1.03395288982931
151,1.00504312155899,1.01145288691736,1.01252175179033,1.01250811453267,1.01245714346584,1.01240530234054,1.01340404428392,1.01360939956027,1.01453555536801,1.01412617604136,1.01595713150571,1.01856750061932,1.01578422761548,1.01429099017152,1.0144892221689,1.01820654722874,1.01897972090597,1.01924147237267,1.01997588837993,1.01907979223437,1.02314489422177,1.02465781227965,1.02460948824174,1.02685777689239,1.02762708493146,1.02874036070345,1.03208805957802,1.03411154853702,1.03527665230261,1.03628871971968,1.03670564084953,1.03662916478565,1.03432388033282,1.03742141815898,1.03431276662701
152,1.00511418305135,1.01157895308918,1.01265372261588,1.01264034385464,1.01258946500695,1.01254153824964,1.01355098348765,1.01375788468644,1.01469359564673,1.01428294316837,1.01613827121407,1.01876779164664,1.0159655260155,1.01444800751378,1.01464650785698,1.01838497654556,1.01916292700009,1.01942697191282,1.02016610131416,1.01926553371464,1.02336008322879,1.02488374871324,1.02483570831653,1.02709835055647,1.02787048926605,1.02899438229085,1.03236541373517,1.03440364629921,1.03557648607716,1.03659465780749,1.03701311619253,1.03693859039803,1.0346149875643,1.03773471372855,1.03460408652892
153,1.00498274279006,1.01135162882096,1.01240924488276,1.0123890806401,1.01233592804826,1.01229053607435,1.01327004991139,1.01347320003241,1.01439909083621,1.0139720551891,1.01579909595214,1.01842700819925,1.01562291226567,1.01412989146346,1.01432055785194,1.01808332336702,1.01883654379172,1.0190915120622,1.01982530893094,1.01892440421937,1.02301736146388,1.02452816511224,1.02447289725166,1.02672467108372,1.02749620372991,1.02860283258194,1.03194923962445,1.03397433148467,1.03514098454852,1.0361561562813,1.03657300021093,1.03649640354187,1.03417997130079,1.03727666492197,1.03416353209391
154,1.00522009684819,1.01176827721207,1.01285974572238,1.01284522048936,1.01279396876388,1.01274113956386,1.01376087044919,1.0139690715694,1.01491580702868,1.0145030694671,1.01639465262718,1.01905751119451,1.01622137805676,1.01466686518401,1.01486398520348,1.01865793472549,1.0194369582439,1.01970214902471,1.02044657246441,1.01953980275804,1.02369405829369,1.0252363594023,1.02518711417509,1.027479072476,1.02826010404147,1.02939944441943,1.03281430847707,1.03488413184526,1.03607223864545,1.03710206542408,1.03752395241964,1.03744996151701,1.03508905014282,1.03824481831846,1.03507721713862
155,1.00528471785446,1.01188345593243,1.0129784395502,1.01296347411959,1.01291208249311,1.01286327031159,1.01388973015334,1.01409900259841,1.01505372878251,1.01463768859138,1.01654815894161,1.01922783493248,1.01637469549498,1.01480097783643,1.01499754828674,1.01882750798466,1.01960845757315,1.01987485940614,1.0206231242668,1.01971217774707,1.02390210984672,1.02545600726104,1.02540629719943,1.02771391002514,1.02849942260977,1.02964758277569,1.03308622358777,1.03517400416093,1.03637106036366,1.03740725340256,1.03783157366244,1.03775799146278,1.035371416891,1.03853433406026,1.03535921773636
156,1.0054048638424,1.01209549987751,1.01320608234405,1.01319276384176,1.01314193180422,1.01309101934726,1.01413302723198,1.0143447461838,1.01531191956491,1.0148943955322,1.01682821455128,1.01952170737552,1.01665561804882,1.01505940701973,1.01525784060138,1.01912522282723,1.01991635140047,1.02018708329453,1.02094156546281,1.02002581213129,1.02425621695934,1.02582770296881,1.02577975735397,1.02811170970174,1.02890441259737,1.03006844456626,1.03354591095994,1.03566418810356,1.03687789593218,1.03792668270315,1.03835489396436,1.03828195426701,1.03585025938808,1.03904192218469,1.03583940557892
157,1.00545505161031,1.01218556232487,1.01329818599438,1.013283955927,1.01323282415888,1.01318661127456,1.01423559957803,1.01444809370711,1.0154223248674,1.0150043810359,1.01696506479989,1.01968351113372,1.01679203665162,1.01516839527576,1.01536574505038,1.01925860663021,1.02004990058415,1.02032118718657,1.02107905843662,1.02015918161441,1.02442354746205,1.02600525289321,1.02595634576958,1.02830370955899,1.02910040407061,1.03027320621126,1.03377396250442,1.03590612293962,1.03712517070337,1.03817848184275,1.03860890392614,1.03853461146198,1.03609172661646,1.0392887584336,1.0360801314289
158,1.00553330565416,1.01232445097456,1.01344808304396,1.01343409733398,1.01338305391302,1.01333368093477,1.01439051961958,1.01460454570938,1.01558827589512,1.01516479228468,1.01713834382558,1.01986648008412,1.01696546590871,1.01532904054724,1.0155266410738,1.01945777776064,1.02025376542416,1.02052731348284,1.02128985513404,1.02036554120097,1.0246630400973,1.02625669828363,1.02620806052166,1.02857299286497,1.02937513205983,1.03055802039553,1.03408577959172,1.03623934189017,1.03746897791838,1.03852977388373,1.03896317175932,1.03888935089747,1.03641710228434,1.03963605973042,1.03640570814614
159,1.00606917308124,1.01326184533567,1.01444982096675,1.01445238437123,1.01440690480907,1.01435186901192,1.01550676176968,1.0157322475586,1.01675514880651,1.01638272946325,1.01850214205223,1.02129725219014,1.01833773337085,1.01656451850442,1.01678112176992,1.02074868628122,1.02161309308687,1.0219129261231,1.02269809142223,1.02176505616819,1.0261796082757,1.02784237157286,1.02781136600071,1.03025796640843,1.03108579393179,1.03233144080988,1.03599799381154,1.0382447346322,1.03951866951681,1.04060957105379,1.04105659857134,1.04098521653351,1.03841226002002,1.04173226695698,1.03841434929298
160,1.00584374291246,1.0128713284479,1.01403312807827,1.01402458129907,1.01397537821037,1.01392308657231,1.0150289908653,1.01524859706232,1.01625711119976,1.01585480930335,1.01792489850371,1.02071488464917,1.01775486023842,1.01602477249765,1.01622855861261,1.02022251852935,1.02104720906008,1.0213325618369,1.02210986239134,1.02117541190141,1.02557190598449,1.02720901813068,1.0271661931577,1.02958714280743,1.03040627238901,1.03162681396076,1.03524505122076,1.03746065573411,1.03872145289663,1.03980534792676,1.04024643145581,1.04017562767546,1.03762759091474,1.04090339407505,1.03762063290233
161,1.00592702426721,1.01301868184843,1.01418807167055,1.01418030306929,1.01413136654218,1.01408098808045,1.01519767861233,1.01541916693822,1.01643830730509,1.01603200453838,1.01811895574353,1.02092022942896,1.01794933698738,1.01620277153754,1.01640742611834,1.02043294946639,1.02126249145307,1.02154992040362,1.02233022327531,1.02139344685789,1.02582839295093,1.0274799353086,1.02743794659829,1.0298795763988,1.03070215609667,1.031939325273,1.03559201943561,1.03783126825542,1.03910369529609,1.0401957586576,1.04064016654377,1.04056989565649,1.03799462438974,1.04130574472599,1.03798830139115
162,1.00616680085467,1.01343372623993,1.01465335236837,1.01465771763586,1.01461284816626,1.01446747484347,1.01552977279671,1.01575995563507,1.01680950700955,1.01624280284032,1.01791187511872,1.02032943585466,1.01774826969962,1.01642655084528,1.01664528165586,1.0211108422661,1.02199178492334,1.02229907348372,1.02309736347944,1.02215275064431,1.02667180644783,1.02837381270276,1.02834473632667,1.03084521987885,1.03168824561178,1.03296808787259,1.03671953432337,1.03902419268161,1.04032654961155,1.04143880160579,1.04189261864296,1.04182401379432,1.03917935941206,1.04256026391217,1.03918291370001
163,1.00552553593041,1.0123047798482,1.01349529584878,1.01348740102919,1.01343839071517,1.01308187462668,1.01378181527926,1.0140049356707,1.01503436323937,1.01396700637286,1.01431623117993,1.01568491941536,1.01414591574809,1.01413799084018,1.01434292103581,1.01982671935201,1.02066210048812,1.02095244626406,1.02173987685934,1.02079578104606,1.02529897790808,1.02697396962863,1.02693183186274,1.0294074267278,1.03024088615183,1.03149639689786,1.0352005273766,1.03747752672965,1.0387682838899,1.03987422992843,1.04032311282245,1.04025343422765,1.03763001978004,1.0409741271902,1.03762359615823
164,1.00467050402229,1.0108092582563,1.0119199506239,1.01188595222569,1.01182816410525,1.01136562263202,1.01176415786362,1.01197177406543,1.01295607689714,1.0115518966662,1.01103728332553,1.01177809351711,1.01085334970576,1.01169524518147,1.01187024411545,1.01793100627275,1.01866845939029,1.01892238220232,1.01968581868185,1.01874380182071,1.02315843222122,1.02475894183877,1.02468899946374,1.02708470292163,1.02788860638992,1.02907847653512,1.03264144252281,1.03482498483505,1.03607246194597,1.0371513261799,1.03758471936294,1.03751209187983,1.03498521559791,1.03822496581664,1.03495752516175
165,1.00510705132709,1.0115729701702,1.01274141924945,1.01272040421069,1.01266698452735,1.01219120324487,1.01266558018049,1.01288302838443,1.01390352776037,1.01252776894955,1.01211295359726,1.01289392189014,1.01193570375331,1.0126848983437,1.01287482806565,1.01898624760436,1.01977810814142,1.02005302398087,1.02083507255007,1.01988536710004,1.02440106783903,1.02605839463729,1.02600229375513,1.02846575804601,1.02929346205434,1.03053106631898,1.03420668050462,1.03646988676107,1.03775705886871,1.0388624220591,1.03930848407323,1.03923808981106,1.036609849107,1.03992185345459,1.03659274217725
166,1.00513598992736,1.01162549325403,1.01278996191214,1.01276777013042,1.01271396029299,1.01224374797803,1.01271545634577,1.01293351541697,1.01396055831388,1.01257090154352,1.01214707703579,1.01292429348643,1.01196924373596,1.01272675813176,1.01291530644384,1.0190747383966,1.01986575032553,1.02014083757283,1.02092600159798,1.01997222047707,1.02451481111513,1.02617953721392,1.02612219245175,1.02859696900626,1.02942569145718,1.03067192946422,1.03436564128639,1.03664214662882,1.03793581556541,1.0390470393461,1.03949515003494,1.03942336906632,1.03678123971538,1.04009743422908,1.03676317687409
167,1.00480416035401,1.01104905432667,1.0121767756426,1.01214021592731,1.01208158688789,1.01160705634529,1.01200092925052,1.01221029036814,1.01321160860137,1.01177396978575,1.01123974978213,1.0119722411079,1.01105457061887,1.01191451445431,1.01208646987137,1.01830300196266,1.01904159063908,1.01929740961033,1.02007116873757,1.01911677098775,1.02362353130303,1.025251736314,1.02517909371507,1.02761603209465,1.0284320658711,1.02964320949356,1.03326731282194,1.03549619396518,1.03676862905609,1.03786544482187,1.03830551266917,1.03823391949058,1.03564268493068,1.03892071418907,1.03561291125045
168,1.00487826751886,1.01118059280477,1.01231909946503,1.01228271493534,1.01222415085035,1.01174389078087,1.01214340886882,1.01235355691227,1.01335967407898,1.01192174776872,1.01140038808014,1.01214278417074,1.01121532348123,1.01206245476187,1.01223458338525,1.01849616714258,1.0192391817132,1.01949716076529,1.02027551263819,1.01931669831802,1.02385849607178,1.02549917459429,1.02542673012564,1.02788218536045,1.02870356965328,1.02992581413981,1.03357860322802,1.03582877805335,1.03711178618519,1.03821762496416,1.03866061515537,1.03858948463192,1.03596721639226,1.03926677930736,1.03593759051635
169,1.00496607048614,1.01133580393055,1.01248230105735,1.01244681855866,1.01238856275916,1.01190976247227,1.0123201084177,1.01253292539581,1.01355451755042,1.01210362536459,1.01158923171949,1.01233432498519,1.01140465031757,1.01224527067632,1.01241841353759,1.01871852943631,1.01946688047281,1.0197271183321,1.02050860444782,1.01954743832955,1.02412647492991,1.02578139503522,1.02570992213033,1.02818555309663,1.02901320691469,1.03024767518972,1.03393201362697,1.03620434598012,1.03749796593055,1.0386108668344,1.03905579107615,1.03898499845054,1.03634127315838,1.03966595508062,1.0363123875907
170,1.00503529656849,1.01145847465887,1.01261648520822,1.01258139489486,1.01252327603303,1.01203810605349,1.01245252647872,1.01266627649048,1.0136931431356,1.01223829408789,1.01172694058958,1.01247315858793,1.01154257830834,1.01238033719636,1.01255390892688,1.01889597166546,1.01964961848135,1.01991234329429,1.02069868131144,1.01973301664086,1.02434572751377,1.02601378983292,1.02594274455104,1.02843636338873,1.02926699121623,1.03051566084148,1.03422974315353,1.03652380594916,1.03782678338723,1.03894733854547,1.03939386465404,1.03932671772355,1.03665324028313,1.03998976160452,1.03662467882956
171,1.00518088538275,1.01171687778387,1.01288121982966,1.01284657333464,1.01278861461286,1.01235996939902,1.01286399689872,1.01307935475088,1.01411588152201,1.01278084949269,1.01261688886788,1.01364788259718,1.01243290615883,1.01292328379736,1.0130972693566,1.01918239805521,1.01993950114761,1.02020377780074,1.0209926661739,1.02002486212618,1.02466995581995,1.02634907498067,1.02627851438959,1.02878796543737,1.02962421309584,1.03088119328573,1.03461926942007,1.03692853075745,1.03823943282718,1.03936619069032,1.03981578985548,1.03974745374677,1.03705690899321,1.04041603694995,1.03702871242309
172,1.00547633134592,1.01224235485456,1.01341066389289,1.01337585301103,1.01331786373846,1.01310087299092,1.01391510003877,1.01413081568012,1.01517044051701,1.01430826158609,1.01542065350372,1.01750431626184,1.01523708799301,1.01445028566038,1.01462379679837,1.01960284043708,1.02036279588381,1.02062864386508,1.02142153554679,1.02044965168464,1.02511663890737,1.02680318351195,1.02673246037599,1.02925294699222,1.03009124384256,1.0313561839598,1.03511197224595,1.03743611131078,1.03875518396741,1.03988734448426,1.04033806498436,1.04026995162833,1.0375565266916,1.04092392242343,1.03752819516855
173,1.00522941855238,1.01182197240689,1.01294019898015,1.01288551059529,1.0128208712201,1.0127491156741,1.01367719620765,1.01388115851463,1.01488727638446,1.01429643093963,1.01616655844844,1.018938758692,1.01597322560475,1.01441713687607,1.01456752544488,1.01884344440028,1.01952713942666,1.01976450044098,1.02053735911691,1.01956891151703,1.02417340266328,1.02580459866843,1.02571270727537,1.02817414306574,1.02899261282997,1.03020552351413,1.03385491679029,1.0361120347772,1.03740022537337,1.03851364108381,1.03895403075458,1.03888399545391,1.03623206855687,1.03952258269437,1.03618752190895
174,1.00532532489492,1.01199219347933,1.01311633734583,1.01306193669966,1.0129974013569,1.01294068350531,1.01389755666454,1.01410165975468,1.01510816013153,1.01456054116932,1.01654567938006,1.0194116666858,1.01635255737903,1.01468151434272,1.01483218768449,1.01907108913149,1.0197596251937,1.01999930262556,1.02077685073698,1.01980398912736,1.02444215535241,1.02608630312919,1.0259947325275,1.02847402992084,1.02929796165067,1.03052127929269,1.03419822091591,1.0364773539646,1.03777783868588,1.03889893244216,1.03934230406342,1.03927106023428,1.03658460262319,1.03988627536273,1.03654029774184
175,1.00616782539674,1.01346634757509,1.01467911093731,1.01465035527423,1.0145944432009,1.01453508829083,1.01564082950484,1.01586367952978,1.01693729704309,1.01645239049988,1.01863927270192,1.02158890968582,1.01845928270373,1.01660056550571,1.01678070711458,1.02112441866442,1.02191483462167,1.02219315869975,1.02300085895327,1.02201941505791,1.02681180741082,1.02855159338405,1.02848737083525,1.03107752634297,1.03193551986924,1.03324860672631,1.03711739788869,1.03951996872035,1.0408775341319,1.04203693091955,1.04249974134161,1.04243034179215,1.03962659485761,1.0430723827026,1.03960320928167
176,1.00631120166028,1.01372139863703,1.01494399421285,1.01491518553631,1.01485926788893,1.01479867541448,1.0159112190364,1.01613467006055,1.01721242627252,1.01673065676338,1.01893909917047,1.02190642258036,1.01875913203366,1.01687872629897,1.01705874817075,1.02151137828262,1.02230513520079,1.02258521236615,1.02339706684426,1.02241148533159,1.02722373539164,1.02897047864238,1.02890621804129,1.03150646322728,1.03236668086366,1.0336866549386,1.03757146786084,1.03998422396817,1.04134560451579,1.04250895191295,1.04297298087459,1.04290381455172,1.04009250026794,1.04355802316027,1.04006907596472
177,1.00676963070182,1.01452447186628,1.01580046475749,1.01578491122258,1.01573345256419,1.01566783381846,1.01686212353869,1.01709556080969,1.01820996383936,1.01776448214803,1.02009368750261,1.02311784770153,1.01992051394696,1.0179265944723,1.01812182830994,1.02262603638135,1.02347328285243,1.02377376542704,1.02460223172604,1.02361118323139,1.02851324243414,1.03031326765888,1.03026312434261,1.03292505426516,1.03380672084854,1.03517197635323,1.03916076270252,1.04164227604283,1.04303635344519,1.04422201728775,1.04469597385148,1.04463197700209,1.04174236812138,1.04527074847905,1.04172973203676
178,1.00645094589329,1.01397036977142,1.01520145019655,1.01517218282194,1.01511612397995,1.01505898837157,1.01618467971498,1.01641056178441,1.01750523512024,1.01701389387752,1.01925209399622,1.02224514955354,1.01907195003259,1.01716142220446,1.01734085161651,1.02188440487228,1.02268184288779,1.0229640443648,1.02378185753044,1.02278999624032,1.02765584735027,1.02942037417289,1.02935564727373,1.03198152517757,1.03285137109563,1.03418279141192,1.03810502381231,1.04054703477988,1.04192313891715,1.0430971815883,1.04356356282113,1.04349815584501,1.04064486151667,1.0441277187335,1.04062107082206
179,1.00651458611813,1.01408351109272,1.01532495827985,1.01529574552145,1.01523971053114,1.01517998869917,1.01631324614871,1.01653983374899,1.01763903146261,1.01715107438218,1.01941195910834,1.02242343676087,1.01923186885794,1.01729863759376,1.01747810221492,1.02204346401106,1.02284291906486,1.0231261266017,1.02394613483472,1.02295214831737,1.02784918342186,1.02962445339675,1.02955979350463,1.03220037050826,1.03307275691382,1.03441534222517,1.03836156703644,1.04081988006253,1.04220486292779,1.04338632016495,1.04385554576035,1.04378890217037,1.0409141634199,1.04441795171586,1.04089042038807
180,1.0072261615403,1.01532728157376,1.0166512342844,1.01664575613394,1.0165976957497,1.0165347245635,1.01780322209774,1.01804522923832,1.01919395162713,1.01878298809848,1.02124258745809,1.02434161632901,1.02107461915801,1.01895573049188,1.01916247503509,1.02375105414642,1.02464689299531,1.02496690953152,1.02581734296151,1.02481283648483,1.02985187832218,1.03171635168045,1.03167694377783,1.03442244025161,1.03532925382851,1.03675304976383,1.04087873342776,1.04345701162221,1.04489827207854,1.0461170726934,1.04660450223155,1.04654112406649,1.04353769684348,1.04717645971359,1.04353325178592
181,1.00703840010234,1.01500155292484,1.0163115949532,1.01629715429889,1.01624609002521,1.01615719653496,1.01735511998511,1.01759337489956,1.01873690773479,1.01824229850041,1.02052239512827,1.02350198300025,1.0203498448589,1.01840552019336,1.01860194818901,1.02334461959398,1.02420919836988,1.02451792415775,1.0253629023287,1.02435637397668,1.02939889477379,1.03124941176708,1.03120048564599,1.03393310541321,1.03483393220279,1.03624384942097,1.04034352527585,1.04290467604423,1.04434005711443,1.0455561302324,1.04604051302085,1.0459765050027,1.04298390943658,1.04658912714764,1.04297218575273
182,1.00742406911019,1.01567139313369,1.01704401312168,1.01704709681723,1.01700190907365,1.01682761884699,1.01800844120304,1.0182595838987,1.01944926606184,1.01881371578115,1.02074020383434,1.02337178261167,1.02057641870685,1.01899563635945,1.0192123357278,1.02436342560996,1.02530034847157,1.02563681755703,1.02650562032058,1.0254899206822,1.03063576148293,1.0325532645713,1.03252295897118,1.03533358608149,1.0362587416236,1.03773070698944,1.04196467344274,1.04461536823245,1.04609087281535,1.04733377644594,1.04783098491608,1.04776926917732,1.04468746798816,1.04839857870092,1.04468997222071
183,1.00705435882738,1.01502463040967,1.01636880882316,1.01635998321219,1.01631079381905,1.01607371031262,1.01710645095803,1.01735059528393,1.01852016893058,1.01771370632066,1.01920084243263,1.02150827939457,1.01903086857643,1.01788303867033,1.01808610485404,1.02356110675243,1.02445547199667,1.02477639047872,1.02563668717817,1.02461952258433,1.02974089728499,1.03163001664752,1.03158705911441,1.03436882342965,1.03528722114168,1.03672724868897,1.04090507077299,1.04352432899393,1.04498695400879,1.04622205284414,1.04671442951443,1.04665171966329,1.04358947618843,1.04725381192617,1.0435823158112
184,1.00692401259793,1.01479876492017,1.01613199441734,1.01611668419377,1.01606532179439,1.01581548845469,1.01680543954832,1.01704674465706,1.01821176982446,1.01735900098891,1.01875197734096,1.02100251122956,1.01857869451714,1.01752143347884,1.01771702234532,1.02327351410767,1.02414439680401,1.02445671217344,1.02531205126243,1.02429443551218,1.02941825035458,1.03129640235848,1.03124655945246,1.03401995832301,1.03493284072392,1.03636547483268,1.04052704839613,1.043134708681,1.04459187657853,1.04582297174994,1.04631248949947,1.04624923194722,1.04320281047488,1.046856580427,1.04319038550409
185,1.00704050727743,1.01500591398615,1.01634442452329,1.01632923507246,1.01627792262469,1.01605589012677,1.01709205238537,1.01733406726605,1.01850356682889,1.01771375222153,1.01928835099764,1.02168813413078,1.01911521806933,1.0178762543222,1.01807191190062,1.02353819064305,1.02441318446995,1.02472753855934,1.02558731117322,1.02456540204421,1.02972508506742,1.03161661835604,1.03156691555435,1.03436041511333,1.03527845529058,1.03672399790114,1.04091715247924,1.04354530768963,1.04501263629727,1.04625391284971,1.04674624059897,1.04668511098015,1.04360996568586,1.04728442559606,1.04359764098817
186,1.00770499260102,1.01617179107111,1.01757298403636,1.01757556090269,1.01753022822804,1.01737557032408,1.01861452951718,1.01886867893401,1.02007926954298,1.0194964201203,1.02163218419553,1.02443753574334,1.0214682905239,1.01967767697698,1.01989364337841,1.02505600878052,1.0260038229326,1.02634610467966,1.02722953115163,1.02619889192644,1.0314631430705,1.03342092345684,1.03339010816112,1.03625894168199,1.03720114169896,1.0387065550235,1.04302963046229,1.04574725571549,1.04725593539151,1.04852374900579,1.04903027375827,1.04896835409219,1.04579575445825,1.04955398722656,1.04579784639228
187,1.00789033285153,1.01650159629078,1.01790783142218,1.01791051040747,1.01786522699443,1.01778642225354,1.01913896702746,1.01939375236489,1.02060848232856,1.02019316229264,1.02278997789627,1.02597518057439,1.02262632114772,1.02037440588326,1.02059034461095,1.02542505563289,1.02637486850761,1.02671815095202,1.02760363375857,1.02657107670549,1.03186078009842,1.03382742504948,1.03379673095548,1.0366784800536,1.03762043364551,1.03913926375079,1.04348534306029,1.0462184662075,1.04773553858934,1.049010308086,1.04951813046211,1.04945979515142,1.04626813143791,1.05005737029734,1.04627030591065
188,1.0079485720856,1.01660529510788,1.01802155102697,1.01802418743916,1.01797889499683,1.0178975531064,1.01925904674244,1.01951516975113,1.020738741499,1.02032126756707,1.02293994081632,1.02614320411387,1.02277628704748,1.0205024430777,1.02071830551861,1.02557020388801,1.02652164614706,1.02686578696483,1.02775335069723,1.02671869896127,1.03203679487441,1.03401234362981,1.03398161026091,1.03687651846997,1.03782352812696,1.03934827592453,1.04371365578494,1.04646029653765,1.04798458215544,1.0492636908967,1.04977136125649,1.0497147031867,1.04650882570784,1.05030769885938,1.04651096541484
189,1.0078511932098,1.01643311122459,1.01785054721749,1.01785191817295,1.01780619603363,1.01765576685095,1.01891379906171,1.01917056338405,1.02040089601542,1.01981380690435,1.02200741201408,1.02486402446763,1.02184297823509,1.01999371458315,1.02020821149594,1.02542914784164,1.02637764164036,1.02672091319838,1.02760939777677,1.02657275832237,1.03192258174574,1.0339068089592,1.03387473174144,1.03678311482509,1.03773649304231,1.03926429484678,1.04364747133454,1.0464094039112,1.04794148883204,1.04922630874762,1.04973603880246,1.049679650655,1.04645060782394,1.05026461061482,1.04645172156722
190,1.00782813565418,1.01639184319308,1.01781520814262,1.01781679506003,1.0177711433256,1.01757431810241,1.01877016327712,1.01902780537643,1.02026331661276,1.01957055254852,1.02149556528328,1.02412986946713,1.02133115667497,1.01975073473746,1.01996553404458,1.02543685541547,1.0263900579682,1.02673558833516,1.02762882387456,1.02658761400701,1.03196435442298,1.03395844259656,1.0339265956435,1.03684922014732,1.03780811073023,1.03934253559387,1.04374680436005,1.04652551445053,1.04806532566999,1.04935627518957,1.04986901313699,1.04981140307836,1.04655932852982,1.05038476543211,1.04656061714942
191,1.00785041431926,1.01643183276422,1.01785906033802,1.0178602761794,1.01781450271262,1.01760772556985,1.01879250860191,1.01905059657484,1.02028981996807,1.0195739269455,1.02145096228666,1.02404680316189,1.02128636159068,1.01975371046212,1.01996807727034,1.02551167259868,1.0264652684351,1.02681119069988,1.02770618924889,1.02666292072158,1.03206221185241,1.0340634249834,1.03403118839401,1.03696463344149,1.0379229327512,1.03946866082072,1.0438920984897,1.04668060287312,1.04822683642403,1.04952302837501,1.05003688734355,1.04998111937407,1.04671576667587,1.05056015573445,1.04671675445653
192,1.00791231255669,1.01654248988596,1.01798329967955,1.01798399848801,1.01793805827261,1.01772993440558,1.01893197681294,1.01919108203961,1.02043809916717,1.01973560645638,1.02167613659351,1.02432589272443,1.02151131461459,1.01991480692484,1.02012853822574,1.02565758808954,1.02661286423675,1.02695990665974,1.02785869243311,1.02681123108896,1.03223356663051,1.03424277222552,1.03420999391104,1.03715467017061,1.03811740838894,1.03966750066555,1.04410689586222,1.04690898654769,1.0484614813031,1.04976138980755,1.05027623293906,1.05021895945903,1.04693657217338,1.0507882085266,1.04693714092311
193,1.00806867175313,1.01681956108497,1.0182696280497,1.01827167847444,1.01822620192192,1.01805619666509,1.01932452230639,1.01958512422454,1.02083911593658,1.02022384169922,1.02241047262723,1.02525875628937,1.02224644253216,1.02040440652441,1.02061960841412,1.02600003244904,1.02696226929642,1.02731217955189,1.02821447366073,1.02716467194958,1.03261851638039,1.03464006716135,1.03460873273211,1.0375698804246,1.03853664279988,1.04009893408731,1.04456546375712,1.04738598764148,1.04894652389172,1.05025365860051,1.05077065856986,1.05071543759788,1.04740830363018,1.05127587813332,1.04740996730189
194,1.00824100508987,1.01712662118244,1.0185804932552,1.01858227027887,1.01853671667267,1.01843881517272,1.01981313216821,1.02007412569452,1.02133146495953,1.02087410688705,1.02349612715985,1.02670429662265,1.0233321354141,1.0210542642951,1.02126901188471,1.02634447455126,1.02730723964652,1.02765759559686,1.02856152698031,1.02750991227153,1.03299152955251,1.03502133459654,1.03498972293683,1.03796341670425,1.03893474190786,1.04050280012806,1.04498771832877,1.0478219000708,1.04938993990015,1.05070191864811,1.05122142579819,1.05116661164663,1.04784575449334,1.05173172676195,1.04784719650942
195,1.00834544425715,1.01731190538083,1.01876782104229,1.01877029131307,1.01872497734989,1.01865211733767,1.02006644234942,1.02032922654198,1.02159681788431,1.02118136021028,1.02394269432584,1.02726346187576,1.02377911932424,1.02136220708691,1.0215776966863,1.02658645658493,1.02755559649824,1.02790884074732,1.02881786099344,1.02776176657738,1.03326912165857,1.03531065274293,1.03527978416222,1.03826999984359,1.03924722770787,1.04082414743243,1.04533429283891,1.04818435509627,1.04975927910235,1.051076275103,1.05159753686989,1.05154302724461,1.0482074280546,1.05210633353456,1.04820943132431
196,1.00839602287499,1.0174019875277,1.01886794746807,1.01887038065982,1.01882505887412,1.01874909554412,1.02016968645604,1.02043381392718,1.02171026438005,1.02128847152017,1.02406047398354,1.02739006256667,1.02389689948922,1.02146925993883,1.0216846840923,1.02671068912137,1.02768342288749,1.0280385068072,1.02895187850638,1.02789142078427,1.03341575890889,1.03546335772559,1.03543245471284,1.03843126760762,1.03941093712534,1.04099294690063,1.04551634646867,1.04837528026289,1.04995582389462,1.05127703824885,1.05179963267978,1.05174533619324,1.04839748941113,1.0523168953011,1.04839946248804
197,1.00837338949647,1.01736040395152,1.01883096175019,1.01883475899986,1.01878989034815,1.01871683365469,1.02014772612361,1.02041276554846,1.02169218492301,1.02127846557181,1.02407205592805,1.02741519015357,1.02390916201682,1.02146071814005,1.02167773062404,1.02662073709375,1.02759702334727,1.02795320132232,1.02886596845329,1.02780722996953,1.03335860886109,1.03541669797723,1.03538723743225,1.03839941410401,1.03938089438135,1.04097516137218,1.04552192219398,1.04840084944378,1.04999164573242,1.05131922046747,1.05184419856436,1.05179026469551,1.04840875024444,1.0523351269974,1.04841182787803
198,1.00835267384245,1.01732377062031,1.01880376030671,1.01880728212263,1.01876232040307,1.01868541373041,1.02012219308619,1.0203877532058,1.02167114363693,1.02125976725218,1.02407378235319,1.02743467951514,1.0239107516135,1.02144172773903,1.02165842376197,1.02654437666557,1.02752157345448,1.02787833599673,1.02879310605069,1.02773212635695,1.03331172352698,1.03537756187223,1.03534780853693,1.03837038092605,1.03935417034296,1.04095526514172,1.04551834311471,1.04840537972366,1.05000012455151,1.05133184664827,1.05185954255156,1.05180266290506,1.0484214920826,1.0523677949011,1.04842434655417
199,1.00838076792518,1.01737385473676,1.01885865950806,1.01886210303949,1.01881711770869,1.01873907807088,1.02017924049132,1.02044612812144,1.02173834461629,1.02131630920944,1.02412957982659,1.02749005054914,1.0239665191268,1.02149817589128,1.0217147690895,1.02661458500147,1.02759526280844,1.02795382191977,1.02887294353561,1.02780755851632,1.03340595122203,1.0354798766956,1.03545004364171,1.03848450695037,1.03947336878505,1.04107904816548,1.04565915560622,1.04855940527791,1.05016118750876,1.05149708688658,1.0520246456449,1.05197109477313,1.04857032099688,1.05252635930627,1.04857311183129
200,1.00832202677396,1.01726952872864,1.01875867504662,1.018761830887,1.01871674510188,1.01863865666941,1.02008278756161,1.02034950898251,1.02164122614837,1.02122669681756,1.02406048882259,1.02743891392235,1.02389727379357,1.02140827064171,1.02162454788551,1.02643542170628,1.02741898735219,1.02777911712936,1.02870257185192,1.02763259085767,1.0332544289455,1.03533621195855,1.03530606985918,1.03835233035103,1.03934358334981,1.04095736447277,1.04555618770802,1.04847403779094,1.05008438052572,1.05142903206677,1.05196079770749,1.05190450270133,1.04847083613043,1.05242576632579,1.04847339400806
201,1.00830909600213,1.01724634139663,1.01874121414997,1.01874453370509,1.01869950171677,1.01862396614856,1.02007833421286,1.02034655985583,1.02164770233349,1.02123154758326,1.02408902361201,1.02748649597601,1.02392589457173,1.02141329600095,1.02162976253093,1.02637682315054,1.02736494939387,1.02772728096782,1.02865548080121,1.02758088253977,1.03323200133212,1.03532509768067,1.03529512850717,1.03835679611024,1.03935089993167,1.04097622588773,1.04560016711995,1.04853259861551,1.05015064862227,1.05149995631878,1.05203325710705,1.0519771911673,1.04853283764273,1.05250976327161,1.04853552788125
202,1.0084761084506,1.01754053902114,1.01905133751306,1.01905802544104,1.01901413060222,1.0189386352084,1.02041585220366,1.02068692483864,1.02199943545109,1.02159200337019,1.02448522255925,1.02790123817906,1.02432383302225,1.02177729982524,1.02199760800713,1.02679688645605,1.02779986754491,1.02816803875111,1.02910198364357,1.02802448689904,1.03370773130439,1.03581762490541,1.03579123613209,1.03887451168898,1.03988043887468,1.04151409755757,1.04617009238612,1.04912019715542,1.05074576436711,1.05210040570898,1.05263573998526,1.05258174847618,1.04912822799201,1.05315228525722,1.04913364403936
203,1.00857021738436,1.01770826022623,1.01922851632948,1.0192350271978,1.01919108135418,1.01910855664669,1.02058921211827,1.02086081872006,1.02217725854734,1.02176835199346,1.02467097039454,1.02809512890936,1.02450952264765,1.02195342789993,1.02217349350328,1.02705628084141,1.02805831395771,1.02842613063029,1.02935963832638,1.02828246954873,1.03400000308184,1.03612028570783,1.03609371851581,1.03919155956567,1.04019958985449,1.04184466120997,1.04652455046233,1.04949425508638,1.05113097642815,1.05249552702231,1.05303345040532,1.05297987264058,1.04948975664346,1.0535115337787,1.0494950284752
204,1.00858105281031,1.01772711106564,1.01925402062659,1.01926099307817,1.0192172022933,1.01913848119357,1.02063095146746,1.02090424723786,1.02223069033441,1.02182102792138,1.02474943456404,1.0281933917767,1.02458822891325,1.02200658928501,1.02222718045607,1.02705954722145,1.02806725802537,1.0284376973597,1.02937623391301,1.02829441937147,1.03404173121402,1.03617252996915,1.03614645275947,1.0392591932455,1.04027039961613,1.04192635858203,1.04663048786165,1.04961978959945,1.05126452324124,1.05263384908728,1.05317347790582,1.05312182820357,1.04961036674534,1.05365541859124,1.04961601163494
205,1.00862785897478,1.01781083482983,1.01934653786399,1.01935309758849,1.01930917338443,1.01922608226,1.0207207993578,1.02099449400606,1.02232446224284,1.02191261544237,1.02484886320588,1.02830050601078,1.02468746820831,1.02209771840219,1.02231781060805,1.02718070713331,1.02818666949907,1.02855645157643,1.02949440425942,1.02841284972501,1.03418709865794,1.03632617647665,1.03629966707476,1.03942393146718,1.04043971730481,1.04210024423394,1.04682083616427,1.04982396734408,1.05147637178079,1.0528522402945,1.05339438245781,1.05334311024122,1.04980285521554,1.0538450539584,1.04980816562316
206,1.00870243570221,1.01794410021607,1.01947792851123,1.01948398414891,1.01943989782374,1.01936330854969,1.02086240377206,1.02113642277443,1.02246965145062,1.02205956228002,1.02501401858507,1.02848214451822,1.02485239927945,1.02224409915612,1.02246357454712,1.0273899040358,1.02839945171646,1.02877131263222,1.0297152464819,1.02862732511604,1.03441056511617,1.0365539051184,1.03652686908419,1.03965761787357,1.04067515705591,1.04233914556472,1.0470693806879,1.0500789315577,1.05173444016723,1.05311235509378,1.05365546953883,1.05360269818722,1.05005731429788,1.05410663219965,1.05006221626593
207,1.00879090115889,1.0181013575228,1.01964618345769,1.01965252282806,1.01960853872594,1.01952800600805,1.02103579441834,1.02131065258436,1.02264879803118,1.02224272803237,1.02522124579113,1.02870817035582,1.02505980084542,1.02242753707311,1.02264730419852,1.02762062953457,1.02863300372005,1.02900617301866,1.02995247207426,1.02886245361062,1.03468506653104,1.03684154538322,1.03681481810369,1.0399650292137,1.04098791382909,1.04266407586229,1.0474247831617,1.05045310372409,1.05211892948555,1.05350411995375,1.05405013908279,1.05399783222752,1.05043464501286,1.05451599630006,1.05043977554822
208,1.0089064835604,1.01830760502232,1.01986090404613,1.01986679143822,1.01982266635804,1.0197361738446,1.02124158317471,1.02151817554624,1.02286866351979,1.02243736637275,1.02538949425077,1.0288558386477,1.02522785166234,1.02262165713234,1.0228408583896,1.02794378074156,1.0289559814643,1.0293293301988,1.03027706375501,1.02918528379461,1.03504518938677,1.03721280570348,1.03718561132095,1.04035329257203,1.04138048047842,1.04306752971213,1.04785534041922,1.05090344248752,1.05257810733016,1.05396962705081,1.05451654660726,1.05446607885002,1.05087959122748,1.05496758055452,1.05088435514475
209,1.00900706692019,1.01848594017591,1.02004688151969,1.02005360117115,1.0200097620003,1.01985573696683,1.02127347936404,1.02155061676618,1.02290285943046,1.02233176944401,1.02490899811561,1.02806307357405,1.02474769456369,1.02251697276534,1.0227371658659,1.0283408693469,1.02935982523862,1.02973620465846,1.03068902608681,1.02959290336047,1.03546812677818,1.03764344896931,1.03761714719862,1.04079349505866,1.0418239707828,1.04351589397404,1.04831719887937,1.05137456154336,1.05305454933792,1.05444946982205,1.05499817128141,1.05494802634743,1.05134784491276,1.05545962696175,1.05135328048491
210,1.00892353924109,1.01833764683287,1.0199021351576,1.01990830829845,1.01986428036795,1.01960604668068,1.02087553050819,1.02115380477595,1.02251445028503,1.02170042848403,1.02365635707491,1.02629952490471,1.02349458319511,1.02188515876663,1.02210485075267,1.0282984915423,1.02931724959328,1.02969379635794,1.03064827593773,1.0295500371561,1.03546010608797,1.03764639163051,1.03761951105227,1.04081310211043,1.04184811469009,1.04355025884612,1.04837801942406,1.05145621002358,1.0531470033202,1.05455167096885,1.05510284631491,1.05505305718372,1.05142361543136,1.05555361614448,1.05142860807641
211,1.00891208927263,1.01831665864444,1.0198883586186,1.01989514434542,1.01985132004377,1.01954987704664,1.02076405398311,1.02104415877933,1.02241533270813,1.02149583554109,1.02319758349276,1.02562905889066,1.02303604241178,1.02168125999273,1.02190170882078,1.02832785694808,1.0293509319004,1.02972934636482,1.03068674969129,1.02958609783301,1.03552522555452,1.03772181094309,1.03769557993539,1.04090348929725,1.04194184533896,1.04365421507693,1.04850519947547,1.05159683083164,1.05329300825638,1.0547012035979,1.05525417801567,1.05520467093262,1.05156607513496,1.05570932101563,1.05157156215179
212,1.00893443695204,1.01835662400721,1.01993279354449,1.01993939544455,1.0198955118632,1.01958840161192,1.02079878920948,1.02107876250028,1.0224494939517,1.02152529428803,1.02321432217302,1.02563584055485,1.02305269224314,1.02171051644933,1.02193074529497,1.02839197349272,1.02941618393547,1.02979526846016,1.03075464906809,1.02965187759564,1.03560574194288,1.03780716508531,1.03778074219884,1.04099550210949,1.0420361617294,1.04375191179226,1.04861305508576,1.05171491708425,1.05341633739459,1.05482698920407,1.05538122332924,1.05533190769906,1.05167716606338,1.05582969368336,1.05168250417636
213,1.00907978724075,1.01861521695338,1.02019713045631,1.02020403202684,1.02016026031958,1.01990012486713,1.02118728716135,1.02146805077964,1.02284343993477,1.02202869211239,1.02402332407956,1.02669582705169,1.02386197213714,1.02221414642596,1.02243461752023,1.02870054106962,1.029729484767,1.03011083745869,1.03107477092712,1.02996773939844,1.03594936275317,1.03816174996442,1.03813565473902,1.0413663859445,1.04241233525466,1.04413685602445,1.04902238039638,1.05214535732289,1.0538585717474,1.0552794688226,1.05583657827176,1.05578938799397,1.05209087466446,1.05625397973115,1.05209645421923
214,1.00926570357507,1.01894693202511,1.02053670364487,1.02054303007795,1.02049908195615,1.02032786645686,1.02175097400799,1.02203259432463,1.02341504207804,1.02279819648947,1.02534886401058,1.02848175628439,1.02518743564639,1.02298289712381,1.02320253611314,1.02904190443293,1.0300682441002,1.03044861836331,1.03141157557257,1.0303050943606,1.03629516228549,1.03850856938792,1.03848187729269,1.04171281163721,1.04275766675306,1.04448335128105,1.04936954561422,1.05248913860875,1.05419939051637,1.05561781368962,1.05617434782088,1.05612379291171,1.05244334179528,1.05661277464991,1.05244845658498
215,1.00927212563577,1.01896411189999,1.0205335313767,1.02053374810466,1.0204877627207,1.02039701751227,1.02189918657554,1.02217740311742,1.02355100314504,1.02308293457262,1.02604636194916,1.02953925511105,1.02588200389364,1.02326103393343,1.02347350723199,1.02898753971709,1.02999362801812,1.03036686100712,1.03132734628677,1.03021828130168,1.03620047439023,1.03840178533311,1.03836863072827,1.04158880696359,1.04262845461262,1.04434432195927,1.04921014344787,1.05231712934534,1.05402237901031,1.05543851336947,1.0559923621711,1.05594297648788,1.05227201150614,1.05642143352179,1.05227218926124
216,1.00928604550515,1.01898952005988,1.02056695181863,1.02056649955148,1.02052029261994,1.02040898828357,1.02189044524113,1.02216891548235,1.02354560925279,1.02304117210472,1.0259212115454,1.02934735915375,1.02575650057922,1.02321856145962,1.0234302654176,1.02904939974422,1.03005278321073,1.03042499813234,1.03138465769033,1.03027587451936,1.03629020785671,1.03849963876338,1.03846578002017,1.04169886350054,1.04274279484872,1.04446476957663,1.04934949276677,1.05246930584408,1.05418177141657,1.05560268720223,1.05615743824812,1.05610984885444,1.05242117325109,1.05658788039232,1.05242081037098
217,1.00916559628573,1.01877439897246,1.02035921083014,1.02035933220375,1.02031330715447,1.02009724340782,1.02143436505747,1.02171473269126,1.02310232933701,1.02235446470096,1.02461195204676,1.02752266623069,1.02444731624095,1.02253258848549,1.02274510208372,1.02888586596956,1.02989744694521,1.03027347341538,1.03124068293305,1.03012480149959,1.0361592802114,1.03837866887519,1.03834541270151,1.04159227328972,1.04263969212612,1.04437110074822,1.04927795884695,1.05241648417893,1.05413762262644,1.05556533554805,1.05612340702619,1.0560746346344,1.05236093286233,1.05654146876187,1.05236103353735
218,1.00903920881157,1.01855056342822,1.02013622423423,1.02013495126947,1.02008845123162,1.01979554447575,1.02101922671893,1.02129878126666,1.02268393267092,1.02176801185348,1.02357711526573,1.02612244148225,1.02341161781949,1.02194474158146,1.02215575420353,1.02867788464854,1.0296841575297,1.03005818445549,1.03102398795525,1.02990833032892,1.03596401527357,1.03818738378407,1.03815264749725,1.04140686633726,1.0424552875963,1.04419116107917,1.0491090018234,1.05225754620106,1.05398325687602,1.05541499707667,1.0559750865605,1.05592656278663,1.05219527498961,1.05639061857161,1.05219424911995
219,1.00903333518396,1.01854037777814,1.02013017724,1.02012859835593,1.02008199604439,1.01976784434508,1.02096455576156,1.02124461829872,1.02263371221057,1.02166958965524,1.02336382496594,1.02581533702778,1.02319814048583,1.02184600809961,1.02205668494687,1.02869296676864,1.0297018637425,1.03007736281127,1.03104729465233,1.02992725894816,1.03599483801633,1.03822285769999,1.03818779923876,1.0414487535229,1.04250200065295,1.04423740054303,1.04916318374472,1.05231740043659,1.05404689093541,1.05548116975394,1.0560410123235,1.05599411514536,1.0522524106238,1.05644595970742,1.05225113766894
220,1.00911724333222,1.01868983756342,1.02027934305211,1.02027774596044,1.02023114432582,1.0199422924776,1.02117527835434,1.02145666348827,1.02285448677897,1.02193050994192,1.02375939615547,1.02632191987001,1.02359376656989,1.02210686357856,1.02231746517318,1.02888548037424,1.02989604011527,1.03027240804477,1.03124438420856,1.03012231742876,1.0362196815382,1.03845784459689,1.03842277459689,1.04169763495355,1.04275323928662,1.04449919671883,1.04944766699125,1.05261265216074,1.05434633121117,1.05578342473816,1.05634309421768,1.05629620837547,1.05255337425285,1.05676693363386,1.05255208677371
221,1.00921812574601,1.01887094056297,1.02046548326948,1.02046239584053,1.02041530569839,1.0201811140386,1.0214972535571,1.02177825573029,1.02317695125507,1.02238227641931,1.02457037582581,1.02743386801246,1.02440413486089,1.02255695315516,1.02276572727437,1.02906173150559,1.03006815048699,1.0304432020385,1.03141554718068,1.03029190581999,1.03639283531324,1.03862978753729,1.03859314777137,1.04186853301874,1.04292465412354,1.04466882100546,1.04961651087493,1.05278588796696,1.05452339528149,1.05596393133586,1.05652537566148,1.05647874237816,1.05271989697403,1.0569251538992,1.05271740557248
222,1.0088850044011,1.01829678774341,1.0198243179066,1.019800815479,1.01974688918205,1.01962276866913,1.02097862923282,1.0212462104623,1.02260159707577,1.0219827117022,1.02464617645845,1.02796718243735,1.02446978586713,1.02213556353701,1.0223206723689,1.02816952113643,1.02909802444862,1.0294439785535,1.03039597211799,1.02927567857622,1.03530458918762,1.03748216143051,1.03742389428545,1.04063557381961,1.04166896494283,1.04336009750874,1.04819487172989,1.05129014004389,1.05299377268009,1.05441266826448,1.05496224987763,1.05491346106223,1.05123031619052,1.05535809120986,1.05121131868949
223,1.00904970962986,1.01858852432572,1.02013159983341,1.02010981767324,1.02005647889845,1.01997623021829,1.02141811561621,1.02168811250722,1.02305566506851,1.02254437047664,1.02552214974087,1.02909680632632,1.02534676231683,1.02269897540738,1.02288597510797,1.02850621608668,1.02944311568308,1.02979247442039,1.03074837229134,1.02962564613868,1.03568166395436,1.03787148969233,1.03781505599657,1.04104248128555,1.0420803368006,1.04378270377135,1.04864333380885,1.05175904912147,1.05347307990805,1.05489984895135,1.05545326876637,1.05540178950451,1.05168894952258,1.05583438294248,1.05167134511834
224,1.00951627742313,1.01940240184323,1.02101036058629,1.02100692507344,1.02095974348648,1.02087523521025,1.02241991569034,1.02270182344119,1.02410755045518,1.02365326864822,1.02677774008035,1.03041462145939,1.02661168286484,1.02382735375772,1.02403546206884,1.02959047412005,1.03060076297613,1.0309779990432,1.03195617946507,1.03082649273125,1.03698345127116,1.03923916298482,1.03920217509766,1.04250470495402,1.04357024880241,1.0453277963733,1.05031584605858,1.05351379738212,1.05526434471218,1.05671543983735,1.05728059313275,1.05723291514681,1.05344170892144,1.0576848655984,1.05343893676629
225,1.0093378598673,1.01908416525886,1.02069915287874,1.0206961343635,1.02064907776101,1.02056251453138,1.02211461015561,1.02239757518055,1.02380914528821,1.02335486410329,1.02649458481068,1.03014305719202,1.0263286896387,1.02352944809362,1.02373810318107,1.02905988311041,1.03007426615808,1.03045328401163,1.03143469270735,1.03030204562997,1.03648208528058,1.03874733936595,1.03871077585992,1.04202656126305,1.04309577006543,1.04486180376494,1.0498708100981,1.05308350370424,1.0548415766678,1.05629832184058,1.05686543839803,1.0568179944169,1.05300841396192,1.05726608818993,1.0530059783427
226,1.00930497444061,1.01902558284489,1.02064063566799,1.02063760878185,1.02059054674668,1.02050718105661,1.02206395508889,1.02234762425824,1.02376376976211,1.02330839308004,1.02645938478435,1.03011724373534,1.02629347984476,1.02348297620224,1.02369163122772,1.02895884723324,1.02997522027832,1.03035522905224,1.03133897037124,1.03020396950155,1.03640687340712,1.03868003086397,1.03864345632223,1.04197068283554,1.04303993814858,1.04481737033256,1.04984648935169,1.05307078749246,1.05483481470167,1.05629605049332,1.05686461329145,1.05681737416643,1.05299720216713,1.05726552111523,1.05299475990291
227,1.0093143687066,1.01904231112705,1.02066761065518,1.02066458316654,1.02061752215069,1.02052652891428,1.0220852102835,1.02236956869494,1.02379020652801,1.02332961916041,1.02648054145111,1.03013832322295,1.02631463960246,1.02350419792327,1.02371284781766,1.02897291003894,1.02999118982484,1.03037215849444,1.03135813163534,1.03022090087773,1.03644388902894,1.03872327337184,1.03868669963615,1.0420239297605,1.04309839311433,1.04487840675512,1.04992120503037,1.05315684033602,1.05492667257805,1.05639227278548,1.05696223388129,1.0569152048325,1.05307599794471,1.05735463712989,1.0530735553144
228,1.00935507782013,1.01911609238593,1.02073162871203,1.02072724614208,1.02067973619604,1.02060184507888,1.02216026518856,1.02244439807326,1.02386653329058,1.02340523749502,1.02656806413266,1.0302398746924,1.02640150244232,1.02357835057841,1.02378540924823,1.02909753358917,1.03011225594467,1.03049212744677,1.03147867144183,1.03033976845563,1.03657563295956,1.03885717324684,1.03881917166776,1.04215963458185,1.04323482356957,1.04501560662603,1.05006235577916,1.05330050682223,1.05507157413888,1.0565393937213,1.05710978793679,1.05706447536839,1.05321977019505,1.05750152449903,1.0532162333527
229,1.00841393839386,1.01747735601744,1.01896801714125,1.01892376276931,1.01886287778923,1.01878766085046,1.02012834041544,1.02038655095975,1.02172555304534,1.02114944180702,1.02401738258225,1.0275736095789,1.02383056537764,1.02128018199482,1.02144132306593,1.02692070246278,1.02777988081894,1.02810118340455,1.02904401821395,1.02791553529287,1.03397605452751,1.03612959987989,1.03604932199957,1.03924834974757,1.04027718629975,1.04194010141555,1.04673782647968,1.04981275590932,1.05150851303196,1.05292613809802,1.05347085706304,1.05342090831579,1.0497431670041,1.05384506696447,1.04970737250271
230,1.00877627853049,1.01811797814923,1.01962906529297,1.01958971397211,1.01953049394211,1.01945561839053,1.02082976889703,1.02109173764757,1.02244486228761,1.02188622878906,1.02481147648816,1.02839881729111,1.02462722979719,1.02202210244955,1.02218879756107,1.02788217156427,1.02876175489848,1.02909098466742,1.03004078835917,1.02890954105599,1.03500661583706,1.03718103194653,1.03710599071323,1.04033083593781,1.0413675951292,1.04305029666312,1.04789178842586,1.0509964557735,1.05270637910673,1.05413363895576,1.05468256471065,1.05463342702669,1.05092289253936,1.05505589632651,1.05089107919472
231,1.00889287721194,1.01832462321364,1.01984407772376,1.01980579590939,1.01974694225457,1.01966938302172,1.02105106542852,1.02131437902465,1.02267402786684,1.02211332815524,1.02504597162936,1.02863581535494,1.02486229521689,1.02225030974206,1.02241820226057,1.02819472540802,1.02908016491308,1.02941184241867,1.03036482547678,1.02923133180025,1.03535037303998,1.03753345823762,1.03745956472642,1.04069421394132,1.04173463032794,1.04342307544894,1.04828000132669,1.05140201866894,1.05312083966998,1.05455638241662,1.05510872951415,1.05506014314602,1.05131010599578,1.05543638052155,1.05127916223946
232,1.00886893273314,1.01828217899541,1.0198009901503,1.01976249436695,1.01970356741152,1.01962925548062,1.02101446675874,1.02127834511949,1.02264211331657,1.02207974007447,1.02502208339132,1.02862064838223,1.02483829702432,1.02221649842466,1.02238414944586,1.02812227316175,1.02900693497483,1.0293383195435,1.03029112563921,1.02915762064934,1.03527997160659,1.03746380527403,1.03738968223512,1.04062585947213,1.0416660672619,1.04335611432398,1.04821570173467,1.05133217455067,1.05304765483125,1.05447850274209,1.05502929025928,1.05498047021782,1.05125812367071,1.05540483570601,1.05122700672208
233,1.00894760507,1.01842009503406,1.01995674138092,1.01992058286963,1.0198624423539,1.01977870412818,1.02117661368749,1.0214419991994,1.02281057827484,1.0222549588032,1.0252144546402,1.02881963831724,1.02503186287704,1.0223941939944,1.02256452821096,1.02830701313468,1.02920073623331,1.02953553282285,1.03049084567076,1.02935679387676,1.03551279230667,1.03771047813737,1.03763883798084,1.04089228228472,1.04193526331277,1.04364114427895,1.04853109369165,1.05166849779696,1.05339422099952,1.0548323216405,1.05538599183614,1.05533765615227,1.05159103211237,1.05575905643463,1.0515618093764
234,1.00898501150038,1.01848644139975,1.02002905777836,1.01999318093095,1.01993513761361,1.01985259365731,1.02125930300866,1.02152554874813,1.02289914642873,1.02234750276358,1.02533126527777,1.02895551122412,1.02514883321998,1.02248702465354,1.02265766808356,1.02839459668071,1.02929127280919,1.02962742354222,1.03058522361794,1.02944893106201,1.03563622198655,1.03784583783913,1.03777450214836,1.04104420020142,1.04209266170619,1.04380730467077,1.04872197998185,1.05188039481938,1.05361517379368,1.05506073145321,1.05561737993259,1.05556949828184,1.05179123034766,1.05597055403006,1.05176223874022
235,1.00946148556144,1.01931967572897,1.0209158535705,1.02089648518064,1.02084398673201,1.02076407679048,1.02226725703617,1.02254557765205,1.02396239160874,1.02345209659357,1.02656856120615,1.03024925155013,1.02639454514686,1.02360913430817,1.02379875556371,1.02953362217967,1.03049829329473,1.03086053026109,1.03184068036045,1.03069585396914,1.03696801200848,1.03923515143254,1.03918132521626,1.04251817075345,1.04358924853587,1.04535640780718,1.05038671838261,1.053620073359,1.05539204812303,1.05686242497343,1.05743097491902,1.05738522924925,1.05352839558299,1.05780657689204,1.05351275765457
236,1.00907688692371,1.01864983812467,1.02019299871788,1.02015736541832,1.02009941073422,1.02002851711503,1.0214475409762,1.02171598403948,1.02310342130438,1.02254524816597,1.02555265493394,1.02919545991778,1.02537038062409,1.02268499805367,1.02285588503179,1.02863329582333,1.02953647911023,1.02987580645737,1.03084039993796,1.0296975534414,1.03591642937847,1.03813844755514,1.03806738338909,1.04135666579632,1.04241038997317,1.04413741084117,1.04908280744012,1.05226043348152,1.05400716732024,1.05546168506137,1.05601973853444,1.05597376571745,1.05217809299968,1.0563890648731,1.0521493041943
237,1.00958265743182,1.01953467022206,1.02113868910193,1.02112023914762,1.02106805701194,1.02098922157533,1.02250447199198,1.02278403076117,1.02420700888444,1.02370256964055,1.02684757831517,1.03054869937848,1.02667406432559,1.02386054905045,1.02405118699054,1.0298543827366,1.030826211933,1.0311916278178,1.03217701148644,1.03102775911722,1.03733908436267,1.03962209183005,1.03956925171001,1.04292771753304,1.04400482479808,1.0457860222721,1.05085065225358,1.05410541673227,1.0558876480598,1.05736632833311,1.05793668885552,1.05789127315804,1.05401650167817,1.05831866085937,1.0540016090751
238,1.01007815758272,1.02040320646748,1.02206175497092,1.02205858015791,1.02201153294784,1.02193036851386,1.02353321593115,1.02382332347125,1.02528227941786,1.02482085140441,1.02808904659559,1.03184266528314,1.02792332943287,1.024995013753,1.02520318375694,1.03106217971939,1.03209508137272,1.03248373340947,1.03348771459983,1.03233266069155,1.03872874340111,1.04106755081599,1.04103089964965,1.04445333758396,1.04555398782967,1.04738186965239,1.05255475827395,1.05588256471595,1.0576990595808,1.05920198792858,1.05978479899758,1.05974158256029,1.05578338766553,1.06015648670297,1.05578082917287
239,1.01008604781079,1.02041751298924,1.0220803005442,1.02207686480379,1.02202973142835,1.02194482748405,1.02354814765942,1.02383877216359,1.0253016607087,1.02483428483133,1.02810046481674,1.03185322684176,1.02793461972495,1.02500816515628,1.02521602900149,1.03108195430128,1.03211188590631,1.03249917826762,1.03350059955291,1.03234789245873,1.03874967326105,1.04108823134489,1.04105130526535,1.0444725433238,1.04557283359925,1.0473997508585,1.05257056824573,1.05589694613764,1.05771273093255,1.05921366209955,1.05979628636025,1.0597530411487,1.05579798565878,1.0601803006299,1.05579521666105
240,1.01011546454852,1.02046974199198,1.02213311368817,1.02212987925088,1.02208281537686,1.02200104174543,1.02360808235319,1.02389882345694,1.02536206002201,1.02489944872714,1.02817811625957,1.03194049556073,1.0280123837193,1.02507353357079,1.02528161802195,1.03115794249674,1.03219243130797,1.03258192237213,1.03358798309414,1.0324308146658,1.03883804626728,1.04118069987826,1.04114398949917,1.04457150054691,1.04567457366955,1.04750401549512,1.05268395238358,1.05601808532941,1.05783730429876,1.05934157183786,1.05992426471684,1.05988104725792,1.05591623290915,1.06029908979407,1.05591362646543
241,1.00974090889157,1.01981718589483,1.02143921699405,1.02142014716937,1.02136777191028,1.02128472156304,1.02281193963522,1.0230937795161,1.02453306258764,1.02401864180655,1.02719152008336,1.03091729677301,1.02701775329048,1.02417590205282,1.0243657539575,1.03027206201898,1.03124487011346,1.03161113810637,1.03259989267162,1.03144682007357,1.03781213896138,1.04011180922889,1.04005833340565,1.04344099146979,1.04452726756361,1.04631896277019,1.0514187142959,1.05469897782441,1.05649512660817,1.05798393241294,1.05855787261531,1.05851302988572,1.05460191563314,1.05893037635435,1.05458652662576
242,1.01018573986101,1.02059515343748,1.02226791126303,1.02226447620912,1.02221735152082,1.02213306939626,1.02374805885983,1.02404001551229,1.02551164985601,1.02504643539877,1.02834545851862,1.03212513911453,1.02817965304043,1.02522027977796,1.02542810062543,1.03134064517019,1.03237607597261,1.03276616309499,1.03377405617993,1.03261491652755,1.03906291972633,1.0414183514519,1.04138143716626,1.04482739008305,1.04593518057238,1.04777616076356,1.05298483446375,1.05634197689198,1.05817188896365,1.05968416176741,1.0602694193029,1.06022825488702,1.05622831554411,1.06063007183365,1.05622554773065
243,1.00957049385698,1.01951539842884,1.02113134313522,1.02111029410118,1.02105724499259,1.02089697601574,1.02229951468849,1.02258087971908,1.02402114927907,1.02331610068268,1.02599451681017,1.02931876613172,1.02581956475139,1.02347135225771,1.02365903871269,1.02995959027221,1.03092681492004,1.03129122242934,1.03228025524649,1.03112522455572,1.03749633506354,1.03979478974029,1.03973921263744,1.04312179928649,1.04420846642051,1.04599742947978,1.05109503016376,1.05437634937729,1.05617182116312,1.05766122416492,1.05823542369651,1.05819055161406,1.05427098708218,1.05859069187929,1.05425400040687
244,1.00979610155141,1.01990295129459,1.02156919471282,1.02156345872864,1.02151553534937,1.02124197888396,1.02256885113736,1.02286031130618,1.02433320153597,1.02342531190962,1.025557379696,1.02838187627234,1.02538997786288,1.02359696551751,1.02380244072707,1.03061984401366,1.03164691508778,1.03203385488833,1.03303981353872,1.03188060424256,1.03832607786098,1.04067606439714,1.04063669632192,1.04407740965802,1.04518300333229,1.04701942551921,1.05221853298219,1.05556818281138,1.05739611722618,1.05890777030693,1.05949331590547,1.05945041672286,1.05545908500042,1.05986288040372,1.05545446120134
245,1.00918645940169,1.01883310192074,1.02044857579445,1.02042550217131,1.02037174713436,1.01999711863524,1.0210842912962,1.02136534997386,1.02280751859631,1.02161622147303,1.0230115974297,1.02528425748219,1.0228351317969,1.02176957271967,1.02195523018273,1.02928721830183,1.03024712641622,1.03060877932177,1.03159614867243,1.03044101203482,1.03683357727138,1.03913509588831,1.03907735944538,1.04246670429017,1.04355406605052,1.04534666129683,1.05045388395272,1.05374678284329,1.05554943757938,1.05704429899472,1.05762034290467,1.05757563069258,1.05363207284674,1.05795471828141,1.05361345323553
246,1.00961567920965,1.01958225027953,1.02125130940449,1.02124471756159,1.02119649447559,1.02080217554853,1.0219553410336,1.02224710352144,1.02372355598714,1.02254282201414,1.02396079807268,1.02619907392527,1.02379270898387,1.02271370685306,1.02291836491551,1.03033453487532,1.03136235626384,1.03175006185614,1.03275980403372,1.03159606433082,1.03806731674696,1.04042497841754,1.04038469895339,1.04383657405148,1.04494656494547,1.04678698195177,1.05200168258711,1.0553601144338,1.05719277657807,1.05870822305995,1.05929473630144,1.05925028600655,1.05525238440876,1.05966328311955,1.05524707091915
247,1.00927315849531,1.01898771591902,1.02061255383147,1.02058928326834,1.020535469976,1.02016969100439,1.02127934397432,1.02156091183428,1.02300689947784,1.021843712119,1.02332750577331,1.02567357314687,1.02315099459034,1.02199681382702,1.02218219630257,1.02949466981949,1.03045936033899,1.03082353934701,1.03181721525381,1.03065564147698,1.03707510139852,1.03938668435283,1.03932874994844,1.0427321744282,1.04382688797556,1.0456228821423,1.05074916524725,1.0540539206584,1.05586158272624,1.05736021451774,1.05793739676412,1.05789288105247,1.05393861581538,1.05828024803517,1.05391983971379
248,1.00954727440954,1.01947411350782,1.02110504849329,1.0210838542888,1.02103075559721,1.02077507067732,1.02205531904517,1.02233874160505,1.02379261103628,1.02287456701922,1.02502530392239,1.0279145878636,1.02485011430148,1.02302973031398,1.02321732937133,1.03004020895267,1.03101255121812,1.03137961066602,1.03237513161325,1.03121350772533,1.03766064094552,1.0399842778303,1.0399285581187,1.04334814225874,1.044444898707,1.04625638685241,1.05141139880845,1.05473472687078,1.05655143844069,1.05805642852777,1.05863610660969,1.05859205713747,1.05462042582498,1.05899108882168,1.05460332810836
249,1.00999868410824,1.02027078963887,1.02193779539745,1.02192475827522,1.02187441706487,1.02172373702882,1.02321500447748,1.02350420862452,1.0249784993862,1.02433454246059,1.02722764724701,1.03070294358954,1.02705688384797,1.02449821288102,1.02469501172951,1.03099504794528,1.03200057267637,1.03238036606832,1.03338654792225,1.03222114081919,1.03871415058576,1.04106744416422,1.04102037846361,1.04447220334747,1.04558100058459,1.0474162556621,1.05262608940772,1.05598598367108,1.05782025554794,1.05933608927597,1.05992069115782,1.05987925858308,1.05586530666058,1.06027249787135,1.05585479425923
250,1.00969626550784,1.01974739335245,1.02136052564349,1.02133102941397,1.02127517394145,1.02119559497698,1.02269314574396,1.02297226419398,1.02441636359324,1.02386584431229,1.02702744292212,1.03077692244309,1.02684846302587,1.02401195045671,1.02418970679019,1.03021187993875,1.03115507376545,1.03151164188384,1.03250195167066,1.03133870368579,1.03776860799874,1.04007239777123,1.04000790645711,1.04340667802957,1.04449781166044,1.04628767126355,1.05140297525115,1.05470140182231,1.05650696314039,1.05800359216391,1.05857755513966,1.05853422593649,1.05459050391942,1.05892938421356,1.05456670118024
251,1.01017614863703,1.020586597766,1.02225977937623,1.02224721556591,1.0221970466875,1.02211085547943,1.02370322969901,1.02399330231909,1.02547241874036,1.02497486056802,1.02827210615966,1.03207915457573,1.02810174969495,1.02513893174397,1.0253361531865,1.03136018648695,1.03236912920835,1.03275045046124,1.03375905618962,1.03259166951396,1.03911531365022,1.04148059167465,1.04143404013551,1.04490322703855,1.04601742644835,1.04786287370636,1.05309961098188,1.05647854781379,1.05832191904584,1.05984521974718,1.0604327563891,1.0603901556116,1.0563566552597,1.06078542140019,1.05634652613876
252,1.01020227165639,1.02063306005037,1.02230133815837,1.02228886556507,1.02223872897628,1.02216029581529,1.0237550323374,1.02404584490093,1.02552959730634,1.0250271149539,1.02832488127531,1.03213201874198,1.02815457867663,1.02519127498787,1.02538859182497,1.03143311614966,1.03244426481613,1.0328266578808,1.03383753708693,1.03266796351541,1.03920554832895,1.04157587757175,1.04152942607812,1.04500537046548,1.04611957904153,1.04797188957829,1.05322060319788,1.05661100562258,1.05846153036996,1.05998903327649,1.06057799841654,1.06053726943826,1.05648194358381,1.06092125561656,1.05647188881097
253,1.0097628329779,1.01986637482516,1.02148305470612,1.02145314170895,1.02139715279707,1.02132393806586,1.02283171623332,1.02311121279903,1.02455873063674,1.02401854319696,1.02722122859539,1.03100580820741,1.02704207347625,1.02416417689386,1.02434141789284,1.03038336567174,1.03132666320412,1.03168351177838,1.03267541803345,1.03151025556572,1.03798240190305,1.04029908842194,1.04023416719601,1.04365191266147,1.04474749788151,1.04654958275039,1.05169457189557,1.05501554555765,1.05683296841308,1.05834038919086,1.05891822253802,1.05887547637289,1.05488814859927,1.05923428310768,1.05486401343349
254,1.01023958913717,1.02070058294987,1.02237538377409,1.02236182237762,1.02231132607737,1.02223241825241,1.02383297971124,1.02412443502958,1.02561475584556,1.02511126949477,1.02843403098393,1.03226516519252,1.0282632046693,1.02527424796921,1.02547028161281,1.03152905095538,1.03253963831006,1.0329223025815,1.03393631879318,1.03276272387467,1.03932005268369,1.0416948141035,1.04164721735492,1.04513084523202,1.04625137323455,1.04810119751563,1.05335770614221,1.05675416907213,1.05860665648527,1.06013692421983,1.06072649984366,1.06068585959198,1.05662275210287,1.06106650583246,1.05661182002987
255,1.01028554328129,1.0207822471662,1.02246284172106,1.02244952169666,1.02239910982078,1.02231819687712,1.02392264795723,1.0242142373314,1.02570494557367,1.02520635039279,1.02854178948524,1.03238254085314,1.02837110053905,1.02536957122548,1.02556586595265,1.03164838382602,1.03265980360127,1.03304278103457,1.03405695578191,1.03288341916313,1.03946797277489,1.04185152449006,1.0418041885291,1.04530034956933,1.04642363176692,1.04828234486451,1.05355905838051,1.05697383835935,1.05883375059081,1.06037135586218,1.06096385710263,1.06092366283462,1.05682885194965,1.0612729735516,1.05681811568067
256,1.00987980649891,1.02007460608512,1.0217069583659,1.02167723354473,1.02162131748642,1.02154486689592,1.02306530009492,1.02334624336629,1.02480286004025,1.02426538935111,1.02750222428186,1.03131417058782,1.02732320856794,1.02441118264775,1.02458859208969,1.03068282629623,1.03163233000091,1.03199223945799,1.03299079413055,1.03181918506088,1.0383445136509,1.04068072931244,1.04061602376288,1.04405999333755,1.04516326649863,1.04698086253772,1.05216638908422,1.05551617039501,1.05734769086039,1.05886483799806,1.05944685200129,1.05940476339848,1.0553852280375,1.05977272292494,1.05536125077967
257,1.01035284258499,1.020901621305,1.0225891352421,1.02257641441413,1.02252620802269,1.02244586210294,1.02405804768162,1.0243506895658,1.02584700266687,1.02534913187653,1.02869979412339,1.03255108968333,1.02852942854026,1.02551297047955,1.02570993258956,1.03181932964604,1.03283677866059,1.03322250829748,1.03424168015218,1.03306366717563,1.03967398133975,1.04206837857882,1.04202168332096,1.04553188688544,1.04666094324005,1.04852611793818,1.05382372284412,1.05724979138298,1.05911643217811,1.06065750865201,1.06125170724764,1.06121014604307,1.05710812583871,1.06157533051378,1.05709787410781
258,1.01033746240179,1.02087559614259,1.02255822151775,1.02254401780975,1.02249331557887,1.02241646383295,1.02402513363075,1.02431749444957,1.02581517441904,1.02531201091632,1.02866274885671,1.03251881691768,1.02849164004642,1.02547426635486,1.02566951195139,1.03178874229747,1.03280228351653,1.03318678323119,1.03420652462337,1.0330267135704,1.03964367603752,1.04203868516926,1.04199042352077,1.04550277314806,1.04662993207168,1.0484984038158,1.05379992449211,1.05723076157717,1.05910010122385,1.0606434330791,1.06123806054659,1.06119818749521,1.05708689105682,1.0615572021418,1.05707544407767
259,1.00990600244811,1.02012212599362,1.02175136725034,1.02172073137034,1.02166451352225,1.02159226426738,1.02311339965473,1.0233958082137,1.02486394474577,1.02430825857711,1.02753806142179,1.03134702519688,1.02735859822924,1.02445306756997,1.02462940856517,1.03076294089285,1.03171260662607,1.03207305999584,1.03307497498848,1.0318992662919,1.03844950822794,1.04079366899877,1.04072800692744,1.04418500391475,1.04529220974836,1.04711628380678,1.05232098269142,1.05568700561062,1.05752674740763,1.05905134125938,1.05963551605841,1.05959374326754,1.055548596414,1.0599413626753,1.05552388694229
260,1.01032923438582,1.02086196092093,1.02254095553762,1.02252565337386,1.02247458409751,1.02240193220165,1.02400842884156,1.02430145335299,1.02580581872685,1.02528909948114,1.0286316099297,1.03248436428418,1.02845994990189,1.02545018135191,1.02564415444611,1.03177204710263,1.03278126673732,1.03316413942764,1.03418263773597,1.03300316023402,1.03962559561201,1.0420197928483,1.04197037094342,1.04548441878227,1.04661279141826,1.04848006651813,1.05378269620719,1.05720932505182,1.05907809806825,1.06062014734024,1.06121402952037,1.06117238290326,1.05707380345239,1.0615491516999,1.05706147106178
261,1.01034071916574,1.0208827506326,1.02256569566596,1.02255005016799,1.02249886752455,1.02242168237916,1.0240270072763,1.02431910407613,1.02581818770899,1.02530986513307,1.02866087349648,1.03252171004473,1.02848904747156,1.02547057531494,1.02566414485728,1.03180494659875,1.03281469453788,1.03319800732191,1.03421831875295,1.03303674986377,1.03966506047185,1.04206085447234,1.04201107167711,1.04552579462044,1.04665629813311,1.04852083877712,1.05382274303466,1.05725207092743,1.0591214715591,1.06066440081495,1.06125802087067,1.06121798716518,1.05711221898488,1.06159624486364,1.05709960998742
262,1.00988978160582,1.02009515419032,1.02172785894272,1.02169516499756,1.02163825981606,1.0215619708865,1.02307641442065,1.02335816146153,1.02482643484274,1.02426380923629,1.02748936911819,1.03130136079151,1.02730887418372,1.02440641864115,1.02458037467299,1.03072475584184,1.03166632707102,1.03202373293977,1.03302332449208,1.03184823309099,1.03840348306967,1.04074500197642,1.04067716394174,1.0441320128594,1.04524184934539,1.04705782350004,1.05225494045255,1.05561213332096,1.05744775387697,1.05896962384896,1.05955242202211,1.05951041548122,1.05548278443745,1.05988652437499,1.05545641381843
263,1.0103548450568,1.02090834697131,1.02259487945417,1.02257878403656,1.02252745268653,1.02245103856492,1.02405845921639,1.02435094207442,1.02585352286264,1.02534288353712,1.02870154354613,1.0325700859667,1.02852950040839,1.02550310578493,1.02569614545667,1.03183652134123,1.03284254165301,1.03322420962532,1.03424173377258,1.03306258472182,1.03970591855969,1.04210425824583,1.04205400209319,1.04557355202415,1.04670341797791,1.04857323682138,1.05388373153997,1.05731775045261,1.05919041957278,1.06073548589075,1.06133019973187,1.06129032326585,1.05717551245649,1.06165696947192,1.05716254119301
264,1.01082309493649,1.02172794158054,1.02346637181126,1.02346629748027,1.02342034730804,1.02334391576004,1.02504300077783,1.02534652651304,1.02688666871229,1.02642111527671,1.02990841005144,1.03383167122764,1.02974452508845,1.02659832394666,1.02680976803889,1.03296599732237,1.03403987722905,1.03444781395161,1.03548929229489,1.03429958213982,1.04102552151838,1.04348218163337,1.04344888241535,1.04703528104689,1.04818700346656,1.05010958328773,1.05553535165179,1.05904585036258,1.06095315331732,1.06252236391886,1.06312856278588,1.06308910186529,1.05889714469007,1.06346370983717,1.05889708754768
265,1.01038151548704,1.02095667516066,1.02264542060917,1.02262847379304,1.02257686082894,1.02250002707755,1.02410922865409,1.02440251921566,1.02591221592451,1.02539291713916,1.02875613597837,1.03263107648746,1.02858367828896,1.0255522180764,1.02574425748623,1.03191230468986,1.03292063867301,1.03330390128939,1.03432709193662,1.03314158584728,1.03979633566591,1.04219989737636,1.04214874625238,1.04567562800186,1.04681214188967,1.04867890336657,1.05399653489264,1.05743953560261,1.05931451668045,1.0608625268673,1.06145946983116,1.06141826330522,1.05728879031189,1.06176541432198,1.05727513356055
266,1.01081082111503,1.02170672195398,1.02344284481788,1.0234420659731,1.0233958798402,1.02332092550163,1.02501809114006,1.02532184979818,1.0268650203209,1.02639224548289,1.02987431409361,1.03379550508266,1.02971007352313,1.02656870413909,1.02677933524998,1.03293745375727,1.03400666608166,1.03441260460033,1.03545106708117,1.03426378670422,1.04099564154194,1.04345136510298,1.04341732151904,1.04700334783614,1.04815680814186,1.05007578193342,1.05549896143541,1.05900873253952,1.06091605836236,1.06248576776463,1.06309150146635,1.06305360715866,1.05885794385852,1.06342107842792,1.05885731926169
267,1.01070157936565,1.02151652443992,1.02324200098287,1.02323638383991,1.02318857544909,1.02310947550089,1.02478026616807,1.02508088229612,1.02661398494654,1.02612730855767,1.02957370441258,1.03348092833986,1.02940701081617,1.02629862756156,1.02650368879414,1.03268345170907,1.03373573750152,1.0341355451463,1.03517095288056,1.03398269686994,1.04070430309395,1.04314916367534,1.04311000465551,1.04668510936741,1.04783262851808,1.04974402297651,1.05514821511905,1.05864452804455,1.06054536962362,1.0621118177048,1.062715869004,1.06267762477521,1.05849684910098,1.06304739458527,1.05849232682266
268,1.01058305064775,1.02130970123442,1.02302487808862,1.02301451766519,1.02296511793872,1.02288500702977,1.0245326560461,1.02483019549066,1.02635344924619,1.0258572890894,1.02927989532252,1.03318267980051,1.02911079664877,1.02602357060493,1.02622317288931,1.03239512914305,1.033427063835,1.03381896925009,1.03484698973155,1.03366216250406,1.04036349020567,1.04279236719539,1.04274818990347,1.0463052136013,1.04744960217542,1.04934231325611,1.05471286120287,1.05818975304676,1.0600815962241,1.06164217128917,1.06224177376177,1.06220607336977,1.05803880373103,1.06256707451309,1.05803045856541
269,1.01079038992706,1.02167243573195,1.02340615777603,1.02340309939338,1.02335615155203,1.02328233807014,1.02497160113714,1.0252745532499,1.02681739109325,1.02633704909427,1.0298132265198,1.03373678552029,1.02964784315391,1.02651107431851,1.02671906697567,1.03289400756756,1.03395617958804,1.03435970861582,1.03539783834708,1.03420900309876,1.0409518538594,1.04340752732687,1.04337107702332,1.04695947265108,1.04811263615721,1.05003199813371,1.05545757684863,1.05896850918803,1.0608755114271,1.06244499514864,1.06305062161223,1.06301267549627,1.05882005916966,1.06340344498849,1.05881759851278
270,1.01079250923809,1.02167651736374,1.0234091576262,1.02340577610146,1.02335872065008,1.02328682909915,1.02497698923934,1.02527972517822,1.02682185865492,1.02634475093443,1.02982960789363,1.03376134887355,1.0296640665388,1.02651842853823,1.0267260439941,1.0329008696649,1.03396175870866,1.03436480468029,1.03540255708108,1.03421383339151,1.04095911319037,1.04341430415318,1.04337751310605,1.04696565975933,1.04812101521426,1.05003664921894,1.05545984624176,1.05896907848481,1.06087523990306,1.06244410527415,1.06305095149606,1.06301152699951,1.05882105944771,1.06339221331301,1.05881833850971
271,1.01037563696061,1.02094934399251,1.02263203361355,1.02261172103199,1.02255898517792,1.02248853638851,1.02408917667875,1.0243809318645,1.02588791854959,1.02536628080818,1.02873762967436,1.03262991945285,1.02856349557415,1.02552197820556,1.02571010947251,1.03191578663058,1.03291274163561,1.0332919613313,1.0343135282698,1.03312686757669,1.03981481461581,1.0422216654904,1.04216696282495,1.04570335138929,1.0468407013309,1.04871223983284,1.05404303280669,1.05749425659038,1.05937542715756,1.06092904766836,1.06152507396154,1.06148864591426,1.05734694924174,1.0618590941641,1.0573305807527
272,1.01081690978747,1.02172070719132,1.02345591449794,1.02345178718281,1.02340448516806,1.02333081730282,1.02502140929461,1.02532433017028,1.026869298578,1.02638903747946,1.02987925704501,1.03381773308108,1.02971335292617,1.02656190815437,1.0267686475171,1.03297134589786,1.03402921748336,1.03443112715724,1.03546795375803,1.03427955038156,1.04105243633328,1.04351483412129,1.04347725956823,1.04707575733301,1.04823264007298,1.05015568404518,1.05559530690035,1.05911711675558,1.06103040503559,1.0626055061874,1.06321318755072,1.06317553680252,1.0589659086835,1.06355378363491,1.05896258735324
273,1.01040074370624,1.02099382088061,1.02268251462843,1.02266248864539,1.02260985062948,1.0225361079093,1.02414288141242,1.02443550504978,1.02594754156155,1.02542569730695,1.02881017235661,1.03271234360102,1.02863619254708,1.02558169181867,1.02577014423459,1.03197681544899,1.03297483978078,1.03335446185147,1.0343762960664,1.03318961370652,1.03988913640012,1.04230035521521,1.04224595815049,1.04578768817792,1.04692793991102,1.04880098917409,1.05413924694553,1.05759834864246,1.05948297106324,1.06103988357722,1.06163748887079,1.06159965245064,1.0574397671213,1.06194238609841,1.05742363024223
274,1.01090778461238,1.02188073541808,1.02363290684171,1.02363088195399,1.02358428890498,1.0235031159922,1.02520772282317,1.0255119843809,1.02706120112958,1.02659117086311,1.03010773586176,1.03406115396643,1.02994291320577,1.02676625981265,1.02697540148278,1.03319147699447,1.03425933720008,1.03466524770028,1.03570649972368,1.03451543853222,1.04131081451044,1.04378460922609,1.04374926177881,1.04736150562274,1.04852342314566,1.05045528024913,1.05591715224305,1.05945376994325,1.06137365885045,1.06295255839228,1.06356149084774,1.06352573346315,1.05930409380374,1.0639118183094,1.05930246597282
275,1.01093657779587,1.02193232742931,1.02368346194402,1.02368115196725,1.02363446613632,1.02355651554656,1.02526214810605,1.02556620415566,1.02711472430442,1.0266480587008,1.03017341971366,1.03413494609643,1.03000846585116,1.02682283231193,1.02703163086917,1.03327238148743,1.03434094724673,1.03474736399539,1.03579044394634,1.03459733156761,1.041413172849,1.04389354767183,1.04385790305905,1.04748120226877,1.04864785147451,1.05058372784594,1.0560612462229,1.05961037678175,1.06153834583905,1.06312412110328,1.06373564105852,1.06369862078912,1.0594508220139,1.06406702709499,1.05944896478137
276,1.01094516301189,1.02194807768331,1.02370786866191,1.02370508970025,1.02365824859183,1.02357412343201,1.02528100350973,1.02558612892354,1.02714262556484,1.02666423135149,1.03018599504648,1.03414600954489,1.03002081007431,1.02683849956083,1.02704674961548,1.03328791299933,1.03435844053395,1.03476607762428,1.03581307655132,1.03461566111212,1.04142297712678,1.04390160080341,1.04386546163251,1.04748671283225,1.04865274618697,1.05058695306897,1.05606091637431,1.05960752045445,1.06153292106749,1.06311644717706,1.06372764806759,1.06369057507949,1.05944854647429,1.06406236675802,1.05944631156014
277,1.0104890215554,1.02115077062897,1.02284566960985,1.02282604901376,1.02277355352063,1.02270306005247,1.02431836127266,1.02461258980033,1.0261342592128,1.02560740033912,1.02900548345941,1.03291743480039,1.02883173669714,1.02576379830383,1.02595268490329,1.03220586257185,1.03320908924008,1.03359115150195,1.03461769837208,1.03342667295865,1.04016870156856,1.04259529833008,1.04254134117167,1.04610595454156,1.04725162486112,1.04914030963911,1.05451513402716,1.05799535560204,1.05988909820442,1.0614520540919,1.06205114832776,1.0620135764198,1.05784201646891,1.06238734298275,1.05782620980973
278,1.01105015661151,1.02213189661316,1.02389816562226,1.02389896923174,1.02385333119918,1.02377548797725,1.02550643569684,1.02581456570425,1.02738294518115,1.02691381423739,1.03047293171583,1.03445227606532,1.03030957301761,1.02709187859391,1.027304241554,1.03354308174899,1.03462557293687,1.0350374722844,1.03608608361422,1.03489004904518,1.04172409081107,1.04421690904373,1.04418455939947,1.04782166684567,1.04899198359299,1.0509397619611,1.05644156037145,1.06000920716563,1.06194410834123,1.06353480211326,1.0641496730645,1.06411321955184,1.05984284789683,1.06447324912735,1.05984349759944
279,1.01058944871359,1.02132629313996,1.02303323374493,1.02301732409749,1.02296607443228,1.02289483737152,1.02453032141394,1.02482695123145,1.02635629543977,1.02584011900329,1.02926546129862,1.03318800577012,1.02909360153044,1.02600045525263,1.02619360919711,1.03244571799911,1.03346335383468,1.03385084010175,1.03488140010461,1.03368946092305,1.04044568854228,1.04288347489361,1.04283344514389,1.04641009633475,1.04756025514065,1.04945852592752,1.0548544151853,1.0583496773632,1.06025167612197,1.06182044562235,1.06242333324322,1.06238639391986,1.05819127586236,1.06275405288918,1.05817846119494
280,1.01098244103973,1.02201125560298,1.02377229507519,1.0237730037454,1.02372732840386,1.02365142716944,1.02537743595747,1.02568484842408,1.02724871276827,1.02678029908829,1.03032801350368,1.03429836981165,1.03016458455751,1.02695828475962,1.02717056488414,1.03335877592768,1.03443725491582,1.03484716269312,1.03589137960398,1.03469963392325,1.04153621695422,1.04402783216575,1.04399537639131,1.04763186996541,1.04880227503515,1.05074920870555,1.05624978134986,1.05981127636879,1.06174364415285,1.06333326740399,1.06394674845047,1.06391007294815,1.05965991360684,1.06430119074183,1.05966048690419
281,1.01092550016685,1.02190982465912,1.02367073111694,1.02367134747432,1.02362563679069,1.02355104779123,1.02527671195153,1.02558409320099,1.02714791171773,1.02667918563018,1.03022654479575,1.03419700116306,1.03006305381235,1.0268570898354,1.02706928349859,1.03319285175227,1.03427496808879,1.03468672774961,1.03573547834091,1.03453909988033,1.0413747489007,1.04386785427587,1.04383529605415,1.04747305140814,1.04864351367295,1.05059153191697,1.05609420948439,1.05966033645283,1.0615956288214,1.06318819686665,1.06380313911886,1.06376665278903,1.05950010015694,1.0641416003186,1.059500599157
282,1.01089391947855,1.02185372930689,1.02361400279905,1.02361439990923,1.02356861357366,1.02349591767669,1.02522314910675,1.02553040077706,1.02709382835497,1.02662860128004,1.03018561627617,1.03416479365101,1.03002200980371,1.02680627927593,1.02701822852682,1.03310088897251,1.03418223538759,1.03459370555857,1.03564229779608,1.03444588354637,1.04128294958514,1.04377616671675,1.04374337428242,1.04738163310088,1.04855714798537,1.05049820878267,1.05599775973295,1.0595607348099,1.06149417701057,1.06308354532094,1.06369695561136,1.06366188248231,1.05940312823116,1.06403336040264,1.05940345071586
283,1.01041741981574,1.02102021339653,1.02272060204048,1.02270410572043,1.02265264636522,1.02258665562672,1.02422134302605,1.02451836970142,1.02605143300141,1.02552822642377,1.0289501937063,1.03287211557035,1.028777991955,1.02568798783846,1.02588052415888,1.03196045897962,1.03297435542458,1.03336019459316,1.03438833100557,1.03319825868829,1.03995805105861,1.04239367757655,1.04234301017984,1.04591698757527,1.04706955301513,1.04896106891193,1.054349923981,1.05783998161055,1.05973898807149,1.06130647126553,1.06190780567856,1.06187057853026,1.057686026775,1.06223740530896,1.05767273716787
284,1.01089191711347,1.02185053184774,1.02360947932961,1.02360947614118,1.02356355613378,1.02349094300117,1.02521597261184,1.02552296061764,1.02708553661708,1.02661916611987,1.03017318971101,1.03415116535994,1.03000938232528,1.02679641678271,1.02700790269097,1.0331005371885,1.03417838837375,1.03458830167669,1.03563419889554,1.03444014875997,1.04128888694392,1.04378362306804,1.04375040855086,1.04739052939541,1.04856289612169,1.05050990575416,1.05601476913862,1.05958300998375,1.06152003511341,1.06311327674113,1.06372783507383,1.06369292267028,1.05941834176307,1.06405703433504,1.05941834193899
285,1.01046433973874,1.0211045942366,1.02280729266494,1.02278999308982,1.02273826979898,1.0226723439197,1.02430783568165,1.02460430297496,1.02613550326407,1.0256183619979,1.02905626487403,1.03299379216042,1.02888368089041,1.02577724689333,1.02596883078022,1.03209313777857,1.0331056437041,1.03349120003506,1.03452052097247,1.03332862089733,1.04009349588686,1.04253109417556,1.0424795841967,1.04605561574627,1.04720698200233,1.04910142629014,1.05449409936514,1.05798929933793,1.05989212553082,1.06146257066015,1.06206614836101,1.06202759792489,1.05783069110187,1.06238792812778,1.05781675498326
286,1.0109615368537,1.02197432441384,1.02373420696791,1.02373454879052,1.02368874942404,1.02362056737684,1.02535190748759,1.02565977709872,1.02722739706353,1.02676102397306,1.03032831064092,1.03431601525814,1.03016469942031,1.02693861984696,1.02715047752812,1.03328828143058,1.03436921450436,1.0347805282828,1.03582886766295,1.03463268745938,1.04149163510466,1.0439905900119,1.04395774605598,1.04760414650984,1.04878457446815,1.05072671651058,1.05623684073015,1.05981054266534,1.06175081269722,1.06334420851323,1.06396031214648,1.06392235952184,1.05964113731822,1.06428062300925,1.05964141526151
287,1.01097944020366,1.02200758146237,1.02376780482561,1.0237667265166,1.02372045514918,1.02364930273238,1.02537544182467,1.02568236143543,1.02724688594445,1.02678062920292,1.03034826218639,1.0343407053174,1.03018394837258,1.02695669989414,1.02716690287138,1.03335174065104,1.03442700113844,1.03483617897677,1.03588282651098,1.03468717500431,1.04153652138474,1.04402976464206,1.04399542380509,1.04763374546573,1.04880967708559,1.05074864621549,1.05624668854788,1.05981129958338,1.06174554897654,1.06333536235083,1.0639490508846,1.06391402555013,1.05964498025882,1.06428776785563,1.0596441148463
288,1.01103853387748,1.02211309333415,1.02387257328894,1.02387132607458,1.02382500309741,1.02375207301515,1.02547635584036,1.02578382612078,1.02735233959362,1.02687630249065,1.03043119550893,1.03441354564718,1.03026681095538,1.02705217564625,1.02726216255931,1.03352847569926,1.03460288592744,1.03501174292226,1.03605801838344,1.03486262490378,1.04171851647606,1.04421289166552,1.04417837858115,1.04782007659091,1.04899034613777,1.05094062693785,1.05644874989448,1.06001914613322,1.06195719459153,1.06354953258601,1.0641658622673,1.06412629863412,1.0598544043958,1.06449541879395,1.05985340309558
289,1.01061800930216,1.02137844794159,1.02309111093482,1.02307386718174,1.02302217527693,1.02294679703063,1.02458138564984,1.02487850155535,1.02641391499445,1.02588770638499,1.02931395744093,1.03324140744812,1.02914144211377,1.02604660422915,1.02623819708197,1.03252706608275,1.03354126649029,1.03392770009856,1.03495888645728,1.03376523180008,1.04054943488697,1.04299375557268,1.04294232232633,1.04652797256512,1.04768412593672,1.0495814364384,1.05498747132026,1.05849455693331,1.06040230518124,1.06197633627159,1.06258109986757,1.06254442606479,1.05832701188398,1.06289297074659,1.0583131234183
290,1.01108658533155,1.02219828591541,1.02396441802579,1.02396367543543,1.02391752484058,1.02384305403713,1.0255734118329,1.02588049509055,1.02744544110387,1.02698438420667,1.03056499260125,1.0345668932262,1.03040088015551,1.02716077947264,1.02737133067378,1.03364943533216,1.03472762598924,1.03513814660037,1.03618711348418,1.03498946284059,1.04186662081694,1.04436994500522,1.04433596927471,1.04799003658284,1.04917123713629,1.05111882132032,1.05664090635369,1.06021931288787,1.06216077620294,1.06375771612878,1.06437283253061,1.064341352489,1.06006093862371,1.06472475692027,1.06006034362994
291,1.01111590178927,1.0222504714723,1.02401679366827,1.0240161353207,1.02397001516886,1.02389816847127,1.02563083219877,1.02593864713608,1.0275081931407,1.02704220478433,1.0306232513071,1.0346251898088,1.03045919000976,1.0272186803414,1.02742931754413,1.03372787938284,1.03480632092232,1.03521693564594,1.03626591964341,1.03506833266385,1.04196434043316,1.0444733843455,1.04443950080369,1.04810141898608,1.04928260346167,1.05123817642059,1.05677417918505,1.0603640704503,1.06231140199462,1.06391127925819,1.06452780503322,1.0644948987595,1.06019848607283,1.06486213338289,1.0601979589353
292,1.01109133578778,1.02220675438044,1.02396775812074,1.0239670175047,1.02392086771831,1.02385311466154,1.02558389176769,1.02589305207991,1.02747150497578,1.02698656544064,1.03054490936592,1.03452840346194,1.03038079470056,1.02716296244425,1.02737351548907,1.03366389635939,1.03474399379435,1.035155473039,1.03620666279528,1.03500679339743,1.04188083627638,1.04438408058939,1.04435010739975,1.04800404801875,1.04918523536116,1.0511327135773,1.05665458647583,1.06023055992309,1.06216919130346,1.06376329671219,1.06437841124108,1.06434364207547,1.06007877464645,1.06476365059105,1.06007818125049
293,1.01091026215163,1.02189017813766,1.02363472655466,1.0236273349028,1.02357895250032,1.02350927865438,1.02520659126699,1.02551144888541,1.02707615207286,1.02657622886502,1.03009687293153,1.0340705796944,1.02992938111776,1.02674556886528,1.02694847506136,1.03322303591705,1.03427541969142,1.03467622607859,1.03571800334667,1.03452199270794,1.04136148125444,1.04384065984251,1.0437996524943,1.04742556220217,1.04859613834092,1.05052363658017,1.05599832260083,1.05954733349732,1.06147349398499,1.06305948795663,1.06367042322004,1.06363488737403,1.0593841083355,1.06401694091801,1.0593781592979
294,1.01092647539996,1.02191921876314,1.02365807099012,1.02365052179639,1.02360208791771,1.023536758774,1.02523197722463,1.02553533612179,1.02709064497721,1.02660483817209,1.0301353358001,1.03411765155877,1.02996777188055,1.0267740044186,1.02697672160826,1.03327758524764,1.03432737602436,1.03472696501268,1.0357662703531,1.03457260918126,1.04144116963098,1.04392811347508,1.04388694320457,1.0475255963644,1.0486984731127,1.05063529764424,1.05613055812504,1.05969715772039,1.06163448855549,1.0632303633704,1.0638439738373,1.06381048061705,1.05952825425365,1.06417022482991,1.05952217905782
295,1.01097923458846,1.02200801609114,1.02376020439624,1.02375825039038,1.02371168670667,1.02360344069327,1.02526146683057,1.02556922524653,1.02714105125819,1.0265580365044,1.02984114452596,1.03360146609892,1.02967631435519,1.02673320672285,1.02694243716113,1.03345033418342,1.03452395004097,1.03493274914838,1.03598052918044,1.03478303705584,1.04165792364245,1.04415841435049,1.04412315410036,1.04777456478523,1.04895443386814,1.05089997431914,1.0564173295138,1.05999840569732,1.0619410107027,1.06353986057651,1.06415570867622,1.06412100101892,1.05982426462022,1.06449350022885,1.05982269446119
296,1.01096048894144,1.02197247170864,1.02373735530984,1.02373766000375,1.02369184840331,1.02354458322985,1.02516672001077,1.02547600682334,1.02705284473862,1.02640138365191,1.02950121722296,1.03310314629258,1.02933745600867,1.02657900186381,1.02679089053953,1.03342732691777,1.03450796868375,1.03491917221705,1.03596732850401,1.03477132062575,1.04164500159771,1.04414807102927,1.04411519288228,1.04776830793956,1.04895111963977,1.05089654896809,1.05641666363423,1.059995686738,1.06193543876158,1.06353133257579,1.06414730217472,1.06411264230449,1.05982869930033,1.0644988776157,1.05982894731568
297,1.01094470436134,1.02194301722093,1.02370234549305,1.02370404441025,1.02365869610634,1.02350204931769,1.02510770695167,1.02541793743486,1.02699787010245,1.02631290556242,1.02932306409075,1.03284659444588,1.02915996804458,1.02649203368306,1.02670556179393,1.03340864350178,1.03449289386577,1.03490521521055,1.03595275247965,1.03475851121242,1.0416317767161,1.04413617991062,1.04410477192818,1.04775776698398,1.04894240250552,1.05088657691209,1.05640632460876,1.0599847696564,1.06192580904074,1.06352202436193,1.06413896054241,1.06410445621524,1.05982417760812,1.06450149067589,1.05982554785938
298,1.01091809987811,1.02189696535193,1.02365664571866,1.02365688686133,1.02361105044255,1.02346363166519,1.02508167592557,1.02538955954118,1.02695737424475,1.02631607873561,1.02941568446452,1.03301771249931,1.02925187799004,1.02649364357273,1.02670547596156,1.03331994630317,1.03439853432301,1.03480872418885,1.03585468024342,1.03466080435351,1.04151537604226,1.0440117166192,1.04397876710419,1.04762114251927,1.04880403771769,1.05073850562122,1.05623958040058,1.05980558987853,1.06174110875183,1.06333274454178,1.06394734447025,1.06391246656924,1.05963901604965,1.06428856502265,1.05963921292477
299,1.01092867587478,1.02191722747613,1.02367189710656,1.02367064223387,1.02362430768972,1.02349949058492,1.02514152879102,1.02544840100694,1.02701290095247,1.02641727423173,1.02963917895347,1.03334687007262,1.02947466414224,1.02659321804374,1.02680329023399,1.03332697569396,1.03439773585178,1.0348047376654,1.03584673591001,1.03465558365067,1.04151597541811,1.04400995938846,1.04397543176237,1.04761644657074,1.04879478544352,1.0507328248816,1.05623363702149,1.05979971427878,1.06173500148034,1.06332743841408,1.06394245084743,1.0639076099863,1.05963551220145,1.06428800806869,1.05963450472468
300,1.01103233500937,1.02210168418693,1.02385731775146,1.02385644782625,1.0238102499629,1.02373413589865,1.02544860633833,1.02575494932207,1.02731530426752,1.02683828055495,1.03036273601525,1.03431878498505,1.03019852805761,1.0270145645504,1.02722499780795,1.03352553272801,1.03460143548915,1.03501085442236,1.03605756529504,1.03486204739895,1.0417213170829,1.04421821417895,1.04418409926436,1.04782923452228,1.0490130675335,1.05094778875969,1.0564520346813,1.06001907224005,1.06195475477785,1.06354739239508,1.06416254279211,1.06412775213401,1.05985908364213,1.06452313414118,1.05985838608634
301,1.01105867323767,1.0221480863729,1.02390562148422,1.02390534718137,1.02385935008318,1.02379134255833,1.0255209317274,1.02582903465481,1.02739957613267,1.02692633166668,1.03048840255941,1.03447356921993,1.03032451063645,1.02710323877288,1.02731434624983,1.03357741639712,1.03465561655036,1.0350659002182,1.03611324135223,1.03491759222607,1.04177550756277,1.04427224892172,1.04423876400519,1.04788392891776,1.04906585776629,1.05100396410101,1.05651022479032,1.06007999340127,1.06201699090045,1.06361055334366,1.06422607783392,1.06418971082217,1.05991955938838,1.06458638550214,1.0599193413216
302,1.01105999532407,1.02215051563523,1.02390779756751,1.02390744839338,1.02386142642837,1.02379659091984,1.02552844414342,1.02583649511103,1.02740686383818,1.02693755807325,1.03051016202238,1.0345042569847,1.03034623635239,1.02711438301839,1.02732540116595,1.0335760390986,1.03465203093491,1.03506124236056,1.03610626363152,1.03491287196002,1.04177319182517,1.04426964447892,1.04423608050154,1.04787967707204,1.04906151341864,1.05099809959446,1.05650160082954,1.06007075544177,1.06200741761013,1.06360069296073,1.06421617154363,1.06418144083776,1.0599020261976,1.06455798205835,1.0599017478526
303,1.01098327625236,1.02201559025511,1.0237614188676,1.02375909640653,1.0237124099178,1.02365045623939,1.02536972483537,1.0256758200433,1.02723767277668,1.02676787032827,1.03032615043279,1.03431479603958,1.03016121477101,1.02694260997407,1.0271513694343,1.03339009578313,1.03445657572733,1.03486196583986,1.03590267689965,1.03471193962631,1.0415564035464,1.0440439011274,1.04400824830665,1.04764059446992,1.0488201355414,1.05074662983523,1.05623031792251,1.05978708826588,1.06171859102897,1.06330797179268,1.06392225921204,1.06388729833672,1.05961914414382,1.06425569311776,1.05961727701742
304,1.01100651035519,1.02205657320677,1.0238038784694,1.02380202105241,1.023755491531,1.02369159200419,1.02541067341879,1.02571706514811,1.02727985734844,1.02680725017533,1.03035776955452,1.0343384975559,1.03019307004314,1.02698248135447,1.02719177322877,1.03345461041022,1.03452477405989,1.03493179169177,1.03597520666969,1.03478215902148,1.04163406875651,1.04412509468612,1.04408993510124,1.04772721702039,1.04890726492815,1.05083847822921,1.05633088606567,1.05989187123344,1.06182572102669,1.06341863042159,1.06403461531994,1.06399826921083,1.05972559636901,1.06437462317357,1.05972410375166
305,1.01099585400902,1.02203725863295,1.02378573501346,1.02378421973185,1.02373780347072,1.02367513476119,1.02539613234413,1.02570275562247,1.02726630719757,1.02679466726095,1.03034781377798,1.03432964803584,1.0301832827151,1.02697026726613,1.0271799594359,1.03341657988062,1.03448430452657,1.03488992228631,1.0359292960682,1.03474056570423,1.04158573387364,1.04407317595682,1.04403837556895,1.04766933615166,1.04884727696966,1.05077552554949,1.05625869124069,1.05981681178261,1.06174860898554,1.06334066701231,1.06395549211709,1.0639206225579,1.05964642265811,1.06428697337396,1.05964520541382
306,1.0109903715532,1.02202777547574,1.02377011022852,1.02376828334586,1.02372176248698,1.0236634955582,1.02538354594828,1.02568927298,1.02724766521097,1.02678448105347,1.0303464474524,1.03433656155252,1.03018176132368,1.02695974891443,1.02716908100593,1.03341042052974,1.03447883601883,1.03488495477635,1.0359262134778,1.03473534054414,1.04157830299563,1.04406542720328,1.04403029787738,1.0476612499177,1.0488414119018,1.05076614392022,1.05624733969293,1.05979969578503,1.06172809269979,1.06331548909573,1.06392867290811,1.06389191775753,1.05963808824134,1.06428765240655,1.05963662013113
307,1.01098843149804,1.02202464371996,1.02377095144926,1.02376877768275,1.0237221412006,1.02366146115286,1.02538153251444,1.02568772292952,1.02724987806327,1.02678050478929,1.03033986488849,1.03432892179923,1.0301750053105,1.02695540160608,1.02716433130876,1.03340040961546,1.03446746593165,1.03487307300672,1.03591394414772,1.0347231710032,1.04156378659445,1.04404952086943,1.04401402507594,1.04764452884286,1.04882164163949,1.0507499196113,1.05623232927954,1.0597871893153,1.06171739214104,1.06330536789522,1.06391975934507,1.06388481500757,1.05962168588543,1.06426955070642,1.05961993846413
308,1.01095108116765,1.02195971460938,1.0237002484904,1.02369630544119,1.02364907585323,1.02358823678648,1.02529790689043,1.02560364066811,1.02716661880189,1.02668281586834,1.03021800581577,1.03419276179077,1.03005224744627,1.02685583346012,1.02706272664695,1.03331745054185,1.03437760761603,1.03478061747701,1.03581954402127,1.03462924315585,1.04147253607921,1.0439553656799,1.04391800037247,1.04754544991442,1.04872560907222,1.05064459119539,1.0561177626072,1.05966528323837,1.06159077118818,1.06317667480302,1.06378847943765,1.06375477424394,1.05950449557623,1.06414383933253,1.05950132351967
309,1.0109558598287,1.02196703886749,1.02370667806017,1.02370400961034,1.02365720529877,1.02359728384518,1.0253120434343,1.02561792617357,1.02717912141411,1.02670415628421,1.03024890111226,1.0342275165885,1.0300837811686,1.02687853614467,1.02708690655303,1.03332564639699,1.03438891238961,1.0347928518076,1.0358309950715,1.03464253033685,1.04147812422214,1.04396036235556,1.04392434181158,1.04755000683837,1.04872920031243,1.05064912292054,1.05612099986664,1.05966737278355,1.06159387826272,1.06317991978153,1.06379260154102,1.06375903896655,1.05950865742227,1.06415448980123,1.05950651162041
310,1.01094081048865,1.0219404194211,1.02367934306481,1.02367644584784,1.02362956403168,1.02356227261597,1.02526507720961,1.0255708220557,1.02713159581698,1.02663935528938,1.03013802563301,1.03407935513503,1.02997277423396,1.02681350106257,1.02702161878053,1.0332998304838,1.03436222000278,1.03476582952224,1.0358037364598,1.03461531553186,1.04145397911128,1.04393758335713,1.04390132077036,1.04752954054253,1.04870845974202,1.05063109521228,1.05610748160672,1.05965981642909,1.06158890381781,1.0631776874947,1.06379165401135,1.06375662461482,1.05948987781775,1.06413462435294,1.05948754784204
311,1.01101725550257,1.02207146046573,1.02383380913562,1.02383648216878,1.0237914645621,1.0236672763931,1.0253253688791,1.02563479448682,1.02720747771602,1.02661485494245,1.02984354175575,1.03354425924772,1.02968101270338,1.02679497473503,1.02700957281057,1.0335409551782,1.03462699932701,1.03503975466048,1.03608603949881,1.03489387314292,1.04176554425423,1.04427012091404,1.04423974464078,1.04789271149894,1.04908107727675,1.05102091813776,1.05653864366969,1.0601141869943,1.06205407817806,1.06365144171393,1.06426897449499,1.06423458327093,1.05995576262318,1.06463747160315,1.05995791697159
312,1.01094933882576,1.02195071746193,1.02371203231199,1.02371433243938,1.02366918502764,1.0235121649153,1.02512265369263,1.02543189243786,1.02700408139445,1.02633956933356,1.02937653347989,1.03292029002031,1.029213744971,1.02651933731484,1.02673355896912,1.03341438252189,1.03449908579146,1.03491133675868,1.03595732153945,1.03476512936646,1.04163530172818,1.04413875164586,1.04410797788443,1.04775969666038,1.04894772816346,1.05088639939456,1.05640185563934,1.05997798784551,1.06191715949301,1.0635140165137,1.0641313718443,1.06409857959929,1.05981351018821,1.06449393818716,1.05981536440271
313,1.01091527789645,1.0218903268408,1.02365055069195,1.02365249175377,1.02360722185922,1.02343668959556,1.02502374306873,1.02533277300034,1.0269043391061,1.02620543636791,1.02915071819035,1.03261999054828,1.02898771522494,1.02638484274145,1.02659867469235,1.03334749924448,1.03443085443711,1.03484259810928,1.0358882386584,1.03469608480647,1.04156760140442,1.04407161984822,1.04404046523172,1.04769242934465,1.04888268718393,1.0508180384321,1.05633192907812,1.05990727556564,1.0618474939492,1.06344415971149,1.06406130798102,1.06402682819018,1.05974231669434,1.06442122363847,1.05974388189398
314,1.01090827933203,1.02187818845165,1.02363723896019,1.02363882100825,1.02359343081116,1.02342296849046,1.0250080578043,1.02531685400121,1.02688767039712,1.02618773085931,1.02913034484673,1.03259856269804,1.02896716002555,1.0263667554154,1.02658017354965,1.03333214168119,1.03441026633168,1.03481955901582,1.03586033158337,1.03467274639363,1.04154827824077,1.04404962905557,1.04401809507873,1.04766635248063,1.04885355633216,1.05078917890488,1.05629853443147,1.05986978046502,1.06180766832879,1.0634037013785,1.06402062561005,1.06398774968176,1.05970753908445,1.06438476617012,1.05970881532231
315,1.01096071735422,1.02197042386085,1.02372863625836,1.02373155357526,1.02368661269514,1.02353589693738,1.02514976079154,1.0254594012916,1.027032878821,1.02637014743155,1.02941169322167,1.03295725907587,1.02924921729527,1.02655057170827,1.0267655046586,1.033440236446,1.03452543476183,1.03493763114994,1.03598206152234,1.03479193640838,1.04166598653007,1.04417084393575,1.04414072213437,1.04779371126238,1.04898250636023,1.0509220126368,1.05643967035344,1.06001638142035,1.0619568080133,1.06355304216816,1.06417080035173,1.06413643322673,1.0598537648516,1.06453716621105,1.05985611581575
316,1.01100471317105,1.02204922514179,1.02380603613475,1.02380857252902,1.02376350811682,1.02363837148761,1.02528691976134,1.0255969593011,1.02717391419027,1.02655905061908,1.02974225073507,1.03340587030671,1.02957963769617,1.02673903366091,1.02695348445555,1.03352244771254,1.0346079715666,1.03502053108136,1.03606667790793,1.03487453412632,1.04174743563576,1.04425219002644,1.04422166903682,1.0478739109058,1.04906212032793,1.05100131287871,1.05651775983301,1.06009454207907,1.06203398942058,1.06363099659238,1.06424844700486,1.06421568479252,1.05993002530717,1.0646111494372,1.05993206966558
317,1.0110211589023,1.02207972209954,1.02383239918172,1.02383370829533,1.02378823585605,1.02371267238334,1.0254277062289,1.02573619545888,1.02730578401484,1.02680900733221,1.03029431899957,1.03421118915809,1.0301311831735,1.02698763151763,1.02720060368543,1.03348962615902,1.03456842550523,1.03497821256199,1.03602075041999,1.03483119765245,1.04167001946195,1.0441609790742,1.04412916087083,1.04776244879942,1.04894918959412,1.05087017103843,1.05635325459554,1.05990908742189,1.06183882789881,1.06342836641387,1.06404364749584,1.06401053741093,1.05973934464905,1.06439390838122,1.05974040134769
318,1.01100738748164,1.02205548464419,1.02380198961836,1.02380297034792,1.02375738704936,1.02369920069796,1.02543200573688,1.02573958256726,1.02730395022489,1.02684463548969,1.03041646319578,1.03440582336849,1.03025318349712,1.02702290157546,1.0272354846505,1.03343420425097,1.03450985020923,1.03491820935745,1.03595819074016,1.0347709150788,1.04159420259494,1.04407915907977,1.04404699191929,1.04767360280551,1.04886001731764,1.05077441943044,1.05624569825861,1.05979108746934,1.06171448003611,1.06329931492346,1.06391444423592,1.0638780024624,1.05963068598166,1.06429461444205,1.05963147835626
319,1.01091963562554,1.02190074099928,1.02363637189519,1.02363554417555,1.02358935045041,1.02352978409303,1.02524482351335,1.02555125545535,1.02711201138466,1.0266350069082,1.03016046755031,1.03411742125911,1.02999624832798,1.02681137128312,1.02702189555605,1.03322245402449,1.0342873491479,1.03469117950181,1.03572482751829,1.03454236134435,1.04134770609271,1.04382160544822,1.04378752225605,1.04739923365214,1.0485783722961,1.0504863224433,1.05593527324976,1.05946250896957,1.06137700218076,1.06295553561243,1.06356529209092,1.06353296074364,1.05930946293477,1.0639549906566,1.05930879913972
320,1.01093449404696,1.02192646530393,1.0236596373282,1.02365962338946,1.02361370204607,1.02355827836267,1.02527658523684,1.02558216166613,1.02713560723103,1.02667548778908,1.03021809935989,1.03418662145419,1.0300542937645,1.02685271723093,1.02706417906259,1.03325988713619,1.03432795663478,1.03473298202143,1.03576752554728,1.03458484095474,1.0413919125433,1.04386707289845,1.04383384969226,1.04744750800919,1.04863026776639,1.0505358514949,1.05598620592516,1.05951703774081,1.06143454461804,1.0630155509022,1.06362727560625,1.06359359567284,1.05935925664436,1.06400872220561,1.05935924815737
321,1.01093986760318,1.02193542704572,1.02367591533683,1.02367656562475,1.0236308664809,1.02357151681451,1.02529540205557,1.02560210712966,1.02716146302918,1.02669804340672,1.03024559563566,1.03421608569105,1.03008212451778,1.02687598073701,1.02708820997756,1.03325986376975,1.0343305557656,1.03473656850823,1.03577187352233,1.03458897570895,1.0413846082569,1.04385855472036,1.04382603199817,1.04743666462069,1.04861768251279,1.05052342616926,1.05597035048087,1.05949722529551,1.06141309710105,1.06299199951885,1.06360275450145,1.06357058954279,1.05934201334529,1.06397380406179,1.05934253973738
322,1.01091451258802,1.02188993038194,1.02362129475753,1.02362225871841,1.02357666170627,1.02352166363783,1.02524080942858,1.02554635262059,1.02709745134505,1.02664115075855,1.03018012374992,1.0341425944935,1.03001679809797,1.02681943404208,1.02703203960267,1.03320159886556,1.0342697593112,1.03467433723588,1.03570558723631,1.03452699418606,1.04131792096438,1.04378892026444,1.04375672625926,1.04736209949649,1.04854099136074,1.05044483248054,1.05588437608631,1.05940838611183,1.06132222146916,1.06289883867582,1.06350842199793,1.06347608476271,1.05924890023678,1.06388269649875,1.0592496792453
323,1.01090352024734,1.02187065753948,1.0236008953712,1.02360151088872,1.02355579678102,1.02349823203259,1.02521355929476,1.02551818594966,1.02706406690565,1.02661196225166,1.03014840182234,1.03410990609992,1.02998489795458,1.02678987718967,1.02700208376207,1.03317975109124,1.03424655821368,1.03465062666773,1.03568149890744,1.0345029928735,1.04129870102803,1.04376996878099,1.0437374065592,1.04734499421172,1.04852607014498,1.05042863862486,1.05587012608139,1.05939517685039,1.06131121262726,1.0628888047591,1.06349959505972,1.063465776968,1.05923760479786,1.06386967083803,1.05923810320203
324,1.01091393469525,1.02188957684046,1.02361853256182,1.02361877222267,1.02357293358773,1.02351944874296,1.02523846528427,1.02554491466559,1.02710347213731,1.02663470550623,1.03016822948202,1.03412848502113,1.03000454197625,1.02681221374987,1.02702397876054,1.03320707852649,1.03427428866669,1.03467874972419,1.03571140032321,1.03453081000651,1.04132951812647,1.0438020942544,1.0437691365211,1.04737821637346,1.04856138403852,1.05046205900863,1.05590426146654,1.05942919972987,1.0613415041654,1.06291709577957,1.06352616902229,1.06349375134147,1.05927434817175,1.06391490725072,1.05927454389994
325,1.01087902347931,1.0218276485669,1.02355562810964,1.02355554287245,1.02350959307923,1.02345295349271,1.02516373151753,1.02546860090682,1.027017555263,1.02655407915095,1.03007427871111,1.03402462910125,1.02991041476317,1.02673125316446,1.02694265716083,1.03311688597068,1.03418099091923,1.0345840421604,1.0356141735935,1.03443582091738,1.04121801301998,1.0436842700138,1.04365096574909,1.04725161962217,1.04843188979015,1.05032791337248,1.05575718014773,1.05927255330662,1.06118297888402,1.06275979644009,1.06337017753103,1.06333627696365,1.05911774944777,1.06374675748177,1.05911768353418
326,1.01088794995108,1.02184391509446,1.02357060778978,1.02357014393658,1.02352406857721,1.02347121652673,1.02518524924675,1.02548986084124,1.02703796699481,1.02658172369898,1.0301212544908,1.03408874321354,1.02995720985933,1.02675848721445,1.02696944543103,1.03314054023031,1.0342031260273,1.03460560526056,1.03563527911386,1.03445707487997,1.04124976575081,1.04371814561337,1.04368444297991,1.04728790102482,1.04846763809417,1.050366836974,1.05580111468869,1.05931909399776,1.06123011713387,1.06280634362755,1.06341643679282,1.06338249536278,1.05916425016822,1.06380169580748,1.05916387935054
327,1.01085250820894,1.02178105980431,1.02350157743697,1.02350076537895,1.02345457081576,1.0234018969387,1.02510874540242,1.025413148486,1.02696061971805,1.02649504687831,1.03000995481722,1.03395828169343,1.02984571938695,1.02667145221367,1.02688202355167,1.03305658569685,1.03411788280047,1.03451987703696,1.035549235162,1.03437104718646,1.04115218110869,1.04361682688502,1.0435827536259,1.04718075059419,1.04836015567152,1.05025398200153,1.05567858592031,1.05919079866998,1.06109972630069,1.06267405425569,1.06328398323841,1.06324999864926,1.0590406621129,1.06367686705417,1.05904001084439
328,1.01082320948111,1.0217293497251,1.02344811818854,1.02344675410928,1.02340037308341,1.02334835941027,1.02505493552316,1.02535898803318,1.02690535104494,1.0264423309769,1.02996439051675,1.03392041922616,1.02979987346664,1.02661815386978,1.0268280944375,1.03297830637926,1.03403558865424,1.03443583051294,1.03546239664869,1.0342865333203,1.04105509445903,1.04351507532868,1.04348041633896,1.04707424110101,1.04825042989176,1.05014408761416,1.05556329246122,1.0590732216615,1.06097975923719,1.06255350478806,1.06316312221964,1.06312907204132,1.05891472518699,1.06354865858845,1.05891362926639
329,1.01075398848607,1.02160725913853,1.02331649864413,1.02331374845804,1.0232668993462,1.02321657763976,1.02491033912618,1.02521351415036,1.02675710868018,1.02628176711137,1.02977160562023,1.03370553842046,1.0296063688632,1.02645613229074,1.02666449473218,1.03280823382374,1.0338583011575,1.0342555859298,1.03527849426746,1.03410511961228,1.04085431994732,1.04330446031788,1.04326833189237,1.0468485426748,1.04802318289256,1.04990393078423,1.05529910870286,1.05879213257078,1.06068896431816,1.06225532604766,1.06286127354636,1.06282829656688,1.05864561666564,1.06327364099442,1.05864340407157
330,1.01066849580472,1.02145632149144,1.02315041365503,1.02314611482523,1.02309874187896,1.0230544843445,1.02473533568544,1.02503684073798,1.02657285220184,1.02609406405062,1.02956168348769,1.03348232537639,1.02939564344069,1.02626680197698,1.02647340291029,1.03259882308867,1.03364107264546,1.03403517333763,1.03505427550324,1.03388339793397,1.04060230659055,1.0430393974518,1.04300162602893,1.04656454670457,1.04773487243066,1.04960280770274,1.0549694337923,1.05844315474755,1.06033149621571,1.06189178422684,1.06249542793735,1.06246206172621,1.05829326627913,1.06289374805107,1.05828980563094
331,1.010670620759,1.02145917594861,1.02315657129266,1.02315326693049,1.02310622584557,1.02305593469135,1.02473571727,1.02503649536461,1.02656562830429,1.0260959278591,1.02955990442811,1.03347440205189,1.02939435838784,1.02626973119466,1.02647748771865,1.03260294593198,1.03364720199466,1.03404181704189,1.03505981754998,1.03389086282239,1.0406087658194,1.04304702098772,1.04301029926153,1.04657348044774,1.04774246953271,1.04961363124529,1.05498260066359,1.05845343625346,1.06034059416706,1.0618990112079,1.0625033370763,1.06247008236019,1.05831488233343,1.06292035087463,1.05831222291925
332,1.01065492385281,1.02143153312441,1.02312264325389,1.0231189762124,1.02307181267447,1.02302593595846,1.02470451989261,1.02500437272388,1.02652826029958,1.02606686934553,1.02953935275143,1.03346205158249,1.02937362318642,1.0262402890457,1.02644762999622,1.03256797195193,1.03360891507292,1.03400204175424,1.03501742291416,1.03385078267425,1.04057439013248,1.04301150377541,1.04297439818214,1.04653755030729,1.04770610799346,1.04957747356658,1.05494640113486,1.05842056678169,1.06031005388368,1.06187104489977,1.062475136483,1.06244348804762,1.05827300979767,1.06286622476965,1.0582700581751
333,1.01062250639727,1.02137490919404,1.02306713451876,1.0230622336298,1.02301465619229,1.0229633832304,1.02463449935127,1.02493424709596,1.02646009120479,1.02598579341151,1.02943807458396,1.03334804927018,1.02927171547649,1.02615790471359,1.02636382800223,1.03248813486627,1.03352620297825,1.03391848842389,1.03493477140302,1.03376619955782,1.04047740681136,1.04291065348005,1.04287224238104,1.04642992825776,1.04759700174816,1.04946370047191,1.05482303925272,1.05828998358765,1.0601744562849,1.06173270610866,1.06233458186577,1.06230258651236,1.05814490888566,1.06273237331791,1.05814096295236
334,1.0105631643882,1.02127065476994,1.02295769876372,1.02295118788059,1.02290306869403,1.02285528006339,1.02452037100279,1.02481908329844,1.02634162902821,1.02586684371257,1.02931851003746,1.03323316931001,1.02915133153202,1.02603725009253,1.02624132633546,1.03233226394331,1.03336029819837,1.03374832380412,1.0347584371074,1.03359468221496,1.04028392129997,1.04270509314117,1.04266497577056,1.04620705553063,1.04737490504407,1.04922313235363,1.0545529791896,1.05800219554028,1.05987922612402,1.06143104753548,1.06203198347681,1.06199815050585,1.05785163591096,1.06242155190754,1.05784639190526
335,1.01037365576854,1.02093631812592,1.02259126121224,1.02258109803883,1.02253174455885,1.02249437194929,1.02412986769394,1.02442557574189,1.02593632235635,1.02544367959458,1.02883568813943,1.03271299010606,1.02866661654581,1.02561024435435,1.02581016166978,1.03187121925373,1.03288337669648,1.03326518380132,1.034269321276,1.03310845917418,1.03973967904633,1.04213561543088,1.04209162309481,1.04560140124245,1.04675993404189,1.04858521677252,1.05386201167465,1.05727207459403,1.05912954393342,1.0606684839005,1.0612644424489,1.06122976660172,1.05713898935755,1.06168271191593,1.05713079960328
336,1.01045716081833,1.02108129353123,1.02274966304008,1.02274360805897,1.02269563151923,1.02265159157349,1.02430296165123,1.02459995908855,1.02611027524131,1.02563568063702,1.02904694143577,1.03292701365439,1.0288799460231,1.02580661546945,1.02601126927209,1.03206821481554,1.03309256456637,1.03347847952533,1.03448265742242,1.0333251749064,1.03997228166051,1.04237874579762,1.04233909846038,1.04586164722184,1.04702261206265,1.04886157748463,1.05416263252576,1.05758767329493,1.0594530693582,1.06099719919083,1.06159580831011,1.06156160288862,1.05745146553938,1.06200425278788,1.05744658805321
337,1.01042370877623,1.02102124400738,1.02268612772116,1.02268053638412,1.0226327115751,1.02258920212099,1.02423860656894,1.02453523681156,1.02604213483334,1.02556988082674,1.02897370525179,1.03284623952742,1.02880692859325,1.02574132394943,1.02594653032472,1.03197803481122,1.03300430649656,1.03339094508381,1.03439574271803,1.03323801022933,1.03985709670134,1.04225572744815,1.04221656523932,1.04572575607063,1.04688223134378,1.04871471106249,1.05399603973766,1.05740780157241,1.0592671351847,1.060806285487,1.061403878361,1.06136786438588,1.05728295076195,1.06183883021061,1.05727844651945
338,1.01044396942129,1.02105764980805,1.02272653545669,1.02272062390799,1.02267269415116,1.02262595277578,1.02427428582771,1.02456999899137,1.0260716414197,1.02560785495978,1.02902029144053,1.03290091179387,1.02885336306187,1.02577894830333,1.02598377456436,1.03203341177873,1.03305644545897,1.03344162369053,1.034443760757,1.03328843202502,1.03992915951986,1.04233350854759,1.04229401103189,1.04581169212461,1.04697289915995,1.04880678691772,1.05409921038753,1.05752508412014,1.0593908861821,1.06093530424234,1.06153404743726,1.06149985609591,1.05738010738131,1.06193393337065,1.0573753452825
339,1.01042189916688,1.02101860482819,1.02268140479136,1.0226751857369,1.02262715141549,1.02258562793442,1.02423426294626,1.02453047759905,1.02603602936546,1.0255661411598,1.02897639217478,1.03285621782709,1.0288093039251,1.02573691218134,1.02594138961448,1.03197767556433,1.03299955076422,1.03338429282229,1.0343861314759,1.03323083918164,1.03986009848801,1.04226007747996,1.04222025284894,1.04573262468145,1.04689351980078,1.04872220181246,1.05400523914069,1.05742339980756,1.05928586932608,1.06082860033584,1.06142719164295,1.06139131310275,1.05728086381399,1.06182295054401,1.05727585360944
340,1.01062315848976,1.0213701854629,1.02305772599712,1.02305911828,1.0230136387288,1.02297057037175,1.02466062035647,1.02496176481684,1.02648308738721,1.02603508678003,1.02950129839466,1.0334029122491,1.02933807745157,1.02621393387165,1.02642716240583,1.03245592012355,1.03350929018661,1.03390613124873,1.03491847154192,1.03375903131072,1.04041475687858,1.0428384975219,1.04280672557737,1.04634508112019,1.04751257288728,1.0493659442891,1.05469643607148,1.05814558163744,1.06002105656709,1.06157176239295,1.06217374325111,1.06214018476351,1.05799718621865,1.06257510154356,1.05799831083714
341,1.01056815609006,1.02127343948095,1.02295656724726,1.02295658513414,1.0229106427719,1.02286466104259,1.02454266694807,1.02484223948256,1.02635626363235,1.02590534255932,1.02935044671863,1.03323907999089,1.02918651858456,1.02608273924887,1.02629439700551,1.03232190468265,1.03336614896623,1.03375907188399,1.03476548985516,1.03361081717977,1.04025806770198,1.04267393235055,1.04264070461748,1.04616859594632,1.04733449677016,1.0491781914089,1.05449024790282,1.05792224261483,1.05978917979363,1.06133368562727,1.06193485269064,1.06189948426531,1.05778600571825,1.06234721646175,1.05778602283678
342,1.01058163516253,1.02129644750782,1.02298315651039,1.02298426235797,1.02293868394464,1.02289117456737,1.02457514601854,1.0248754315543,1.02639175219289,1.02594394589296,1.0293971429297,1.03328899751122,1.02923376301228,1.02612250181874,1.02633541624957,1.03234865865972,1.03339908942355,1.03379458271286,1.03480446087557,1.03364723051189,1.04028477162867,1.04270024099631,1.04266816239841,1.04619366624006,1.04736095425021,1.04920142148787,1.0545091767127,1.05794179350341,1.05981099449287,1.06135555193279,1.06195745768873,1.06192056322645,1.05780067139491,1.06236737928449,1.05780156529797
343,1.01054526669717,1.021231701612,1.02290286994788,1.02290389501594,1.02285828605552,1.02282483280962,1.02450652986534,1.02480608799243,1.02631782419043,1.02587496066044,1.02932777456744,1.03321963737299,1.02916434342095,1.02605344194255,1.02626627670987,1.03225903795452,1.03330732324676,1.03370176759102,1.03470940177633,1.03355433542659,1.04017575727873,1.04258546646499,1.04255329897276,1.04607210930097,1.04723942771026,1.04907305066358,1.05436892210268,1.05779240487708,1.05965590078448,1.06119769089638,1.06179674259021,1.06176272142028,1.05765186763319,1.0622082108677,1.05765269648516
344,1.01034404403128,1.02087850936905,1.02253610013176,1.02253132890642,1.0224837707866,1.02244186480882,1.0240875369442,1.02438267378184,1.02587802221917,1.02541949869343,1.0288188571718,1.03268527142358,1.02865246344002,1.02559184681642,1.02579803766427,1.03176125895543,1.03278523402939,1.03317028409402,1.03416951435989,1.03301799375065,1.03958153939736,1.04196232578061,1.04192401920862,1.04540684246693,1.04656211573832,1.04837073185853,1.05360724359325,1.05699138335368,1.05883536147012,1.06036284491878,1.06095691969448,1.06092036748912,1.05685113509006,1.06136007121083,1.05684729088435
345,1.0103902758846,1.02095824622716,1.02261487215322,1.0226129330103,1.02256632273675,1.02252777078385,1.02418356365198,1.02448055337042,1.02598186401213,1.02552314170452,1.02892124411578,1.03277759342482,1.02875627462225,1.0256985071792,1.02590796892773,1.03187666968903,1.03290979759132,1.03329805251486,1.03429817971515,1.0331481170606,1.03972155023952,1.04210960684272,1.04207429507214,1.04556424213313,1.04672302566783,1.0485367654023,1.05378565437472,1.0571772864674,1.05902535270363,1.06055502432815,1.06114950226243,1.06111471856346,1.0570407729036,1.06156338366109,1.05703921228115
346,1.01031554195211,1.02082745147552,1.02247577575876,1.02247127712705,1.0224238071829,1.02238443749664,1.0240243861215,1.02431902817594,1.02581054269789,1.02534965890496,1.02872898480292,1.03257805880854,1.02856271217296,1.02552231121521,1.02572883332553,1.03169814476506,1.03271942365085,1.03310297593315,1.03409810001173,1.03295090077533,1.03951766517,1.04189881934202,1.04186079851933,1.04534497835367,1.04650067495199,1.0483103340108,1.05354915701717,1.05693483671305,1.05878088900046,1.06031024403565,1.06090453676494,1.06086966350212,1.0567987264958,1.06130927976287,1.05679510210823
347,1.01032476896304,1.02084211699066,1.02250185422528,1.02249925204111,1.0224524156021,1.02240883368589,1.02405921827042,1.02435510967159,1.02585066010445,1.02539519720207,1.02878870651597,1.03264347970771,1.02862338623698,1.02556987419349,1.0257785915726,1.03169258605049,1.03272136107625,1.03310773567676,1.03410504034448,1.03295722571929,1.03953743330198,1.04192494145577,1.04188892363659,1.04537900622225,1.04653975538427,1.04835011419414,1.05359717764306,1.05698388916309,1.0588292835829,1.06035814982925,1.06095372544919,1.06091741600592,1.05685448336158,1.06137449631989,1.05685238806408
348,1.01025523387201,1.0207182313429,1.02236778117593,1.02236513944525,1.02231828378125,1.02228365383533,1.02393401949841,1.02422992096682,1.02572556934333,1.02526993514087,1.02866355487296,1.03251867164792,1.02849819495282,1.02544459146502,1.02565328879131,1.03150268070909,1.03252957089697,1.03291499430303,1.03391019653134,1.03276442386399,1.03932949192847,1.04171166007672,1.04167559347336,1.0451583335669,1.04631402972088,1.0481242091201,1.05336213212646,1.05674247361516,1.05858515645913,1.0601112616527,1.06070550354673,1.06067062668278,1.05661562633637,1.06113645295396,1.05661349894896
349,1.01016131754223,1.02055149299177,1.02219910350662,1.02219579753462,1.02214871279151,1.0221078510006,1.02374750462757,1.02404232472591,1.02553229937465,1.02507157576384,1.02843849452307,1.03227384341844,1.02827276835223,1.02524555446729,1.02545352053823,1.03125295129586,1.03227554764403,1.03265911267741,1.03365155256283,1.03250795713227,1.0390427112203,1.04141410596818,1.04137732808805,1.04484499429767,1.04599754871092,1.0477963965983,1.05300956578596,1.05637424725439,1.05820880085329,1.05973005443822,1.06032260564964,1.0602874367431,1.05624835001775,1.06075673788054,1.05624568654727
350,1.01011480340219,1.02046851841785,1.02210630995857,1.02210309629174,1.0220560381437,1.02202277087017,1.02366113299132,1.0239553450106,1.02544112911114,1.02498583783263,1.02835373274223,1.03218968494522,1.02818803892138,1.02515993034406,1.02536802147952,1.0311304075601,1.03215157150729,1.03253435560756,1.03352477799095,1.03238325817787,1.03890086883849,1.0412672014299,1.04123051614142,1.04469109394472,1.04583868923443,1.0476376187264,1.0528421379927,1.0561984300328,1.05802893332818,1.05954895523373,1.06014167175283,1.06010650722184,1.05608181679122,1.06059138395554,1.05607922758529
351,1.01007391259814,1.02039565597669,1.02203358209897,1.02203037356689,1.02198331384994,1.02194423426592,1.02357811837417,1.0238716633135,1.02535306330856,1.02489879804149,1.02825584731852,1.03208291070697,1.02809014035577,1.0250729110981,1.02528102616328,1.03102367746463,1.03204304844851,1.03242491583381,1.03341320507581,1.03227380677233,1.03876648960339,1.04112279727399,1.04108611254681,1.04453178188319,1.04567955913974,1.0474632784747,1.05264140420268,1.05598283718669,1.05780660259127,1.05931980858015,1.05990976408985,1.05987253032576,1.05586439279004,1.0603536927247,1.05586180737066
352,1.01005509609231,1.02036214575091,1.02198979057493,1.02198655995892,1.0219394909049,1.02190800360535,1.02353794949418,1.02383010234188,1.02530248063816,1.02485855516619,1.02821556785623,1.03204271164383,1.02804984348101,1.02503265153958,1.02524074926897,1.03098273745689,1.03199822284938,1.03237814423299,1.03336196402933,1.0322270102035,1.03871646928572,1.04107046520701,1.04103375545483,1.04447696429425,1.0456221479713,1.04740708615807,1.05258282148873,1.05591691858505,1.05773608705094,1.05924468446369,1.05983322004976,1.05979742780195,1.0558101878325,1.06031021320855,1.05580758457708
353,1.01005209407482,1.02035558775431,1.02198243692287,1.02198050635881,1.02193387044436,1.02189850528527,1.02352486916397,1.02381788916367,1.02529308809744,1.02483621857998,1.02815845521449,1.03195279118877,1.0279933679641,1.02501171212615,1.0252213257626,1.03097752905,1.03199623658486,1.03237712962637,1.03336020449782,1.0322270682232,1.03868843166054,1.04103504765341,1.04099970967219,1.04443018993326,1.04557186650203,1.0473504323802,1.05250754031606,1.05583174307392,1.05764510318449,1.05914989882437,1.05973649216377,1.05970043184234,1.05571463195579,1.06017927283431,1.05571307723201
354,1.01007038052133,1.02038794994416,1.02201043562499,1.02200875125531,1.02196219868916,1.02193113308526,1.02355956387995,1.0238520429554,1.0253232064031,1.02487642661722,1.02821156473344,1.03201574448429,1.02804660838352,1.02505217708857,1.02526206864774,1.03103244661035,1.0320520726797,1.03243331170107,1.03341661689062,1.03228346157119,1.03872448252747,1.04106616446485,1.04103108749185,1.04445449127344,1.04559908705247,1.04736663959811,1.0525092873888,1.05582069823689,1.0576271855087,1.05912786585328,1.05971319475321,1.0596769559816,1.05571294716099,1.06018946503118,1.05571159100145
355,1.01011810095879,1.02047127584354,1.02209459289953,1.02209474053575,1.02204880260054,1.02201669002328,1.02365047573081,1.02394345103983,1.02541391629199,1.02497344991552,1.02831095684991,1.03211122363711,1.02814692716672,1.02515114702176,1.02536314822577,1.03116072923845,1.03218362766356,1.03256561619501,1.03354641869086,1.0324172967917,1.03884747748032,1.04118676671542,1.04115362840007,1.0445714913803,1.0457130935268,1.04748131394045,1.05261807142307,1.05592601895409,1.05773303352626,1.05923447332947,1.05982100942127,1.05978497957224,1.05581606904986,1.06028030700028,1.055816190813
356,1.01024204424071,1.02068753692963,1.02232688240112,1.02233195133245,1.02228766473887,1.02225266549781,1.02390863623462,1.02420411185668,1.02568029834473,1.02525502588034,1.02861766390603,1.03242290714509,1.02845612965531,1.02543794821325,1.02565561181395,1.03145560672479,1.03249765490494,1.03288685435967,1.03387302349486,1.0327426414968,1.03918674765985,1.04153923942119,1.04151130905176,1.04494248979579,1.04609009183874,1.04786830143437,1.05302829164468,1.05635438638911,1.058169455854,1.0596742046694,1.0602624520234,1.06022678331234,1.05623686522148,1.06071390822216,1.05624095636448
357,1.01025062958343,1.02070237981838,1.02234332414949,1.02234888077921,1.02230475753509,1.02226835331346,1.02392699333163,1.02422278760385,1.02569999887141,1.02527612459352,1.02864238114405,1.03244905674702,1.02848109326006,1.02545956589391,1.0256777920124,1.03147635787632,1.03251839347588,1.03290734689172,1.03389181529783,1.03276353933576,1.03921264937798,1.04156596715145,1.04153855256923,1.04497027670827,1.04611848308003,1.04789688972907,1.05305780712532,1.05637424423424,1.05818292963521,1.05968977488121,1.06027979665225,1.06024273711415,1.05628563797782,1.06078617959755,1.05629012235285
358,1.01021547340455,1.02063975221378,1.02227562867504,1.02228117397501,1.0222370438998,1.02220579776317,1.02386640871186,1.02416290698265,1.02564469508647,1.02521555151623,1.02858191511746,1.0323887769221,1.02842061190391,1.0253989911383,1.02561721658137,1.03137882393252,1.03242091155853,1.03280988423944,1.03379443213274,1.03266605341946,1.03908111616677,1.0414237530826,1.04139632238926,1.04481088382644,1.04596187448906,1.04771906985263,1.05284763927204,1.0561288721505,1.05791282216859,1.05941983579169,1.06000999988902,1.05997458121122,1.05606731933434,1.0605687248648,1.05607179519504
359,1.01015619477673,1.02053371499697,1.02216095880682,1.02216694300067,1.02212295409142,1.02209551385825,1.02375139711422,1.02404752534596,1.02552590887733,1.02509485275705,1.02844258634458,1.03223279444517,1.02828147910243,1.0252787836677,1.02549754428436,1.03122201390213,1.0322640717763,1.03265279130843,1.03363575024787,1.03250930017138,1.03888678895191,1.04121739494496,1.04119042166025,1.04458490535408,1.04573409050318,1.04747419438698,1.05256915207395,1.05581880456398,1.05758521793655,1.05908899569727,1.05967675357221,1.05964261451159,1.05577854362596,1.06026219549465,1.05578337430096
360,1.01010479776195,1.02044232160913,1.02206391852478,1.02206970437967,1.02202564496406,1.02200203537634,1.02365503170851,1.02395036125745,1.0254239393839,1.02499748297843,1.02834402546707,1.03213397360491,1.02818280386535,1.02518121821636,1.02539976842976,1.03108282788688,1.03212232076914,1.03250983260817,1.03349045420391,1.03236615743043,1.03871207711002,1.04103154933867,1.04100436113737,1.04438370364266,1.04553022570173,1.04725874183187,1.05232887341278,1.0555546472687,1.0573061744861,1.05880541751181,1.05939319534587,1.0593573723029,1.05553386953609,1.06000692325518,1.05553854082669
361,1.01007716747854,1.02039289185421,1.02201527759203,1.02202127727494,1.02197728695953,1.02195098880781,1.0236033088401,1.02389810064621,1.02536769736985,1.0249470368253,1.02829535505233,1.03208614848905,1.0281342319592,1.02513100996921,1.02534981918927,1.03100534334021,1.03204575776119,1.0324336162728,1.03341455641146,1.03229010667659,1.0386125185751,1.04092523329301,1.04089826787166,1.04426761866352,1.04541192039962,1.04713381760246,1.05218821947193,1.05540405826142,1.05715180613261,1.05864707987048,1.05923364589595,1.05919763607073,1.05538148886355,1.05984566295522,1.05538633315889
362,1.00998377560664,1.02022705390177,1.02183741078974,1.02184280180396,1.0217986005251,1.02177315628409,1.02341236777455,1.02370611494504,1.02517015438538,1.0247403985539,1.02805125874727,1.03181322797795,1.02788979421494,1.02492375538325,1.02514190000074,1.03077052812154,1.0318030097803,1.03218715604013,1.03316089279286,1.03204310896419,1.03833294528168,1.04063155804652,1.04060394091017,1.04395402246606,1.04509262072048,1.04680270453195,1.05182695340443,1.05502302256014,1.05676266269787,1.05824867574007,1.05883214501326,1.0587956423715,1.05500572615979,1.05945773956302,1.05501008005568
363,1.00996383519661,1.02019157080178,1.02179667756996,1.02180201653029,1.02175779605907,1.02173481998942,1.02336992850636,1.02366226382609,1.02511721695112,1.02469771655605,1.02800831692971,1.03177027902097,1.02784681965676,1.02488102500642,1.02509911795447,1.03072284748774,1.03175133001712,1.03213348724628,1.03310272424158,1.03198938953437,1.03827897332794,1.04057621903878,1.04054854521435,1.04389650112235,1.04503246728292,1.04674412938534,1.05176658135403,1.05496748569478,1.05671017754023,1.05819190703149,1.05877392340129,1.05873555392885,1.05493235069588,1.05936316623487,1.05493666270454
364,1.00994697029089,1.0201615820938,1.02176649493761,1.02177176163187,1.02172751570588,1.02169819064698,1.02332562762944,1.02361723277649,1.02506757519606,1.02464473584431,1.02793261056395,1.03167607559002,1.02777106538174,1.02482797614554,1.02504599617382,1.03068766245724,1.03171589373928,1.03209795619639,1.03306714301407,1.03195379375476,1.03824299869158,1.04054146455314,1.04051371329613,1.04386619273936,1.045002097504,1.04671830751524,1.05174871233659,1.05496576276109,1.0567199346754,1.05819848622543,1.05877900081829,1.05874207152914,1.05490985839626,1.05934039675968,1.05491411204055
365,1.00992468320472,1.02012270557512,1.02171440247606,1.02171876411115,1.02167421407331,1.02165272504657,1.02327523137893,1.0235662495695,1.02501471195673,1.02458926956455,1.02787047472131,1.03161133646574,1.02770846966452,1.02477154951974,1.02498852892275,1.03064859723666,1.03167136985198,1.03205113529562,1.03301707713338,1.0319062192191,1.03821316518928,1.04051503764925,1.04048632933593,1.04384696313151,1.04497908304633,1.04670792763851,1.05175476657114,1.05499828589634,1.05677099183038,1.05824518321873,1.05882504609159,1.05878636344535,1.05490345522189,1.05931876571887,1.05490697819248
366,1.0098844885928,1.0200514634849,1.02163681281921,1.02164077635625,1.02159609008322,1.02157661526899,1.0231924046632,1.02348248695957,1.02492568958184,1.02450012368434,1.02776742143578,1.03149813661519,1.0276052020131,1.02468199249567,1.0248985276229,1.03054817080853,1.03156754788149,1.03194579274368,1.03290912837523,1.03180053304242,1.03809435928447,1.04039092470356,1.04036179205199,1.04371328954171,1.04484240833533,1.04656596049065,1.05159863042792,1.05483141860243,1.05659763901492,1.05806703660092,1.05864527332541,1.05860633399645,1.05474174745161,1.05915569002141,1.05474494935741
367,1.00985765323044,1.0200036431241,1.02158394643904,1.02158791414001,1.02154322687107,1.02152437848409,1.02313563598932,1.02342504213346,1.02486381479969,1.02443928399475,1.02769562532383,1.03141733617382,1.02753339652217,1.0246211678466,1.02483772043808,1.03048343594591,1.03150097177501,1.03187828141858,1.03283943894025,1.03173301546604,1.03802370772362,1.04031827569148,1.04028914518347,1.04363986924346,1.04476907254896,1.04649173170429,1.05152298127113,1.05475388197769,1.05652021466769,1.05798970018754,1.05856653356511,1.05853069407967,1.05467071448952,1.0590849724026,1.0546739198061
368,1.00976907877582,1.01984588720384,1.02142111102252,1.02142502248387,1.02138030911486,1.02136209442655,1.02296865270964,1.02325737327049,1.02469173855368,1.02426802048678,1.02751328720109,1.03122619935073,1.02735100128151,1.02444987380507,1.02466639651655,1.03024132300449,1.03125695109307,1.03163329940107,1.03259237329181,1.03148795195059,1.0377510511105,1.04003681923255,1.04000762073277,1.04334546371962,1.0444722831973,1.04618537150573,1.05119569405439,1.05441344496126,1.05617281486939,1.05763821700197,1.05821375395757,1.05817769063037,1.05432680780145,1.05872095243429,1.05432996824357
369,1.0097278630671,1.01977174694025,1.02134446734645,1.02134913566022,1.02130467118328,1.02128692776565,1.02289314572085,1.02318169501185,1.02461327705038,1.02419273158808,1.0274327723252,1.0311390587747,1.02727084983287,1.02437540911155,1.02459282724972,1.03012489002645,1.03114170090317,1.03151825215503,1.03247605873824,1.03137351289175,1.03762717422169,1.03991015636584,1.03988175367706,1.04321509266623,1.04434040970026,1.04605193108204,1.05105612541606,1.05426864230918,1.05602548958427,1.05748927322506,1.05806396560856,1.05802777646818,1.05418204432712,1.05858066247434,1.05418581602627
370,1.00967787563107,1.01968274260851,1.0212554295946,1.02126004710055,1.02121556166276,1.0211965176444,1.02280259180865,1.02309113258522,1.02452273071862,1.0241019993457,1.02734193465138,1.03104838687834,1.02717997234712,1.02428463817185,1.02450201605274,1.0299838909027,1.03099871638643,1.03137427750844,1.03232991191724,1.03122947572864,1.03746347966583,1.03973957831269,1.03971111683374,1.04303467443874,1.04415749031651,1.0458627246296,1.05085154248348,1.05405289305665,1.0558040467542,1.05726357732704,1.05783690762737,1.05780049938129,1.05397354990707,1.0583621400875,1.05397728099453
371,1.00960225455911,1.01954799151816,1.02110558178817,1.02111023102188,1.02106574939751,1.02105256327221,1.02264899598102,1.0229369054364,1.02436426436886,1.02393626916139,1.02714340252057,1.03082282005403,1.02698142430418,1.02411897082568,1.0243364200022,1.02979576171524,1.03080705056276,1.03118079532464,1.03213215033311,1.03103599195617,1.03724971633626,1.03951864177473,1.03949020704394,1.04280337026591,1.04392647545765,1.04562090216521,1.05059122655639,1.05377749884427,1.05552175496176,1.05697722791513,1.05754928530758,1.0575126649942,1.05370544699635,1.05808467235065,1.05370920410412
372,1.0095585891123,1.01947022772499,1.02102271860525,1.02102734367584,1.02098285025223,1.02096764997608,1.02255749981347,1.02284402815898,1.02426241944804,1.02384057835359,1.02703663459525,1.03070707310298,1.02687462730924,1.02402327079353,1.02424071177593,1.02968808927219,1.0306993864508,1.03107313361254,1.03202455963445,1.03092829483652,1.03711937186654,1.03938141971952,1.03935295529026,1.04265631436064,1.04377691595413,1.04546506489985,1.05041999740223,1.05359974659057,1.05534120949461,1.05679385325207,1.05736599296371,1.05732770778719,1.05351725111361,1.05787585828105,1.05352098906956
373,1.00946103786543,1.01929684679118,1.02084309629986,1.0208473110867,1.0208026727485,1.02077457914127,1.02233620695319,1.02262182871939,1.0240351180709,1.02357969658782,1.02667272435914,1.03025959140924,1.02651045511422,1.02376199495343,1.02397901342937,1.02945170228803,1.03045776055983,1.03082904983997,1.03177573108343,1.03068383733245,1.03682683987734,1.03907090275436,1.03904199529258,1.04231830597588,1.04343610436728,1.04510069848347,1.0500097577949,1.05314414578137,1.05485737369255,1.05630255121496,1.05687177114203,1.05683466690663,1.0530978091358,1.0574453941751,1.05310121648476
374,1.00934134804295,1.01908356223969,1.02063047945389,1.02063479875299,1.02059018564937,1.02053274366728,1.0220528175872,1.02233789160566,1.02374727188444,1.02323462570341,1.02616145522603,1.02961102265838,1.02599915658096,1.02341709663422,1.02363430882642,1.0291626184362,1.03016552140303,1.03053513666595,1.03147771009305,1.03038996820687,1.03646479070979,1.03868650863382,1.03865769999466,1.04190034430277,1.04301346218554,1.04465109566709,1.04950450218709,1.05258731201878,1.05427066690371,1.05570637565575,1.05627308585022,1.05623390292605,1.05257268827604,1.05690166870663,1.05257618105548
375,1.00925795853673,1.01893508810405,1.02047174829418,1.02047600704949,1.02043136658327,1.02036397367697,1.02185842851417,1.02214212444568,1.02354259146232,1.02300669081508,1.02584403009828,1.02922008149448,1.02568165071264,1.02318913676471,1.02340632618039,1.02897053775425,1.02997146155822,1.03034008814964,1.03128052026014,1.03019484161641,1.03623339853795,1.03844266029931,1.03841378016169,1.04163770098794,1.04274575444985,1.04437178960915,1.04919600495969,1.05225161300742,1.05392053239659,1.05535355930674,1.05591896458992,1.05588121373549,1.05226052041543,1.05657981388628,1.0522639647544
376,1.00921751097728,1.01886308449368,1.02039455124492,1.02039876157744,1.02035410147654,1.02026974263083,1.02173581409911,1.02201811987276,1.02340959936002,1.02284631669813,1.02558279557484,1.02887583073645,1.02542035053406,1.02302873897029,1.02324590574314,1.02890194011574,1.02989696626385,1.03026264571257,1.03119634440061,1.03011734800011,1.03615704477967,1.03836224211036,1.03833330819903,1.04155199624066,1.04266007728732,1.04428077282193,1.04909571107487,1.05214286527392,1.0538091368617,1.05524099817805,1.05580497784741,1.05576701144797,1.05216031323785,1.05647976518026,1.05216371850987
377,1.0092830676584,1.01897989333715,1.02051103297244,1.02051519713357,1.0204705269047,1.02038509967449,1.02184728048988,1.02213022096906,1.02352597504317,1.0229490442891,1.02566247536231,1.02893650844433,1.02550002023109,1.02313139924855,1.02334849105976,1.02909376727916,1.0300903516405,1.03045686142394,1.0313925804488,1.03031155342123,1.0363613295597,1.03857149051277,1.03854251414525,1.041768068752,1.04287586064201,1.04450380951377,1.04933101322281,1.05238839536605,1.05405852284288,1.05549285583074,1.05605812108975,1.05602036460339,1.05239905267375,1.05672794444487,1.05240242025489
378,1.00926603862295,1.01894963152508,1.02047543610008,1.02047952789212,1.02043483192418,1.02035402563056,1.02181508138493,1.02209867839825,1.02349884465758,1.02291228619843,1.02561404687252,1.0288787037801,1.02545154797016,1.02309456996487,1.0233115852513,1.02905059433389,1.03004693370314,1.03041335087584,1.03134902578147,1.03026797686143,1.03630716161883,1.03851365511851,1.03848460047689,1.04170560419578,1.0428133679685,1.04443671574817,1.04925586383168,1.0523109356173,1.0539809677388,1.05541080914641,1.05597461619399,1.05593664261665,1.05231512438036,1.05663333959048,1.05231843362831
379,1.00924184001564,1.01890657928877,1.0204271068557,1.02043113818235,1.02038641987037,1.02030412600293,1.02175909312251,1.02204057777385,1.02342711495773,1.02285601204757,1.0255574591494,1.02882210521576,1.02539492108455,1.02303824079774,1.02325519747548,1.0289986138458,1.02999283986116,1.03035821888958,1.03129162475333,1.03021278701241,1.03625314144864,1.03845969723823,1.03843057696112,1.04165299534913,1.04275810339045,1.04438660499145,1.04921020253217,1.05227966306694,1.05396138144853,1.05538524478941,1.05594757150076,1.05590772615391,1.05225626068872,1.05656375619301,1.05225952110143
380,1.00921388587893,1.01885837031997,1.0203682008011,1.02037054043323,1.0203252554087,1.02026098625644,1.02172484549942,1.02200591146516,1.02339337244715,1.02283727803728,1.02559325848062,1.02890831382171,1.02542988414473,1.02301769615441,1.0232326892229,1.02892020072521,1.02990589000815,1.03026781209944,1.0311970992329,1.03012097065293,1.03616454811895,1.03836900992566,1.03833809847502,1.041561107412,1.04266410775911,1.04429442282007,1.0491191717443,1.05220219271842,1.05389356565781,1.05530906031362,1.05586880370334,1.05582855943728,1.05214982057026,1.05642777380325,1.05215171396343
381,1.00912066099436,1.01869315520231,1.02019515749489,1.02019661634281,1.02015102981721,1.02009741838164,1.02156629094737,1.02184542305559,1.02322214731307,1.02269479103217,1.02550055515137,1.02885966544379,1.02533672754781,1.02287428957408,1.02308828789812,1.02865672386308,1.02963533196697,1.02999410133863,1.03091811905616,1.02984649326894,1.03586758300048,1.03806255196326,1.03803069970624,1.04124228604238,1.04233920797603,1.0439658270735,1.04877429230933,1.05184768392295,1.05353487924112,1.05494818642261,1.05550605831028,1.05546715393152,1.05179347621371,1.05606834910669,1.05179465798703
382,1.00910767307748,1.01866963779742,1.02016792350586,1.02016980008575,1.02012435160952,1.02008917723399,1.02158355693256,1.02186156980566,1.02323011959388,1.02275619635806,1.02567707473048,1.02912991535375,1.02551348312877,1.0229361319193,1.02315060310751,1.0285912431571,1.02956964015826,1.02992808733512,1.03085039594314,1.0297808146656,1.03579310931144,1.03798490416964,1.03795349116614,1.04115928596081,1.04225420589784,1.04387832332892,1.04867847264309,1.05174751831081,1.05343431787614,1.05484691239959,1.05540512721841,1.05536460715093,1.05169535999041,1.05596211609099,1.05169687951392
383,1.0090564432925,1.01857846280394,1.02006642604861,1.02006825067334,1.02002278027952,1.02002029268758,1.02154694412779,1.021824932346,1.02319341884448,1.02276944308051,1.02582436499909,1.02938810917984,1.02566077094165,1.02294932045817,1.02316372828699,1.02840805120675,1.02938641562036,1.02974484875342,1.03066726127834,1.02959750677015,1.03556738605222,1.03774711578751,1.03771564042834,1.04090456258368,1.04199704778197,1.04360766983554,1.04837990635185,1.05142329484712,1.05309398823742,1.05449631428022,1.05505031889562,1.05501247978512,1.05138872369887,1.05564578954614,1.05139020150158
384,1.00888437843401,1.01827081127252,1.01974814059225,1.01975127229785,1.0197062233106,1.01970325432664,1.02122441456782,1.02150057318228,1.02285419693403,1.02244634995391,1.02548969012665,1.02904007694974,1.02532669241347,1.02262768461905,1.02284367927447,1.02793678870371,1.02891113737165,1.0292668426769,1.03017993288797,1.02912051115652,1.03504685517607,1.03721099220486,1.03718088242629,1.04034498581184,1.04143185404588,1.04302700309275,1.04776094402593,1.05077759633397,1.05243709580461,1.05382861648497,1.0543809694723,1.05433951960332,1.05074645300736,1.05498081130631,1.05074898834187
385,1.00862965010051,1.01781726945611,1.01928472434694,1.01928778534979,1.01924269180248,1.01923858530253,1.02074725613205,1.02102279902137,1.02237236857282,1.0219526240187,1.0249520068557,1.02846680318551,1.02478888764244,1.02213396895685,1.02234998412963,1.02723388120433,1.02820475390147,1.02855865793868,1.02946778677874,1.02841216594346,1.03430514875608,1.03645764583561,1.03642743781972,1.03957524054058,1.04065754276341,1.04224279393313,1.04695144161684,1.04994896108166,1.05159767129991,1.05298118500934,1.05353102186953,1.05348911757685,1.04992582160054,1.05415242112029,1.04992830055554
386,1.00844934807954,1.01750195784228,1.01893925819834,1.01893621491385,1.01888907037688,1.01888799724809,1.02035682303303,1.02062702140381,1.02195487919668,1.02152381119071,1.02446700357342,1.02795505446388,1.02430076980441,1.02169868721167,1.02190769381328,1.02682163853166,1.02776489073691,1.028107905204,1.02900587780046,1.02795630502527,1.03378720261034,1.03590709926418,1.0358704146022,1.03897814812338,1.0400478268893,1.04160447294202,1.04624675773667,1.04919605133753,1.05082129535618,1.05218832761363,1.0527299742242,1.05269005794552,1.04918890853472,1.05337642079692,1.04918644813954
387,1.00838264005443,1.01739105085664,1.0188006589348,1.01878924548762,1.01873930377106,1.01873987346035,1.02016067534747,1.0204246678443,1.02173020013938,1.02128037268251,1.02416089503632,1.02762380648233,1.02399044714776,1.02144631674594,1.02164563968452,1.02674299125992,1.02765320456366,1.02798377800073,1.02887219952423,1.02782524500052,1.03357388477096,1.03565234356027,1.03560679212285,1.03866157578573,1.03972065805395,1.0412304813106,1.0457801944375,1.04866166768557,1.05025280465955,1.05161063497841,1.05214822799735,1.05210422669942,1.04867123192991,1.05279642096606,1.04866199420973
388,1.00817330523223,1.01702168063159,1.01842007242007,1.0184051303576,1.01835399479617,1.01835260566794,1.01975249622813,1.02001355519232,1.0213074740815,1.02085262149636,1.02370764569772,1.02716105785737,1.02353536859081,1.02101485621283,1.02121016385922,1.02619303535495,1.02708785916628,1.02741238877779,1.0282949800091,1.0272508554047,1.03295185255708,1.03500657113162,1.03495726045904,1.03797952041085,1.03903469738711,1.04051373739857,1.04500605111831,1.04783632215795,1.04939768342467,1.05074575964489,1.05127843126275,1.05123524858098,1.0478758229839,1.05196461180757,1.04786372384871
389,1.00821540899101,1.01708522881669,1.01851895706529,1.01851621002957,1.01846914519999,1.01846407396758,1.01992388880311,1.02019230761478,1.02150776785781,1.02108468061283,1.02400891513457,1.02748082072759,1.02384275487508,1.02125995079917,1.02146939329825,1.02616546742381,1.0271066387079,1.02744837650836,1.02834275741191,1.02729692468476,1.03301388108816,1.035095768398,1.03505936985337,1.03810790166911,1.03917622301249,1.0406757466548,1.04521509209551,1.04807290400014,1.04964438132941,1.05100452279347,1.05154406984419,1.05150206337307,1.04811778008218,1.05224690933384,1.04811555806732
390,1.00798667425277,1.01667803256401,1.01810720455469,1.01810446326032,1.01805738165715,1.01805479478522,1.01951327622187,1.01978110991695,1.02109257761853,1.0206745622719,1.0236000019735,1.02707330721211,1.02343377865923,1.02084991021039,1.02105944485129,1.02551581068481,1.02645374120189,1.02679376506663,1.02768420930383,1.02664222223508,1.03234541771142,1.03442161578357,1.0343852007363,1.03742565078221,1.03848939582246,1.03998735930686,1.04451595818087,1.04736448104335,1.04893264190148,1.05029228182725,1.0508321994954,1.05078849921827,1.04741618969585,1.05154809938331,1.04741397173418
391,1.00786322642949,1.01646058106472,1.01787160496772,1.01786641447298,1.01781850553289,1.01782405551036,1.01926737330572,1.01953294702384,1.02083491364647,1.02041503432823,1.02332266999262,1.02678925343433,1.02315518340508,1.02058780181197,1.02079454242738,1.0252066441616,1.02613516406019,1.02647164058369,1.02735953644097,1.02631802617805,1.03200450938405,1.03407161890151,1.03403259859291,1.03706235401094,1.03812327387452,1.0396119496575,1.04412171021429,1.04696052670799,1.04852556113099,1.04987924353903,1.05041621339354,1.05037367990355,1.04700838131538,1.05112929957578,1.04700417879833
392,1.00790270960795,1.01652775724073,1.01794972151353,1.01794784734367,1.01790104771386,1.01790406242824,1.01936289498663,1.01963064682224,1.0209396416505,1.02052508554532,1.02344627944588,1.02691349716019,1.02328046272653,1.02070138919768,1.02091196332967,1.02527905107263,1.0262187000355,1.02655912501411,1.02744851675968,1.02640826460559,1.03210707166242,1.03418312365521,1.034147618863,1.03718759832229,1.03825007591171,1.0397502982489,1.04427979571163,1.04713517002072,1.04870829630015,1.05006038862795,1.05059810912089,1.0505540827118,1.04717115383016,1.05129777947159,1.04716963812954
393,1.00801583260246,1.01672930290744,1.01814516165306,1.01814308562254,1.01809622756264,1.01808362986518,1.01951473698858,1.01978161713561,1.02108544557945,1.02063792951192,1.02345616849987,1.02683884440596,1.02329025278893,1.02081399685488,1.02102431251624,1.0256523198808,1.02658889771941,1.02692792838314,1.02781451076407,1.02677695509625,1.03248217924804,1.03456046374525,1.03452475782656,1.03756998503374,1.03862916439337,1.04013915912423,1.04468020477357,1.04755494048456,1.04914174374252,1.05048848064552,1.05102438279779,1.05098014452057,1.04756529144466,1.05167863678487,1.0475636125361
394,1.00803057640454,1.0167603410347,1.01814883890831,1.01814164934078,1.01809308643481,1.01806048935452,1.01941795187546,1.01968076195618,1.02096914972639,1.02044515581292,1.02304529154159,1.02626410249782,1.0228767637514,1.02061577296312,1.0208201805818,1.02583349364254,1.02674774214074,1.02707812473213,1.02795641804508,1.02692294807695,1.03258175124564,1.03463527804156,1.03459416117482,1.03760923762356,1.03865905829193,1.04014678186735,1.04463732174578,1.04748721272716,1.04906333333001,1.05039550145187,1.05092644148976,1.05087975052169,1.04747927140983,1.05154526214401,1.04747345039866
395,1.00819259525104,1.01704285359845,1.01844683898838,1.01844596934414,1.01839952721746,1.01835111161526,1.01972025905343,1.01998579447802,1.02127835616994,1.02075371513024,1.02332224424631,1.0264946923582,1.02315690704987,1.0209310554482,1.02114274967635,1.02625708136383,1.02719016325185,1.02752691490882,1.02840535082302,1.02737702593539,1.03304598830763,1.03511244868236,1.03507803812191,1.03810619625572,1.03916111958823,1.04066137572773,1.04517663236568,1.04804413896205,1.04962964336053,1.05096693929891,1.05149906001362,1.05145602191203,1.04803479735908,1.05212042454091,1.04803409564754
396,1.0080897631253,1.01685806713731,1.01825813302016,1.01825910495271,1.01821326829252,1.01816462556137,1.01953139922997,1.01979750994466,1.02108974648537,1.0205587321321,1.02309670788141,1.02623830631455,1.02293225102261,1.0207380812405,1.02095195808172,1.02596377844686,1.02690248357913,1.02724110565805,1.02811965564588,1.0270926967287,1.03275149376491,1.03481758533038,1.03478511459541,1.03781084818969,1.03886583304529,1.04036552061927,1.04487808765232,1.04774034849646,1.04932254785239,1.05065666254915,1.05119021905621,1.05114404440301,1.04773602144735,1.05182157322475,1.04773681113375
397,1.00807239625861,1.01682697058316,1.01822775482021,1.01822892982244,1.01818315949026,1.01812750530078,1.01948535333827,1.0197509133845,1.02103910995703,1.02050130219376,1.02300720500314,1.02612172476892,1.02284283481821,1.0206808791227,1.02089500417122,1.0259247090208,1.02686232323825,1.02720029123337,1.02807685427663,1.02705204416255,1.03268953195049,1.03474787490105,1.03471561691729,1.0377298095603,1.03877985627327,1.04027525098253,1.04477141273534,1.04762317962913,1.04919996641983,1.05052997465016,1.05106081889533,1.05101757913512,1.0476173402184,1.05169369521396,1.04761829444514
398,1.00801625626974,1.01672786725161,1.0181155455075,1.01811583751248,1.01806976767101,1.01802192871409,1.01937307990345,1.01963738465313,1.02091928149115,1.02038411969392,1.02288361050143,1.02599573898077,1.02271878077142,1.02056277022743,1.02077589266286,1.02578811683467,1.02672236080493,1.02705905778489,1.02793472178734,1.02691006055408,1.03252055566057,1.03456907353263,1.03453587499946,1.03753693127447,1.03858602001786,1.04006867316876,1.0445416587128,1.04737845655069,1.04894776126663,1.05027380099432,1.05080416145635,1.05075914551811,1.04737577507982,1.05143782015079,1.04737601414269
399,1.00789752902821,1.01651658679793,1.01789920589215,1.01789943970543,1.01785334063586,1.01780402941442,1.01915124810681,1.01941417588556,1.02068714995841,1.02016217159665,1.02266175527365,1.02577437273722,1.02249686073639,1.02034079851959,1.02055389957464,1.02546403812933,1.02639255277667,1.02672635910831,1.02759546736352,1.02657726539175,1.03216628154903,1.03420611887734,1.03417284699092,1.0371612155555,1.03820267505988,1.03968345456089,1.04413982951291,1.04696380381666,1.04852636300233,1.04984707594657,1.05037469199928,1.05032923695219,1.04696603889087,1.0510186553097,1.04696623084446
400,1.00798181646759,1.01666665934094,1.01803870162889,1.01803891475538,1.01799281512103,1.01796132680912,1.01931909892865,1.01958196980565,1.02085469035148,1.02034652283601,1.0228905162312,1.0260396983106,1.02272564831628,1.0205250953664,1.02073813391104,1.02570009890203,1.02662638868522,1.02695911809733,1.02782574897389,1.02681004113194,1.03233921133159,1.03437342906761,1.03434014069784,1.03732080955283,1.03836472598669,1.03983424965594,1.0442751869344,1.0470841516747,1.04863867280725,1.0499528620683,1.05047895101682,1.05043495783005,1.04709653847849,1.05114854749827,1.04709671367226
401,1.00821587211511,1.01707766631455,1.01846419246696,1.018470472158,1.01842641456887,1.01840989497937,1.01981848531077,1.02008386387605,1.02135997639111,1.0209134080628,1.02359192414736,1.02683253148877,1.02343018848284,1.02109838585426,1.0213183612965,1.0262741208649,1.0272200394756,1.02755968343884,1.02842830004121,1.02741570594383,1.03291396109633,1.03495373832071,1.03492689119261,1.03790924845972,1.03895520958556,1.0404299484518,1.04487762866173,1.04769606218111,1.0492550471194,1.05057110391622,1.05109817893487,1.0510544807404,1.0476922660515,1.05171968106718,1.04769735566569
402,1.00820719438674,1.01706205850641,1.01843892371689,1.01844538938357,1.01840139265392,1.0184061530201,1.01983553929858,1.02010033954749,1.02137229687616,1.02096500871401,1.02373469926506,1.02704999768951,1.02357307862153,1.02115017639136,1.02137035681976,1.026232832557,1.02717566548569,1.02751366154372,1.02837802031667,1.02736983110878,1.03283656371042,1.03486711953041,1.03484046687988,1.03780894423639,1.03884996376832,1.04031805156316,1.04474519739037,1.0475482987367,1.04909884755927,1.0504077756711,1.05093360272897,1.05088804563521,1.04755230237969,1.05155980309316,1.04755754321724
403,1.00822349264149,1.01709071018527,1.01846884892181,1.01847570874353,1.01843184479015,1.01844323223257,1.01988636486378,1.02015071661326,1.0214189266058,1.02103895252617,1.02386759952274,1.02723029124906,1.02370619607238,1.02122452955094,1.02144515258675,1.0262612607787,1.02720562799348,1.02754420223528,1.02840899056337,1.02740070189102,1.03286311202199,1.03489216618274,1.0348659316828,1.03783136652511,1.03887552107515,1.04033649148284,1.04475625538562,1.04755660501328,1.04910648171876,1.05041594714139,1.05094204401767,1.05089653169116,1.04755175795281,1.05156128883514,1.04755731829041
404,1.00810560371847,1.01688092063663,1.01824370623363,1.01825051259794,1.01820662059869,1.01822310825095,1.01965692596988,1.01991990555755,1.02117921054216,1.02080107976791,1.02360748768436,1.02695221808456,1.02344601579803,1.02098664110639,1.0212072516566,1.02595465533241,1.02689522620572,1.02723188039976,1.02809235558329,1.02708829092044,1.03248650550039,1.03448692210411,1.03446061908721,1.0373850473107,1.03842164779491,1.03985224706674,1.04420549265556,1.04697673033133,1.04851095314015,1.04981058389611,1.05033256651111,1.05028806731215,1.04692412286247,1.05075367727128,1.0469296419652
405,1.00805726982872,1.01679418837535,1.0181544523663,1.01816201490124,1.01811837096963,1.01813267851854,1.01956419545345,1.01982630576384,1.02107828226662,1.02070855226998,1.02350969483111,1.02684778618088,1.02334858342776,1.02089494042856,1.02111644958301,1.02582327893909,1.02676116895758,1.02709608310251,1.02795077458634,1.02695309894582,1.032349774936,1.03433410329954,1.03430859651948,1.0372059522291,1.03824107427352,1.03964744459168,1.0439548158944,1.04671636983254,1.04824660323302,1.04954165406038,1.05006283534541,1.05001653529041,1.04659902159879,1.05026216526197,1.04660515494386
406,1.00796484844777,1.01662971020966,1.01798494248612,1.01799247666861,1.01794881558523,1.01796584633456,1.01939200196741,1.01965413679203,1.02090626043729,1.02052800112418,1.02330692739722,1.02662693823681,1.02314576929134,1.02071439050675,1.02093590442795,1.02556627494665,1.02650235103424,1.02683633474837,1.02768895091484,1.02669328989822,1.03205534549902,1.03402783864618,1.03400229293151,1.03688310730243,1.03791057749127,1.03931127657211,1.04359529786494,1.04634100858351,1.0478625966338,1.04915189624848,1.04967032905833,1.04962692999973,1.04621843192729,1.04985057597677,1.04622454348777
407,1.0079185952569,1.0165473801656,1.01789236618832,1.01789988625996,1.01785621626931,1.01787318855822,1.01929006780978,1.0195508233715,1.02079396509048,1.02041771382708,1.023174339672,1.02647608310505,1.0230131533059,1.02060410747284,1.02082562811843,1.02546155547264,1.02639573713191,1.02672876275683,1.02757919362171,1.02658569068106,1.03195040097925,1.03392575501218,1.03390019110209,1.03678806604871,1.03781561093601,1.03922326629925,1.04351965094302,1.04625411999349,1.04777131472194,1.04905620588877,1.04957467567166,1.04952793461669,1.04619499918177,1.04995582215431,1.04620109888552
408,1.00776266914215,1.01626990080499,1.01762032491637,1.0176278220658,1.01758413206686,1.01757398932822,1.0189593135477,1.01921943899813,1.02045839061055,1.020041054314,1.02267475438914,1.02587539407238,1.02251347677422,1.0202274900355,1.02044906349992,1.02505224310554,1.02598669761997,1.02631981851739,1.02717055929908,1.02617666872847,1.03142619638708,1.03337775598303,1.03335215206797,1.03620176044837,1.03722985363972,1.03859832589332,1.04282692604453,1.04555588362262,1.04706951690214,1.04835070424909,1.04886804376853,1.04882106104825,1.04537358908303,1.04881522096475,1.04537967333914
409,1.00766230230141,1.01609126184558,1.01743685143173,1.01744437522191,1.01740068576307,1.01737426953615,1.01873086700643,1.01899036928731,1.02022511260043,1.01977102596539,1.02229303458217,1.02540158913101,1.02213170926899,1.01995753814778,1.02017919969836,1.0248090342601,1.02573994527581,1.02607124139396,1.02691769962817,1.02592807776951,1.03111695597197,1.03305077778592,1.03302519254133,1.03584746353083,1.03687329338904,1.03821761882596,1.04239984007594,1.04511621559062,1.04662319892792,1.04790207191976,1.04841818802271,1.04837098053574,1.04486920957794,1.04814072347384,1.04487531728326
410,1.00758248995207,1.01594934420976,1.0172793108424,1.01728673319183,1.01724300274321,1.01722268242103,1.01856530891752,1.01882478512826,1.02005950744427,1.01958405655399,1.0220494294467,1.02511170567855,1.02188801454424,1.01977049291584,1.01999207579322,1.02461097455279,1.02553972605885,1.02586996223735,1.0267142087014,1.02572668565221,1.03084147656736,1.03275011096343,1.03272440951913,1.03550637215785,1.03652975694747,1.03783705539894,1.04195009236494,1.04465113974223,1.04615116773218,1.04742304592201,1.04793640033161,1.04788874444814,1.04430680696371,1.04731068714575,1.04431283465441
411,1.00748088254626,1.01576907377009,1.01708706717964,1.01709392180943,1.01704999332469,1.01702538459874,1.01834760993484,1.01860536638204,1.01983004084581,1.01934233180567,1.02174762567809,1.02476230660039,1.02158587967449,1.01952820207629,1.01974917553564,1.02436309104617,1.0252859470659,1.02561347235087,1.02645275268369,1.02546968941012,1.03052056217686,1.03240416146285,1.03237784820382,1.03512421178724,1.03614193079391,1.03742103664467,1.04147520873451,1.0441559381438,1.0456448796466,1.04691040947449,1.04742215524223,1.04737420409647,1.04375200225763,1.0465822951608,1.04375757098739
412,1.00742734663932,1.01567598563725,1.01698110398541,1.0169856041307,1.01694088579191,1.01691015776783,1.01820819604678,1.01846232675257,1.01966846013604,1.01918125893656,1.02154652117394,1.02453572343751,1.02138357056292,1.01936463284753,1.01958290161161,1.02426800097986,1.02517968495487,1.02550275846584,1.02633714882524,1.0253570130667,1.03044262389474,1.03232392595816,1.03229511457479,1.03504160260893,1.03605367374707,1.03733848179244,1.04139507577897,1.04405405532581,1.04553366219472,1.04679295485168,1.04730165471838,1.04725489648314,1.04372306131489,1.04671350899686,1.04372671781327
413,1.0074716532694,1.01575284479819,1.01705459688414,1.017061214567,1.01701720560592,1.01699053400941,1.01829552722137,1.01855034509031,1.019756401528,1.01927634450606,1.02164618119687,1.02463238414833,1.02148430104347,1.01946197245399,1.01968268432714,1.02438611655992,1.02530028024912,1.02562356035816,1.02645351872785,1.02547958280267,1.03060071906175,1.03248729755787,1.03246073509624,1.03521600067423,1.03622802067986,1.03752395384702,1.04159789256088,1.04424237481637,1.04571411244849,1.04696706248667,1.04747422395894,1.04742729703626,1.0439951741485,1.0471679195786,1.04400054905057
414,1.00733162036125,1.0155046018539,1.01679309262775,1.01679873218384,1.01675438519042,1.01673420728607,1.01803019868997,1.01828303422368,1.01947820358309,1.01900569612989,1.02136872044744,1.02435266072959,1.02120630835965,1.01919032262771,1.01940995341077,1.02401229050486,1.02492097329048,1.02524193872252,1.02606881325532,1.02509709745728,1.03012702824054,1.03198191862875,1.0319543045375,1.03466269442427,1.03566337042638,1.03692749176089,1.04092665727671,1.04354509519421,1.04500374699901,1.04624710956966,1.04675100810872,1.04670352259747,1.04322530718542,1.04617998094616,1.04322989020018
415,1.00733248416876,1.01550617474568,1.01678411793684,1.01678968931029,1.01674531917907,1.01672937673247,1.01802187112669,1.01827256707455,1.01945396774216,1.01900119196382,1.02137498299734,1.02436803781651,1.02121253794696,1.01918574608922,1.01940529845553,1.02403556035224,1.02494008441162,1.02525899789875,1.02608125820577,1.02511410265755,1.03018406043824,1.03205250315018,1.03202481863776,1.03475755111184,1.03575274485106,1.03704904316682,1.04109513578119,1.04368714798178,1.04513198117611,1.04636456075691,1.04686396106863,1.04681752220321,1.04355423784016,1.04692732760239,1.04355876401901
416,1.00721547034258,1.01529990504703,1.01656091064426,1.01656441711106,1.01651934832976,1.01652220982273,1.01781714131793,1.01806651449368,1.0192436950916,1.01880593030061,1.02122087574383,1.02425464635134,1.02105737742871,1.01898830417863,1.01920549539147,1.02371899192278,1.02461174425172,1.02492573180185,1.02574134935532,1.0247790811615,1.02978788897257,1.03163921645991,1.03160933056622,1.0343203526053,1.03531061264066,1.0365900038006,1.04059981073909,1.04316541360329,1.0445977266558,1.04582208525138,1.04631884029402,1.0462702627051,1.04304254828741,1.04640661720876,1.04304539860977
417,1.00704693928785,1.01500128358523,1.01625322749626,1.01625545199728,1.01620994175691,1.01622172529463,1.01751692357617,1.01776411926162,1.01892978635764,1.01851552257839,1.02096652257801,1.02403442392023,1.02080234468321,1.01869657262251,1.01891233344509,1.02324876680563,1.02413297536253,1.02444324872543,1.02525324248019,1.0242954679612,1.02918465502689,1.03100142846156,1.03097016349592,1.03362894425157,1.03461288023115,1.03584757345057,1.03976910803309,1.04231704787753,1.04374039062697,1.04495798530285,1.04545279046663,1.04540214485828,1.04206433514807,1.04508007818651,1.04206614541543
418,1.00707501484241,1.01504936101325,1.016302810761,1.01630705645292,1.01626222238346,1.01628983258739,1.01761596742316,1.01786378329679,1.01902915189168,1.01865957487859,1.02121573116553,1.0243639849759,1.02105259949415,1.01884276666046,1.01906084784296,1.02328432952432,1.02417264155409,1.02448397400208,1.02529174597762,1.02433787056754,1.02920834533241,1.03102486743039,1.03099574665238,1.03365084159316,1.03463740130003,1.03586679466075,1.03978163507372,1.04231974718391,1.04373818422612,1.04495094561715,1.0454442290904,1.04539507009197,1.04208525829945,1.04512216876741,1.04208871127943
419,1.007052696997,1.01500966301709,1.01625795591064,1.01626218866818,1.01621734824284,1.01624558456782,1.01756703065692,1.01781415058417,1.01897500075602,1.01860641101934,1.02115132843574,1.02429039266835,1.02098817993562,1.01878959828532,1.01900767558561,1.02323318373327,1.02412148800049,1.02443281637044,1.02524061348148,1.02428669478165,1.02915070100977,1.03096430493895,1.03093516853276,1.03358807202676,1.0345693669423,1.03580408109481,1.03971903541648,1.04224340869754,1.04365590197955,1.04486419671522,1.04535604514463,1.0453066724402,1.04204879530015,1.04517197307225,1.04205223773728
420,1.00693261806242,1.01479970240754,1.01601959802298,1.01601987595246,1.01597370602897,1.0160110100507,1.01730423139134,1.01754738740574,1.01869090800328,1.018317194497,1.02082156193447,1.02393989799897,1.02065639140007,1.01849619192293,1.01870973009499,1.02296748728129,1.02383454497408,1.02413713638932,1.02493380533595,1.02398770122958,1.02886303196619,1.03066620399073,1.03063286392173,1.03327788483442,1.03424898877867,1.03548617188218,1.03939148910407,1.04188505543634,1.04328230018956,1.04447951193264,1.04496584983893,1.04491727112509,1.04177513150199,1.04506192331313,1.04177535980974
421,1.00693807807678,1.01480944936391,1.01602404582556,1.01602428649011,1.01597810434437,1.01601603820583,1.01730437203941,1.01754680391699,1.0186856965318,1.01831291960909,1.02080573925138,1.02391465708154,1.02064054760527,1.01849187782586,1.01870537355,1.02299655053447,1.0238595635373,1.02416014556665,1.024952226886,1.02401068295198,1.02891654603719,1.03071535186389,1.03068197387007,1.03332006458901,1.034288425714,1.03552254632839,1.03941770735492,1.04189752938936,1.04328885895906,1.0444816675462,1.04496651108228,1.04491604440633,1.04180542739007,1.04511348462056,1.041805625407
422,1.0069277442055,1.01478899283645,1.01600586255717,1.01600833044278,1.01596289007979,1.0159964691253,1.01728780753042,1.01753032484471,1.01866494594607,1.01830061900915,1.02078780003403,1.0238850469911,1.02062371425244,1.01848196764789,1.01869805646164,1.02295843457013,1.02382642835238,1.0241283979602,1.02491855061445,1.02398077253369,1.02886455482104,1.03066013682244,1.03062911902552,1.03326088590281,1.03422956206136,1.03545925920651,1.03934501215824,1.04180647488631,1.04318739884535,1.0443726889922,1.04485620030826,1.04480556357845,1.04175512855191,1.04513950523047,1.04175713672403
423,1.00687859355596,1.01470131087441,1.01590880203132,1.01591152395378,1.0158661638684,1.01590093918114,1.01718445005854,1.0174257617661,1.01855194929058,1.01819039492677,1.02065720847319,1.02373694140466,1.02049322803224,1.01837203533858,1.01858844274269,1.02283940905578,1.02370463545848,1.02400507300493,1.02479108658107,1.02385763967035,1.02873160794502,1.03052315838507,1.03049240562832,1.03311974528527,1.03408623070685,1.03531489194706,1.03919473653703,1.04164595728361,1.0430215980532,1.04420288245807,1.04468518148827,1.04463435693501,1.04161928267131,1.04504851280215,1.04162149738609
424,1.00682602759624,1.01460701282473,1.01580709764429,1.01581066444611,1.01576558142553,1.01579955628263,1.01707579063832,1.0173162903704,1.01843532292594,1.01807402345117,1.02051367658679,1.02356842615507,1.02035009355956,1.01825659031146,1.01847400484802,1.022706265675,1.02357301286971,1.02387377619747,1.02465860252841,1.02372702242924,1.02856992746522,1.03035307993183,1.03032321789629,1.03293815971375,1.03390326465438,1.03512236785091,1.03898218482408,1.04141416175925,1.04277979107451,1.04395489389958,1.04443642811919,1.04438380215695,1.04140626264107,1.04485133016435,1.04140916434738
425,1.00677970505216,1.01452455801222,1.01571458145435,1.01571820014451,1.01567313020558,1.0157115688432,1.01698351956339,1.01722337574314,1.01833807172104,1.01797792745164,1.02040691555488,1.02345278997295,1.02024334106782,1.01816056682885,1.01837806186257,1.02259179563811,1.02345496946713,1.023753897134,1.02453434627537,1.02360716880677,1.02843497317562,1.03021270917345,1.0301828977544,1.03279027925716,1.0337476220013,1.03497030458067,1.03882273452094,1.04123423035938,1.04258963714744,1.04375592774163,1.04423465280348,1.04418160588564,1.04127780020373,1.04482055456881,1.04128074418239
426,1.00667590163989,1.0143425203275,1.01552343704459,1.01552425615752,1.01547824404934,1.01551453689105,1.01676731853719,1.0170039648963,1.01810375494867,1.01774601764927,1.02015431550057,1.02319216834216,1.0199893062122,1.01792569568834,1.0181399830414,1.02233669128916,1.02318704892331,1.02348090038508,1.02425605618121,1.02333181679082,1.02813028570321,1.02989237028465,1.02985957906792,1.03244882920094,1.03340282286855,1.03460913867052,1.03842973957471,1.0408203451343,1.04216590456342,1.04332421813775,1.04379971942119,1.04374612545681,1.04086079878896,1.04436893509748,1.04086146718564
427,1.00667768299279,1.0143432243854,1.01552784679778,1.01553133179161,1.01548620875304,1.01552526591296,1.01679007048038,1.01702848343282,1.01813400107044,1.01777969209961,1.02019684157477,1.02323356250546,1.02003316645975,1.01796222296299,1.01817960408934,1.02231331276411,1.02317231317819,1.02346917485339,1.02424515580766,1.02332229451439,1.02808000037127,1.02983286565512,1.02980290067816,1.0323730146235,1.03332525403145,1.03451772994442,1.0383083278648,1.04070163881981,1.04204700867305,1.04320623325429,1.04368070917692,1.0436303490951,1.04066782362236,1.04399624439275,1.04067066005088
428,1.00655315474782,1.01412211089133,1.01529534221989,1.01529843317479,1.01525316813991,1.0152948982132,1.01655039066948,1.01678789739153,1.01788827203295,1.01752957854348,1.01992174104157,1.02293932124108,1.0197578251296,1.01771173085486,1.01792870616226,1.02198388399691,1.02283771920304,1.02313213979049,1.02390338839465,1.02298488439114,1.02766544977943,1.0293906393766,1.02936024254892,1.03188776085609,1.03283993063126,1.03398937991002,1.03770474076735,1.0400815135096,1.04141938354391,1.04257275836308,1.04304577694266,1.04299345427977,1.03993699392364,1.04297414628112,1.03993951109538
429,1.0064475037875,1.01393382988805,1.0150982551467,1.01510174133675,1.01505659908353,1.01508574530554,1.01631248280167,1.01654890712444,1.01764128561517,1.01725202641976,1.01953487917809,1.02246119551312,1.01937109754079,1.01743465162003,1.01765214518164,1.02172769866492,1.02257943295734,1.02287256798772,1.02363993573619,1.02272560163198,1.02735942541367,1.02906922734056,1.02903923979051,1.03154385440725,1.03249153973112,1.0336248608674,1.03730366585729,1.03966423688494,1.04099429591824,1.04214248921746,1.04261450772131,1.04256199943719,1.03949466654309,1.04242707577907,1.03949750592595
430,1.00643219020958,1.01390587906234,1.01506766086022,1.01507189624939,1.01502700240117,1.01504265127965,1.01625057009633,1.01648610640756,1.0175710623109,1.01716493553735,1.01937456804972,1.02223812178878,1.01921113373952,1.0173483797549,1.0175667633622,1.02171385632124,1.02256857009149,1.02286282670023,1.02363106765113,1.0227164786185,1.02735807729941,1.02907327622801,1.02904408371163,1.03155737751099,1.03250337218433,1.03364860950527,1.03734462245647,1.03969934234576,1.04102655214754,1.04217137457911,1.04264096133398,1.04258980126354,1.03958669453223,1.04266319682373,1.03959014319354
431,1.00633978222241,1.01374140509876,1.01488830479412,1.01489267269347,1.01484781483464,1.01486365124982,1.01605416378024,1.01628913282005,1.01737002866601,1.01694415728158,1.01908743177191,1.02189597737757,1.01892401700331,1.01712778261849,1.0173463669168,1.02148844614979,1.02233999114981,1.02263256067457,1.02339659308062,1.02248628860228,1.02709004630303,1.02879163311098,1.02876257242406,1.03125624787098,1.0321973711401,1.03333004861957,1.03699534756234,1.03933002290181,1.0406458728656,1.04178364982271,1.04225203201597,1.04219897903889,1.03921670057317,1.04226254900783,1.03922025768937
432,1.00622629395206,1.01353805817456,1.01468555613722,1.01469158919611,1.01464727726968,1.01465697285795,1.01584483700854,1.01607955980771,1.01715516028966,1.01673182356359,1.01885424384258,1.02164052685148,1.0186916206462,1.0169172722743,1.01713783843889,1.02116543078408,1.02201801942451,1.02231024117209,1.02306963578083,1.02216529987881,1.02666876790286,1.02833755361899,1.02831024675489,1.03074975770006,1.03169086198926,1.03277103655572,1.03634252441764,1.0386604076226,1.03996849275976,1.04110020781337,1.04156711514151,1.04151379799264,1.0383968264094,1.04104247160225,1.03840174156387
433,1.00612779164589,1.01336283186156,1.01450042998914,1.01450653788726,1.01446224245013,1.01447393784803,1.01565226401365,1.01588637966688,1.01695778725531,1.01652717789813,1.01861664001606,1.0213756724213,1.01845401557656,1.01671274301509,1.01693343937204,1.02090576024547,1.02175691661886,1.02204834768205,1.02280575382247,1.02190343021287,1.02634076407381,1.02798808698694,1.02796084910918,1.03036823525096,1.03130445971927,1.0323594890884,1.03587822085523,1.03818569409704,1.03948848210941,1.04061625823165,1.04108196124523,1.04102841866972,1.0378459090772,1.04028749038608,1.03785088689843
434,1.00609379562731,1.01330177841958,1.01443640395259,1.01444315250116,1.01439906774331,1.01440805391792,1.01558257906124,1.01581643571963,1.01688474250812,1.0164527545033,1.01852459862834,1.02126713201285,1.01836227844017,1.01663901992911,1.01686047733186,1.02081862818318,1.02166851305448,1.02195897473061,1.0227126505839,1.02181457435808,1.02623926556921,1.02788302071282,1.0278564598373,1.03025954807766,1.03119138503852,1.03224906371232,1.03576411587113,1.0380488198698,1.0393395565684,1.04045778900157,1.04091959074751,1.04086716759763,1.03776964785569,1.0403339198896,1.03777514760495
435,1.00592089571374,1.01299635729073,1.01410856159349,1.0141131366617,1.01406831222284,1.01408277173116,1.0152342692523,1.01546465696077,1.01651496127522,1.01608391552322,1.01811733974726,1.02083537793998,1.01795387063775,1.01626791486131,1.01648692134796,1.02038401308307,1.02121981000863,1.02150422161348,1.02224890832348,1.02135795642906,1.02571810030468,1.02733506772828,1.02730618220149,1.02967223179472,1.0305937555965,1.03162674167995,1.0350825295062,1.03733105588412,1.03860458498286,1.03970999010244,1.04016765502923,1.040112845867,1.03704054179581,1.03951942118395,1.03704427242829
436,1.00588113840203,1.01292403120332,1.01403181384794,1.01403814608919,1.01399390401868,1.0140079458934,1.01515987883362,1.01539004935546,1.01643510608104,1.01601113629993,1.01803540078077,1.02074040145094,1.01787279376588,1.01619703321226,1.01641809937418,1.02027442760857,1.02111145232949,1.02139559044273,1.02213557893862,1.02125076358058,1.02558174567279,1.02719133666383,1.02716431288298,1.02951937776727,1.03043801200422,1.03146599003237,1.03490618579826,1.03713754503865,1.03840308182154,1.03950221930181,1.03995825452606,1.03990153126533,1.03687620439047,1.0393971255166,1.03688136739121
437,1.00592916343939,1.01300957606376,1.01411144644703,1.0141175843944,1.01407328118907,1.01409229478228,1.01524461982573,1.01547324046823,1.01650867637828,1.01610314925883,1.01814840282381,1.02087125997333,1.01798571733702,1.01628882146903,1.01650964213021,1.02041934560683,1.02125354212415,1.02153637546643,1.0222737684662,1.02139140822819,1.02578477895958,1.02741465891382,1.02738743523308,1.02977664105249,1.03068946418594,1.03175977381644,1.03526424805742,1.03748450846376,1.03874461161371,1.03983999792279,1.04029427556155,1.04023902278976,1.03739949879647,1.0403406918796,1.03740450133173
438,1.00592601219007,1.01300433134848,1.01409452423651,1.01410026112559,1.01405582342631,1.01408505553876,1.0152386810726,1.01546633541132,1.01649635367972,1.01610337639158,1.01816822282434,1.02090853121292,1.01800534066371,1.01628861827687,1.01650897216465,1.02042402833039,1.02125468931334,1.02153594726818,1.02227060719476,1.02139064801282,1.02580538565718,1.02744148176019,1.02741383282849,1.02981491026155,1.03072717373854,1.03180975729788,1.03533518674322,1.03753681682413,1.03878687948607,1.03987400019079,1.0403265086531,1.04026931987474,1.03755623032424,1.04072224278852,1.03756090536498
439,1.00588787068068,1.0129355087309,1.01402423824301,1.0140310682225,1.01398699176541,1.01402041105797,1.01518094413278,1.01540863681499,1.01643651378829,1.01605612482548,1.01814068100303,1.02089387081801,1.01797833875172,1.01624254730525,1.01646418267936,1.02030519321555,1.02113639813587,1.0214173688645,1.02214883831471,1.02127295697092,1.02564940641409,1.02727340325259,1.02724691015316,1.02962801665818,1.03053654909247,1.03160561338221,1.03509969308235,1.03725206132804,1.03847181523505,1.03955474985829,1.04000521198826,1.03994939472586,1.03734761759763,1.04059569319416,1.03735318368693
440,1.0056274642256,1.01247423685833,1.01354718288371,1.01355223607248,1.0135075453484,1.01355955379941,1.01472598149327,1.01495119017247,1.01596656492146,1.01562097759773,1.01777215630369,1.02058644336373,1.01760886855552,1.01580557085661,1.01602523046154,1.01957426043962,1.02039705809641,1.02067459563339,1.02140226656833,1.02052860509422,1.0247003688271,1.02625410082847,1.026225690128,1.02850055830251,1.02940508378939,1.03037148820291,1.03368016817006,1.03574213473164,1.03691037356169,1.03798329780678,1.03843024296169,1.03837372024821,1.03570827571439,1.03844245639399,1.03571239897325
441,1.00556862661888,1.01236782092714,1.01343751132047,1.01344464407925,1.01340064020097,1.01345730546723,1.01463156800048,1.01485679024265,1.01586769423094,1.01553857545055,1.01770591836218,1.02052711612188,1.01754365003882,1.01572542512885,1.01594753102455,1.01939551655312,1.02022095421868,1.02049875496186,1.0212222072209,1.02035445764455,1.0244625296666,1.02599568802635,1.02596948701938,1.02820912330594,1.02911141357565,1.03004791109062,1.03329812566263,1.03530373765403,1.03643647126842,1.03750534332079,1.03795256597089,1.03789434039305,1.03530525609692,1.03798661018711,1.03531108766062
442,1.005318283152,1.01193394988713,1.01295873861043,1.01295380481417,1.01290575576348,1.01296536876416,1.0140685970838,1.01428521706348,1.01526606061802,1.01490320700319,1.01696891326589,1.0197448937532,1.01680051426091,1.01507722576173,1.01528542663829,1.01885357442419,1.01963157949355,1.01989150037074,1.02060141460105,1.01973712413905,1.02387843754587,1.02540318170901,1.02536413706037,1.02761108863665,1.02849539364474,1.02945209200027,1.03271816615299,1.03468839646379,1.03581007179014,1.03685978084236,1.03729735061579,1.03723750954865,1.03486011677452,1.03795777420791,1.03485610427341
443,1.00564525184765,1.0125039521958,1.01355763420085,1.01356468570071,1.01352066174043,1.01357862228653,1.01473732896218,1.01496105825169,1.01596249334287,1.01562679344315,1.01774784281162,1.02053092732759,1.01758554659908,1.01581352890253,1.01603551201532,1.01965631803444,1.02047531331564,1.02074995542784,1.02146625673634,1.02060562975609,1.02484587057604,1.02642385624264,1.02639757316176,1.02871309290601,1.02960405152104,1.03063274171824,1.03402493792803,1.03606025146226,1.03721713308288,1.03827131478563,1.03871215216092,1.03865482423714,1.03630192453443,1.03969521474347,1.03630767421537
444,1.00553050110246,1.01229999569125,1.01334339739104,1.01335040951995,1.01330636261722,1.01336422586888,1.01451159957975,1.01473324685823,1.0157211316022,1.01539257822075,1.01749114835812,1.02025603034455,1.01732879080394,1.01557931290232,1.01580129967636,1.01935600509039,1.02017119099594,1.02044389980785,1.02115582460038,1.02029949697477,1.02447295641751,1.02602809517384,1.02600175852042,1.0282831254511,1.02917173467125,1.03016950658963,1.03350337455174,1.0354896502858,1.03661847514754,1.03766405382613,1.03810216613107,1.03804438080442,1.03575485310455,1.0391063628737,1.03576057249981
445,1.00545450575039,1.01216499055044,1.01319825970115,1.0132052796265,1.01316122718789,1.01322225768763,1.01436328287558,1.01458357661673,1.01556256196815,1.01524030357523,1.017328111208,1.02008426946934,1.01716572563867,1.01542708509958,1.01564912282153,1.01915984226731,1.01997140465543,1.02024226103653,1.02094985364049,1.02009783268868,1.02423424881742,1.02577583251209,1.02574950422368,1.02801027431238,1.02889390554983,1.02987815696458,1.03317955244026,1.03514858170717,1.03627054147369,1.03731067760427,1.03774755791146,1.03768784059035,1.03540128325531,1.03870033271162,1.03540702100216
446,1.005272198063,1.01184392026945,1.012861585619,1.01286537936902,1.01282023589911,1.01287737921867,1.0139887496018,1.0142055735071,1.01516881840026,1.01483503398259,1.01686513579177,1.01958422614526,1.01670106807043,1.01501842644489,1.01523679604183,1.01870352710015,1.01950069793453,1.01976587427816,1.02046778447155,1.01961870552611,1.02367970139722,1.02519023030368,1.02516045492103,1.02737907920044,1.02825366927254,1.02920516852705,1.03243644073636,1.03439988345279,1.03552322275901,1.03655041775448,1.03698239536966,1.03692184876972,1.03453166516024,1.03755613278204,1.03453477291954
447,1.0051981404015,1.01171155084445,1.01272157039761,1.0127261415059,1.01268125083298,1.01272816521556,1.01382011297669,1.01403678705172,1.01499730238135,1.0146371194879,1.01658279085614,1.01922988693045,1.01641906475026,1.01482138077844,1.01504069661788,1.01852859494718,1.0193231446239,1.01958659376754,1.02028270274089,1.01944004240433,1.02347760437676,1.0249802274598,1.02495127167928,1.02715841029817,1.02803153445586,1.02897444422763,1.0321873103976,1.03415460416044,1.03527978500673,1.03630224339162,1.03673190825463,1.03667270513721,1.03423783537428,1.03715854262175,1.03424157783203
448,1.00513503610673,1.01159761787255,1.01260893643514,1.01261542138729,1.01257116369873,1.01260751408568,1.01368982197008,1.01390639137238,1.01486202736673,1.01449243099617,1.01638484126241,1.01898204791697,1.01622203684333,1.01467877080177,1.01490034398679,1.01835582363142,1.01915614902138,1.01942152231618,1.0201176823306,1.01927653158629,1.02325443284519,1.0247409700704,1.02471404154878,1.02689347301954,1.02776398713902,1.02868489706677,1.03185269247389,1.03381732906773,1.0349421538638,1.03596137623109,1.03639104083197,1.03633182589149,1.03381492696601,1.03652931503033,1.03382023261689
449,1.00485475079919,1.01110610523366,1.0120837043826,1.0120830322459,1.01203636420361,1.0120747308194,1.0131057246827,1.0133162513395,1.01424783614401,1.0138553131781,1.01566040801562,1.01820874843093,1.01549391890773,1.0140340871012,1.01424746618571,1.01767604795373,1.01844459889822,1.01869749230182,1.01938130224038,1.01854646848967,1.02244939838754,1.02389795165163,1.02386338566025,1.02599593893285,1.0268524564091,1.02773876767348,1.03082841595874,1.03275630354886,1.03386574237769,1.03486846566842,1.03529059743141,1.03523008690074,1.03271373311933,1.03528487921529,1.03271319549671
450,1.00491685905339,1.01121336283141,1.01218643022505,1.01218909991865,1.01214355081813,1.01218526466782,1.01322174145225,1.01343376381588,1.01436789011578,1.01397333014451,1.01575819851179,1.01827915625711,1.01559339093655,1.01415566867545,1.01437291187516,1.01784339029511,1.01862117946628,1.01887706826474,1.01956007527603,1.01872883842473,1.02266573581482,1.02413101032772,1.0241000057583,1.02625645568338,1.02711179811936,1.02802730584669,1.03116280404365,1.03308117123959,1.03418501520231,1.0351798229155,1.03560120894084,1.03553898446226,1.03316723658837,1.03604840506865,1.03316942793286
451,1.00484346853191,1.01108295903432,1.01204565164566,1.01204828318908,1.01200271492885,1.01204245297754,1.01306669640206,1.01327732000617,1.01420236686669,1.01380546569627,1.01555625486008,1.01804935730269,1.0153913953915,1.01398779288564,1.01420502705148,1.01766564509233,1.01843757274155,1.01869051295271,1.0193667707812,1.01854222411127,1.02246022956304,1.02391769121327,1.02388663914284,1.02603308639442,1.02688321415202,1.02779611332694,1.0309179309144,1.0328109887304,1.03390302169146,1.03489052016951,1.03530903280633,1.0352463663828,1.03294904200891,1.035906758166,1.0329512022569
452,1.00478274259243,1.01097502524328,1.01192747069843,1.01193010951931,1.01188453827784,1.01192357504184,1.01293384731567,1.01314239462462,1.01405386771335,1.01366003490934,1.01537703819899,1.01784236114256,1.01521215317252,1.01384239556354,1.01405966885865,1.01752109056294,1.01828925828582,1.01854028727199,1.01921209894357,1.01839198236964,1.02229491770378,1.02374615498874,1.02371510506585,1.02585278103199,1.02670039118524,1.02760810643495,1.03071641022038,1.03258897021915,1.0336708345337,1.03465414845522,1.03506979695024,1.03500838875691,1.03276543206121,1.03578897432431,1.03276759829902
453,1.0046973541262,1.01082349499985,1.01177537479585,1.01177780174795,1.01173215291552,1.01176364086522,1.01276189638308,1.01297033757811,1.01388150524791,1.01347003398539,1.01514027561553,1.01756783945581,1.01497524644544,1.01365220077006,1.01386926750149,1.01729410058732,1.01806159487414,1.01831236160172,1.01898407627029,1.01816384776301,1.02200323043294,1.02343286043084,1.02340157506079,1.02550615068423,1.02635108968317,1.02722922181772,1.03028115165021,1.03210783571544,1.03316108820391,1.03414146986467,1.0345571731759,1.03449401794881,1.03229478845838,1.03524239853287,1.03229678203669
454,1.00458369038865,1.01062111941976,1.01156947936787,1.01157235132815,1.01152684145975,1.01155374500383,1.01254445643487,1.01275253447765,1.01366028383348,1.01324254718707,1.01488242519603,1.01728373943232,1.01471757586891,1.01342523143962,1.01364286391603,1.01698527816114,1.01775281697536,1.01800334364632,1.01867349694822,1.01785515301539,1.02160899213828,1.02301132694964,1.0229805013658,1.02504176884159,1.0258823166742,1.0267237955024,1.02970328296129,1.03144687092519,1.03245042482444,1.0334229015636,1.03383623544195,1.03377266643327,1.03172418263822,1.03470837749347,1.03172654022681
455,1.00466364257548,1.0107582002154,1.01171395944906,1.01172220825378,1.01167849775951,1.01170562365504,1.01271660301669,1.01292681591478,1.01383688168951,1.01343672308924,1.01509444738645,1.01749331885259,1.01493231304932,1.01362514180357,1.01384899053335,1.01716741138598,1.01795030515159,1.01820588624369,1.01887530048067,1.01806217895599,1.02182043043076,1.02323291893584,1.02320782026932,1.02528038039596,1.02612244508368,1.02697880682794,1.02998173216087,1.03172518566555,1.03272758376433,1.03369814479967,1.03411217509467,1.03404881337771,1.03205112688231,1.03514940940124,1.03205787700848
456,1.0045961805285,1.01063772810539,1.01158012954329,1.01158900815711,1.01154550152587,1.01157625142255,1.01257945872715,1.01278800883519,1.01368584008491,1.01329477064845,1.01493476323176,1.01731714636611,1.01477291689033,1.01348389012447,1.0137085017261,1.01700058943714,1.01778220701281,1.01803681089797,1.01870250784075,1.01789360055995,1.02162520727071,1.0230294354847,1.02300500059577,1.02506575637679,1.02590079108229,1.0267560487988,1.02974408619314,1.03150064665871,1.03251348075107,1.03347444663101,1.03388455600177,1.03382231479188,1.03176795641714,1.03477235466727,1.03177522199491
457,1.00440278443405,1.01029722278025,1.01121832280729,1.01122382942043,1.01117918192709,1.01121559245075,1.01219649338089,1.01240147047594,1.01328320314133,1.01289284221871,1.01450780147615,1.01688057500603,1.01434420450998,1.01307841482772,1.01329918707854,1.01651052170387,1.0172752168173,1.0175229381504,1.01818050244022,1.01737685948102,1.02103082347172,1.02240276925992,1.02237472755857,1.024391629385,1.02522009454673,1.0260371974891,1.02895012881089,1.03064011773156,1.03161627761804,1.03256247502121,1.03296760435405,1.03290450346499,1.03094788825112,1.03392619430812,1.03095240013416
458,1.00433140502647,1.01017007723937,1.01107686051639,1.01108271044266,1.01103817093421,1.01108283826441,1.01205908653434,1.01226291213374,1.01313635502107,1.01275323329534,1.01435963766621,1.01672440590607,1.01419618765647,1.01293919882909,1.01316040000699,1.01632745618431,1.01708974617808,1.01733606399394,1.01798958607004,1.01719024231891,1.02080885386187,1.0221691266494,1.02214144297726,1.02414153526744,1.02496261312004,1.0257738016589,1.02866306366965,1.03031497578617,1.03127107456985,1.032210522027,1.03261305795303,1.03254955327801,1.03068917384282,1.03375719365929,1.03069396677555
459,1.00427563554223,1.01007098062195,1.01097270389038,1.01097856739405,1.01093402764001,1.01098043213497,1.0119556727124,1.01215812051158,1.01302253057563,1.01265420684553,1.0142722407831,1.01664667533306,1.01410878321834,1.01284020433899,1.01306144212461,1.01617824265193,1.01693679332748,1.01718120636755,1.01783028271658,1.01703537327429,1.0206237528972,1.0219727388574,1.0219450635862,1.02392951068072,1.02474541421613,1.02554833831338,1.02841401601515,1.03005242878305,1.031002743919,1.03193638931535,1.03233755444446,1.03227212722894,1.03042734628866,1.03347439860429,1.03043215092167
460,1.00428295492927,1.01008393509414,1.01098057428185,1.01098647329722,1.01094194573727,1.01099143626343,1.01196765201966,1.01216941759555,1.01302931993693,1.01267062572187,1.01430028239673,1.01668418835696,1.01413684704668,1.01285665841691,1.01307793405208,1.01620679347682,1.01696156323675,1.01720406306331,1.01784860703367,1.01705826269501,1.02067685549903,1.02203553923676,1.02200790356624,1.02400910143939,1.02482230942984,1.02564591541729,1.02854311390344,1.03022946258591,1.03121112082171,1.03213688215331,1.03253502421926,1.03247088828072,1.03053854673267,1.03356365933335,1.03054338000335
461,1.0041689256702,1.00988133534614,1.01077304503308,1.01077897076289,1.01073444260174,1.01077996982682,1.01174709216084,1.0119475108738,1.0127985024216,1.01244186750011,1.01404931637835,1.01641503219011,1.01388585343416,1.01262796924749,1.01284932426936,1.01590172705225,1.01665291910939,1.01689356825995,1.01753377599128,1.01674774457346,1.02029036713781,1.02162324953131,1.02159562965156,1.02355660736395,1.02436484304386,1.02515527893198,1.02798554503061,1.02959658414321,1.03053508098168,1.03145080734883,1.03184625661012,1.03177996223252,1.0299864292345,1.03304599073972,1.02999128566448
462,1.00405661979579,1.00968181054245,1.01055815089225,1.01056408886568,1.01051955493034,1.0105720511475,1.01153078034583,1.01172913724687,1.01256660244527,1.01222151481197,1.01381800496933,1.01617485983956,1.01365451032435,1.01240766855636,1.01262908429524,1.01560867517014,1.01635622116196,1.01659499411021,1.01723083889431,1.01644913675714,1.01993065251415,1.02124268084606,1.02121506220001,1.02314628607986,1.02395217537174,1.02471615865953,1.02749590049449,1.02905761314295,1.02996788722004,1.03087951864218,1.03127370535677,1.03120716487771,1.02948879008631,1.03254986597464,1.02949365761071
463,1.00400957897727,1.00959830812602,1.01046407144498,1.01046993161686,1.01042536742042,1.0104817872526,1.01143269263641,1.0116303125761,1.01246311183447,1.01211455019703,1.01368783894142,1.01602588677761,1.01352428427558,1.01230063942993,1.0125219872816,1.01549563321877,1.01623904622159,1.01647576702281,1.01710703242285,1.01632982765342,1.0197999985598,1.02110764023979,1.02107993447785,1.02300548528541,1.02380333440871,1.02457305023491,1.02734882642777,1.0289200828817,1.02983772704347,1.03073865877216,1.03112838135948,1.03106288830373,1.02932384419768,1.03236316989356,1.02932864833604
464,1.0039624955709,1.00951563600583,1.0103675288604,1.0103723227751,1.01032739862452,1.01038714849461,1.0113255352212,1.01152105837069,1.01234248553538,1.01199713688763,1.01355110247243,1.01587668017644,1.01338699383818,1.01218210294626,1.01240223479464,1.01539739329917,1.0161327376739,1.01636592470519,1.01699145908826,1.01621908552991,1.01970398149334,1.02101348108664,1.02098463697997,1.02291739899784,1.02370854841157,1.02449393650415,1.02728651707695,1.02888989824763,1.02983244936592,1.03072581967449,1.03111331014206,1.03104578511885,1.02924380762439,1.03225598740054,1.02924773935695
465,1.00389873806878,1.00940331478847,1.01024149122799,1.01024525855708,1.01019998632573,1.01026251492106,1.01118783750529,1.0113819997729,1.01219674086763,1.01184517622698,1.01336877602932,1.01567267363503,1.0132041257225,1.01202906773746,1.01224803700751,1.01525195460388,1.01597941975223,1.01620914215132,1.01682901861948,1.01606142911668,1.01954535644093,1.02085228458724,1.02082234225866,1.0227538876609,1.02354112881543,1.02432979124893,1.02712228513171,1.02874049345207,1.02969439135535,1.03057867883541,1.03096252705146,1.03089615210537,1.02906213404579,1.03205857680623,1.02906522602033
466,1.00379100311812,1.00921290099106,1.01003738707446,1.01004011768943,1.00999449041628,1.01005976753621,1.01097006739139,1.01116217247329,1.01196568735172,1.0116131291264,1.01310638909972,1.01538874410726,1.0129411788978,1.01179594928339,1.01201376101936,1.0149808396836,1.01570242430511,1.01592967463128,1.01654623581933,1.01578106119212,1.01921770812298,1.02050829736183,1.02047724007722,1.02238799544321,1.02316878328984,1.02394473263728,1.02670464285886,1.02830475110361,1.02925072589687,1.03012324892535,1.03050355942448,1.03043491526456,1.02862304237749,1.03159350248242,1.02862528648063
467,1.00371158782085,1.00907049909771,1.00988955682581,1.00989374482658,1.00984859669424,1.00991351389176,1.01082258293593,1.01101427600801,1.01181189309347,1.01146553251014,1.01294729698855,1.01521570682608,1.01278278748406,1.01164994253812,1.01186948167554,1.0147622541049,1.01548391631517,1.01571044929729,1.01632198092799,1.01556301140534,1.01893998791419,1.02021099471153,1.02018147989932,1.02205967361692,1.02283457155155,1.02358786792715,1.02629626760955,1.02784358818595,1.02875816825454,1.02962392106669,1.03000246018704,1.02993352654306,1.02820374083115,1.03116112683648,1.02820717826093
468,1.00356336167549,1.00880854112517,1.00961269533767,1.00961546780328,1.00956983496932,1.00963489212098,1.01052492304636,1.01071361584813,1.01149466005058,1.01115147465103,1.01260010646814,1.01484595004219,1.01243483418789,1.01133442136023,1.01155237941821,1.01438572955556,1.01509812147077,1.01532065488683,1.01592620994397,1.01517198615227,1.01848130207537,1.01972677480186,1.01969573674329,1.02153900467317,1.02230705750616,1.02303363007228,1.02568456197972,1.02718863626723,1.02808116595237,1.02893792428938,1.02931273703141,1.02924317346928,1.02756487070026,1.03048388919892,1.02756714996795
469,1.00357950168394,1.0088345604077,1.00963780821764,1.00964343729908,1.00959875808573,1.00966777548314,1.01056891220252,1.01075879231779,1.01154139160565,1.011207462243,1.01266635197101,1.01491158464927,1.01250251507741,1.01139346422973,1.01161473519557,1.01441273412369,1.01513254296329,1.01535737938919,1.01596165468974,1.01521108393954,1.01850803435006,1.01975389644184,1.01972590212465,1.0215663847914,1.02233280320512,1.0230619725397,1.02571175608688,1.02721195458752,1.02810274628191,1.02895575274101,1.02933107782487,1.0292599282128,1.02759518440392,1.03051806301504,1.0275998027424
470,1.00323640203655,1.00823387338658,1.00900128894607,1.00899757957136,1.00894975736537,1.00901654404396,1.0098569175932,1.01003930595307,1.01079310102026,1.01043414190268,1.01180019777383,1.01399907063422,1.0116315611533,1.01061025956562,1.01082082435569,1.01357939473228,1.01425876821345,1.01446784639526,1.01505724878604,1.01431367729992,1.01752075055806,1.01871983656147,1.0186818586535,1.02046499010397,1.02121724266502,1.02189922265874,1.02445068542633,1.02588439513163,1.02674145668091,1.02757633586481,1.02794260214402,1.02787157228,1.02627442902712,1.02913042943849,1.026271398323
471,1.00333361582125,1.00839879809777,1.00917829624317,1.00918293992285,1.00913791101771,1.00921281212696,1.01009270800769,1.0102791998196,1.01104169456581,1.01071314956308,1.01213099550386,1.01434595728664,1.01196657946035,1.01089818172923,1.01111841045148,1.01376794824041,1.01447646228423,1.01469603192765,1.01529041115531,1.0145488221439,1.01770503364512,1.01890123325602,1.01887216238642,1.0206395488294,1.02139729057268,1.0220645626496,1.02459154993094,1.02598092418306,1.02680704678209,1.02764750206249,1.02801663751903,1.02794784597792,1.02643706650568,1.02931426169166,1.02644088003066
472,1.00321502663246,1.0081847884808,1.00896633586034,1.00897467151915,1.00893086384645,1.00897198437526,1.00981340228541,1.01000099027402,1.01076249737669,1.01036984775119,1.01158793899556,1.01362660440037,1.01142527619737,1.01055890364192,1.01078350355433,1.01347192654674,1.01419335074656,1.01441752260993,1.01501405545853,1.01427333273603,1.01733099314014,1.01850124161046,1.01847609296253,1.02019830312348,1.02095584971174,1.02158207046318,1.02403305028578,1.02533382044635,1.0261059119761,1.02693973814732,1.02730873878934,1.02723819311325,1.02588175437069,1.02876877835998,1.02588859501959
473,1.00315275821871,1.00807419879839,1.00885064826689,1.00885899082512,1.00881518012153,1.0088446794853,1.00966570803703,1.00985191663048,1.01060437501621,1.01019668382497,1.01134647815274,1.01332889372517,1.01118377952824,1.01038577834349,1.01061042354063,1.01333066638711,1.01404830058948,1.01427054648551,1.01486259921654,1.01412634066594,1.01717078215294,1.01833542134199,1.01831027488054,1.02002346044301,1.02077845334007,1.02139928974174,1.02383634447311,1.02513025866135,1.0258980471225,1.0267290917907,1.02709667838438,1.02702590713673,1.02567203991751,1.0285377669667,1.02567888676046
474,1.00313816951061,1.00804974488275,1.00881064836049,1.00881744201822,1.00877311303864,1.00885260719396,1.00972384747956,1.00990830951279,1.01065279179921,1.01033971702618,1.01172877257016,1.01391355225364,1.01156536276982,1.01052712239576,1.01074993262959,1.01324077048907,1.01394839928743,1.01416638074953,1.01475212465238,1.01402087550724,1.01704206385389,1.01819575398592,1.01816895262384,1.01986961316144,1.02061729720659,1.02123438404377,1.02365358427904,1.02494611944613,1.02571819423297,1.02653794658452,1.02690152274706,1.02683013759259,1.02546513948684,1.02830144081549,1.02547071748348
475,1.00308991815854,1.00796402001472,1.00871473562797,1.00872157654683,1.00867725890499,1.00876941726167,1.00964809289564,1.00983118895668,1.01056665457432,1.01028130811338,1.01171644932073,1.01393920663872,1.01155306081011,1.01046877425875,1.01069165156696,1.01310560453536,1.01380959767303,1.01402571130876,1.01460701587558,1.01388022455146,1.01687503555181,1.01801953258015,1.01799277620956,1.01968236953841,1.02042217715054,1.02103949100993,1.02344523302506,1.02474067222742,1.02551723371775,1.02632628041276,1.02668697595398,1.02661515753186,1.02523500887461,1.02803929847911,1.02524062626006
476,1.00302551379496,1.00784966170304,1.00859000051571,1.00859682644368,1.00855249805078,1.00864456852752,1.00951380060623,1.00969549941608,1.01042185386459,1.01013848908352,1.01155087979227,1.01375504273359,1.01138745667888,1.01032596461103,1.01054885488964,1.01295012030043,1.01364828507354,1.01386145785472,1.01443597536535,1.01371593441362,1.01670071361174,1.01784039504231,1.01781361703085,1.01949674984552,1.02022859466807,1.02085080819263,1.02325119933476,1.02454973558733,1.02533095017732,1.02613253077698,1.0264902943303,1.02641803657074,1.02502778146726,1.02782158473329,1.02503338693546
477,1.00295813800203,1.00773008506226,1.00847034142765,1.00847711725991,1.0084327666506,1.00852026261305,1.00938458446738,1.00956556693304,1.01028731584109,1.01000480009394,1.01140556917464,1.01360043115718,1.01124209725373,1.01019224564156,1.01041510603202,1.01276712373026,1.01346325305151,1.01367540408865,1.01424767936082,1.01352981174304,1.01646509240402,1.01758791799141,1.01756107895149,1.0192185003896,1.0199477837143,1.02054784275735,1.02290493794021,1.02417006908475,1.02493175557265,1.02572598106524,1.02608085980301,1.02600814357722,1.02465947489672,1.02743206773128,1.02466504047182
478,1.00281808239231,1.00748143600202,1.00820096185087,1.00820771360678,1.00816334254424,1.00826059012322,1.00911275515144,1.00929235729652,1.01000506515664,1.00972020010383,1.01108689576606,1.01325398879752,1.01092335951379,1.00990767039781,1.01013056321812,1.01240454884481,1.01309690480541,1.01330712432276,1.01387499876351,1.0131614576338,1.01602199891767,1.01712010924565,1.01709323008634,1.01871478931281,1.01943631447077,1.02001150768524,1.02231141934778,1.02352914362359,1.02426522723504,1.02504602161806,1.02539662831319,1.02532322447471,1.02404441423444,1.02679656662045,1.02404996167675
479,1.00270532337036,1.00728144135699,1.00797431543461,1.00798084191374,1.00793638527532,1.00804785171297,1.00888749172094,1.00906486501488,1.00976347036047,1.00948524904466,1.01082768017552,1.01297569017447,1.01066398893947,1.00967251937045,1.00989519989689,1.01212830211013,1.01281406627948,1.01302105050123,1.01358195317773,1.01287515459385,1.01569393944916,1.01677626991141,1.01674913966655,1.01834824886011,1.01906434303134,1.01962456641132,1.02188893142113,1.0230802579905,1.02380403925693,1.02457726132995,1.02492487435335,1.02485098652419,1.02360373925771,1.02633391756001,1.02360910281226
480,1.00258241561568,1.00706426414184,1.00772752668062,1.00773293932296,1.00768809990654,1.00781664298292,1.00864080286707,1.00881606496776,1.00950324713226,1.00922381393799,1.01053523633047,1.01266142882233,1.01037094142976,1.0094099355403,1.00963137519406,1.01182986299869,1.01250747463433,1.01271088057026,1.01326608029456,1.01256401476385,1.01533759770299,1.01640242705325,1.01637409691309,1.01794819134301,1.01865770262795,1.01920108460054,1.02142548507794,1.02258831684217,1.02329775773461,1.02406200243329,1.02440750515353,1.02433153065671,1.02311838364877,1.02582204359657,1.02312283398357
481,1.0025101869548,1.00693595570187,1.00756308612868,1.00756857616568,1.0075237549522,1.00768226174739,1.00849944988975,1.00867408107381,1.00935693211726,1.00907444442548,1.01036377631278,1.01247163609423,1.01019949173254,1.00926067555629,1.00948223694173,1.01166284920857,1.01233695534844,1.01253853964267,1.0130893410193,1.01239171232319,1.01514788468855,1.01620582758224,1.01617757352496,1.01774299789402,1.01845005552074,1.01898834043266,1.02119942803493,1.02235827323958,1.02306787632735,1.02382311660695,1.02416575814132,1.0240893497238,1.02287507645972,1.0255577937864,1.02287959058835
482,1.00221971260059,1.00642757744581,1.00702369756554,1.0070213496777,1.00697389014394,1.00713182107121,1.00789917701662,1.00806728179464,1.0087244043901,1.00842552841751,1.00964452478923,1.01171974534031,1.00947621168152,1.00860346381486,1.0088160397041,1.01095712681103,1.01159856788722,1.01178756677507,1.01232738795769,1.01163412521766,1.01431058549216,1.01532874648306,1.01529210118981,1.01680901050757,1.01750097587304,1.01800385206114,1.02013419448493,1.02123747119336,1.02192054773973,1.02266092665755,1.02299692194666,1.02291931716635,1.02176474239702,1.02439835436195,1.02176282097189
483,1.00218185790397,1.00635933356036,1.0069592966498,1.00695809049754,1.00691100867459,1.00706089909281,1.00782713925516,1.00799530889514,1.00865035002091,1.00835149704132,1.00955639113472,1.01161643398156,1.00938863303519,1.00853067094414,1.00874459167354,1.01084888779806,1.0114910124223,1.0116797698231,1.01221638760373,1.0115272593501,1.01417399417004,1.01518375596258,1.01514832392797,1.01665114683935,1.01734202517309,1.01783356154134,1.01994097866676,1.02103043921665,1.02170541887095,1.02243994494892,1.02277381906289,1.02269590266859,1.02155418922179,1.02417229866642,1.02155320534926
484,1.00201076022855,1.00605936359541,1.00664089610783,1.00663566802825,1.00658723042505,1.00673522241636,1.00746987011533,1.00763400930642,1.00827139623151,1.00796292706288,1.00911474641838,1.01114407787422,1.00894490843046,1.008137853312,1.00834717432695,1.01043394684376,1.01105641688221,1.01123725664078,1.01176485553547,1.01108134237183,1.01368802761831,1.01467693171408,1.01463718955438,1.01611563360732,1.01679346593278,1.01727493166013,1.01934582842807,1.02042048566922,1.02109176497553,1.02181175474587,1.02213999215384,1.02206114176772,1.02092488732057,1.02350153594622,1.02092059811769
485,1.00195512526479,1.00596049382856,1.00654775859205,1.00654266805066,1.00649427199409,1.0066278236007,1.00735382192227,1.00751665744865,1.00814521970905,1.00783917263852,1.00896927854308,1.01098037348171,1.00879948496671,1.0080142684101,1.00822377573386,1.0102872570592,1.01090643882798,1.01108553878037,1.01160878866957,1.01092971566299,1.01351056576388,1.01449061770292,1.01445101552373,1.01591880959689,1.01659155120822,1.01706977322232,1.01912592403884,1.02019952242493,1.02087412245845,1.02158515575663,1.02191056111687,1.02183128312617,1.02068338931701,1.02323933250583,1.02067921246136
486,1.00194868973128,1.0059463992291,1.00654330997064,1.00654111333304,1.00649368199265,1.00661425784661,1.00734408195344,1.00750743023762,1.00813305659408,1.00783312023118,1.00895092208272,1.01094271361474,1.00878256944533,1.00801132324702,1.0082242010575,1.0102541139464,1.01087893340948,1.01105941446734,1.01157915325221,1.01090598890191,1.01346180277728,1.01443709777581,1.01440058267321,1.01585853069552,1.01652972618823,1.01700338944636,1.01904595552125,1.0201083082538,1.02077518194724,1.02148253595875,1.02180701541046,1.02172934898251,1.02059339506524,1.023131651478,1.02059159631362
487,1.00169835342543,1.00550585532308,1.00609487609193,1.00608866453366,1.00603987370741,1.00614408848569,1.00684046171783,1.00699909768375,1.00760255804966,1.0072982831714,1.00836316009051,1.0103245002942,1.00819270628725,1.00747227158867,1.00768058843367,1.00961292215192,1.01021824039484,1.01039084803283,1.01090167972187,1.01023398922587,1.01267894108884,1.01361048817033,1.01356965670306,1.0149665090947,1.01562758458498,1.01605020731974,1.01798954216909,1.01896250479549,1.01958036920307,1.02027208660904,1.02059110603531,1.02051074524655,1.01950340865644,1.02201230719673,1.0194983065651
488,1.00161619990206,1.00535955692994,1.00593483727881,1.00592917458924,1.00588055935122,1.00598729042615,1.00667177283359,1.00682938577101,1.00742493231529,1.00711568900342,1.00813908929711,1.01006463353108,1.00796887206744,1.00729029908441,1.00749929382464,1.00940839565228,1.01001012701068,1.01018063145426,1.01068531884299,1.01002419644591,1.01243500343591,1.01335466091251,1.01331440630394,1.01469380463082,1.01534766759581,1.01576370493675,1.01767830643136,1.01863970333974,1.01925266824823,1.01993606404544,1.02025256989555,1.02017181908417,1.01916788152244,1.02165841089315,1.01916322994535
489,1.00164668013452,1.00541184973728,1.00598309529212,1.00597936429161,1.00593139537935,1.00604419228246,1.00673739700546,1.00689557730469,1.00749065874141,1.00719230518881,1.00823034890672,1.01016179779332,1.00806111096122,1.00736897532242,1.00758020304941,1.0094850803722,1.0100885536244,1.01025897736852,1.01075897954473,1.01010415768515,1.01253434018306,1.01346239267511,1.01342420494865,1.01481642664597,1.01547005578995,1.01590134293679,1.01784035068695,1.01883754391073,1.01947426433932,1.0201541061494,1.02047040676655,1.02038796479549,1.01931989883668,1.02179811027275,1.01931683652195
490,1.00153979383021,1.00522222785164,1.00577774470124,1.00577396003115,1.00572596369665,1.00584253182414,1.00652409672242,1.00668015173182,1.00726143752039,1.00697023593307,1.00798516706384,1.00989793250768,1.0078158615947,1.00714688805552,1.00735810061693,1.00921589880982,1.00981538987644,1.00998380450465,1.01047928769926,1.009828898734,1.01220777012069,1.01311813206794,1.01307987476759,1.01444632619481,1.01509200548105,1.01550878474552,1.01740847549441,1.01837450493828,1.01899449174686,1.01966375284116,1.01997565594597,1.01989424539449,1.0188703953496,1.02132733803483,1.01886728803335
491,1.00142731317437,1.00502319031249,1.00557163880545,1.00556726586716,1.00551906381989,1.00563311844869,1.00630402510162,1.00645901513112,1.00703455404787,1.00673834302229,1.00772608413454,1.00961849983919,1.00755644196693,1.00691440497804,1.00712498196601,1.0089221412421,1.00951553556488,1.00968114297503,1.01017149748149,1.0095257030467,1.01184582985022,1.01273433027057,1.01269543078885,1.01403030229418,1.01467005552525,1.01506303911729,1.01691120899899,1.01783625249725,1.0184323786622,1.0190950097477,1.01940366117918,1.0193234291365,1.01834875910798,1.02078178354754,1.01834516660095
492,1.00138216763697,1.00494239558866,1.00548293386971,1.00547930787565,1.00543135076531,1.00554841491021,1.00621679944465,1.00637088405346,1.00693888039891,1.00665113591121,1.00763318507032,1.00951863039033,1.00746390028062,1.00682801529346,1.00703948064657,1.00880542772231,1.00939793025806,1.00956270073871,1.01004938485207,1.00940786302824,1.01170256668351,1.01258266552569,1.0125445585476,1.01386725457427,1.01450809703399,1.0148881216451,1.01671473810863,1.01761943943476,1.01820503678401,1.01886272887395,1.01917047390531,1.01908837723359,1.0181467275144,1.02057310042746,1.0181437492893
493,1.00124603101468,1.0047032405587,1.00522482596598,1.00521860637149,1.00516977247749,1.00528990564174,1.00593650846619,1.00608820215616,1.00664614621879,1.00634759802685,1.0072872195751,1.00914614907506,1.00711658255476,1.00652174723213,1.00673025718946,1.0084753341244,1.00905181144772,1.00920978540324,1.00968673394712,1.00905274087016,1.0113148751848,1.0121781179793,1.01213722554774,1.01343965159536,1.01407192177157,1.01444112009656,1.01623631954863,1.01712991188393,1.01771313489305,1.01835962201175,1.01866267252198,1.0185815300368,1.0176353367843,1.02002722473003,1.01763022265683
494,1.00128979858443,1.00477650422846,1.00530344820432,1.00530198545813,1.00525474130606,1.00537523458778,1.0060387162262,1.00619214341676,1.00675110322135,1.00646834130137,1.00742116006843,1.00927581845587,1.00725291974347,1.00664757556008,1.00686159880672,1.0085618776071,1.00915329639488,1.00931640839363,1.00979423196161,1.00916332953928,1.01140363363358,1.01226667919424,1.01223087222816,1.01352772067368,1.01416080184101,1.01452834562197,1.01631732259629,1.01720436503882,1.01778693509224,1.01843245069349,1.01873583351863,1.01865481516559,1.01771390867362,1.02010844296951,1.01771271038864
495,1.00110323172612,1.00444622906182,1.00494981304254,1.00494755873554,1.00490003421801,1.00502775163318,1.00567278475982,1.00582361567099,1.0063672482388,1.00608518916606,1.00699788925049,1.00882232417128,1.00682918341761,1.0062636422028,1.00647682562137,1.00808321227584,1.00866585771301,1.00882489497144,1.00929513396482,1.00867108467205,1.01081697528631,1.01165393998094,1.01161726578462,1.01287735867544,1.01350166918482,1.01384408132401,1.01557442098234,1.01641274989559,1.01697088037888,1.01760325955238,1.01790180780675,1.01782171208459,1.01695052048389,1.01933162783843,1.01694866965592
496,1.00102910949616,1.00431201865545,1.00477317426278,1.00477384967316,1.00472729379504,1.00489807991078,1.0055507689907,1.00570144229427,1.0062376529283,1.00597565717536,1.00689930988827,1.00872364157292,1.00673205004937,1.00615727482972,1.00637389302062,1.00788878518873,1.00847729693833,1.0086377897747,1.0091046184433,1.00848638410599,1.01056779766481,1.01139367789642,1.0113601258865,1.01260016160204,1.01322309232635,1.01355051813244,1.01524924897974,1.01605767706326,1.01659912636372,1.01722653567787,1.01752425354509,1.01744403684206,1.0166157263461,1.01897978837925,1.01661628822238
497,1.00092709505621,1.00412918238433,1.0045657596189,1.00456844630833,1.00452255139621,1.00470785332849,1.00535756472144,1.00550747903214,1.00603431524262,1.00578114656108,1.00668585024322,1.00848837907519,1.0065195587846,1.00596495796731,1.00618395952647,1.00762672970448,1.00821552103278,1.00837511334843,1.00883519685026,1.00822533837962,1.01024757829005,1.01105553803544,1.01102412448484,1.0122371782506,1.0128548538458,1.01316491669552,1.01482199399614,1.01559911075519,1.01612502090602,1.0167385560272,1.01703180773815,1.01695092750714,1.01617050507083,1.01851293848332,1.01617272394584
498,1.00090165592109,1.00408409223808,1.0045414701516,1.00454411880466,1.0044982100813,1.00465337867784,1.00529339115638,1.0054418720551,1.00595944225013,1.00570820508142,1.00658970789841,1.0083732733685,1.00642338154643,1.00589198886443,1.00611096189897,1.00755689999972,1.00813967267452,1.00829625130725,1.00874942461439,1.00814643298042,1.01017331334355,1.0109737760224,1.01094231917596,1.01214594499104,1.01276091359409,1.01306536294802,1.01470789107377,1.01548971522883,1.01601860274273,1.01662596585526,1.0169162062434,1.01683660696856,1.01602927195849,1.01833861567953,1.0160314597117
499,1.00082849549127,1.00395363843969,1.0043611658683,1.0043645262269,1.00431884640947,1.00451424902526,1.00514679957373,1.00529364863476,1.00579900355596,1.00555715277116,1.00642122851932,1.00818831159272,1.00625522935634,1.00574172752223,1.00596156148383,1.00740170115011,1.00798148502131,1.00813618562879,1.00858335357855,1.00798693417669,1.01000695954285,1.01079815717739,1.01076745512558,1.01195758513125,1.01256547006098,1.01286729321529,1.01449209249857,1.01526045827057,1.01578316194023,1.01638231893424,1.01667011495751,1.01659015014066,1.01580768102559,1.01812125637626,1.0158104552425
500,1.00057612157805,1.00350801973207,1.0037355459733,1.00373664379463,1.00369018043118,1.00405079871895,1.00466151450362,1.00480550879062,1.00529698818104,1.00505055173835,1.00587479319528,1.00761667164577,1.00570757359805,1.00523278860499,1.00545009667654,1.0068592529816,1.00742639356802,1.00757580256663,1.00801598418202,1.00742458754174,1.0094017692097,1.01017351344224,1.01014037146697,1.0113055281008,1.01190538146061,1.01219124429563,1.01377625503386,1.01452024453284,1.01503070177936,1.01561773479534,1.01590112261395,1.01582040913165,1.01506500323731,1.01734620796712,1.01506591315136
501,1.00042948119337,1.00324824218945,1.00344330226802,1.00344406397338,1.00339747491157,1.00377773634847,1.00437721055401,1.00451960257771,1.0050012669124,1.00475584633958,1.0055547555619,1.00727708928107,1.00538731485857,1.00493777535866,1.0051547553332,1.00649293469727,1.00705499829929,1.00720197618835,1.00763732351529,1.00705042563604,1.00895610030225,1.00970291895259,1.00966940171662,1.01079893685109,1.01139592901216,1.0116498354626,1.01317414896966,1.01386816201744,1.01434898359783,1.01492505650806,1.01520386581249,1.01512414081812,1.01443955115759,1.01669820534931,1.01444018415222
502,1.00039636348401,1.00318967523507,1.00349417206558,1.00349478807166,1.00344815280984,1.00370792481852,1.00429511259369,1.00443529050512,1.00490283805685,1.00466435688921,1.00543921855533,1.00714225066846,1.00527168591264,1.00484614601523,1.0050629760677,1.00633782586338,1.00689348001015,1.00703729036387,1.00746562861088,1.00688559401968,1.00873513228158,1.009462237963,1.00942855687005,1.01052926150506,1.01112078662573,1.0113534757255,1.0128311552704,1.01348617998874,1.01394683382386,1.01451207298104,1.01478786896382,1.01470593984577,1.01407824292435,1.01631474216777,1.01407875591558
503,1.00035240736835,1.00311044647969,1.00344577100237,1.00344777876195,1.00340160529483,1.00362572910201,1.00421116798863,1.00435086451692,1.00481223174556,1.00457979625575,1.00534232611021,1.00703086234484,1.00517547213466,1.00476309461199,1.00498156338315,1.00619194488348,1.00674730341351,1.00689024935046,1.00731335477548,1.00673968700632,1.00853909736225,1.00925043909283,1.00921823951697,1.01029518947003,1.01088054046965,1.01109975583138,1.01254160507184,1.01317674302358,1.01362808863509,1.01418459270105,1.01445692834744,1.01437621575098,1.01376324469928,1.01597445229608,1.01376490576862
504,1.00019889760088,1.00283818621805,1.00311077309785,1.00311277932733,1.00306658971442,1.00333971125839,1.00391099083906,1.00404859788454,1.00449625089074,1.0042668212181,1.00499503622068,1.00665557191427,1.00482812351731,1.00445017415201,1.00466870830158,1.00582932671667,1.00637106479441,1.00650712103667,1.00691425037673,1.00635649955303,1.0081238420972,1.00881982855556,1.00878761280294,1.00984247183966,1.01042264457575,1.01062713128558,1.01203409538599,1.01264787716037,1.0130900009418,1.0136327276258,1.01390067088624,1.01381927013054,1.01322913218713,1.01540817205044,1.01323079221205
505,1.00012714586281,1.00271058954092,1.00300544419003,1.00300783766723,1.00296177225696,1.00320002610904,1.00375922198265,1.00389497731569,1.00432968519178,1.00410441804183,1.00480116038142,1.00643465283352,1.00463440872899,1.00428821601776,1.00450723610928,1.00563090277365,1.00616639440278,1.0062990924365,1.00669753374193,1.00614876138409,1.00788161846803,1.00856507716371,1.00853326730641,1.00957247442926,1.01014787553814,1.01034392160457,1.01172734372599,1.01232680807353,1.012765199615,1.01329626818335,1.01356003462157,1.01347800711745,1.01290631488527,1.01505475307845,1.0129082947541
506,1.00008833551639,1.00264168299199,1.00299976273451,1.00300226872711,1.00295624057118,1.00312102638611,1.00366936284028,1.00380307484553,1.00422421362124,1.00400663165807,1.00468126684891,1.0062962502698,1.00451455148598,1.00419056823563,1.00440974060644,1.00549190103425,1.0060298879006,1.00616376430497,1.006564695433,1.00601350650799,1.00768650435394,1.00835342261342,1.00832172640392,1.00933550310776,1.00990574802189,1.01008381645548,1.01142657365995,1.01200027540973,1.01242660099733,1.01294862020314,1.01320952887961,1.01312705655378,1.0125790912518,1.01470658463613,1.0125811645434
507,0.999962219057052,1.00241791063551,1.00275561121191,1.00275826443029,1.00271227396,1.00288875340216,1.00342848175947,1.00356090276877,1.00397322278319,1.00375806376661,1.00441094157172,1.00600775612395,1.00424425457736,1.0039422031457,1.00416160041101,1.00516460465268,1.0056934773546,1.00582265782589,1.00621236224016,1.00567247090771,1.00728689462661,1.00793108046026,1.00789952780138,1.00888042424494,1.00944567737948,1.00959810479026,1.01088702404367,1.0114244788191,1.01183080285647,1.01233737257231,1.0125955126722,1.012510847829,1.01199976900646,1.01410700355409,1.01200196443136
508,0.999772163436369,1.0020809745267,1.00238710526965,1.0023896844384,1.0023436520537,1.00253910538235,1.00306625639149,1.00319725400766,1.00360032006544,1.00338261491587,1.00400058307568,1.00556920288957,1.00383379051622,1.00356674242735,1.00378613424688,1.0046725555278,1.00515594540013,1.00526224941072,1.00559900003852,1.0051119163913,1.00672090717933,1.00734264440339,1.00731099288532,1.00825855495678,1.0088186106487,1.00894499659813,1.01017924411321,1.0106848669603,1.01107549807843,1.01156803211664,1.01182176665346,1.01173811461406,1.01124688605768,1.01332189841274,1.01124902100014
509,0.99962268324966,1.00181548987709,1.00210759937631,1.00211066536189,1.00206478222173,1.00226201536971,1.00277767927147,1.00290690569535,1.00329727421133,1.00308398634533,1.00367125397099,1.00521329915505,1.00350464946063,1.00326869039971,1.00348871349954,1.00427936696647,1.00472336543439,1.00480958524184,1.00509855820841,1.00465958859974,1.00626733014363,1.00687019964673,1.006839053671,1.00775937547177,1.00831490314413,1.00842099764176,1.00961126420134,1.01009078083313,1.01046889699619,1.01095170297449,1.01120138636937,1.01111709362465,1.01064057410935,1.01268597507971,1.0106431118916
510,0.999557563862515,1.00169915591421,1.00199447856583,1.00199849925569,1.00195292914595,1.00213610795539,1.00264280814252,1.00277055450308,1.0031491727939,1.00294168697668,1.00350172174944,1.00501840908021,1.00333556573486,1.00312744182839,1.0033486075344,1.00410823602343,1.0045521581543,1.00463783846392,1.0049233510255,1.00448860962376,1.0060595921846,1.00665138845673,1.00662125764069,1.00752480144638,1.00807354774777,1.00817355962869,1.00934032829923,1.00981574898656,1.01019476680679,1.01067474433949,1.01092213951258,1.01083750302245,1.01034207184904,1.0123708201408,1.01034539907356
511,0.999372222037745,1.00137489810729,1.00166518892668,1.00166452447456,1.00161737679263,1.00178166099087,1.00225288686133,1.00237614029394,1.00273551992254,1.00251648413385,1.00301788881855,1.00450143753361,1.00284931175961,1.00269728528155,1.00291308618105,1.00365409452315,1.00409932067428,1.00418794129744,1.00449123852024,1.00403474880349,1.00550280705004,1.00606421897453,1.00602905069759,1.0068941296464,1.00743155619761,1.00750420206893,1.00860785495017,1.0090479602145,1.0094124079925,1.00987197413337,1.01011167763193,1.01002578706432,1.00955835075752,1.01153052350372,1.00955780548433
512,0.9993003950501,1.00124720255752,1.00153169353645,1.00153088646299,1.00148370413873,1.0016392819547,1.00209522585583,1.00221621591099,1.00256131467169,1.00234500260966,1.00281053041526,1.00426453367488,1.00264193450675,1.00252559668814,1.00274116657213,1.00348172979024,1.00395586411364,1.00405913546368,1.00439676673401,1.0039059000585,1.00526737753598,1.00581005796004,1.00577476044864,1.00661387646823,1.00714268097996,1.00720152067214,1.00826596669623,1.00868357217079,1.00903810193521,1.00948161588512,1.00971653788789,1.0096283020099,1.00918804342003,1.01112496242612,1.00918739241482
513,0.999199468453738,1.00106870912658,1.0013255589105,1.00132430693388,1.00127696617537,1.00144490389807,1.00188212687299,1.00200000286975,1.00232571946994,1.00211648521337,1.00254410039174,1.00396846112958,1.00237523557776,1.00229664482066,1.00251174814652,1.0032476982242,1.00373797539528,1.00384954538681,1.00420752381235,1.00369590647662,1.00497864832387,1.00550546549042,1.00546968033022,1.00628664430692,1.00681231463639,1.00685296947803,1.00788050006192,1.00826894844277,1.00860834316692,1.00903861093406,1.00927028819126,1.0091815292416,1.0087874159019,1.01070050283696,1.00878639671822
514,0.999152099888297,1.00098201886714,1.00123302493006,1.0012347331214,1.0011883747953,1.00135350491859,1.00178693723803,1.00190252806925,1.00220693189508,1.00202530174208,1.00244093384632,1.00384613579045,1.00227352943647,1.00220865749765,1.00242722951857,1.00312009407384,1.00362025583072,1.00373529067203,1.0040944443844,1.0035840942277,1.00481564681373,1.00533183990024,1.00529921895942,1.00609810695982,1.00661962322498,1.00665128969756,1.00765283046577,1.00801304408079,1.00833681678816,1.00875707890801,1.0089863723178,1.00889901646266,1.00856365883006,1.01045933911771,1.0085650871292
515,0.999069873917046,1.00083585236062,1.00108316550779,1.00108532804475,1.00103911385389,1.00119276043406,1.00161046033828,1.00172281724267,1.0020051292582,1.00183852429954,1.00222306102566,1.00360135704698,1.00205584552011,1.0020224033007,1.00224154672233,1.00291656237153,1.00340874946133,1.00351952196792,1.00386773129918,1.00336866889654,1.00457839434359,1.00508466019809,1.00505251717878,1.00583729056923,1.00635136808746,1.00638002312532,1.00736280087267,1.0077115220578,1.00803193960186,1.00844546825351,1.00867212047087,1.00858262225183,1.00826691944265,1.01012095666423,1.00826872362057
516,0.998966683955457,1.00065219773452,1.00083930831427,1.00084228046282,1.00079632439593,1.00100073411161,1.00140748320525,1.00151684415881,1.00177783027588,1.00163159083902,1.00199928804908,1.00336134743398,1.00183243790416,1.0018163783557,1.00203651146898,1.00268338313684,1.00317693619754,1.00328795647202,1.00363487983538,1.00313773971889,1.00430818268911,1.00480404402044,1.00477275844901,1.0055420694682,1.0060519209308,1.00607199957631,1.00703153702519,1.00736494518219,1.00767799536555,1.00808361057438,1.00830788394385,1.00821627816696,1.00792126886926,1.00974675702606,1.00792374290188
517,0.998826925007295,1.00040456948444,1.00051797012726,1.00052085545039,1.00047485482258,1.00074432381845,1.00114229140821,1.00125162423943,1.00151249295049,1.00135301087091,1.00168547631476,1.0030190293855,1.0015185279405,1.00153775794569,1.00175785290564,1.00235927593518,1.00285462626999,1.00296654697881,1.00331579727694,1.00281620687675,1.0039269021411,1.00440518997758,1.00437379738058,1.00511763320165,1.00562213502008,1.00562425350463,1.00654303295566,1.00683684022251,1.00712936588756,1.00752073410208,1.00774051360551,1.00764993316882,1.00742378118579,1.00922741782911,1.00742618379593
518,0.998564309251442,0.999943283729031,1.00002611357638,1.00002453674639,0.999977024204024,1.00025138202118,1.00061348150842,1.00071990252516,1.00097125762599,1.00078151946472,1.00103381314869,1.00231592711575,1.0008645214882,1.00096158329812,1.00117661017514,1.0017076174149,1.0021795713403,1.00228188179905,1.00261924950683,1.00212772215101,1.00314741840715,1.00358683651488,1.00355063293616,1.0042420644998,1.00473291176427,1.00469727977577,1.00553044763156,1.00575258577112,1.00600909463027,1.00637699511142,1.00658928930434,1.00649743719874,1.00638384386526,1.00815469588996,1.00638255378684
519,0.998443534458068,0.999730992854661,0.999854933010255,0.999851503046656,0.999803364048354,1.00002371664581,1.0003691562206,1.00047508313278,1.00072712581335,1.00051367408004,1.00071716118256,1.00196514366507,1.00054688763815,1.00069179840432,1.00090472706521,1.00136728163901,1.00182607138974,1.00192264931243,1.00225104450312,1.00176689030054,1.00271825097917,1.00313015451922,1.00309194682891,1.00374488977099,1.00422259871192,1.00416521964746,1.00493911343264,1.00512089014739,1.00535630757984,1.00570914173336,1.00591569145613,1.00582465265388,1.00575761560323,1.00749745797459,1.00575478961679
520,0.998343191776799,0.999553425978916,0.999718594061317,0.999714919461259,0.999666692080398,0.999823595376116,1.00014049512422,1.00024557192743,1.00049251243639,1.00024472290933,1.00034219423465,1.00150371936114,1.0001717324603,1.00042263455492,1.00063533808252,1.00109548311191,1.00154946469977,1.00164371167112,1.00196728788264,1.00148770391263,1.00238117117824,1.00277437447261,1.00273589045849,1.00336182477534,1.00383119570965,1.00375842750212,1.00449099335065,1.00464276807701,1.00486379205818,1.00520245994574,1.00540284568214,1.00531260609901,1.00528600546145,1.00699182598014,1.00528297539303
521,0.99822448834026,0.999343101741461,0.999513541143525,0.999509860358018,0.999461620863143,0.999587121516706,0.999871992933012,0.999975669546262,1.00021339689474,0.99993292873584,0.99991451815299,1.00098073282475,0.999743978414967,1.00011089177185,1.0003236574564,1.00080532977309,1.00125546105011,1.00134773620879,1.00166677379193,1.00119167578147,1.00203363333183,1.00241069128568,1.00237218675961,1.00297736406039,1.00343870741408,1.00335662252668,1.00405880997646,1.00418504798962,1.0043929221848,1.00471694731051,1.00490370148958,1.00482191867379,1.00484506767531,1.00652924005574,1.00484203155975
522,0.998091199525634,0.999106978936723,0.999224768738231,0.999221043654112,0.999172775354388,0.999349320563267,0.999635658005218,0.999737905283814,0.999966325496128,0.999705024059182,0.999709463940472,1.0007949385194,0.999538866181678,0.999882983230871,1.00009574938164,1.00046989185909,1.00091604078037,1.00100629044467,1.0013207573596,1.00085013867265,1.00162771536024,1.00198426796157,1.00194569996191,1.00252320257407,1.00297649406464,1.00287815851385,1.00353781271014,1.00363191397292,1.00382255231189,1.00412943253122,1.004307111198,1.00423094583607,1.00430600787016,1.00596847798971,1.00430293405351
523,0.998032443819001,0.999002031777157,0.999086115760164,0.999083312058073,0.999035344240978,0.99924894520006,0.99954489719965,0.999646341906734,0.999867505623732,0.99963253706303,0.999678804106435,1.00079597650634,0.999508661478038,0.999811500289478,1.00002535699418,1.00031754360327,1.00076347235771,1.0008531281553,1.00116408357013,1.00069771851551,1.00143840063108,1.0017837876663,1.0017462005261,1.00230557743715,1.00276019523584,1.00264279780898,1.00327045282323,1.00333664617699,1.00351197206041,1.00380600976769,1.00397677070224,1.00390657740255,1.00402451537535,1.00566992135376,1.00402220472044
524,0.998000002532737,0.998943620227567,0.999046910540491,0.999045136809603,0.998997510400891,0.999192466721327,0.999492184667285,0.999593607900853,0.999812376239536,0.999585722521789,0.999639870236736,1.00076034246894,0.999470235255729,0.999765801225336,0.99998086884315,1.00020475341794,1.00065285906169,1.00074307622079,1.00105294887449,1.0005885055464,1.00128352679608,1.00161448355256,1.00157799462897,1.00211256266885,1.00256042365718,1.00242895285099,1.00301907571912,1.00305300317345,1.00321021325892,1.0034900769647,1.00365551850942,1.0035862986812,1.00375950599715,1.00537716616338,1.0037580484191
525,0.998059377048231,0.999044573048386,0.999194790411754,0.999197640345616,0.999151562654356,0.999308759003644,0.999630223830651,0.999733285705729,0.999952756084287,0.999750197894606,0.999839694839028,1.00097453481675,0.999672405205675,0.999935212288117,1.00015563022012,1.00029765947619,1.00075821151709,1.0008523764436,1.00116064335934,1.0007016699423,1.00136649340488,1.00169323639932,1.00166171063616,1.0021831963848,1.00263168701495,1.00249118485614,1.00306194910278,1.00307713710522,1.00322208291421,1.0034941209087,1.00365827825427,1.00359068758851,1.00379486809291,1.00538084678974,1.00379724413735
526,0.997944752172931,0.998841279268072,0.998981820307573,0.998984912252505,0.998938904813793,0.999097895672304,0.999413980302471,0.999515799643689,0.999726566946148,0.999531032010528,0.99961080517167,1.00073709533206,0.99944359628331,0.999716348064306,0.999937097697145,0.999993621444189,1.00045131296867,1.00054387651406,1.00084788742506,1.00039332231891,1.0009860544825,1.0012879398982,1.00125665963866,1.00174175829384,1.0021825561409,1.00201687642674,1.0025298050664,1.00252578004011,1.00266276214156,1.00293138590745,1.00310345263876,1.00302471860971,1.00318214271003,1.00457959035825,1.00318471989234
527,0.997839768085915,0.998655055953579,0.998785976778633,0.998789329622629,0.99874339958216,0.998904912395474,0.999212902666961,0.999313489803714,0.999515587407322,0.999322805096175,0.999381398808824,1.00048960807458,0.999214280140027,0.999508440953877,0.999729541743839,0.99971533460676,1.00017022651072,1.00026121345567,1.00056097930138,1.00011083146444,1.00063876563689,1.00091901985256,1.00088800674436,1.00134058210124,1.00177642753073,1.00158554064587,1.00204536541243,1.00202514137632,1.00215464489411,1.00241567027993,1.00258954370253,1.00250403030886,1.00262165202297,1.00383028768838,1.00262444613827
528,0.997774715301729,0.998539141559021,0.998672510448851,0.99867659367197,0.998630901604657,0.998781047816449,0.999080724178043,0.999180384166793,0.999374810693953,0.999181820455778,0.999211216108989,1.00029316134489,0.99904443291101,0.999368267499046,0.999590251064172,0.999542639540883,0.999996553936913,1.00008665925845,1.00038269074208,0.999936857514551,1.00042539845145,1.00069408036012,1.00066384346966,1.00109923563477,1.0015279350885,1.0013308462691,1.0017665551263,1.00172079620691,1.0018380022703,1.00208934942065,1.00225921372986,1.00217310481624,1.00234615023918,1.00355899718666,1.00234955092095
529,0.997637432134595,0.998297577811381,0.998414552631689,0.99841686370017,0.998370568206247,0.998518960273653,0.998796405087996,0.998893485667723,0.99907484950743,0.998874380296702,0.998855413348103,0.999903379242238,0.998687682494173,0.999058981729481,0.99927896968163,0.999209207995257,0.999654217195275,0.999740690597519,1.00003244347816,0.999589359123393,1.0000262934466,1.0002751862197,1.00024303229429,1.00065092670588,1.00106375386638,1.00085992513876,1.00125779836625,1.00116958485855,1.00126435587792,1.00149926356569,1.00166184174545,1.00157635384223,1.0018483129271,1.0030973701426,1.00185024301785
530,0.997040253645006,0.997256017215887,0.997303980230339,0.997288705748072,0.997236492730474,0.997388535067506,0.99755576888811,0.997639827249985,0.997774052216445,0.997520128980125,0.997331644331965,0.998296856092545,0.997154854223062,0.997686089848029,0.997885886436347,0.99777846023354,0.998149937149371,0.998208092150779,0.998475171827867,0.998041874451019,0.998348239841494,0.998523088198626,0.998471979969298,0.998791553982534,0.999170788069019,0.998907635115611,0.999160386681248,0.998960283223331,0.999004943905104,0.999204195324262,0.99934997306951,0.999263340975184,0.999694635876494,1.00089824747462,0.999681951463072
531,0.99696195570572,0.99711713477569,0.997150089506482,0.997135048233586,0.997082905531334,0.997239437600822,0.997395553592717,0.997478352903332,0.99760381371679,0.997348220374284,0.997126621161592,0.998063946359206,0.996949911711212,0.997514463735236,0.997714570244181,0.997587067192715,0.99795756770744,0.998015088757838,0.998280171675584,0.997849034219632,0.998119902248388,0.998284609950762,0.998233742284307,0.998537976084747,0.998909375114539,0.998642316205922,0.998874270594147,0.998656604530425,0.998699884419942,0.998897634431211,0.999045161450156,0.998956994602208,0.999405064067457,1.0006102839201,0.999392571670375
532,0.996899811453663,0.997006092987865,0.997032105549584,0.997018139455014,0.99696634953221,0.997123302330128,0.997272984624456,0.997355081835387,0.997473592575617,0.99721877284564,0.99697049664057,0.997882535747231,0.99679429749147,0.997386195666437,0.997587584149207,0.997423551103772,0.997792442095697,0.99784859272264,0.998108001432463,0.997683406560537,0.997920137813777,0.998073875516062,0.998024153989753,0.998311612340973,0.998684530681461,0.998399653958613,0.998601979278418,0.998380105283618,0.998421422138807,0.998616481462093,0.998766357019175,0.998667989076757,0.999110050972061,1.00026495656914,0.999098450002892
533,0.996860861983129,0.996936062858071,0.996955372499131,0.99694255493011,0.99689114424263,0.997054393661781,0.99720850194784,0.997290655463079,0.997407014019436,0.997160870284098,0.99692138246525,0.997837102022045,0.996745749299036,0.997329538539291,0.997532279091119,0.997313372752259,0.997684904980629,0.997741790994036,0.998000242612739,0.997577544027558,0.997779687951724,0.997923664910503,0.997875171002492,0.9981476689095,0.998516679135712,0.998223646452434,0.998403686604562,0.998178617832953,0.998211593445977,0.998397517839368,0.99854517876605,0.998442979196139,0.998893927665123,0.999998778641996,0.998883279875374
534,0.996725183349711,0.996697955725137,0.996704181820981,0.996689014702873,0.996636808417001,0.996796399550308,0.996927813614673,0.99700699701939,0.997109007666765,0.996858032640301,0.99657722884492,0.997466620008059,0.996400360114943,0.997024232113261,0.997224301014745,0.996982313794556,0.997342611703196,0.997394987357853,0.997648471583264,0.997228727490566,0.997391606106294,0.997518902312303,0.99746786639116,0.997720095152259,0.998080642397716,0.997776884301686,0.997925677400119,0.997672887078401,0.997691684974088,0.99786518858891,0.998005104903501,0.997905213522799,0.998392235919119,0.999462618263821,0.998379631036006
535,0.996637643334566,0.996542865170876,0.996544112208234,0.996529029704769,0.996476843876145,0.996634316072343,0.996759414849801,0.996837239080302,0.996930152805558,0.996685770313188,0.99639394391263,0.997274158245312,0.996217085454928,0.996852092864525,0.997052298774255,0.996751173363971,0.997109912338708,0.99716143068065,0.997412750784751,0.996995203364167,0.997107488875073,0.997220872827711,0.99716991475762,0.997402295891767,0.997741056627806,0.997448675910351,0.99757915907286,0.997302678526781,0.997309444706361,0.997474028151419,0.997610988842155,0.99750712067738,0.99804162353048,0.999112853421366,0.998029086457144
536,0.996071012065227,0.995554908694653,0.99549546787909,0.995463741614784,0.995405955268033,0.995558878597661,0.995578809846627,0.995644215490007,0.995691916337318,0.995396728077254,0.994942135626744,0.995742167659091,0.99475669388102,0.99554539756913,0.995726482000281,0.995397422987182,0.995688234096524,0.995713797569757,0.995943778011745,0.995533466877186,0.995520774031102,0.995566144167446,0.99549721429271,0.995648183540457,0.995948860251638,0.995611488022639,0.995613202667673,0.995248120213478,0.995214564595302,0.995352640614415,0.995477978998068,0.995368432835519,0.996000096497759,0.996985156362421,0.99597368614553
537,0.996027133973266,0.995477139624904,0.99541274516381,0.995381114600467,0.99532335618033,0.995471608921592,0.995481596364498,0.995546357539568,0.995589617845274,0.99528698022807,0.99479809896062,0.995569646340234,0.994612679220823,0.995435772064132,0.995616991432031,0.995295117805542,0.995584356749475,0.995609068524263,0.995836857987577,0.995428800487311,0.995399171307245,0.995439590858884,0.995370757865229,0.995516213903803,0.995814304145377,0.995475211381175,0.995469289993251,0.995099888583925,0.995066377964913,0.995202891908374,0.995328320076172,0.995218768543077,0.995852070778164,0.996826481611825,0.995825738344813
538,0.99595060161029,0.99534185765012,0.995266172326774,0.995234318981725,0.995176479207161,0.995326011250359,0.995327115981278,0.99539102545269,0.995429161248863,0.995122496368443,0.994608527101519,0.995360254082859,0.994422962361156,0.995271078823941,0.995452074426563,0.995107312277166,0.995391743248077,0.995414126203641,0.995637045307734,0.995233640449321,0.995175091555024,0.995204243147877,0.995135158943311,0.995264232592623,0.995553832563165,0.995210236919097,0.995181786603736,0.994794523626879,0.994754241981677,0.994884193148622,0.995007964613398,0.994896373229447,0.995554492483632,0.996516714516155,0.995527970319674
539,0.995890751179805,0.995236065755756,0.995154527954414,0.995122501156818,0.995064598160353,0.995212034974246,0.995205352035098,0.995267722829983,0.995296176021475,0.994995370959312,0.994468363502595,0.995210019204817,0.994282687226975,0.995143790156101,0.995324611260009,0.994958423601278,0.995240222721644,0.995261350579864,0.995481775345474,0.995080695053282,0.994999156600657,0.995019340142556,0.994950060112144,0.995066351590632,0.995353024398178,0.995000626852077,0.994951810450301,0.994546500768751,0.994496499471729,0.994618457571882,0.994742140736845,0.99462345747393,0.995323869201237,0.996285414419324,0.995297199243811
540,0.995837726142786,0.995142407176179,0.995049557930529,0.995017303909682,0.99495932009222,0.995112676505585,0.995099906376804,0.995161417932468,0.995184729134302,0.994884256588677,0.994343802280812,0.995075201175422,0.994157990422486,0.99503245205486,0.995213032741419,0.994828291170463,0.995107236635928,0.995127027407547,0.995344889989648,0.994946160544775,0.994847892575769,0.994861102154394,0.994791570108979,0.994900928973016,0.995192871869053,0.994825745520955,0.994760593048188,0.994339670994647,0.994281503461762,0.994397054522236,0.994517521198824,0.99439834716733,0.995131756520627,0.996092299804415,0.995104894848384
541,0.996400636719725,0.996119863207059,0.996096326310712,0.996084875188759,0.996033878571377,0.996174392647872,0.996267934234462,0.996341779087566,0.996400730490399,0.996162849417038,0.995758946399904,0.996535708098315,0.995583793251826,0.996333170919348,0.996537725047865,0.996161804333051,0.996521338268359,0.996571352467564,0.996810769458933,0.996408055431704,0.996402805367974,0.996482479200183,0.996435394412454,0.996619366408407,0.996941204984985,0.996628455931702,0.996689985343196,0.996350566464272,0.996330844204774,0.996469599881651,0.996601615216148,0.996486428366411,0.997145488928812,0.998214427518874,0.997135968181927
542,0.995842520041758,0.995147305341976,0.995062193336342,0.995033844888768,0.994977164014761,0.995117193327281,0.995106057019955,0.995168020202083,0.995185808726852,0.994890978720977,0.994322104734892,0.995017655705134,0.994138243302869,0.995043371046531,0.995228503785753,0.994828207055414,0.995118764930883,0.995142428486086,0.995360177772425,0.994964819180137,0.994841537381044,0.99485278032872,0.994787449325049,0.99489235337933,0.995186742454738,0.994815862985438,0.994744496869438,0.994315065999304,0.994254357859013,0.994366133207351,0.994484778836556,0.994367159618704,0.995123304013796,0.996093301429674,0.995099695550736
543,0.996238438053036,0.995834163201537,0.995794724428267,0.995781665684509,0.995730118457918,0.995862292371266,0.995921101851439,0.995991755499678,0.996033285286916,0.995776283288165,0.995278315283962,0.995982946914719,0.99510227343847,0.99594494801632,0.996147712960739,0.99576893292053,0.996118215105735,0.996163832038095,0.99639682148497,0.995999130170446,0.9959397483822,0.995999615478734,0.995950782127929,0.996108272575475,0.996417117957862,0.996094701092735,0.996118160362303,0.995750063740668,0.995719245020526,0.995849711540207,0.99597912133858,0.995859939679404,0.996557818507576,0.997596250807509,0.996546956450212
544,0.996181116419942,0.995733092766703,0.995692154344009,0.995678645487058,0.995626943215918,0.995754476228953,0.995803952286034,0.995872882820909,0.995904131951859,0.995652184794008,0.995139051061727,0.995832727425441,0.994962759586907,0.995820388638091,0.996022656198608,0.995621666099571,0.995967213469927,0.996011159952408,0.996241333407972,0.995846058352552,0.995760457655238,0.995812083900082,0.99576275843027,0.995907803169253,0.996205086193313,0.995886259855251,0.995896212139738,0.995518864548414,0.995484022113266,0.995610824223329,0.995738403948322,0.995618922252009,0.996334030713306,0.997370314969635,0.996322792460224
545,0.996069021838468,0.99553608070624,0.995479367327804,0.995464291041824,0.995412055866947,0.995542430700151,0.995575516336277,0.995642703931575,0.995665913753797,0.995406023648708,0.994857434025608,0.995527081779849,0.99468030892498,0.995572588256546,0.995773082783222,0.995348553408527,0.995685951412367,0.995726553297587,0.995952639985515,0.995560099856095,0.995441504671415,0.995479152150599,0.995428126891846,0.995555953991279,0.995842985681605,0.995519890476885,0.99550599095643,0.995111410675253,0.995068390327966,0.995189765355414,0.995316278275206,0.995194803612734,0.995932576910131,0.996960967465124,0.995920031074269
546,0.996126879940639,0.995634977397044,0.995591080075596,0.995579849248907,0.995528901688435,0.995652006734319,0.995698887640549,0.995767911837366,0.995794786466213,0.995542727188806,0.995000349323815,0.995662783899652,0.994825173579825,0.99571339972436,0.99591834724191,0.995473600864685,0.995824317022492,0.995869696283671,0.996097900765242,0.995706470138821,0.995585072061627,0.995629813831354,0.9955829309427,0.99571576857456,0.996002358474237,0.995689055910617,0.995687670619056,0.99530145584592,0.995263656971819,0.995387465046841,0.995515167847281,0.995393946167941,0.996126195063817,0.997163502460521,0.99611685251162
547,0.996086647147157,0.995563651275968,0.995514835429845,0.995503712000624,0.995452796574067,0.995575868613416,0.995615692301414,0.995684078084179,0.995706531624617,0.995451416379741,0.994886482992062,0.995530058038413,0.994711341078253,0.995622221184768,0.995827314031049,0.99537240262485,0.99572358760573,0.99576913450144,0.995997488707843,0.995605981759884,0.995464808600765,0.995504674130344,0.9954579016694,0.995582759296929,0.995864016380738,0.995550466018823,0.995539200355789,0.995143710167602,0.995102852397304,0.99522511191352,0.995352913537597,0.995231684300458,0.995973613757223,0.997011658595666,0.995964359875618
548,0.996571957226057,0.996406691542621,0.996416661338421,0.996423174416388,0.996378183072233,0.996495023251105,0.99663038403775,0.996710443529149,0.996771045819183,0.996562931500108,0.996122077460831,0.996810963379954,0.995955974747408,0.996752482317107,0.996977886016141,0.996516890290448,0.996936068261554,0.997007079159993,0.997253357220048,0.996858816422294,0.996793997899698,0.996889963897624,0.99686220908522,0.997049044936418,0.997345087207404,0.997091452390337,0.997193308095186,0.996872178481878,0.996866218177837,0.997010458236618,0.997149115765006,0.997029938571135,0.997698512915862,0.998817070261982,0.997703942324127
549,0.996381150725103,0.996073903249492,0.996060264459292,0.996061276841605,0.996014434213659,0.996134748796449,0.996237441567014,0.996313150469186,0.996357204682978,0.996138428891691,0.995655207882005,0.996327015729294,0.995486272368888,0.996322148571274,0.996541235955348,0.996059313633121,0.996456708679771,0.996519473293545,0.996759460840483,0.996366551516349,0.99625658644143,0.996328634161632,0.996294945317053,0.996452569837283,0.996733197445301,0.996466436597042,0.996523827353142,0.996172794427809,0.996155001864519,0.996291461243918,0.996426277190066,0.996306372183648,0.997005609877741,0.998095716848057,0.997006462355936
550,0.996368006517283,0.996050075956132,0.996038453039178,0.996040070446637,0.995993428486906,0.99611030896914,0.996211552008573,0.99628695010889,0.996327660928065,0.996111646290665,0.99562139133465,0.996285504335402,0.995452752663426,0.996296021166278,0.996515819779397,0.996020369622904,0.99641820352189,0.996480879496789,0.996719253503413,0.996328455671939,0.996204220598008,0.996271570100852,0.996238529854582,0.996388917250203,0.996664857369785,0.996398207011067,0.996446972525178,0.996088791629085,0.996067504047271,0.996201608041154,0.996336869905143,0.996215266636667,0.996926765270446,0.998020175175177,0.99692812135835
551,0.99634675938466,0.996012546725754,0.996000599699976,0.996002120054787,0.995955443903815,0.996071002240954,0.996171707137656,0.99624704360771,0.996287545772621,0.996071240774083,0.995580221184171,0.9962440551006,0.995411526804606,0.996255518943558,0.996475213481813,0.995964033079171,0.99636150197051,0.996424035416033,0.996662310125462,0.996271521770832,0.996135675089831,0.996199746437158,0.996166599274076,0.996311899973481,0.996584976460786,0.996317224206264,0.996359141578778,0.995995795884669,0.995972759332144,0.996105198460635,0.996238864841997,0.996118777456588,0.996838557711367,0.997931550051538,0.996839833038939
552,0.99583706484434,0.995125383714763,0.995053097747167,0.995038101159748,0.994985871989426,0.99510806446243,0.995114627240342,0.995178319859989,0.995178425409292,0.994919363154265,0.994301112818977,0.994913541317336,0.99412393025731,0.995086103356296,0.995286798236431,0.994748721567042,0.995080681091233,0.995118428786553,0.995337762190841,0.994951943456484,0.994710178730208,0.994710011166269,0.994659038221121,0.99472878580059,0.994977527674778,0.994651127631099,0.994564306484426,0.99411697770716,0.994055062491432,0.994162337159664,0.99428441772779,0.99416216835307,0.994963926897608,0.995959800166317,0.994951440100219
553,0.995300208359677,0.994191169294476,0.994060694136656,0.994028243884584,0.993970147030394,0.99409050099847,0.993994795123034,0.994046219141532,0.99400387783565,0.993694918210082,0.992930420107253,0.99347883296534,0.992744258729842,0.993843117123664,0.994023725695332,0.993472266972099,0.993732946171221,0.993743477438093,0.993940442904123,0.993562218204282,0.993221325835712,0.993156528638515,0.993086698663424,0.993083139553453,0.993309040309663,0.992923077740336,0.992709508973077,0.992176528757944,0.992075406824565,0.992156334670324,0.992266140607383,0.992139843530356,0.993034394028035,0.993939343716541,0.993007337615109
554,0.995234818551147,0.994077009606148,0.993940840962191,0.993906683138014,0.993848011115239,0.993967256172379,0.99386001001437,0.993909587644104,0.993858882323729,0.99355031833861,0.992772635336118,0.993315742088225,0.992585591070418,0.993696707283148,0.993875355579503,0.99331277911524,0.993566689147566,0.993574656187293,0.993769668253856,0.99339194522343,0.993030366664466,0.992956443989999,0.992884765291668,0.992869426584792,0.993090337971406,0.992697873539093,0.99246590130802,0.991922485315562,0.99181612133644,0.991893077861446,0.992000143538396,0.991875159930648,0.992778878932404,0.993663628432047,0.992750394292319
555,0.995230699485131,0.994069117215927,0.993929849461431,0.993896347458606,0.993837893601195,0.993960358359164,0.993853938474253,0.993903953816733,0.993854669966652,0.993543635315915,0.99275928367946,0.99329481283504,0.992572565455727,0.993690730813326,0.99387014561605,0.993300072734653,0.993554609541027,0.993562560333865,0.993756004878413,0.993380394284545,0.993016375122961,0.992942553635097,0.992871580516573,0.992855321727198,0.99307711160639,0.992683175978857,0.992449506303,0.991904353241927,0.991797833740931,0.991875734294251,0.991983273232393,0.991858363895333,0.992760669391574,0.993648931311653,0.992732731604732
556,0.995241757957031,0.994087791273998,0.99395178339287,0.993919259369743,0.993861132679066,0.993982097588512,0.993881141727847,0.993931807085016,0.993884641923053,0.993576453524335,0.992799626788262,0.99333822833721,0.992613405510162,0.993724594869905,0.993905143398676,0.993320803781226,0.993579242406807,0.993588664894714,0.993783244254735,0.993407318509697,0.99303465309318,0.992959661392695,0.9928897417559,0.99287128031843,0.993094370106511,0.992697424517633,0.992459774783846,0.991906706195603,0.991795931480693,0.99187044112869,0.991977136554942,0.991852120938404,0.992775166008326,0.993668621010781,0.99274804378149
557,0.995210371334606,0.994032637678735,0.993889912043794,0.993856958539418,0.993798685664227,0.993923621510835,0.99381826367961,0.993867929471377,0.993815167908758,0.993511103773677,0.992730945568773,0.99326823140918,0.992544497276049,0.993658795391766,0.993838857440127,0.993244389031961,0.993499138465456,0.993506913127389,0.993698674549686,0.993325195224199,0.992944032563298,0.992864453858027,0.992794067147451,0.992770262903525,0.992990039118447,0.992592019217268,0.992347119247256,0.99179202192398,0.991680313180483,0.991754217562303,0.991860618570759,0.991735538315453,0.992656084015577,0.993536009143298,0.992628601892793
558,0.995199725917754,0.994013514262452,0.993871816747242,0.993839171926908,0.993781001115743,0.993902580814073,0.993796108584556,0.993845981653562,0.993793889026378,0.993486341529866,0.99269683731118,0.99322545759111,0.992510537429238,0.993634369400105,0.99381479667143,0.993216517445967,0.993472510706025,0.993480751431721,0.993672878755961,0.99329928658461,0.99291084854205,0.992830151616506,0.992760095492487,0.992733993462355,0.992954190371214,0.99255360001997,0.992304625242268,0.99174625838657,0.991633691914099,0.991706524788902,0.991813153141266,0.991686337071007,0.992610280720434,0.993491894695447,0.99258305531799
559,0.995165487639187,0.993953396199854,0.993804686089754,0.9937715236091,0.993713176955621,0.993840130629893,0.993730770800425,0.99378030361799,0.993727090784518,0.993418026033799,0.992624511725636,0.993151538901857,0.99243794006375,0.993565510010134,0.993745348721639,0.993130503694915,0.993382457871464,0.993388918047479,0.993578126230269,0.993207006411674,0.992807039155255,0.99272058880882,0.992649969767554,0.992615517203021,0.992832286229577,0.992427678754467,0.992166187719032,0.991597622201724,0.991479083814177,0.991547910742084,0.991652639431169,0.991527289269585,0.992469653591305,0.993348646889792,0.992441994208291
560,0.995153091458791,0.993931334952004,0.993783072490038,0.99375004458637,0.993691741768838,0.993817288708308,0.993706675222471,0.993755581461769,0.993697992603474,0.993394699012919,0.992602204176152,0.993129671817186,0.992415696030178,0.993542331979768,0.993722332767309,0.99309626935649,0.993348773279467,0.993355437469805,0.993544809945557,0.993173632446507,0.992765307943451,0.992676307249072,0.992605830711094,0.992568362562799,0.992785322486511,0.992377566670981,0.992110761647007,0.991540548251764,0.991422294504075,0.991491319787776,0.991596151721841,0.991470810099353,0.992405554668279,0.993273962184838,0.992378006324579
561,0.9956060523485,0.994718362136498,0.994623347371205,0.99460628731899,0.994553349401861,0.994672993369062,0.994648706272313,0.994708189452572,0.994685187661746,0.994424083135713,0.993743009701956,0.994310668345593,0.993564696706033,0.994588696514808,0.994787094539659,0.994170399888818,0.994484344670639,0.99451399973249,0.994719404686742,0.994345696807206,0.994018733776744,0.993984605166372,0.993931380170715,0.993955330944279,0.994190475153343,0.993835438010473,0.99367672788938,0.993175762122811,0.993088970021719,0.993177700699576,0.99329225168418,0.993168762808614,0.99404003356916,0.994991866579986,0.994025819866428
562,0.995578019791754,0.994669176574797,0.994567307448432,0.994549775951814,0.994496678140852,0.994620297323217,0.994591375505267,0.994649831319348,0.99462114565113,0.994364041242541,0.993679317479563,0.994245523803039,0.993500757416799,0.99452815895878,0.994726020568733,0.994104030583336,0.994416116156275,0.994445064852025,0.994649935593844,0.994276357890566,0.993939673551257,0.993901478258539,0.993847742308627,0.993865963957218,0.994100502259169,0.993740086607726,0.993571369567511,0.993062920341285,0.992971812007083,0.99305814978172,0.993172376918916,0.993048818180293,0.993932678169893,0.994882110306576,0.993918070639898
563,0.995563801261394,0.994644109445741,0.994541877896007,0.994524237989645,0.994471102804518,0.994592780067973,0.994560417476879,0.994618803178159,0.994589882719491,0.994328087747091,0.993630824085972,0.994187062818473,0.99345220116722,0.994492095404126,0.994689838367905,0.994069030726627,0.994380695925564,0.994409483100914,0.994614235388783,0.994240680006202,0.993896631135325,0.993855790307171,0.993801935622993,0.993817388269543,0.994051794229863,0.993688677860133,0.993515108478659,0.993003899683981,0.99291255330985,0.992998741282145,0.99311289782829,0.992989319013793,0.99387136553352,0.994808936833828,0.993856667048919
564,0.995539886483141,0.994601821237574,0.99449415525168,0.994476470070088,0.994423317497218,0.994547557880084,0.994512940279362,0.994570581854994,0.994536900016774,0.994280344550573,0.993582706339748,0.994138831802859,0.993404052447198,0.994444312441059,0.994642013237081,0.994011198545494,0.994322704546234,0.994351426536926,0.994556139147146,0.994182576423741,0.993829185787455,0.993785917605661,0.99373201126402,0.993743655853387,0.993975256696689,0.993612290315472,0.993434117849754,0.99292023583818,0.992827269022191,0.992911883337712,0.99302601811228,0.992900659580831,0.993785555886247,0.994722972606736,0.993770819068853
565,0.995547603112863,0.994615086425945,0.994508848574516,0.994491591707569,0.994438582659676,0.994562753988592,0.994530528339187,0.994588454182548,0.99455570028607,0.99430039158544,0.993606051098155,0.994163518373194,0.993427615721798,0.994464816282333,0.994663012156602,0.994027273935455,0.994338487495378,0.994366849747789,0.994569724921645,0.994198359125531,0.993847975079499,0.993805458946359,0.993752014458358,0.993764155131554,0.993996321927955,0.993633504606917,0.993456153292185,0.992941744697559,0.992848136024048,0.992933363085609,0.993047802678492,0.992922496763178,0.99380943592633,0.994749109094169,0.99379505636437
566,0.995529770084624,0.994583645627585,0.994476960611263,0.994459570045133,0.994406514877978,0.994528748796318,0.994492940998478,0.994550780321212,0.994517736726782,0.994257662164896,0.99355058210231,0.994098004654261,0.993372069995459,0.994421950886311,0.994620000141195,0.993982373018409,0.994293068645751,0.994321231716766,0.994523961075943,0.994152622237125,0.993792117391457,0.993745992121005,0.993692401034135,0.993698986698682,0.993930991364626,0.993562699470898,0.993375610037835,0.992855313453649,0.992758138161797,0.992839909446386,0.992952719871018,0.99282893090731,0.993723739373582,0.994651438187161,0.993709247480102
567,0.995512624564094,0.994553481053726,0.994446132277808,0.99442854300279,0.994375420093724,0.994497688881208,0.994460772784301,0.994518481927433,0.994485007952615,0.994224349743081,0.993515725564357,0.994062540298789,0.993337107921,0.994388431027799,0.994586255956086,0.993936460688007,0.994246378676344,0.994274244651267,0.994476752593709,0.994105461877751,0.993737076734852,0.993688741072877,0.993634933503977,0.993639597222232,0.99387135164443,0.993501277899123,0.993310830791804,0.992787354401448,0.992689745520412,0.992771237943931,0.99288391397147,0.992760093245433,0.993658125316782,0.994584830830164,0.993643467202264
568,0.995495370567149,0.994522902230621,0.994410414234645,0.994392868302232,0.994339758129395,0.99446596203369,0.994429290442426,0.994487030759067,0.994453651023045,0.994193112072136,0.993484802820612,0.994031774132008,0.993306201572294,0.99435724588501,0.994555128420119,0.993893600569014,0.994201709335177,0.994228638823243,0.994428873727503,0.994059884858966,0.993685661117083,0.993634454403829,0.993580691192282,0.993580689149604,0.993809752167079,0.993438903135386,0.993242341391831,0.992716602895992,0.992617564300261,0.99269760811967,0.992810324182692,0.992684735293489,0.99358058660835,0.994496250229332,0.993565963968931
569,0.99548448254639,0.99450372564074,0.994390894551351,0.994373245993432,0.994320100659701,0.994446323085427,0.994409079321072,0.994466752662423,0.994433150670603,0.994172309507476,0.993463200659455,0.994009860297427,0.993284544276959,0.994336336866693,0.994534104355968,0.993864127394575,0.994171836550398,0.994198612823103,0.994398734572419,0.994029768408261,0.993647808184265,0.993593841334714,0.99353996575834,0.993535715918511,0.993764652996861,0.993389620190967,0.993185613188502,0.992651633441141,0.992547529373483,0.992624158811767,0.992735265008649,0.992611199571868,0.993528041888762,0.994454559368043,0.993513333144258
570,0.995473687166051,0.994484797289494,0.9943713160842,0.994353472774246,0.994300261559132,0.994425129788034,0.994384793468715,0.994441621215484,0.994402932790161,0.994146902838928,0.9934362843254,0.993982343538407,0.993257525731298,0.994310725455851,0.994508271382466,0.993838879011716,0.994145819001925,0.994172303231588,0.994372203622435,0.994003292211681,0.993617984987954,0.9935625612079,0.993508474617945,0.993502215245362,0.993730900883392,0.993354005423628,0.993146491896397,0.992611597336504,0.992507070234514,0.992583423652794,0.99269439486115,0.992570301609382,0.993483485561545,0.994397659364877,0.993468614008361
571,0.995850474921088,0.995139700068773,0.995069929000721,0.99506519006863,0.99501638198465,0.995137137803,0.99516712523889,0.995232632657509,0.995222334576646,0.995000124047357,0.994378848515005,0.994956169921592,0.994206813591307,0.995177875281319,0.99539051193966,0.994733489156587,0.995092467519168,0.995138636108341,0.995353604455381,0.994980703256218,0.994665029886136,0.994655779089845,0.99461584156929,0.994661826294789,0.994907693115204,0.994572666068371,0.994455385082382,0.993979096128854,0.993902895607691,0.993997927700013,0.994118133819674,0.993995743999189,0.994848561347431,0.995831139896086,0.994844620977023
572,0.995910327823397,0.995243549196923,0.995181413855073,0.995178964316912,0.995130924958018,0.995251304065958,0.995294070491544,0.99536109479638,0.995355756008928,0.995140212463507,0.994536576876289,0.995121048788429,0.994365715096276,0.995320398257853,0.995535672792955,0.994872209815905,0.99524028326472,0.995289890602606,0.995507494430667,0.995133889774087,0.994823772923763,0.994821147375677,0.99478367961015,0.994837771241018,0.995086644732358,0.99475790206302,0.994654591758922,0.994186485723752,0.994113712613751,0.994210493108278,0.994332315481727,0.994208457518354,0.995057587166391,0.996052135634383,0.995055554945268
573,0.995893567082651,0.995214094340568,0.995151176478562,0.995148492633782,0.995100373691577,0.995219450217124,0.995260909917127,0.995327780392775,0.995321934053111,0.995105703880312,0.994500250945049,0.995084003331386,0.994329265604611,0.995285644291376,0.995500653363628,0.994830484881921,0.995195641785752,0.995243895861689,0.995458905532018,0.995087692465552,0.994774691697614,0.994769694884207,0.994731973073585,0.994782656877726,0.995031232158149,0.994699251110451,0.994589982011822,0.994118303671574,0.994043479893929,0.99413838934462,0.994258510249059,0.994136158221538,0.994987340630114,0.995980713789028,0.994985113036315
574,0.995883978417779,0.995197224314089,0.995128649114564,0.99512585181363,0.9950776939604,0.995202069196904,0.995242896416273,0.995309692559529,0.9953036005136,0.995087037525415,0.994480703645681,0.995064108889846,0.994309658152123,0.995266859510668,0.995481740506225,0.994808833891525,0.995173545805092,0.995221630279293,0.995436512645396,0.995065328827951,0.994749432927951,0.994743272649108,0.994705427803566,0.994754437081979,0.995002868398363,0.994669294224705,0.994557096682625,0.99408488179134,0.994009811402585,0.994104561421247,0.9942246051221,0.994102235655312,0.994949378947031,0.995930855454408,0.99494705676016
575,0.995878161978562,0.995187033604717,0.995118075111969,0.9951151629898,0.995066966341517,0.99519136112803,0.995231547732735,0.99529826815087,0.995291927385089,0.995075028970215,0.994467807438457,0.995050857112024,0.994296702243636,0.995254729792775,0.99546947960905,0.994793895702693,0.995158154474635,0.995206066886353,0.99542081882617,0.995049667270513,0.994730920806988,0.994723608770536,0.994685639624838,0.994732995056627,0.994978518155412,0.994647324420517,0.994534318429854,0.994061565399587,0.993986246133174,0.994080833705934,0.994200797942244,0.994078412140193,0.994926113283661,0.995907002203036,0.994923695374172
576,0.995872832180147,0.995177764912155,0.995108203143185,0.99510511017646,0.995056852753438,0.995181277482715,0.995220454728577,0.99528705540088,0.995280322895003,0.995062897631016,0.994454282083845,0.995036767589072,0.994283084037184,0.995242406345958,0.99545694803297,0.994781231282154,0.995144772236377,0.995192413089731,0.995406957196828,0.995035860588976,0.994716125380506,0.994708166977373,0.994670002649782,0.994716622300345,0.994961908478141,0.99463012193753,0.994515844610616,0.994042252366853,0.993966542421524,0.994060872428216,0.994180709355091,0.994058300003005,0.994906864764378,0.995886810695851,0.994904296120416
577,0.995874002231198,0.995179724115305,0.995110569518467,0.995107598688914,0.995059382103181,0.995183787147156,0.995223646326514,0.995290328175116,0.995283860241121,0.995066789871997,0.99445911322911,0.995041982385216,0.994287977143392,0.995246429140284,0.995461112357,0.994782895632446,0.995146923989566,0.995194748598693,0.995409434599363,0.99503829825564,0.994717010468425,0.994708748048517,0.994670715163182,0.994716646359491,0.994962095321189,0.994629518336979,0.994514018531969,0.994040986123605,0.993965538920647,0.994060044258946,0.994179968919676,0.994057573684029,0.99490556758873,0.995886164690109,0.99490310070803
578,0.995845390272235,0.99512996720369,0.995057574281882,0.995053632697639,0.995005089879063,0.995129655592438,0.99516409655757,0.995230135618493,0.995221564847844,0.995001666334131,0.99438650661456,0.99496634731089,0.994214872100996,0.995180274375317,0.995393840361569,0.994714909398765,0.995075084501257,0.995121451381193,0.995335021732424,0.994964180350007,0.99463758430062,0.994625851966997,0.994586771329558,0.99462875253728,0.994872929679888,0.994537170231905,0.99441484539319,0.993937307898696,0.993859763443022,0.993952886107636,0.994072127342232,0.993949605684754,0.994802235688723,0.995777770612603,0.994798959634086
579,0.995850189882298,0.995138313817348,0.995066464092867,0.99506268534317,0.995014197247001,0.995138736018669,0.995174085848073,0.995240232730986,0.995232014692989,0.995012590583682,0.994398686098594,0.994979034798674,0.994227135192715,0.995191371605079,0.995405124997889,0.994726313938868,0.99508713539795,0.995133746801852,0.995347504295614,0.994976613435363,0.994650907860538,0.994639757596239,0.994600852713409,0.994643496525779,0.994887887010004,0.994552661416296,0.994431481462039,0.993954699685719,0.993877507039646,0.993970861644916,0.994090217522832,0.993967717072311,0.994819569380292,0.99579595347445,0.994816429062419
580,0.995842804141015,0.995125469876765,0.995052784273195,0.995048754951596,0.995000182647871,0.995124762876281,0.995158714131579,0.995224695096508,0.995215934268535,0.99499578013777,0.994379944077976,0.994959511053751,0.994208264515292,0.995174294974647,0.995387759983469,0.99470876439869,0.995068591234062,0.99511482636062,0.995328295876485,0.994957481153528,0.99463040529395,0.99461835932961,0.994579183992566,0.994620808174847,0.994864870365153,0.994528823265033,0.994405881539066,0.993927936848131,0.993850202830211,0.993943200520409,0.994062379982817,0.9939398468986,0.994792895941216,0.995767973314534,0.994789546748891
581,0.995851790126785,0.995141096675628,0.995069428061676,0.995065703603581,0.995017233752719,0.995141763540791,0.99517741639877,0.99524359923117,0.995235498799572,0.995016232863181,0.994402746891068,0.994983264966756,0.99423122386119,0.995195071558726,0.995408887435641,0.994730116345708,0.995091153309266,0.995137846240931,0.995351666130662,0.99498075877381,0.994655350091332,0.994644393895832,0.994605547611954,0.994648412344198,0.994892873959298,0.994557826358569,0.994437028122143,0.99396049831109,0.993883422962437,0.993976854899411,0.99409624900074,0.993973755620869,0.99482534863598,0.995802015853315,0.994822253574362
582,0.995867569901638,0.995168538098286,0.995098655452066,0.995095466374629,0.995047176444355,0.995171617621731,0.995210258677634,0.995276796013697,0.995269855316987,0.995052149129907,0.994442790147502,0.995024978448268,0.994271542005436,0.995231556557241,0.995445988597639,0.994767611417491,0.995130773488522,0.995178270372039,0.995392705553308,0.995021635522421,0.994699154398482,0.994690111894277,0.9946518434559,0.994696886645435,0.994942049681169,0.994608757240302,0.994491723076614,0.994017677864555,0.993941759171256,0.994035953666271,0.994155724683787,0.99403330102679,0.994882337187879,0.995861796245544,0.994879688393587
583,0.995865145267557,0.995164321591067,0.995094164515292,0.995090893171921,0.995042575595287,0.995167030391024,0.995205212287551,0.99527169515121,0.99526457625177,0.995046630398639,0.994436637274304,0.995018568933008,0.994265346893689,0.995225950435916,0.995440287797998,0.994761850117737,0.995124685650495,0.995172059000961,0.995386399638227,0.995015354603355,0.994692423653019,0.994683087100571,0.994644729872441,0.994689438332237,0.994934493590375,0.994600931461534,0.99448331892985,0.994008891947085,0.993932795528107,0.994026872852437,0.99414658595498,0.994024151584718,0.994873580618665,0.995852610696858,0.994870863253127
584,0.995863618757708,0.995161666948767,0.995091337098041,0.99508801396181,0.995039678979619,0.995164142348709,0.995202035167736,0.995268483736706,0.995261252644532,0.995043155902236,0.994432763534631,0.995014533616521,0.994261446561465,0.995222420920508,0.995436698675046,0.99475822290008,0.995120852850789,0.99516814842728,0.995382429541503,0.995011400243636,0.99468818608881,0.994678664408575,0.99464025128009,0.994684748999511,0.994929736402852,0.994596004482829,0.994478027820351,0.994003360481157,0.993927152169067,0.994021155724689,0.994140832364931,0.994018391249779,0.994868067629917,0.995846827629768,0.994865307093092
585,0.99585808263969,0.995152039498042,0.995081083061981,0.995077572093867,0.995029173988704,0.995153668446814,0.995190512893821,0.995256837089511,0.995249199118546,0.995030555158159,0.994418714888215,0.994999898992739,0.994247301474106,0.995209620643933,0.995423682225147,0.994745068262698,0.995106952646194,0.995153966166301,0.995368031413245,0.994997059187501,0.994672817941342,0.994662624868358,0.994624009010221,0.994667742447766,0.994912483766827,0.994578136073115,0.994458838836789,0.993983299809732,0.993906685700811,0.994000421723311,0.994119966127632,0.993997500551152,0.994848073968776,0.995825854489451,0.994845156865071
586,0.995907445008323,0.995237882452246,0.995172513417148,0.995170677388773,0.995122842164474,0.995247059224226,0.995293252013555,0.99536068526126,0.995356675474015,0.995142910974273,0.994543981563107,0.995130390783023,0.994373428109915,0.995323755698721,0.995539744906242,0.994862361350255,0.995230893917567,0.995280422518514,0.995496412640456,0.995124931508079,0.994809847823567,0.994805641231194,0.994768833074326,0.99481938116423,0.99506631675026,0.994737459534254,0.994629937167615,0.994162170530553,0.994089174699801,0.99418529617263,0.994306019654267,0.994183772187247,0.995026347197745,0.996012861203847,0.995024826126864
587,0.995909461813967,0.995241389776168,0.995176249050355,0.995174481462488,0.99512666923828,0.99525087495496,0.995297449720325,0.995364928284914,0.995361066748345,0.995147501620606,0.994549099746218,0.995135722463511,0.994378581431103,0.995328419045545,0.995544487016778,0.994867153648745,0.995235957860641,0.995285589227656,0.995501657999824,0.995130156073657,0.994815446520941,0.994811484521925,0.994774750226312,0.994825576743102,0.99507260198424,0.994743969092502,0.99463692781706,0.994169478740208,0.994096630743042,0.994192849679142,0.994313621334801,0.994191382779203,0.995033630995594,0.996020501828688,0.995032166963416
588,0.996086487904648,0.995549254658862,0.995504161240401,0.99550840326949,0.995462610618794,0.995585817824734,0.995665929726929,0.995737387282445,0.995746542632069,0.995550480891565,0.994998394800721,0.995603761656297,0.99483096151996,0.995737781434291,0.995960764886772,0.995287811408632,0.995680465092448,0.995739118954138,0.995962092916244,0.99558876540264,0.995306889310365,0.995324397477245,0.995294147532212,0.99536941298794,0.995624308856025,0.995315365830711,0.995250553667322,0.994810979361052,0.994751107851898,0.994855881848212,0.99498088208906,0.994859425766034,0.995672988860881,0.996691180869179,0.995676531667699
589,0.996086132199619,0.995548636039101,0.995503502324268,0.995507732273613,0.995461935563466,0.995585144781439,0.995665189278368,0.995736638836213,0.995745768022373,0.9955496711049,0.994997491928254,0.995602821112009,0.994830052447087,0.995736958818228,0.995959928371293,0.995286966142822,0.995679571893638,0.995738207621827,0.995961167705851,0.995587843861265,0.995305901807685,0.995323366832055,0.995293103855511,0.995368320205409,0.995623200256559,0.995314217668276,0.9952493206502,0.994809690332603,0.994749792748673,0.994854549554644,0.994979541298668,0.994858083403817,0.995671704137943,0.996689833210435,0.995675236883862
590,0.996085924997638,0.995548275686508,0.995503118498636,0.995507341411408,0.995461542336592,0.995584752726584,0.995664757959259,0.99573620285838,0.995745316804058,0.995549199395636,0.994996965995557,0.995602273235089,0.99482952290259,0.99573647963571,0.995959441092224,0.995286473766498,0.99567905159585,0.995737676761089,0.995960628760988,0.995587307053643,0.995305326576876,0.995322766470275,0.99529249590274,0.995367683647968,0.995622554485589,0.995313548851453,0.995248602404618,0.994808939459827,0.994749026687063,0.994853773479476,0.994978760274009,0.994857301463554,0.995670955773175,0.996689048184889,0.995674482658512
591,0.996086136845613,0.99554864411912,0.995503510930613,0.995507741037735,0.995461944380611,0.995585153572304,0.995665198949637,0.995736648611943,0.995745778139834,0.995549681681819,0.994997503721001,0.9956028333968,0.99483006432082,0.995736969562717,0.995959939297327,0.995286977183148,0.995679583560034,0.995738219525071,0.995961179790363,0.995587855897854,0.995305914705819,0.995323380293689,0.995293117487354,0.995368334478642,0.995623214736383,0.995314232664846,0.995249336755088,0.994809707169076,0.994749809925718,0.994854566956218,0.994979558811222,0.994858100936902,0.995671720918181,0.9966898508127,0.995675253795508
592,0.996083325721224,0.99554375519101,0.995498303543752,0.995502438185698,0.995456609447084,0.995579834538996,0.995659347217401,0.995730733674752,0.995739656434857,0.995543281975439,0.994990368363872,0.995595400321796,0.994822879962319,0.995730468466558,0.995953328355127,0.995280297080273,0.995672524645945,0.995731017303161,0.995953867890914,0.995580572994417,0.995298110510781,0.995315235145141,0.99528486935155,0.995359698261153,0.995614453518526,0.995305158782149,0.995239592269071,0.994799520027717,0.994739416716412,0.994844037892282,0.994968962597205,0.994847492300819,0.995661567803138,0.996679200318324,0.995665021169591
593,0.996067786263523,0.995516730028597,0.995469518057163,0.995473125002461,0.995427118928941,0.995550431888964,0.995626999971769,0.9956980370535,0.995705816870526,0.995507905693388,0.994950925618029,0.995554311876656,0.994783166351479,0.995694531733791,0.995916784428188,0.995243370615393,0.995633504223341,0.995691204716633,0.995913449038705,0.995540314424011,0.995254970266364,0.995270210170631,0.995239275089824,0.995311958743303,0.995566023028072,0.995254999926429,0.995185726432565,0.99474320726837,0.994681964848462,0.994785835042672,0.994910388553195,0.994788849589819,0.995605443135985,0.996620326220328,0.995608456980868
594,0.996065874095476,0.995513404524921,0.995465975949063,0.995469517962344,0.995423490068101,0.995546813837487,0.995623019590135,0.995694013681694,0.995701652861129,0.995503552590736,0.994946072138699,0.995549255894561,0.994778279542367,0.99569010966821,0.995912287647951,0.995238826736193,0.995628702683596,0.995686305701461,0.995908475422782,0.99553536053073,0.995249661769625,0.995264669754185,0.995233664622407,0.995306084296783,0.995560063556858,0.995248827775348,0.995179098129645,0.994736277866457,0.994674895276807,0.994778673061082,0.994903180895323,0.994781633482337,0.995598536879277,0.996613081640011,0.995601496640214
595,0.996039363315509,0.995467299089828,0.995416867630492,0.995419509462684,0.995373179057797,0.995496652622683,0.995567835152924,0.995638233248355,0.995643922690573,0.995443200864821,0.994878783325754,0.995479159634582,0.994710528655303,0.995628801865603,0.995849944029109,0.995175829521714,0.995562133334847,0.995618384980024,0.995839520456466,0.995466678994515,0.995176063775664,0.995187856387528,0.995155880078604,0.995224639877406,0.995477440360013,0.995163255923949,0.995087202100301,0.994640207343048,0.994576881412439,0.994679378006223,0.994803252575048,0.994681588015201,0.995502787246877,0.996512641416009,0.995504997180043
596,0.996037918279299,0.995464786008042,0.995414190878424,0.995416783646829,0.995370436753775,0.995493918479981,0.995564827218437,0.995635192829244,0.995640776001414,0.995439911285599,0.994875115637308,0.995475338924718,0.99470683578134,0.995625460175327,0.995846545881582,0.995172395715961,0.995558504828319,0.995614682816301,0.995835761920723,0.995462935362249,0.995172052151775,0.995183669502831,0.995151640258932,0.995220200566937,0.995472936798748,0.995158591638522,0.995082193101178,0.994634970803692,0.994571538946848,0.994673965706369,0.994797805757594,0.994676134812401,0.995497568198489,0.996507166695877,0.995499737260726
597,0.996057448233936,0.99549875090054,0.995450367889622,0.9954536237897,0.99540749974567,0.99553087113802,0.995605480327867,0.995676284989162,0.995683304468223,0.995484370978369,0.994924685674711,0.995526977125299,0.994756746214683,0.995670624179493,0.99589247293867,0.995218804418171,0.995607545014578,0.995664718518345,0.99588655952011,0.995513531533669,0.995226270215383,0.995240256261108,0.995208942456785,0.995280198921696,0.99553380352826,0.995221630583971,0.995149890933732,0.994705743896788,0.994643743657899,0.994747114243444,0.994871420807944,0.994749836162299,0.995568104897663,0.996581158855754,0.995570826341377
598,0.996123564046588,0.995613735491004,0.995572842599577,0.995578343831878,0.99553297434116,0.995655971701524,0.995743109840085,0.995815401071567,0.995827283693292,0.995634888697524,0.995092505684816,0.99570179936952,0.994925718723763,0.995823526563466,0.996047958877152,0.995375916358585,0.995773566486119,0.995834110548324,0.996058531133534,0.995684821170127,0.995409820142409,0.995431825213279,0.995402933629623,0.995483317519928,0.995739862080327,0.995435042801883,0.995379075331016,0.994945339277619,0.994888185630292,0.994994751432358,0.995120637325067,0.994999344838978,0.995806900001797,0.996831652009854,0.995811491495184
599,0.996151154882211,0.995661720430392,0.995623953846228,0.995630392260856,0.995585337712883,0.995708178751463,0.995800546089777,0.995873457787397,0.995887370186346,0.995697704052813,0.995162542368429,0.995774758511687,0.994996236420626,0.99588733721164,0.996112847830169,0.995441481787441,0.995842850426039,0.995904801234139,0.99613029844006,0.995756303847508,0.99548641866915,0.995511770235701,0.99548388956395,0.995568082417122,0.995825853942014,0.995524103402157,0.995474717920223,0.995045326544408,0.99499019545796,0.995098094672293,0.995224639642657,0.995103469080169,0.995906553304767,0.996936187076088,0.995911925209405
600,0.996147570697724,0.995655486930766,0.995617314204015,0.995623630868044,0.995578535405484,0.995701396758827,0.995793084774035,0.99586591586659,0.995879564576373,0.995689543941011,0.995153444140891,0.995765280630793,0.994987075705014,0.99587904780154,0.996104418337672,0.995432964486398,0.995833850056629,0.995895618115704,0.996120975458904,0.995747017842165,0.995476468106629,0.995501384944669,0.995473372947412,0.995557070997989,0.995814683131186,0.995512533948004,0.995462293430527,0.995032337657754,0.994976943829878,0.995084669826961,0.995211129179678,0.995089942778642,0.995893607801639,0.996922607406641,0.995898878326389

